Algebraic Temporal Blocking for Sparse Iterative Solvers on Multi-Core CPUs

Sparse linear iterative solvers are essential for many large-scale simulations. Much of the runtime of these solvers is often spent in the implicit evaluation of matrix polynomials via a sequence of sparse matrix-vector products. A variety of approaches has been proposed to make these polynomial evaluations explicit (i.e., fix the coefficients), e.g., polynomial preconditioners or s-step Krylov methods. Furthermore, it is nowadays a popular practice to approximate triangular solves by a matrix polynomial to increase parallelism. Such algorithms allow to evaluate the polynomial using a so-called matrix power kernel (MPK), which computes the product between a power of a sparse matrix A and a dense vector x, or a related operation. Recently we have shown that using the level-based formulation of sparse matrix-vector multiplications in the Recursive Algebraic Coloring Engine (RACE) framework we can perform temporal cache blocking of MPK to increase its performance. In this work, we demonstrate the application of this cache-blocking optimization in sparse iterative solvers. By integrating the RACE library into the Trilinos framework, we demonstrate the speedups achieved in preconditioned) s-step GMRES, polynomial preconditioners, and algebraic multigrid (AMG). For MPK-dominated algorithms we achieve speedups of up to 3x on modern multi-core compute nodes. For algorithms with moderate contributions from subspace orthogonalization, the gain reduces significantly, which is often caused by the insufficient quality of the orthogonalization routines. Finally, we showcase the application of RACE-accelerated solvers in a real-world wind turbine simulation (Nalu-Wind) and highlight the new opportunities and perspectives opened up by RACE as a cache-blocking technique for MPK-enabled sparse solvers.

==> plots/gmres_s_step_kernels_perf_data/horeka/dynamic_and_mkl/out.txt <==
[hd0705@hkn0238 example]$ MKL_VERBOSE=0 RACE_CACHE_VIOLATION_CUTOFF=1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1000 OMP_SCHEDULE=static OMP_PROC_BIND=close OMP_PLACES=cores MKL_NUM_THREADS=$thread OMP_NUM_THREADS=$thread taskset -c 0-$((thread-1)) ./Ifpack2_RelaxationWithEquilibration.exe --kokkos-numa=1 --kokkos-threads=${thread} --matrixFilename=/home/hk-project-benchfau/hd0705/matrices_RACE_iterative_paper/Transport.mtx --maxIters=1000 --convergenceTolerances=1e-12 --solverTypes="TPETRA GMRES S-STEP" --preconditionerTypes="NONE"  --preconditionerSubType="NONE" --restartLengths=50 --RACE_cacheSize=85 --RACE_highestPower=1  --orthogonalizationMethod="ICGS" --preconditionerInnerDamping=0.15 --preconditionerInnerSweep=1 
OMP: Warning #182: OMP_PLACES: ignored because KMP_AFFINITY has been defined
OMP: Warning #182: OMP_PROC_BIND: ignored because KMP_AFFINITY has been defined
Solver: BICGSTAB
Solver: BLOCK CG
Solver: BLOCK GMRES
Solver: FIXED POINT
Solver: GCRODR
Solver: LSQR
Solver: MINRES
Solver: PCPG
Solver: PSEUDOBLOCK CG
Solver: PSEUDOBLOCK GMRES
Solver: PSEUDOBLOCK TFQMR
Solver: TFQMR
Solver: TPETRA CG
Solver: TPETRA CG PIPELINE
Solver: TPETRA CG SINGLE REDUCE
Solver: TPETRA GMRES
Solver: TPETRA GMRES PIPELINE
Solver: TPETRA GMRES S-STEP
Solver: TPETRA GMRES SINGLE REDUCE
Solver: TPETRA HYBRID BLOCK GMRES
Solver:
  Solver type: TPETRA GMRES S-STEP
  Preconditioner type: NONE
  Convergence tolerance: 1e-12
  Maximum number of iterations: 1000
Final Results:
  Converged: false
  Number of iterations: 1000
  Achieved tolerance: -1
  Loss of accuracy: 0
  ||B-A*X||_2: 9.62332e-07
  ||X-X_soln||_2: 0.861022
  ||B||_2: 0.024518
  ||X||_2: 0.247173
  ||B-A*X||_2 / ||B||_2: 3.925e-05

================================================================================

                      TimeMonitor results over 1 processor

Timer Name                               Global time (num calls)    
--------------------------------------------------------------------------------
Belos: ICGS[1]: Ortho (Inner Product)    0.8538 (278)               
Belos: ICGS[1]: Ortho (Norm)             0.3196 (506)               
Belos: ICGS[1]: Ortho (Update)           0.7184 (278)               
Belos: ICGS[1]: Orthogonalization        1.895 (278)                
Belos: Operation Op*x                    0.003409 (1)               
Belos: Operation Prec*x                  0 (0)                      
CholQR::factor                           0.3282 (247)               
Gmres::matrix-apply                      0.2412 (52)                
Gmres::orthogonalize                     0.2501 (50)                
Gmres::precondition                      0 (0)                      
--------------------------------------------------------------------------------
Gmres::total                             0.5789 (1)                 
GmresSstep::BOrtho                       1.647 (247)                
GmresSstep::Prec-apply                   0 (0)                      
GmresSstep::RACE MPK                     0 (0)                      
GmresSstep::TSQR                         0.3302 (247)               
GmresSstep::matrix-apply                 3.438 (970)                
GmresSstep::total                        6.217 (1)                  
Pure solve time                          6.23 (1)                   
Setting preconditioner time              4.952e-05 (1)              
================================================================================


==> plots/gmres_s_step_kernels_perf_data/horeka/dynamic_and_mkl/table.txt <==
Bortho, TSQR, MPK, SpMV, raceSetup, preconSetup, Total
1.647, 0.3302, 0, 3.438, 0, 4.952e-05, 6.23


==> plots/gmres_s_step_kernels_perf_data/horeka/static_and_mkl/out.txt <==
[hd0705@hkn0238 example]$ MKL_VERBOSE=0 RACE_CACHE_VIOLATION_CUTOFF=1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1000 OMP_SCHEDULE=static OMP_PROC_BIND=close OMP_PLACES=cores MKL_NUM_THREADS=$thread OMP_NUM_THREADS=$thread taskset -c 0-$((thread-1)) ./Ifpack2_RelaxationWithEquilibration.exe --kokkos-numa=1 --kokkos-threads=${thread} --matrixFilename=/home/hk-project-benchfau/hd0705/matrices_RACE_iterative_paper/Transport.mtx --maxIters=1000 --convergenceTolerances=1e-12 --solverTypes="TPETRA GMRES S-STEP" --preconditionerTypes="NONE"  --preconditionerSubType="NONE" --restartLengths=50 --RACE_cacheSize=85 --RACE_highestPower=1  --orthogonalizationMethod="ICGS" --preconditionerInnerDamping=0.15 --preconditionerInnerSweep=1 
OMP: Warning #182: OMP_PLACES: ignored because KMP_AFFINITY has been defined
OMP: Warning #182: OMP_PROC_BIND: ignored because KMP_AFFINITY has been defined
Solver: BICGSTAB
Solver: BLOCK CG
Solver: BLOCK GMRES
Solver: FIXED POINT
Solver: GCRODR
Solver: LSQR
Solver: MINRES
Solver: PCPG
Solver: PSEUDOBLOCK CG
Solver: PSEUDOBLOCK GMRES
Solver: PSEUDOBLOCK TFQMR
Solver: TFQMR
Solver: TPETRA CG
Solver: TPETRA CG PIPELINE
Solver: TPETRA CG SINGLE REDUCE
Solver: TPETRA GMRES
Solver: TPETRA GMRES PIPELINE
Solver: TPETRA GMRES S-STEP
Solver: TPETRA GMRES SINGLE REDUCE
Solver: TPETRA HYBRID BLOCK GMRES
Solver:
  Solver type: TPETRA GMRES S-STEP
  Preconditioner type: NONE
  Convergence tolerance: 1e-12
  Maximum number of iterations: 1000
Final Results:
  Converged: false
  Number of iterations: 1000
  Achieved tolerance: -1
  Loss of accuracy: 0
  ||B-A*X||_2: 9.62333e-07
  ||X-X_soln||_2: 0.861022
  ||B||_2: 0.024518
  ||X||_2: 0.247173
  ||B-A*X||_2 / ||B||_2: 3.925e-05

================================================================================

                      TimeMonitor results over 1 processor

Timer Name                               Global time (num calls)    
--------------------------------------------------------------------------------
Belos: ICGS[1]: Ortho (Inner Product)    0.8487 (278)               
Belos: ICGS[1]: Ortho (Norm)             0.3162 (506)               
Belos: ICGS[1]: Ortho (Update)           0.7111 (278)               
Belos: ICGS[1]: Orthogonalization        1.879 (278)                
Belos: Operation Op*x                    0.002366 (1)               
Belos: Operation Prec*x                  0 (0)                      
CholQR::factor                           0.3301 (247)               
Gmres::matrix-apply                      0.1893 (52)                
Gmres::orthogonalize                     0.2458 (50)                
Gmres::precondition                      0 (0)                      
--------------------------------------------------------------------------------
Gmres::total                             0.4568 (1)                 
GmresSstep::BOrtho                       1.635 (247)                
GmresSstep::Prec-apply                   0 (0)                      
GmresSstep::RACE MPK                     0 (0)                      
GmresSstep::TSQR                         0.3321 (247)               
GmresSstep::matrix-apply                 2.273 (970)                
GmresSstep::total                        4.913 (1)                  
Pure solve time                          4.922 (1)                  
Setting preconditioner time              2.064e-05 (1)              
================================================================================



==> plots/gmres_s_step_kernels_perf_data/horeka/static_and_mkl/table.txt <==
Bortho, TSQR, MPK, SpMV, raceSetup, preconSetup, Total
1.635, 0.3321, 0, 2.273, 0, 2.064e-05, 4.922


==> plots/gmres_s_step_kernels_perf_data/tg097/RACE_and_blis_default_config/out.txt <==
tive_paper/Transport.mtx --maxIters=1000 --convergenceTolerances=1e-12 --solverTypes="TPETRA GMRES S-STEP" --preconditionerTypes="NONE"  --preconditionerSubType="NONE" --restartLengths=50 --RACE_cacheSize=200 --RACE_highestPower=4  --orthogonalizationMethod="ICGS" --preco
nditionerInnerDamping=0.15 --preconditionerInnerSweep=1 --useRACEreordering
OMP: Warning #181: OMP_PROC_BIND: ignored because GOMP_CPU_AFFINITY has been defined
OMP: Warning #181: OMP_PLACES: ignored because GOMP_CPU_AFFINITY has been defined
Total Level = 351
Range = [0,1602111], colRange = [0, 1602111]
cacheElem = 13836788.230669
nrows = 1602111
nnz = 23500731
nnzr = 14.668603
NUMA statistics
node: 0, Level = [0, 351], Nrow = 1602111, Nnz = 23500731
0. Range:[0, 1602111], Children:[], ChildrenNodeStart:[], Parent: -1, node: -1, stage: 0, cache_cutoff: 1, hopelessRegions: [], hid: [], unitPtr: [0 18 18 ], unitNodePtr: [0 2 ], Boundaries: []
[RACE] INFO at tuneFunction() <interface.cpp:385>: Best tuned power for function with id 2 is 4
tuned pow = 4
Solver: BICGSTAB
Solver: BLOCK CG
Solver: BLOCK GMRES
Solver: FIXED POINT
Solver: GCRODR
Solver: LSQR
Solver: MINRES
Solver: PCPG
Solver: PSEUDOBLOCK CG
Solver: PSEUDOBLOCK GMRES
Solver: PSEUDOBLOCK TFQMR
Solver: TFQMR
Solver: TPETRA CG
Solver: TPETRA CG PIPELINE
Solver: TPETRA CG SINGLE REDUCE
Solver: TPETRA GMRES
Solver: TPETRA GMRES PIPELINE
Solver: TPETRA GMRES S-STEP
Solver: TPETRA GMRES SINGLE REDUCE
Solver: TPETRA HYBRID BLOCK GMRES
Solver:
  Solver type: TPETRA GMRES S-STEP
  Preconditioner type: NONE
  Convergence tolerance: 1e-12
  Maximum number of iterations: 1000
Final Results:
  Converged: false
  Number of iterations: 1000
  Achieved tolerance: -1
  Loss of accuracy: 0
  ||B-A*X||_2: 9.62333e-07
  ||X-X_soln||_2: 0.861022
  ||B||_2: 0.024518
  ||X||_2: 0.247173
  ||B-A*X||_2 / ||B||_2: 3.925e-05

================================================================================

                      TimeMonitor results over 1 processor

Timer Name                               Global time (num calls)    
--------------------------------------------------------------------------------
Belos: ICGS[1]: Ortho (Inner Product)    3.71 (278)                 
Belos: ICGS[1]: Ortho (Norm)             0.3109 (506)               
Belos: ICGS[1]: Ortho (Update)           1.466 (278)                
Belos: ICGS[1]: Orthogonalization        5.489 (278)                
Belos: Operation Op*x                    0.00244 (1)                
Belos: Operation Prec*x                  0 (0)                      
CholQR::factor                           1.873 (247)
Gmres::matrix-apply                      0.08467 (52)
Gmres::orthogonalize                     1.332 (50)
Gmres::precondition                      0 (0)
--------------------------------------------------------------------------------
Gmres::total                             1.475 (1)
GmresSstep::BOrtho                       4.161 (247)
GmresSstep::Prec-apply                   0 (0)
GmresSstep::RACE MPK                     1.082 (247)
GmresSstep::TSQR                         1.875 (247)
GmresSstep::matrix-apply                 0.05253 (20)
GmresSstep::total                        9.198 (1)
Pure solve time                          9.209 (1)
RACE pre-processing time                 6e-06 (1)
RACE::GmresSstep kernel                  1.893 (248)
--------------------------------------------------------------------------------
Setting preconditioner time              1.2e-05 (1)
Total RACE pre-procesing time            0.1979 (1)
Total RACE tuning time                   0.8306 (1)
================================================================================


==> plots/gmres_s_step_kernels_perf_data/tg097/RACE_and_blis_default_config/table.txt <==
Bortho, TSQR, MPK, SpMV, raceSetup, preconSetup, Total
4.161, 1.875, 1.082, 0.05253, 0, 1.2e-05, 9.209


==> plots/gmres_s_step_kernels_perf_data/tg097/dynamic_and_blis_optimal_config/out.txt <==
(base) unrz002h@tg097 ~/Trilinos/build_tg097_w_blis/packages/ifpack2/example $ GOMP_CPU_AFFINITY="0-$((thread-1))" BLIS_NUM_THREADS=$thread BLIS_JC_NT=64 BLIS_IC_NT=1 MKL_VERBOSE=0 RACE_CACHE_VIOLATION_CUTOFF=1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1000 OMP_SCHEDULE=static OMP_PROC_BIND=close OMP_PLACES=cores MKL_NUM_THREADS=$thread OMP_NUM_THREADS=$thread taskset -c 0-$((thread-1)) ./Ifpack2_RelaxationWithEquilibration.exe --kokkos-numa=1 --kokkos-threads=${thread} --matrixFilename=/home/vault/unrz/unrz002h/matrix/matrices_RACE_iterative_paper/Transport.mtx --maxIters=1000 --convergenceTolerances=1e-12 --solverTypes="TPETRA GMRES S-STEP" --preconditionerTypes="NONE"  --preconditionerSubType="NONE" --restartLengths=50 --RACE_cacheSize=200 --RACE_highestPower=1  --orthogonalizationMethod="ICGS" --preconditionerInnerDamping=0.15 --preconditionerInnerSweep=1 
OMP: Warning #181: OMP_PROC_BIND: ignored because GOMP_CPU_AFFINITY has been defined
OMP: Warning #181: OMP_PLACES: ignored because GOMP_CPU_AFFINITY has been defined
Solver: BICGSTAB                                    
Solver: BLOCK CG
Solver: BLOCK GMRES
Solver: FIXED POINT
Solver: GCRODR
Solver: LSQR
Solver: MINRES
Solver: PCPG
Solver: PSEUDOBLOCK CG
Solver: PSEUDOBLOCK GMRES
Solver: PSEUDOBLOCK TFQMR
Solver: TFQMR
Solver: TPETRA CG
Solver: TPETRA CG PIPELINE
Solver: TPETRA CG SINGLE REDUCE
Solver: TPETRA GMRES
Solver: TPETRA GMRES PIPELINE
Solver: TPETRA GMRES S-STEP
Solver: TPETRA GMRES SINGLE REDUCE
Solver: TPETRA HYBRID BLOCK GMRES
Solver:
  Solver type: TPETRA GMRES S-STEP
  Preconditioner type: NONE
  Convergence tolerance: 1e-12
  Maximum number of iterations: 1000
Final Results:
  Converged: false
  Number of iterations: 1000
  Achieved tolerance: -1
  Loss of accuracy: 0
  ||B-A*X||_2: 9.62331e-07
  ||X-X_soln||_2: 0.861022
  ||B||_2: 0.024518
  ||X||_2: 0.247173
  ||B-A*X||_2 / ||B||_2: 3.925e-05

================================================================================

                      TimeMonitor results over 1 processor

Timer Name                               Global time (num calls)    
--------------------------------------------------------------------------------
Belos: ICGS[1]: Ortho (Inner Product)    3.907 (278)                
Belos: ICGS[1]: Ortho (Norm)             0.3312 (506)               
Belos: ICGS[1]: Ortho (Update)           1.455 (278)                
Belos: ICGS[1]: Orthogonalization        5.696 (278)                
Belos: Operation Op*x                    0.05284 (1)                
Belos: Operation Prec*x                  0 (0)                      
CholQR::factor                           1.887 (247)                
Gmres::matrix-apply                      2.832 (52)                 
Gmres::orthogonalize                     1.342 (50)                 
Gmres::precondition                      0 (0)                      
--------------------------------------------------------------------------------
Gmres::total                             4.233 (1)                  
GmresSstep::BOrtho                       4.358 (247)                
GmresSstep::Prec-apply                   0 (0)                      
GmresSstep::RACE MPK                     0 (0)                      
GmresSstep::TSQR                         1.889 (247)                
GmresSstep::matrix-apply                 54.83 (970)                
GmresSstep::total                        66 (1)                     
Pure solve time                          66.12 (1)                  
Setting preconditioner time              1.2e-05 (1)                
================================================================================


==> plots/gmres_s_step_kernels_perf_data/tg097/dynamic_and_blis_optimal_config/table.txt <==
Bortho, TSQR, MPK, SpMV, raceSetup, preconSetup, Total
4.358, 1.889, 0, 54.83, 0, 1.2e-05, 66.12


==> plots/gmres_s_step_kernels_perf_data/tg097/static_and_blis_default_config/out.txt <==
(base) unrz002h@tg097 ~/Trilinos/build_tg097_w_blis/packages/ifpack2/example $ GOMP_CPU_AFFINITY="0-$((thread-1))" BLIS_NUM_THREADS=$thread MKL_VERBOSE=0 RACE_CACHE_VIOLATION_CUTOFF=1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1000 OMP_SCHEDULE=static OMP_PROC_BIND=close OMP_PLACES=cores MKL_NUM_THREADS=$thread OMP_NUM_THREADS=$thread taskset -c 0-$((thread-1)) ./Ifpack2_RelaxationWithEquilibration.exe --kokkos-numa=1 --kokkos-threads=${thread} --matrixFilename=/home/vault/unrz/unrz002h/matrix/matrices_RACE_iterative_paper/Transport.mtx --maxIters=1000 --convergenceTolerances=1e-12 --solverTypes="TPETRA GMRES S-STEP" --preconditionerTypes="NONE"  --preconditionerSubType="NONE" --restartLengths=50 --RACE_cacheSize=200 --RACE_highestPower=1  --orthogonalizationMethod="ICGS" --preconditionerInnerDamping=0.15 --preconditionerInnerSweep=1 
OMP: Warning #181: OMP_PROC_BIND: ignored because GOMP_CPU_AFFINITY has been defined
OMP: Warning #181: OMP_PLACES: ignored because GOMP_CPU_AFFINITY has been defined
Solver: BICGSTAB
Solver: BLOCK CG
Solver: BLOCK GMRES
Solver: FIXED POINT
Solver: GCRODR
Solver: LSQR
Solver: MINRES
Solver: PCPG
Solver: PSEUDOBLOCK CG
Solver: PSEUDOBLOCK GMRES
Solver: PSEUDOBLOCK TFQMR
Solver: TFQMR
Solver: TPETRA CG
Solver: TPETRA CG PIPELINE
Solver: TPETRA CG SINGLE REDUCE
Solver: TPETRA GMRES
Solver: TPETRA GMRES PIPELINE
Solver: TPETRA GMRES S-STEP
Solver: TPETRA GMRES SINGLE REDUCE
Solver: TPETRA HYBRID BLOCK GMRES
Solver:
  Solver type: TPETRA GMRES S-STEP
  Preconditioner type: NONE
  Convergence tolerance: 1e-12
  Maximum number of iterations: 1000
Final Results:
  Converged: false
  Number of iterations: 1000
  Achieved tolerance: -1
  Loss of accuracy: 0
  ||B-A*X||_2: 9.62332e-07
  ||X-X_soln||_2: 0.861022
  ||B||_2: 0.024518
  ||X||_2: 0.247173
  ||B-A*X||_2 / ||B||_2: 3.925e-05

================================================================================

                      TimeMonitor results over 1 processor

Timer Name                               Global time (num calls)    
--------------------------------------------------------------------------------
Belos: ICGS[1]: Ortho (Inner Product)    3.963 (278)                
Belos: ICGS[1]: Ortho (Norm)             0.2583 (506)               
Belos: ICGS[1]: Ortho (Update)           5.602 (278)                
Belos: ICGS[1]: Orthogonalization        9.826 (278)                
Belos: Operation Op*x                    0.002794 (1)               
Belos: Operation Prec*x                  0 (0)                      
CholQR::factor                           1.773 (247)                
Gmres::matrix-apply                      0.09636 (52)               
Gmres::orthogonalize                     1.326 (50)                 
Gmres::precondition                      0 (0)                      
--------------------------------------------------------------------------------
Gmres::total                             1.466 (1)                  
GmresSstep::BOrtho                       8.504 (247)                
GmresSstep::Prec-apply                   0 (0)                      
GmresSstep::RACE MPK                     0 (0)                      
GmresSstep::TSQR                         1.775 (247)                
GmresSstep::matrix-apply                 1.876 (970)                
GmresSstep::total                        14.21 (1)                  
Pure solve time                          14.22 (1)                  
Setting preconditioner time              1.2e-05 (1)                
================================================================================


==> plots/gmres_s_step_kernels_perf_data/tg097/static_and_blis_default_config/table.txt <==
Bortho, TSQR, MPK, SpMV, raceSetup, preconSetup, Total
8.504, 1.775, 0, 1.876, 0, 1.2e-05, 14.22


==> plots/gmres_s_step_kernels_perf_data/tg097/static_and_blis_optimal_config/out.txt <==
(base) unrz002h@tg097 ~/Trilinos/build_tg097_w_blis/packages/ifpack2/example $ GOMP_CPU_AFFINITY="0-$((thread-1))" BLIS_NUM_THREADS=$thread BLIS_JC_NT=64 BLIS_IC_NT=1 MKL_VERBOSE=0 RACE_CACHE_VIOLATION_CUTOFF=1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1000 OMP_SCHEDULE=static OMP_PROC_BIND=close OMP_PLACES=cores MKL_NUM_THREADS=$thread OMP_NUM_THREADS=$thread taskset -c 0-$((thread-1)) ./Ifpack2_RelaxationWithEquilibration.exe --kokkos-numa=1 --kokkos-threads=${thread} --matrixFilename=/home/vault/unrz/unrz002h/matrix/matrices_RACE_iterative_paper/Transport.mtx --maxIters=1000 --convergenceTolerances=1e-12 --solverTypes="TPETRA GMRES S-STEP" --preconditionerTypes="NONE"  --preconditionerSubType="NONE" --restartLengths=50 --RACE_cacheSize=200 --RACE_highestPower=1  --orthogonalizationMethod="ICGS" --preconditionerInnerDamping=0.15 --preconditionerInnerSweep=1 
OMP: Warning #181: OMP_PROC_BIND: ignored because GOMP_CPU_AFFINITY has been defined
OMP: Warning #181: OMP_PLACES: ignored because GOMP_CPU_AFFINITY has been defined
Solver: BICGSTAB
Solver: BLOCK CG
Solver: BLOCK GMRES
Solver: FIXED POINT
Solver: GCRODR
Solver: LSQR
Solver: MINRES
Solver: PCPG
Solver: PSEUDOBLOCK CG
Solver: PSEUDOBLOCK GMRES
Solver: PSEUDOBLOCK TFQMR
Solver: TFQMR
Solver: TPETRA CG
Solver: TPETRA CG PIPELINE
Solver: TPETRA CG SINGLE REDUCE
Solver: TPETRA GMRES
Solver: TPETRA GMRES PIPELINE
Solver: TPETRA GMRES S-STEP
Solver: TPETRA GMRES SINGLE REDUCE
Solver: TPETRA HYBRID BLOCK GMRES
Solver:
  Solver type: TPETRA GMRES S-STEP
  Preconditioner type: NONE
  Convergence tolerance: 1e-12
  Maximum number of iterations: 1000
Final Results:
  Converged: false
  Number of iterations: 1000
  Achieved tolerance: -1
  Loss of accuracy: 0
  ||B-A*X||_2: 9.62333e-07
  ||X-X_soln||_2: 0.861022
  ||B||_2: 0.024518
  ||X||_2: 0.247173
  ||B-A*X||_2 / ||B||_2: 3.925e-05

================================================================================

                      TimeMonitor results over 1 processor

Timer Name                               Global time (num calls)    
--------------------------------------------------------------------------------
Belos: ICGS[1]: Ortho (Inner Product)    3.741 (278)                
Belos: ICGS[1]: Ortho (Norm)             0.3148 (506)               
Belos: ICGS[1]: Ortho (Update)           1.477 (278)                
Belos: ICGS[1]: Orthogonalization        5.535 (278)                
Belos: Operation Op*x                    0.002788 (1)               
Belos: Operation Prec*x                  0 (0)                      
CholQR::factor                           1.858 (247)                
Gmres::matrix-apply                      0.09153 (52)               
Gmres::orthogonalize                     1.35 (50)                  
Gmres::precondition                      0 (0)                      
--------------------------------------------------------------------------------
Gmres::total                             1.496 (1)                  
GmresSstep::BOrtho                       4.194 (247)                
GmresSstep::Prec-apply                   0 (0)                      
GmresSstep::RACE MPK                     0 (0)                      
GmresSstep::TSQR                         1.861 (247)                
GmresSstep::matrix-apply                 1.998 (970)                
GmresSstep::total                        10.17 (1)                  
Pure solve time                          10.18 (1)                  
Setting preconditioner time              1.7e-05 (1)                
================================================================================


==> plots/gmres_s_step_kernels_perf_data/tg097/static_and_blis_optimal_config/table.txt <==
Bortho, TSQR, MPK, SpMV, raceSetup, preconSetup, Total
4.194, 1.861, 0, 1.998, 0, 1.7e-05, 10.18


==> plots/gmres_s_step_kernels_perf_data/tg097/static_and_mkl_w_fakeintel/out.txt <==
(base) unrz002h@tg097 ~/Trilinos/build_tg097/packages/ifpack2/example $ GOMP_CPU_AFFINITY="0-$((thread-1))" BLIS_NUM_THREADS=$thread BLIS_JC_NT=64 BLIS_IC_NT=1 MKL_VERBOSE=0 RACE_CACHE_VIOLATION_CUTOFF=1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1000 OMP_SCHEDULE=static OMP_PROC_BIND=close OMP_PLACES=cores MKL_NUM_THREADS=$thread OMP_NUM_THREADS=$thread taskset -c 0-$((thread-1)) ./Ifpack2_RelaxationWithEquilibration.exe --kokkos-numa=1 --kokkos-threads=${thread} --matrixFilename=/home/vault/unrz/unrz002h/matrix/matrices_RACE_iterative_paper/Transport.mtx --maxIters=1000 --convergenceTolerances=1e-12 --solverTypes="TPETRA GMRES S-STEP" --preconditionerTypes="NONE"  --preconditionerSubType="NONE" --restartLengths=50 --RACE_cacheSize=200 --RACE_highestPower=1  --orthogonalizationMethod="ICGS" --preconditionerInnerDamping=0.15 --preconditionerInnerSweep=1 
OMP: Warning #181: OMP_PROC_BIND: ignored because GOMP_CPU_AFFINITY has been defined
OMP: Warning #181: OMP_PLACES: ignored because GOMP_CPU_AFFINITY has been defined
^[Solver: BICGSTAB
Solver: BLOCK CG
Solver: BLOCK GMRES
Solver: FIXED POINT
Solver: GCRODR
Solver: LSQR
Solver: MINRES
Solver: PCPG
Solver: PSEUDOBLOCK CG
Solver: PSEUDOBLOCK GMRES
Solver: PSEUDOBLOCK TFQMR
Solver: TFQMR
Solver: TPETRA CG
Solver: TPETRA CG PIPELINE
Solver: TPETRA CG SINGLE REDUCE
Solver: TPETRA GMRES
Solver: TPETRA GMRES PIPELINE
Solver: TPETRA GMRES S-STEP
Solver: TPETRA GMRES SINGLE REDUCE
Solver: TPETRA HYBRID BLOCK GMRES
Solver:
  Solver type: TPETRA GMRES S-STEP
  Preconditioner type: NONE
  Convergence tolerance: 1e-12
  Maximum number of iterations: 1000
Final Results:
  Converged: false
  Number of iterations: 1000
  Achieved tolerance: -1
  Loss of accuracy: 0
  ||B-A*X||_2: 9.62333e-07
  ||X-X_soln||_2: 0.861022
  ||B||_2: 0.024518
  ||X||_2: 0.247173
  ||B-A*X||_2 / ||B||_2: 3.925e-05

================================================================================

                      TimeMonitor results over 1 processor

Timer Name                               Global time (num calls)    
--------------------------------------------------------------------------------
Belos: ICGS[1]: Ortho (Inner Product)    2.915 (278)                
Belos: ICGS[1]: Ortho (Norm)             0.3962 (506)               
Belos: ICGS[1]: Ortho (Update)           1.146 (278)                
Belos: ICGS[1]: Orthogonalization        4.46 (278)                 
Belos: Operation Op*x                    0.00278 (1)                
Belos: Operation Prec*x                  0 (0)                      
CholQR::factor                           5.201 (247)                
Gmres::matrix-apply                      0.1244 (52)                
Gmres::orthogonalize                     0.2546 (50)                
Gmres::precondition                      0 (0)                      
--------------------------------------------------------------------------------
Gmres::total                             0.4071 (1)                 
GmresSstep::BOrtho                       4.209 (247)                
GmresSstep::Prec-apply                   0 (0)                      
GmresSstep::RACE MPK                     0 (0)                      
GmresSstep::TSQR                         5.203 (247)                
GmresSstep::matrix-apply                 1.925 (970)                
GmresSstep::total                        12.02 (1)                  
Pure solve time                          12.03 (1)                  
Setting preconditioner time              1.2e-05 (1)                
================================================================================


==> plots/gmres_s_step_kernels_perf_data/tg097/static_and_mkl_w_fakeintel/table.txt <==
Bortho, TSQR, MPK, SpMV, raceSetup, preconSetup, Total
4.209, 5.203, 0, 1.925, 0, 1.2e-05, 12.03


==> plots/gmres_s_step_kernels_perf_data/tg097/static_and_mkl_wo_fakeintel/out.txt <==
(base) unrz002h@tg097 ~/Trilinos/build_tg097/packages/ifpack2/example $ GOMP_CPU_AFFINITY="0-$((thread-1))" BLIS_NUM_THREADS=$thread BLIS_JC_NT=64 BLIS_IC_NT=1 MKL_VERBOSE=0 RACE_CACHE_VIOLATION_CUTOFF=1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1000 OMP_SCHEDULE=static OMP_PROC_BIND=close OMP_PLACES=cores MKL_NUM_THREADS=$thread OMP_NUM_THREADS=$thread taskset -c 0-$((thread-1)) ./Ifpack2_RelaxationWithEquilibration.exe --kokkos-numa=1 --kokkos-threads=${thread} --matrixFilename=/home/vault/unrz/unrz002h/matrix/matrices_RACE_iterative_paper/Transport.mtx --maxIters=1000 --convergenceTolerances=1e-12 --solverTypes="TPETRA GMRES S-STEP" --preconditionerTypes="NONE"  --preconditionerSubType="NONE" --restartLengths=50 --RACE_cacheSize=200 --RACE_highestPower=1  --orthogonalizationMethod="ICGS" --preconditionerInnerDamping=0.15 --preconditionerInnerSweep=1 
OMP: Warning #181: OMP_PROC_BIND: ignored because GOMP_CPU_AFFINITY has been defined
OMP: Warning #181: OMP_PLACES: ignored because GOMP_CPU_AFFINITY has been defined
Solver: BICGSTAB
Solver: BLOCK CG
Solver: BLOCK GMRES
Solver: FIXED POINT
Solver: GCRODR
Solver: LSQR
Solver: MINRES
Solver: PCPG
Solver: PSEUDOBLOCK CG
Solver: PSEUDOBLOCK GMRES
Solver: PSEUDOBLOCK TFQMR
Solver: TFQMR
Solver: TPETRA CG
Solver: TPETRA CG PIPELINE
Solver: TPETRA CG SINGLE REDUCE
Solver: TPETRA GMRES
Solver: TPETRA GMRES PIPELINE
Solver: TPETRA GMRES S-STEP
Solver: TPETRA GMRES SINGLE REDUCE
Solver: TPETRA HYBRID BLOCK GMRES
Solver:
  Solver type: TPETRA GMRES S-STEP
  Preconditioner type: NONE
  Convergence tolerance: 1e-12
  Maximum number of iterations: 1000
Final Results:
  Converged: false
  Number of iterations: 1000
  Achieved tolerance: -1
  Loss of accuracy: 0
  ||B-A*X||_2: 9.62325e-07
  ||X-X_soln||_2: 0.861021
  ||B||_2: 0.024518
  ||X||_2: 0.247174
  ||B-A*X||_2 / ||B||_2: 3.92497e-05

================================================================================

                      TimeMonitor results over 1 processor

Timer Name                               Global time (num calls)    
--------------------------------------------------------------------------------
Belos: ICGS[1]: Ortho (Inner Product)    5.378 (278)                
Belos: ICGS[1]: Ortho (Norm)             0.3624 (506)               
Belos: ICGS[1]: Ortho (Update)           2.207 (278)                
Belos: ICGS[1]: Orthogonalization        7.95 (278)                 
Belos: Operation Op*x                    0.002794 (1)               
Belos: Operation Prec*x                  0 (0)                      
CholQR::factor                           2.349 (247)                
Gmres::matrix-apply                      0.09014 (52)               
Gmres::orthogonalize                     1.428 (50)                 
Gmres::precondition                      0 (0)                      
--------------------------------------------------------------------------------
Gmres::total                             1.572 (1)                  
GmresSstep::BOrtho                       6.525 (247)                
GmresSstep::Prec-apply                   0 (0)                      
GmresSstep::RACE MPK                     0 (0)                      
GmresSstep::TSQR                         2.352 (247)                
GmresSstep::matrix-apply                 1.999 (970)                
GmresSstep::total                        13.1 (1)                   
Pure solve time                          13.11 (1)                  
Setting preconditioner time              1.2e-05 (1)                
================================================================================



==> plots/gmres_s_step_kernels_perf_data/tg097/static_and_mkl_wo_fakeintel/table.txt <==
Bortho, TSQR, MPK, SpMV, raceSetup, preconSetup, Total
6.525, 2.352, 0, 1.999, 0, 1.2e-05, 13.11


==> plots/horeka/amg_results/31_Aug_2022/Emilia_923.txt <==
Matrix=Emilia_923.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,24.2025,6.5593e-08,28.0256,0.3125,9.50719e-07,false,1000,2.6727,3.3091,21.6640,28.0199
Matrix=Emilia_923.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,29.5902,8.01943e-08,35.7857,0.3073,1.16963e-06,false,1000,2.6736,3.3612,29.3132,35.7803
Matrix=Emilia_923.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,18.5125,5.01721e-08,44.1520,0.3041,5.30668e-07,false,1000,2.7206,3.3818,37.6718,44.1467
Matrix=Emilia_923.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,18.3284,4.9673e-08,24.2501,0.3921,7.93708e-07,false,1000,2.6962,3.4941,17.6801,24.2449
Matrix=Emilia_923.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,17.6366,4.77982e-08,35.5548,0.3914,1.10984e-06,false,1000,2.7120,3.4400,28.9884,35.5497
Matrix=Emilia_923.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,16.7963,4.55209e-08,47.2078,0.3940,6.87895e-07,false,1000,2.8467,3.5023,40.4421,47.2026
Matrix=Emilia_923.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,11.5978,3.1432e-08,28.2581,0.3943,5.65018e-07,false,1000,2.7981,3.4845,21.5343,28.2529
Matrix=Emilia_923.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,15.6808,4.24976e-08,43.4995,0.3906,7.23065e-07,false,1000,2.8053,3.5483,36.7372,43.4943
Matrix=Emilia_923.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,13.6868,3.70935e-08,58.3467,0.3942,5.84909e-07,false,1000,2.8692,3.5434,51.5207,58.3415


==> plots/horeka/amg_results/31_Aug_2022/Fault_639.txt <==
Matrix=Fault_639.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,3966.09,2.18607e-08,24.5077,0.2733,1.49637e-06,false,1000,2.0249,2.2856,19.8477,24.5034
Matrix=Fault_639.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,95.2833,5.25192e-10,32.1434,0.2695,4.63449e-08,false,1000,2.0419,2.2087,27.5222,32.1394
Matrix=Fault_639.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,222.624,1.22708e-09,39.4519,0.2641,2.15503e-07,false,1000,1.9620,2.2242,34.8886,39.4480
Matrix=Fault_639.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,723.936,3.99026e-09,19.2057,0.3332,3.63535e-07,false,1000,1.9922,2.4186,14.4165,19.2017
Matrix=Fault_639.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,1089.41,6.00472e-09,26.7624,0.3305,5.16198e-07,false,1000,1.9552,2.3231,22.0601,26.7584
Matrix=Fault_639.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,123.82,6.82485e-10,34.8713,0.3313,1.19611e-07,false,1000,1.9638,2.3869,30.1369,34.8673
Matrix=Fault_639.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2483.97,1.36914e-08,21.9378,0.3313,1.2555e-06,false,1000,1.9968,2.4464,17.0980,21.9339
Matrix=Fault_639.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,92.7009,5.10958e-10,32.3199,0.3320,8.69196e-08,false,1000,1.9718,2.4429,27.5333,32.3161
Matrix=Fault_639.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,25.1326,1.38528e-10,41.6805,0.3298,1.92508e-08,false,1000,1.9255,2.4522,36.8829,41.6767


==> plots/horeka/amg_results/31_Aug_2022/Flan_1565.txt <==
Matrix=Flan_1565.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999974,6.92449e-05,2.54344e-10,60.7570,0.6507,5.55764e-05,false,1000,4.6530,9.5930,46.0435,60.7446
Matrix=Flan_1565.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999893,0.000145852,5.35731e-10,80.1383,0.6478,0.00023054,false,1000,4.6866,9.6186,65.3693,80.1263
Matrix=Flan_1565.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999839,0.000219499,8.06245e-10,100.0611,0.6557,0.00034274,false,1000,4.6559,9.5656,85.3785,100.0492
Matrix=Flan_1565.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,1.88552e-05,6.92571e-11,53.2803,0.8424,1.47047e-06,false,1000,4.6736,9.9701,38.1633,53.2679
Matrix=Flan_1565.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999996,2.35158e-05,8.63762e-11,84.7360,0.8382,1.04174e-05,false,1000,4.7220,9.8546,69.6769,84.7238
Matrix=Flan_1565.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999986,3.37099e-05,1.2382e-10,115.8241,0.8432,3.10839e-05,false,1000,4.7690,9.8683,100.7088,115.8118
Matrix=Flan_1565.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999998,3.81579e-05,1.40158e-10,63.8459,0.8410,4.39239e-06,false,1000,4.7115,9.9104,48.7081,63.8337
Matrix=Flan_1565.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999992,2.45257e-05,9.00857e-11,105.2621,0.8413,1.89418e-05,false,1000,4.7356,9.9495,90.0886,105.2499
Matrix=Flan_1565.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999978,3.2933e-05,1.20967e-10,147.0514,0.8421,4.7262e-05,false,1000,4.8189,9.9454,131.8017,147.0393


==> plots/horeka/amg_results/31_Aug_2022/G3_circuit.txt <==
Matrix=G3_circuit.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.15582e-09,7.00571e-13,1.0910,0.3056,4.34953e-09,true,43,0.1783,0.0467,0.7552,1.0871
Matrix=G3_circuit.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,1.8663e-09,6.06485e-13,0.7697,0.2982,4.4379e-08,true,29,0.0832,0.0316,0.6065,0.7664
Matrix=G3_circuit.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.28058e-09,7.41114e-13,0.8231,0.3008,3.52158e-08,true,27,0.0747,0.0296,0.6668,0.8200
Matrix=G3_circuit.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.48883e-09,8.08787e-13,1.6223,0.4184,4.00042e-08,true,68,0.2845,0.0859,1.1494,1.6177
Matrix=G3_circuit.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.43454e-09,7.91143e-13,1.4660,0.4137,6.11817e-08,true,46,0.2099,0.0547,1.1181,1.4617
Matrix=G3_circuit.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,1.96208e-09,6.37611e-13,1.4912,0.4178,4.67724e-08,true,39,0.1514,0.0465,1.2232,1.4867
Matrix=G3_circuit.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.74187e-09,8.91016e-13,1.5191,0.4170,7.53263e-08,true,56,0.2480,0.0732,1.1072,1.5146
Matrix=G3_circuit.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.8267e-09,9.18582e-13,1.5537,0.4145,7.58893e-08,true,42,0.1808,0.0562,1.2464,1.5495
Matrix=G3_circuit.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.28938e-09,7.43972e-13,1.6482,0.4182,7.55891e-08,true,36,0.1296,0.0498,1.3990,1.6438


==> plots/horeka/amg_results/31_Aug_2022/ML_Geer.txt <==
Matrix=ML_Geer.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.974512,92.544,0.189278,57.5109,0.6348,0.0255253,false,1000,4.5453,8.9813,43.5351,57.4992
Matrix=ML_Geer.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.981859,70.1504,0.143477,75.9071,0.6264,0.0181937,false,1000,4.4858,8.8327,62.1452,75.8960
Matrix=ML_Geer.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.956937,99.9211,0.204366,94.0638,0.6332,0.0431348,false,1000,4.5076,9.0433,80.0627,94.0523
Matrix=ML_Geer.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,5.0686e-05,1.03667e-07,49.8193,0.8104,5.76967e-07,false,1000,4.4462,9.1669,35.7460,49.8079
Matrix=ML_Geer.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,9.22208e-07,1.88616e-09,79.2590,0.8064,9.81159e-09,false,1000,4.5177,9.1859,65.1016,79.2478
Matrix=ML_Geer.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,8.58292e-07,1.75544e-09,110.0617,0.8108,6.69117e-09,false,1000,4.5443,9.3102,95.7429,110.0504
Matrix=ML_Geer.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,1.77359e-05,3.62748e-08,60.2357,0.8080,1.89298e-07,false,1000,4.5211,9.2403,46.0197,60.2243
Matrix=ML_Geer.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,7.91196e-07,1.61821e-09,98.8501,0.8074,5.66495e-09,false,1000,4.5505,9.1556,84.6719,98.8388
Matrix=ML_Geer.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.03476e-07,4.16164e-10,141.1371,0.8057,1.52015e-09,false,1000,4.5408,9.4975,126.6360,141.1255


==> plots/horeka/amg_results/31_Aug_2022/Transport.txt <==
Matrix=Transport.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.33935e-14,9.54134e-13,3.4159,0.3324,2.61629e-10,true,119,0.5163,0.2583,2.5279,3.4107
Matrix=Transport.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.22498e-14,9.0749e-13,3.3804,0.3290,2.11911e-10,true,98,0.4736,0.2167,2.5840,3.3754
Matrix=Transport.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,1.95395e-14,7.96943e-13,3.5571,0.3274,2.35923e-10,true,87,0.3804,0.1939,2.8824,3.5521
Matrix=Transport.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.28589e-14,9.32332e-13,5.7584,0.4345,4.06961e-10,true,222,1.0384,0.5320,4.0271,5.7526
Matrix=Transport.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.36506e-14,9.64623e-13,5.5721,0.4346,6.37153e-10,true,160,0.7457,0.3745,4.2853,5.5666
Matrix=Transport.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.39849e-14,9.78255e-13,5.6877,0.4320,3.68463e-10,true,133,0.6004,0.3050,4.6477,5.6822
Matrix=Transport.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.28001e-14,9.29933e-13,4.8068,0.4404,4.15073e-10,true,170,0.7749,0.4228,3.4393,4.8012
Matrix=Transport.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.31252e-14,9.43192e-13,5.4749,0.4326,3.67778e-10,true,136,0.6258,0.3300,4.3641,5.4695
Matrix=Transport.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.29912e-14,9.37728e-13,6.1831,0.4333,2.30994e-10,true,117,0.5202,0.2893,5.2274,6.1774


==> plots/horeka/amg_results/31_Aug_2022/af_shell10.txt <==
Matrix=af_shell10.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1.10283,0.173799,1.10495e-05,34.4699,0.3130,1.6769,false,1000,4.6036,4.3835,25.0252,34.4626
Matrix=af_shell10.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.866574,0.0195474,1.24275e-06,44.3513,0.3345,1.35972,false,1000,4.5792,4.4803,34.8348,44.3443
Matrix=af_shell10.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.674346,0.00495817,3.15222e-07,56.5906,0.3060,0.553106,false,1000,4.5324,4.3488,47.2501,56.5837
Matrix=af_shell10.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1.03366,0.000793439,5.04439e-08,29.6461,0.4303,0.0435666,false,1000,4.5744,4.5372,20.0699,29.6394
Matrix=af_shell10.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.831036,0.0034691,2.20553e-07,45.6977,0.4330,0.237492,false,1000,4.6991,4.5702,35.9222,45.6910
Matrix=af_shell10.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.743824,0.00438338,2.78679e-07,61.5695,0.4354,0.388123,false,1000,4.6011,4.6983,51.8023,61.5625
Matrix=af_shell10.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.927533,0.00191076,1.21479e-07,35.5774,0.4354,0.0980564,false,1000,4.5889,4.6245,25.8651,35.5706
Matrix=af_shell10.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.752486,0.00459251,2.91975e-07,56.0617,0.4332,0.372329,false,1000,4.6211,4.6696,46.2631,56.0550
Matrix=af_shell10.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.701382,0.00463276,2.94534e-07,76.2237,0.4324,0.482459,false,1000,4.6812,4.6496,66.4109,76.2167


==> plots/horeka/amg_results/31_Aug_2022/af_shell7.txt <==
Matrix=af_shell7.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.968998,0.389366,5.24763e-05,16.4958,0.1340,0.0348017,false,1000,1.5152,1.2773,13.4005,16.4926
Matrix=af_shell7.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.938866,0.472335,6.36583e-05,23.7402,0.1266,0.0689159,false,1000,1.6070,1.2428,20.5885,23.7374
Matrix=af_shell7.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.917086,0.631335,8.50875e-05,29.5920,0.1287,0.0937744,false,1000,1.5681,1.2847,26.4322,29.5891
Matrix=af_shell7.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.47405e-05,3.33438e-09,10.3454,0.1785,3.50689e-06,false,1000,1.5578,1.3973,7.0715,10.3426
Matrix=af_shell7.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.91628e-06,3.93039e-10,15.0078,0.1893,4.34434e-07,false,1000,1.6086,1.3554,11.6923,15.0048
Matrix=af_shell7.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,8.58461e-07,1.15698e-10,19.8028,0.1771,1.22632e-07,false,1000,1.5805,1.3755,16.5038,19.7999
Matrix=af_shell7.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,8.03309e-05,1.08265e-08,12.3655,0.1754,9.94821e-06,false,1000,1.6372,1.5218,8.8645,12.3626
Matrix=af_shell7.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,5.56953e-08,7.50627e-12,18.0397,0.1762,7.84847e-09,false,1000,1.5481,1.5344,14.6225,18.0368
Matrix=af_shell7.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,8.62512e-08,1.16244e-11,23.6945,0.1763,1.22433e-08,false,1000,1.5807,1.5441,20.2506,23.6917


==> plots/horeka/amg_results/31_Aug_2022/thermal2.txt <==
Matrix=thermal2.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,3.81214e-14,8.75434e-13,1.4643,0.2137,9.50491e-12,true,91,0.3167,0.0848,0.9592,1.4609
Matrix=thermal2.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,3.20192e-14,7.35301e-13,0.9343,0.2072,1.40291e-11,true,48,0.1762,0.0434,0.6356,0.9313
Matrix=thermal2.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.02072e-14,4.64045e-13,0.9007,0.2083,2.99248e-11,true,42,0.1362,0.0378,0.6570,0.8978
Matrix=thermal2.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.52225e-14,5.79218e-13,0.6814,0.2847,5.59963e-12,true,39,0.1289,0.0411,0.4437,0.6786
Matrix=thermal2.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.98724e-14,6.86e-13,0.6396,0.2842,1.10002e-11,true,28,0.0689,0.0303,0.4872,0.6371
Matrix=thermal2.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,1.63575e-14,3.7564e-13,0.6842,0.2872,1.00696e-11,true,25,0.0508,0.0269,0.5620,0.6817
Matrix=thermal2.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,3.26976e-14,7.50878e-13,0.6152,0.2865,9.44687e-12,true,32,0.0803,0.0362,0.4426,0.6125
Matrix=thermal2.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.14391e-14,4.92336e-13,0.6762,0.2835,1.45537e-11,true,25,0.0511,0.0313,0.5474,0.6736
Matrix=thermal2.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,3.11712e-14,7.15827e-13,0.7510,0.2857,1.31997e-11,true,22,0.0405,0.0259,0.6447,0.7486


==> plots/horeka/amg_results/6_Sept_2022/Emilia_923.txt <==
Matrix=Emilia_923.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999999,48.5904,1.31688e-07,26.3174,0.3109,2.18418e-06,false,1000,2.6552,3.2506,19.6062,26.3117
Matrix=Emilia_923.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,24.8362,6.73104e-08,33.4555,0.3046,1.01445e-06,false,1000,2.6629,3.3490,26.9949,33.4501
Matrix=Emilia_923.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,11.105,3.00964e-08,40.5205,0.3020,3.59106e-07,false,1000,2.7586,3.3761,33.6298,40.5151
Matrix=Emilia_923.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,19.2709,5.22274e-08,24.2457,0.4010,7.97484e-07,false,1000,2.7101,3.4675,17.6924,24.2405
Matrix=Emilia_923.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,16.094,4.36176e-08,35.7777,0.3907,1.08642e-06,false,1000,2.7213,3.4204,28.6242,35.7725
Matrix=Emilia_923.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,8.86775,2.40331e-08,46.4613,0.3910,3.40838e-07,false,1000,2.7142,3.4025,39.8217,46.4560
Matrix=Emilia_923.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,13.1727,3.57003e-08,28.5271,0.8241,7.06805e-07,false,1000,2.7315,3.4956,21.9073,28.5219
Matrix=Emilia_923.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,22.3417,6.05497e-08,42.7526,0.3914,9.62314e-07,false,1000,2.7148,3.4667,36.1151,42.7475
Matrix=Emilia_923.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,11.3806,3.08432e-08,57.7552,0.3900,4.26915e-07,false,1000,2.6998,3.4861,51.1272,57.7501


==> plots/horeka/amg_results/6_Sept_2022/Fault_639.txt <==
Matrix=Fault_639.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,712.822,3.929e-09,20.7156,0.2744,2.3564e-07,false,1000,2.0335,2.2544,16.0906,20.7114
Matrix=Fault_639.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,452.104,2.49195e-09,25.1002,0.2657,6.45241e-07,false,1000,1.9139,2.2711,20.5782,25.0963
Matrix=Fault_639.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,138.305,7.62323e-10,29.8291,0.2638,2.27166e-07,false,1000,1.9958,2.2080,25.2408,29.8253
Matrix=Fault_639.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,658.306,3.62851e-09,19.4610,0.3287,4.88771e-07,false,1000,2.1158,2.4216,14.4905,19.4570
Matrix=Fault_639.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,79.5586,4.38519e-10,26.9040,0.3303,8.44386e-08,false,1000,1.9514,2.3453,22.2614,26.9000
Matrix=Fault_639.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,155.955,8.5961e-10,34.5098,0.3279,1.66014e-07,false,1000,2.0244,2.3838,29.7066,34.5058
Matrix=Fault_639.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,602.009,3.31821e-09,22.6497,0.3277,2.63804e-07,false,1000,2.0324,2.4511,17.1810,22.6457
Matrix=Fault_639.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,56.7406,3.12749e-10,32.2731,0.3291,4.91055e-08,false,1000,1.9951,2.4377,27.4975,32.2691
Matrix=Fault_639.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,41.9553,2.31254e-10,41.9798,0.3289,4.43945e-08,false,1000,1.9660,2.4383,36.6328,41.9760


==> plots/horeka/amg_results/6_Sept_2022/Flan_1565.txt <==
Matrix=Flan_1565.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999972,8.97868e-05,3.29797e-10,61.2347,0.6604,5.96202e-05,false,1000,4.6562,9.7608,46.3187,61.2221
Matrix=Flan_1565.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999896,0.000141488,5.197e-10,82.8992,0.6528,0.00022104,false,1000,4.7195,9.9215,67.7759,82.8868
Matrix=Flan_1565.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999811,0.000261747,9.61425e-10,103.4040,0.6535,0.000409426,false,1000,4.6930,9.9589,88.1152,103.3916
Matrix=Flan_1565.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,1.68524e-05,6.19006e-11,54.2332,0.8415,1.05378e-06,false,1000,4.6691,9.9489,38.5638,54.2209
Matrix=Flan_1565.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999997,1.10806e-05,4.07003e-11,85.4435,0.8448,7.94671e-06,false,1000,4.6581,9.9919,69.7693,85.4311
Matrix=Flan_1565.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999989,2.60345e-05,9.56275e-11,117.0633,0.8445,2.58171e-05,false,1000,4.6985,9.8384,101.7884,117.0510
Matrix=Flan_1565.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999999,2.80785e-05,1.03135e-10,64.2872,0.8449,4.90284e-06,false,1000,4.6856,10.0960,49.0391,64.2749
Matrix=Flan_1565.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999991,1.77026e-05,6.50237e-11,106.5207,0.8396,1.9864e-05,false,1000,4.6790,10.0360,91.2811,106.5083
Matrix=Flan_1565.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999973,4.13705e-05,1.51958e-10,149.6290,0.8443,5.83496e-05,false,1000,4.7154,10.2101,134.2176,149.6166


==> plots/horeka/amg_results/6_Sept_2022/G3_circuit.txt <==
Matrix=G3_circuit.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.43042e-09,7.89806e-13,1.1137,0.3050,6.35579e-09,true,40,0.1587,0.0443,0.8364,1.1101
Matrix=G3_circuit.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,1.97376e-09,6.41408e-13,0.7852,0.3004,5.00055e-08,true,29,0.0830,0.0325,0.6203,0.7822
Matrix=G3_circuit.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,1.81213e-09,5.88882e-13,0.8587,0.2971,1.81204e-08,true,28,0.0782,0.0311,0.6994,0.8557
Matrix=G3_circuit.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.56844e-09,8.34659e-13,1.8904,0.4174,8.6028e-08,true,72,0.3182,0.0910,1.2206,1.8857
Matrix=G3_circuit.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.63554e-09,8.56464e-13,1.5293,0.4130,8.73024e-08,true,47,0.2270,0.0605,1.1560,1.5247
Matrix=G3_circuit.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.42709e-09,7.88725e-13,1.7997,0.4189,6.94012e-08,true,38,0.1453,0.0491,1.2359,1.7955
Matrix=G3_circuit.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.48815e-09,8.08566e-13,1.5617,0.5904,5.09621e-08,true,57,0.2498,0.0770,1.1487,1.5567
Matrix=G3_circuit.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.62595e-09,8.53345e-13,1.5169,0.5023,6.60426e-08,true,41,0.1677,0.0623,1.2121,1.5123
Matrix=G3_circuit.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.29603e-09,7.46132e-13,1.7531,0.5049,9.32605e-08,true,38,0.1437,0.0536,1.4909,1.7486


==> plots/horeka/amg_results/6_Sept_2022/ML_Geer.txt <==
Matrix=ML_Geer.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.97447,92.3955,0.188974,57.0752,0.6368,0.0255668,false,1000,4.5401,8.9358,43.1439,57.0635
Matrix=ML_Geer.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.98196,69.903,0.142971,76.3515,0.6272,0.0180945,false,1000,4.5168,9.0341,62.1289,76.3402
Matrix=ML_Geer.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.957086,99.7385,0.203992,94.4209,0.6313,0.0429873,false,1000,4.5396,8.9648,80.4618,94.4097
Matrix=ML_Geer.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,5.18593e-05,1.06066e-07,51.1643,0.8117,5.89436e-07,false,1000,4.5282,9.2573,36.1932,51.1528
Matrix=ML_Geer.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,9.18178e-07,1.87792e-09,79.8223,0.8105,9.83547e-09,false,1000,4.6883,9.2469,65.4054,79.8109
Matrix=ML_Geer.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,8.52446e-07,1.74348e-09,109.8820,0.8080,6.64524e-09,false,1000,4.7642,9.1780,95.4628,109.8708
Matrix=ML_Geer.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,1.78052e-05,3.64164e-08,60.8575,0.8086,1.89972e-07,false,1000,4.5983,9.3410,46.3361,60.8461
Matrix=ML_Geer.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,7.90853e-07,1.61751e-09,100.8653,0.8029,5.65412e-09,false,1000,4.6193,9.3333,86.4329,100.8539
Matrix=ML_Geer.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.01726e-07,4.12584e-10,138.2902,0.8097,1.50806e-09,false,1000,4.5735,9.2980,123.9561,138.2788


==> plots/horeka/amg_results/6_Sept_2022/Transport.txt <==
Matrix=Transport.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.19338e-14,8.94601e-13,3.2676,0.3317,2.95684e-10,true,121,0.5257,0.2637,2.2650,3.2623
Matrix=Transport.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.29949e-14,9.37877e-13,2.9296,0.3249,5.49184e-10,true,95,0.4344,0.2029,2.1861,2.9246
Matrix=Transport.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.35752e-14,9.61547e-13,3.3195,0.3266,6.15781e-10,true,88,0.3807,0.1888,2.4777,3.3147
Matrix=Transport.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.43627e-14,9.93665e-13,5.7928,0.4343,4.36747e-10,true,223,1.0298,0.5125,3.9447,5.7872
Matrix=Transport.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.33259e-14,9.51379e-13,5.4728,0.5191,5.88602e-10,true,158,0.7323,0.3706,4.2360,5.4675
Matrix=Transport.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.37162e-14,9.67295e-13,5.9038,0.4338,2.94071e-10,true,132,0.5944,0.3018,4.7532,5.8981
Matrix=Transport.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.34626e-14,9.56953e-13,5.0864,0.4324,4.29774e-10,true,173,0.7914,0.4118,3.5778,5.0809
Matrix=Transport.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.40344e-14,9.80274e-13,5.6481,0.4270,4.43236e-10,true,133,0.5936,0.3232,4.3081,5.6428
Matrix=Transport.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.13876e-14,8.7232e-13,5.8711,0.5054,1.80262e-10,true,116,0.5289,0.2750,4.9487,5.8657


==> plots/horeka/amg_results/6_Sept_2022/af_shell10.txt <==
Matrix=af_shell10.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1.09948,0.144313,9.17486e-06,32.9466,0.3109,1.67261,false,1000,4.5740,4.4043,23.5029,32.9393
Matrix=af_shell10.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.867467,0.0197554,1.25597e-06,41.9231,0.3526,1.3611,false,1000,4.5543,4.3710,32.5524,41.9163
Matrix=af_shell10.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.674385,0.00495507,3.15025e-07,50.8224,0.3051,0.552941,false,1000,4.4922,4.3376,41.5570,50.8156
Matrix=af_shell10.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1.03298,0.00075476,4.79848e-08,29.7621,0.4297,0.0427188,false,1000,4.5513,4.5686,20.1221,29.7553
Matrix=af_shell10.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.834724,0.00333263,2.11876e-07,45.1426,0.5930,0.231868,false,1000,4.7355,4.5820,35.3625,45.1358
Matrix=af_shell10.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.744253,0.00436181,2.77308e-07,60.4064,0.4297,0.387314,false,1000,4.6768,4.5234,50.7584,60.3997
Matrix=af_shell10.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.925201,0.00209184,1.32991e-07,35.3532,0.4377,0.101188,false,1000,4.6720,4.7008,25.4886,35.3464
Matrix=af_shell10.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.751846,0.00463341,2.94575e-07,55.9102,0.4270,0.373491,false,1000,4.6528,4.7070,45.9434,55.9034
Matrix=af_shell10.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.700599,0.00468077,2.97586e-07,74.5356,0.6122,0.484281,false,1000,4.5990,4.5773,64.9149,74.5288


==> plots/horeka/amg_results/6_Sept_2022/af_shell7.txt <==
Matrix=af_shell7.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.968987,0.395008,5.32367e-05,10.9430,0.1343,0.0348137,false,1000,1.5660,1.2505,7.4654,10.9398
Matrix=af_shell7.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.939417,0.467519,6.30093e-05,13.6240,0.1276,0.06829,false,1000,1.5496,1.2469,10.0998,13.6212
Matrix=af_shell7.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.915086,0.647704,8.72935e-05,16.4754,0.1280,0.0960652,false,1000,1.5632,1.2741,13.0793,16.4721
Matrix=af_shell7.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.52181e-05,3.39874e-09,10.2276,0.1746,3.58064e-06,false,1000,1.5466,1.3735,6.9967,10.2249
Matrix=af_shell7.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.91963e-06,3.93489e-10,15.2832,0.1775,4.34949e-07,false,1000,1.5824,1.4230,11.9248,15.2804
Matrix=af_shell7.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,8.5802e-07,1.15639e-10,19.8771,0.1767,1.22629e-07,false,1000,1.6411,1.3348,16.3072,19.8742
Matrix=af_shell7.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,8.04135e-05,1.08376e-08,12.1968,0.1758,9.94111e-06,false,1000,1.5779,1.4904,8.7765,12.1940
Matrix=af_shell7.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,5.70895e-08,7.69417e-12,18.1371,0.1760,7.99303e-09,false,1000,1.4860,1.5488,14.7826,18.1344
Matrix=af_shell7.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,8.06681e-08,1.08719e-11,23.5542,0.1769,1.14259e-08,false,1000,1.5427,1.5340,20.1529,23.5513


==> plots/horeka/amg_results/6_Sept_2022/thermal2.txt <==
Matrix=thermal2.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4.13301e-14,9.4912e-13,1.3088,0.2136,2.29408e-12,true,80,0.2590,0.0761,0.8797,1.3053
Matrix=thermal2.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.71218e-14,6.22835e-13,0.9567,0.2087,2.28851e-11,true,48,0.1760,0.0443,0.6559,0.9538
Matrix=thermal2.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,3.22112e-14,7.3971e-13,0.8921,0.2139,9.37881e-12,true,41,0.1304,0.0372,0.6550,0.8892
Matrix=thermal2.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.48154e-14,5.6987e-13,0.6861,0.2853,5.64906e-12,true,39,0.1287,0.0430,0.4482,0.6833
Matrix=thermal2.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.45835e-14,5.64545e-13,0.6362,0.2863,8.21892e-12,true,28,0.0642,0.0310,0.4947,0.6335
Matrix=thermal2.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,1.79344e-14,4.11852e-13,0.6897,0.2871,1.01341e-11,true,25,0.0530,0.0284,0.5686,0.6872
Matrix=thermal2.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.85385e-14,6.55367e-13,0.6197,0.2880,7.94156e-12,true,32,0.0817,0.0374,0.4484,0.6170
Matrix=thermal2.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.7406e-14,6.29361e-13,0.7051,0.2892,1.3461e-11,true,25,0.0503,0.0310,0.5778,0.7026
Matrix=thermal2.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,1.74077e-14,3.99757e-13,0.7513,0.2877,1.36762e-11,true,22,0.0399,0.0272,0.6443,0.7488


==> plots/horeka/amg_results/6_Sept_2022/tmp.txt <==
  Iter  954, [ 1] :    5.637656e-10
  Iter  955, [ 1] :    5.608446e-10
  Iter  956, [ 1] :    5.585015e-10
  Iter  957, [ 1] :    5.559132e-10
  Iter  958, [ 1] :    5.534173e-10
  Iter  959, [ 1] :    5.506334e-10
  Iter  960, [ 1] :    5.483476e-10
  Iter  961, [ 1] :    5.462640e-10
  Iter  962, [ 1] :    5.442144e-10
  Iter  963, [ 1] :    5.421573e-10
  Iter  964, [ 1] :    5.405505e-10
  Iter  965, [ 1] :    5.390131e-10
  Iter  966, [ 1] :    5.375634e-10
  Iter  967, [ 1] :    5.363015e-10
  Iter  968, [ 1] :    5.352747e-10
  Iter  969, [ 1] :    5.344025e-10
  Iter  970, [ 1] :    5.334558e-10
  Iter  971, [ 1] :    5.325045e-10
  Iter  972, [ 1] :    5.315627e-10
  Iter  973, [ 1] :    5.301281e-10
  Iter  974, [ 1] :    5.288486e-10
  Iter  975, [ 1] :    5.277708e-10
  Iter  976, [ 1] :    5.270317e-10
  Iter  977, [ 1] :    5.263643e-10
  Iter  978, [ 1] :    5.257371e-10
  Iter  979, [ 1] :    5.251337e-10
  Iter  980, [ 1] :    5.246777e-10
  Iter  981, [ 1] :    5.242166e-10
  Iter  982, [ 1] :    5.237931e-10
  Iter  983, [ 1] :    5.233673e-10
  Iter  984, [ 1] :    5.228778e-10
  Iter  985, [ 1] :    5.223196e-10
  Iter  986, [ 1] :    5.218629e-10
  Iter  987, [ 1] :    5.214386e-10
  Iter  988, [ 1] :    5.211341e-10
  Iter  989, [ 1] :    5.209063e-10
  Iter  990, [ 1] :    5.207481e-10
  Iter  991, [ 1] :    5.206354e-10
  Iter  992, [ 1] :    5.205375e-10
  Iter  993, [ 1] :    5.204394e-10
  Iter  994, [ 1] :    5.203457e-10
  Iter  995, [ 1] :    5.202409e-10
  Iter  996, [ 1] :    5.201453e-10
  Iter  997, [ 1] :    5.200399e-10
  Iter  998, [ 1] :    5.199435e-10
  Iter  999, [ 1] :    5.198436e-10
  Iter 1000, [ 1] :    5.196998e-10
  Passed.......OR Combination -> 
    Failed.......Number of Iterations = 1000 == 1000
    Unconverged..(2-Norm Res Vec) / (2-Norm Prec Res0)
                 residual [ 0 ] = 5.197e-10 > 1e-12
  
Results:
  Converged: false
  Number of iterations: 1000
  Achieved tolerance: 5.197e-10
  ||B-A*X||_2: 0.000141488
  ||X-X_soln||_2: 0.00022104
  ||B||_2: 272249
  ||X||_2: 0.999896
  ||B-A*X||_2 / ||B||_2: 5.197e-10

=========================================================================================================================

                                          TimeMonitor results over 1 processor

Timer Name                                                                                    Global time (num calls)    
-------------------------------------------------------------------------------------------------------------------------
Belos: ICGS[1]: Ortho (Inner Product)                                                         2.4309 (1000)              
Belos: ICGS[1]: Ortho (Norm)                                                                  0.0338 (1020)              
Belos: ICGS[1]: Ortho (Update)                                                                2.2144 (1000)              
Belos: ICGS[1]: Orthogonalization                                                             4.7195 (1020)              
Belos: Operation Op*x                                                                         9.9215 (1020)              
Belos: Operation Prec*x                                                                       67.7759 (1020)             
Belos: PseudoBlockGmresSolMgr total solve time                                                82.8868 (1)                
Belos::MVT::MvAddMv                                                                           0.1729 (1080)              
Belos::MVT::MvDot                                                                             0.0316 (1020)              
Belos::MVT::MvNorm                                                                            0.0002 (1)                 
-------------------------------------------------------------------------------------------------------------------------
Belos::MVT::MvScale                                                                           0.0314 (1020)              
Belos::MVT::MvTimesMatAddMv                                                                   2.2978 (1020)              
Belos::MVT::MvTransMv                                                                         2.4269 (1000)              
Ifpack2::Chebyshev::apply                                                                     52.0645 (4080)             
Ifpack2::Chebyshev::compute                                                                   0.1181 (2)                 
MueLu: AggregationPhase1Algorithm_kokkos: BuildAggregatesRandom (total)                       0.0051 (2)                 
MueLu: AggregationPhase2aAlgorithm_kokkos: BuildAggregatesRandom (total)                      0.0092 (2)                 
MueLu: AggregationPhase2bAlgorithm_kokkos: BuildAggregatesRandom (total)                      0.0153 (2)                 
MueLu: AggregationPhase3Algorithm_kokkos: BuildAggregatesRandom (total)                       0.0166 (2)                 
MueLu: AmalgamationFactory_kokkos: Build                                                      0.0001 (2)                 
-------------------------------------------------------------------------------------------------------------------------
MueLu: AmalgamationFactory_kokkos: Build (level=0)                                            0.0000 (1)                 
MueLu: AmalgamationFactory_kokkos: Build (level=1)                                            0.0000 (1)                 
MueLu: AmalgamationFactory_kokkos: Build (total)                                              0.0001 (2)                 
MueLu: AmalgamationFactory_kokkos: Build (total, level=0)                                     0.0000 (1)                 
MueLu: AmalgamationFactory_kokkos: Build (total, level=1)                                     0.0000 (1)                 
MueLu: Amesos2Smoother: Setup Smoother                                                        0.0000 (1)                 
MueLu: Amesos2Smoother: Setup Smoother (level=2)                                              0.0000 (1)                 
MueLu: Amesos2Smoother: Setup Smoother (total)                                                0.0001 (1)                 
MueLu: Amesos2Smoother: Setup Smoother (total, level=2)                                       0.0000 (1)                 
MueLu: CoalesceDropFactory_kokkos: Build                                                      0.0028 (2)                 
-------------------------------------------------------------------------------------------------------------------------
MueLu: CoalesceDropFactory_kokkos: Build (level=0)                                            0.0027 (1)                 
MueLu: CoalesceDropFactory_kokkos: Build (level=1)                                            0.0001 (1)                 
MueLu: CoalesceDropFactory_kokkos: Build (total)                                              0.0029 (2)                 
MueLu: CoalesceDropFactory_kokkos: Build (total, level=0)                                     0.0027 (1)                 
MueLu: CoalesceDropFactory_kokkos: Build (total, level=1)                                     0.0001 (1)                 
MueLu: CoarseMapFactory_kokkos: Build                                                         0.0001 (2)                 
MueLu: CoarseMapFactory_kokkos: Build (level=0)                                               0.0001 (1)                 
MueLu: CoarseMapFactory_kokkos: Build (level=1)                                               0.0000 (1)                 
MueLu: CoarseMapFactory_kokkos: Build (total)                                                 0.0001 (2)                 
MueLu: CoarseMapFactory_kokkos: Build (total, level=0)                                        0.0001 (1)                 
-------------------------------------------------------------------------------------------------------------------------
MueLu: CoarseMapFactory_kokkos: Build (total, level=1)                                        0.0000 (1)                 
MueLu: Hierarchy: Setup (total)                                                               0.6446 (3)                 
MueLu: Hierarchy: Setup (total, level=0)                                                      0.1180 (1)                 
MueLu: Hierarchy: Setup (total, level=1)                                                      0.5049 (1)                 
MueLu: Hierarchy: Setup (total, level=2)                                                      0.0217 (1)                 
MueLu: Hierarchy: Solve (level=0)                                                             66.4573 (2040)             
MueLu: Hierarchy: Solve (level=1)                                                             1.1238 (2040)              
MueLu: Hierarchy: Solve (level=2)                                                             0.1329 (1020)              
MueLu: Hierarchy: Solve (total)                                                               67.7417 (1020)             
MueLu: Hierarchy: Solve (total, level=1)                                                      1.2651 (1020)              
-------------------------------------------------------------------------------------------------------------------------
MueLu: Hierarchy: Solve (total, level=2)                                                      0.1340 (1020)              
MueLu: Hierarchy: Solve : coarse (level=2)                                                    0.1301 (1020)              
MueLu: Hierarchy: Solve : prolongation (level=0)                                              0.8859 (1020)              
MueLu: Hierarchy: Solve : prolongation (level=1)                                              0.0336 (1020)              
MueLu: Hierarchy: Solve : prolongation (total)                                                0.9218 (2040)              
MueLu: Hierarchy: Solve : residual calculation (level=0)                                      10.3459 (1020)             
MueLu: Hierarchy: Solve : residual calculation (level=1)                                      0.0346 (1020)              
MueLu: Hierarchy: Solve : residual calculation (total)                                        10.3839 (2040)             
MueLu: Hierarchy: Solve : restriction (level=0)                                               3.3438 (1020)              
MueLu: Hierarchy: Solve : restriction (level=1)                                               0.7419 (1020)              
-------------------------------------------------------------------------------------------------------------------------
MueLu: Hierarchy: Solve : restriction (total)                                                 4.0889 (2040)              
MueLu: Hierarchy: Solve : smoothing (level=0)                                                 51.8386 (2040)             
MueLu: Hierarchy: Solve : smoothing (level=1)                                                 0.2939 (2040)              
MueLu: Hierarchy: Solve : smoothing (total)                                                   52.1389 (4080)             
MueLu: Ifpack2Smoother: Preconditioner compute (sub, total)                                   0.0000 (2)                 
MueLu: Ifpack2Smoother: Preconditioner compute (sub, total, level=0)                          0.0000 (1)                 
MueLu: Ifpack2Smoother: Preconditioner compute (sub, total, level=1)                          0.0000 (1)                 
MueLu: Ifpack2Smoother: Preconditioner init (sub, total)                                      0.0000 (2)                 
MueLu: Ifpack2Smoother: Preconditioner init (sub, total, level=0)                             0.0000 (1)                 
MueLu: Ifpack2Smoother: Preconditioner init (sub, total, level=1)                             0.0000 (1)                 
-------------------------------------------------------------------------------------------------------------------------
MueLu: Ifpack2Smoother: SetPrecParameters                                                     0.0001 (2)                 
MueLu: Ifpack2Smoother: Setup Smoother                                                        0.1185 (2)                 
MueLu: Ifpack2Smoother: Setup Smoother (level=0)                                              0.1176 (1)                 
MueLu: Ifpack2Smoother: Setup Smoother (level=1)                                              0.0009 (1)                 
MueLu: Ifpack2Smoother: Setup Smoother (total)                                                0.1185 (2)                 
MueLu: Ifpack2Smoother: Setup Smoother (total, level=0)                                       0.1176 (1)                 
MueLu: Ifpack2Smoother: Setup Smoother (total, level=1)                                       0.0009 (1)                 
MueLu: NullspaceFactory_kokkos: Nullspace factory                                             0.0012 (2)                 
MueLu: NullspaceFactory_kokkos: Nullspace factory (level=0)                                   0.0012 (1)                 
MueLu: NullspaceFactory_kokkos: Nullspace factory (level=1)                                   0.0000 (1)                 
-------------------------------------------------------------------------------------------------------------------------
MueLu: NullspaceFactory_kokkos: Nullspace factory (total)                                     0.0012 (2)                 
MueLu: NullspaceFactory_kokkos: Nullspace factory (total, level=0)                            0.0012 (1)                 
MueLu: NullspaceFactory_kokkos: Nullspace factory (total, level=1)                            0.0000 (1)                 
MueLu: ParameterListInterpreter (ParameterList)                                               0.0051 (1)                 
MueLu: PreserveDirichletAggregationAlgorithm_kokkos: BuildAggregates (total)                  0.0001 (2)                 
MueLu: RAPFactory: Computing Ac                                                               0.1698 (2)                 
MueLu: RAPFactory: Computing Ac (level=1)                                                     0.1547 (1)                 
MueLu: RAPFactory: Computing Ac (level=2)                                                     0.0152 (1)                 
MueLu: RAPFactory: Computing Ac (total)                                                       0.1699 (2)                 
MueLu: RAPFactory: Computing Ac (total, level=1)                                              0.1547 (1)                 
-------------------------------------------------------------------------------------------------------------------------
MueLu: RAPFactory: Computing Ac (total, level=2)                                              0.0152 (1)                 
MueLu: RAPFactory: MxM: A x P (sub, total)                                                    0.1323 (2)                 
MueLu: RAPFactory: MxM: A x P (sub, total, level=1)                                           0.1207 (1)                 
MueLu: RAPFactory: MxM: A x P (sub, total, level=2)                                           0.0116 (1)                 
MueLu: RAPFactory: MxM: P' x (AP) (implicit) (sub, total)                                     0.0363 (2)                 
MueLu: RAPFactory: MxM: P' x (AP) (implicit) (sub, total, level=1)                            0.0329 (1)                 
MueLu: RAPFactory: MxM: P' x (AP) (implicit) (sub, total, level=2)                            0.0034 (1)                 
MueLu: SaPFactory_kokkos: Diagonal Extraction (sub, total)                                    0.0063 (2)                 
MueLu: SaPFactory_kokkos: Diagonal Extraction (sub, total, level=1)                           0.0062 (1)                 
MueLu: SaPFactory_kokkos: Diagonal Extraction (sub, total, level=2)                           0.0000 (1)                 
-------------------------------------------------------------------------------------------------------------------------
MueLu: SaPFactory_kokkos: Eigenvalue estimate (sub, total)                                    0.0000 (2)                 
MueLu: SaPFactory_kokkos: Eigenvalue estimate (sub, total, level=1)                           0.0000 (1)                 
MueLu: SaPFactory_kokkos: Eigenvalue estimate (sub, total, level=2)                           0.0000 (1)                 
MueLu: SaPFactory_kokkos: Fused (I-omega*D^{-1} A)*Ptent (sub, total)                         0.0527 (2)                 
MueLu: SaPFactory_kokkos: Fused (I-omega*D^{-1} A)*Ptent (sub, total, level=1)                0.0521 (1)                 
MueLu: SaPFactory_kokkos: Fused (I-omega*D^{-1} A)*Ptent (sub, total, level=2)                0.0006 (1)                 
MueLu: SaPFactory_kokkos: Prolongator smoothing                                               0.0533 (2)                 
MueLu: SaPFactory_kokkos: Prolongator smoothing (level=1)                                     0.0525 (1)                 
MueLu: SaPFactory_kokkos: Prolongator smoothing (level=2)                                     0.0008 (1)                 
MueLu: SaPFactory_kokkos: Prolongator smoothing (total)                                       0.3550 (2)                 
-------------------------------------------------------------------------------------------------------------------------
MueLu: SaPFactory_kokkos: Prolongator smoothing (total, level=1)                              0.3489 (1)                 
MueLu: SaPFactory_kokkos: Prolongator smoothing (total, level=2)                              0.0061 (1)                 
MueLu: SaPFactory_kokkos: Xpetra::IteratorOps::Jacobi (sub, total)                            0.0464 (2)                 
MueLu: SaPFactory_kokkos: Xpetra::IteratorOps::Jacobi (sub, total, level=1)                   0.0459 (1)                 
MueLu: SaPFactory_kokkos: Xpetra::IteratorOps::Jacobi (sub, total, level=2)                   0.0005 (1)                 
MueLu: TentativePFactory_kokkos: Build                                                        0.0113 (2)                 
MueLu: TentativePFactory_kokkos: Build (level=1)                                              0.0107 (1)                 
MueLu: TentativePFactory_kokkos: Build (level=2)                                              0.0007 (1)                 
MueLu: TentativePFactory_kokkos: Build (total)                                                0.2988 (2)                 
MueLu: TentativePFactory_kokkos: Build (total, level=1)                                       0.2936 (1)                 
-------------------------------------------------------------------------------------------------------------------------
MueLu: TentativePFactory_kokkos: Build (total, level=2)                                       0.0052 (1)                 
MueLu: TentativePFactory_kokkos: Calc AggSizes (sub, total)                                   0.0000 (2)                 
MueLu: TentativePFactory_kokkos: Calc AggSizes (sub, total, level=1)                          0.0000 (1)                 
MueLu: TentativePFactory_kokkos: Calc AggSizes (sub, total, level=2)                          0.0000 (1)                 
MueLu: TentativePFactory_kokkos: Check good map (sub, total)                                  0.0002 (2)                 
MueLu: TentativePFactory_kokkos: Check good map (sub, total, level=1)                         0.0002 (1)                 
MueLu: TentativePFactory_kokkos: Check good map (sub, total, level=2)                         0.0000 (1)                 
MueLu: TentativePFactory_kokkos: Create Agg2RowMap (sub, total)                               0.0018 (2)                 
MueLu: TentativePFactory_kokkos: Create Agg2RowMap (sub, total, level=1)                      0.0017 (1)                 
MueLu: TentativePFactory_kokkos: Create Agg2RowMap (sub, total, level=2)                      0.0001 (1)                 
-------------------------------------------------------------------------------------------------------------------------
MueLu: TentativePFactory_kokkos: Get Aggregates graph (sub, total)                            0.0010 (2)                 
MueLu: TentativePFactory_kokkos: Get Aggregates graph (sub, total, level=1)                   0.0009 (1)                 
MueLu: TentativePFactory_kokkos: Get Aggregates graph (sub, total, level=2)                   0.0001 (1)                 
MueLu: TentativePFactory_kokkos: Stage 0 (InitViews) (sub, total)                             0.0014 (2)                 
MueLu: TentativePFactory_kokkos: Stage 0 (InitViews) (sub, total, level=1)                    0.0014 (1)                 
MueLu: TentativePFactory_kokkos: Stage 0 (InitViews) (sub, total, level=2)                    0.0000 (1)                 
MueLu: TentativePFactory_kokkos: Stage 1 (LocalQR) (sub, total)                               0.0009 (2)                 
MueLu: TentativePFactory_kokkos: Stage 1 (LocalQR) (sub, total, level=1)                      0.0008 (1)                 
MueLu: TentativePFactory_kokkos: Stage 1 (LocalQR) (sub, total, level=2)                      0.0001 (1)                 
MueLu: TentativePFactory_kokkos: Stage 3 (LocalMatrix+FillComplete) (sub, total)              0.0002 (2)                 
-------------------------------------------------------------------------------------------------------------------------
MueLu: TentativePFactory_kokkos: Stage 3 (LocalMatrix+FillComplete) (sub, total, level=1)     0.0002 (1)                 
MueLu: TentativePFactory_kokkos: Stage 3 (LocalMatrix+FillComplete) (sub, total, level=2)     0.0000 (1)                 
MueLu: UncoupledAggregationFactory_kokkos: Algo Graph Coloring (sub, total)                   0.2369 (2)                 
MueLu: UncoupledAggregationFactory_kokkos: Algo Graph Coloring (sub, total, level=0)          0.2356 (1)                 
MueLu: UncoupledAggregationFactory_kokkos: Algo Graph Coloring (sub, total, level=1)          0.0013 (1)                 
MueLu: UncoupledAggregationFactory_kokkos: Algo Phase - (Dirichlet) (sub, total)              0.0002 (2)                 
MueLu: UncoupledAggregationFactory_kokkos: Algo Phase - (Dirichlet) (sub, total, level=0)     0.0001 (1)                 
MueLu: UncoupledAggregationFactory_kokkos: Algo Phase - (Dirichlet) (sub, total, level=1)     0.0000 (1)                 
MueLu: UncoupledAggregationFactory_kokkos: Algo Phase 1 (main) (sub, total)                   0.0052 (2)                 
MueLu: UncoupledAggregationFactory_kokkos: Algo Phase 1 (main) (sub, total, level=0)          0.0051 (1)                 
-------------------------------------------------------------------------------------------------------------------------
MueLu: UncoupledAggregationFactory_kokkos: Algo Phase 1 (main) (sub, total, level=1)          0.0001 (1)                 
MueLu: UncoupledAggregationFactory_kokkos: Algo Phase 2a (secondary) (sub, total)             0.0093 (2)                 
MueLu: UncoupledAggregationFactory_kokkos: Algo Phase 2a (secondary) (sub, total, level=0)    0.0088 (1)                 
MueLu: UncoupledAggregationFactory_kokkos: Algo Phase 2a (secondary) (sub, total, level=1)    0.0005 (1)                 
MueLu: UncoupledAggregationFactory_kokkos: Algo Phase 2b (expansion) (sub, total)             0.0154 (2)                 
MueLu: UncoupledAggregationFactory_kokkos: Algo Phase 2b (expansion) (sub, total, level=0)    0.0138 (1)                 
MueLu: UncoupledAggregationFactory_kokkos: Algo Phase 2b (expansion) (sub, total, level=1)    0.0016 (1)                 
MueLu: UncoupledAggregationFactory_kokkos: Algo Phase 3 (cleanup) (sub, total)                0.0167 (2)                 
MueLu: UncoupledAggregationFactory_kokkos: Algo Phase 3 (cleanup) (sub, total, level=0)       0.0161 (1)                 
MueLu: UncoupledAggregationFactory_kokkos: Algo Phase 3 (cleanup) (sub, total, level=1)       0.0006 (1)                 
-------------------------------------------------------------------------------------------------------------------------
MueLu: UncoupledAggregationFactory_kokkos: Build                                              0.2862 (2)                 
MueLu: UncoupledAggregationFactory_kokkos: Build (level=0)                                    0.2817 (1)                 
MueLu: UncoupledAggregationFactory_kokkos: Build (level=1)                                    0.0045 (1)                 
MueLu: UncoupledAggregationFactory_kokkos: Build (total)                                      0.2862 (2)                 
MueLu: UncoupledAggregationFactory_kokkos: Build (total, level=0)                             0.2817 (1)                 
MueLu: UncoupledAggregationFactory_kokkos: Build (total, level=1)                             0.0045 (1)                 
Pure solve time                                                                               82.8992 (1)                


==> plots/horeka/amg_results_w_RACE/31_Aug_2022/Emilia_923.txt <==
Matrix=Emilia_923.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999999,42.4624,1.1508e-07,22.9294,0.3101,0.1859,1.57259e-06,false,1000,2.6899,3.5281,16.3364,22.9234
Matrix=Emilia_923.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999999,50.8371,1.37777e-07,23.2375,0.3062,0.2159,2.19706e-06,false,1000,2.7040,3.5874,16.5226,23.2322
Matrix=Emilia_923.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,25.5888,6.93498e-08,26.3075,0.3054,0.1831,1.0343e-06,false,1000,2.6983,3.4809,19.7157,26.3020
Matrix=Emilia_923.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,6.54797e+07,0.177461,26.0282,0.3007,0.2637,6.44628e-07,false,1000,2.6315,3.3943,19.6329,26.0230
Matrix=Emilia_923.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 85, recStage = 0, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,12.3094,3.33604e-08,29.1506,0.3012,0.1858,3.57472e-07,false,1000,2.6197,3.4246,22.6551,29.1453
Matrix=Emilia_923.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 85, recStage = 60, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,1.28478e+08,0.348196,33.6955,0.3010,0.3383,4.11794e-07,false,1000,2.6465,3.4335,27.2140,33.6903
Matrix=Emilia_923.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,11.3862,3.08584e-08,22.7068,0.3922,0.2191,5.76778e-07,false,1000,2.6748,3.4733,16.1480,22.7014
Matrix=Emilia_923.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 60, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,18.2574,4.94808e-08,22.7664,0.3955,0.2229,7.65948e-07,false,1000,2.7766,3.5675,16.0371,22.7609
Matrix=Emilia_923.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,16.824,4.55959e-08,29.8924,0.3933,0.2326,1.12178e-06,false,1000,2.6727,3.6081,23.2173,29.8871
Matrix=Emilia_923.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,1.62677e+08,0.440881,35.5654,0.3897,0.4556,1.1122e-06,false,1000,2.7245,3.5099,28.9249,35.5602
Matrix=Emilia_923.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,17.313,4.69212e-08,40.2353,0.3909,0.2198,8.42547e-07,false,1000,2.7361,3.5844,33.5315,40.2299
Matrix=Emilia_923.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,5.04746e+08,1.36795,65.9840,0.3694,5.0104,7.44136e-07,false,1000,2.7682,3.5244,59.2841,65.9788
Matrix=Emilia_923.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,16.1456,4.37574e-08,24.9232,0.3907,0.2457,8.44049e-07,false,1000,2.9130,3.5066,18.0816,24.9179
Matrix=Emilia_923.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 60, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,6.54798e+07,0.177461,25.1351,0.3847,0.2399,6.2842e-07,false,1000,2.7802,3.4666,18.4603,25.1299
Matrix=Emilia_923.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,18.336,4.96936e-08,36.2003,0.3877,0.2206,9.9012e-07,false,1000,2.8745,3.5260,29.3696,36.1950
Matrix=Emilia_923.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4.6015e+08,1.24708,52.5104,0.4262,1.6266,9.89225e-07,false,1000,2.7617,3.5582,45.8020,52.5051
Matrix=Emilia_923.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,15.623,4.23409e-08,46.8620,0.4015,0.2497,6.19593e-07,false,1000,2.8101,3.5960,40.0586,46.8567
Matrix=Emilia_923.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,5.20896e+08,1.41172,75.9446,0.3880,2.8458,4.08349e-07,false,1000,2.7770,3.5065,69.2496,75.9394


==> plots/horeka/amg_results_w_RACE/31_Aug_2022/Fault_639.txt <==
Matrix=Fault_639.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,923.164,5.08838e-09,18.3102,0.2731,0.1314,1.4148e-06,false,1000,1.9647,2.3331,13.6821,18.3060
Matrix=Fault_639.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,6.60057e+08,0.00363816,18.0856,0.2641,0.1424,8.95333e-07,false,1000,1.9557,2.3231,13.4821,18.0818
Matrix=Fault_639.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,1583.03,8.7255e-09,20.3494,0.2618,0.1297,4.42786e-07,false,1000,1.9632,2.3075,15.7263,20.3456
Matrix=Fault_639.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,9.20331e+08,0.00507277,20.3401,0.2635,0.1742,9.14651e-07,false,1000,1.9927,2.3478,15.6675,20.3362
Matrix=Fault_639.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 85, recStage = 0, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,344.7,1.89995e-09,22.4279,0.2647,0.1272,2.01986e-07,false,1000,1.9777,2.3608,17.7589,22.4239
Matrix=Fault_639.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 85, recStage = 60, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,1.18426e+11,0.65275,24.5588,0.2611,0.2048,1.30363e-07,false,1000,2.0847,2.3905,19.7205,24.5549
Matrix=Fault_639.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,1966.34,1.08382e-08,18.0701,0.3280,0.1502,9.67695e-07,false,1000,2.0345,2.4566,13.2507,18.0661
Matrix=Fault_639.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 60, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,6.59866e+08,0.00363711,18.2511,0.3270,0.1662,8.02198e-07,false,1000,2.0317,2.5030,13.3477,18.2472
Matrix=Fault_639.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,532.818,2.93684e-09,24.6858,0.3295,0.1611,6.91137e-07,false,1000,2.0343,2.5185,19.7970,24.6818
Matrix=Fault_639.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,1.42057e+11,0.783003,26.6432,0.3269,0.3184,1.12546e-07,false,1000,1.9555,2.6497,21.6256,26.6391
Matrix=Fault_639.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,57.4113,3.16445e-10,30.6946,0.3291,0.1538,7.23972e-08,false,1000,2.0721,2.5435,25.6909,30.6904
Matrix=Fault_639.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.30407e+11,1.26998,47.7270,0.3165,2.6559,1.47614e-07,false,1000,1.9870,2.4979,42.8925,47.7231
Matrix=Fault_639.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2372.65,1.30778e-08,19.4501,0.3260,0.1546,1.29934e-06,false,1000,1.9962,2.4572,14.6647,19.4462
Matrix=Fault_639.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 60, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,9.20438e+08,0.00507336,19.4251,0.3281,0.2634,1.50736e-06,false,1000,1.9756,2.4444,14.6383,19.4211
Matrix=Fault_639.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,68.298,3.76451e-10,27.9144,0.3266,0.1554,7.19799e-08,false,1000,2.2611,2.4984,22.8031,27.9105
Matrix=Fault_639.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.13059e+11,1.17436,37.1116,0.3236,0.9405,4.62365e-07,false,1000,2.1466,2.5296,32.0914,37.1074
Matrix=Fault_639.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,25.8879,1.42691e-10,34.8527,0.3293,0.1554,2.71299e-08,false,1000,2.0380,2.5571,29.8923,34.8486
Matrix=Fault_639.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.40502e+11,1.32562,65.7950,0.3174,3.5893,1.34913e-07,false,1000,2.0413,2.4991,60.8871,65.7910


==> plots/horeka/amg_results_w_RACE/31_Aug_2022/Flan_1565.txt <==
Matrix=Flan_1565.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.99997,8.87709e-05,3.26065e-10,50.4211,0.6491,0.4645,6.40621e-05,false,1000,4.6084,9.6137,35.7348,50.4088
Matrix=Flan_1565.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999972,254435,0.934566,48.4972,0.6422,0.4964,5.85891e-05,false,1000,4.6533,9.7205,33.6577,48.4852
Matrix=Flan_1565.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999881,0.000183067,6.72424e-10,59.2317,0.6462,0.4518,0.000253722,false,1000,4.6218,9.6527,44.4855,59.2195
Matrix=Flan_1565.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999877,272618,1.00135,56.5332,0.6472,0.6305,0.000263969,false,1000,4.7269,9.7194,41.6150,56.5204
Matrix=Flan_1565.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 85, recStage = 0, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999815,0.000254474,9.3471e-10,68.4792,0.6413,0.4584,0.000399547,false,1000,4.5815,9.6474,53.7891,68.4671
Matrix=Flan_1565.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 85, recStage = 60, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999798,354045,1.30045,66.1251,0.6392,0.6294,0.000428578,false,1000,4.6358,9.7029,51.3175,66.1130
Matrix=Flan_1565.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,1.82359e-05,6.69823e-11,47.9780,0.8358,0.5655,1.09996e-06,false,1000,4.6885,9.8037,33.0145,47.9658
Matrix=Flan_1565.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 60, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,254436,0.934571,47.4812,0.8375,0.5911,1.09564e-06,false,1000,4.7163,9.8283,32.4607,47.4690
Matrix=Flan_1565.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999996,2.01262e-05,7.39257e-11,74.4011,0.8313,0.5610,1.02983e-05,false,1000,4.7154,9.9112,59.2611,74.3888
Matrix=Flan_1565.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999995,376350,1.38237,69.5935,0.8273,0.7549,1.40917e-05,false,1000,4.7204,9.8717,54.4965,69.5812
Matrix=Flan_1565.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999989,2.63833e-05,9.69088e-11,96.2324,0.8378,0.5602,2.61761e-05,false,1000,4.7000,9.8924,81.1585,96.2201
Matrix=Flan_1565.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999979,381664,1.40189,113.2071,0.8316,1.1075,4.62689e-05,false,1000,4.6947,9.7328,98.3031,113.1951
Matrix=Flan_1565.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999999,3.14042e-05,1.15351e-10,52.8028,0.8295,0.5467,3.68991e-06,false,1000,4.6572,9.8555,37.8059,52.7908
Matrix=Flan_1565.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 60, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999998,272622,1.00137,52.4900,0.8397,0.6870,6.44733e-06,false,1000,4.6820,9.9390,37.3999,52.4768
Matrix=Flan_1565.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999991,1.88766e-05,6.93357e-11,84.9728,0.8295,0.5615,1.96521e-05,false,1000,4.6671,9.9318,69.8872,84.9605
Matrix=Flan_1565.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999993,379712,1.39472,88.3501,0.8267,0.8701,1.82417e-05,false,1000,4.6259,9.8080,73.4428,88.3379
Matrix=Flan_1565.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999975,3.66801e-05,1.3473e-10,111.7102,0.8341,0.5537,5.39631e-05,false,1000,4.6885,9.8314,96.7090,111.6980
Matrix=Flan_1565.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999965,380599,1.39798,160.9607,0.8229,1.9981,7.59849e-05,false,1000,4.6873,9.8569,145.9356,160.9486


==> plots/horeka/amg_results_w_RACE/31_Aug_2022/G3_circuit.txt <==
Matrix=G3_circuit.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,0.8952,0.2930,0.1808,5.15165e-09,true,39,0.1487,0.0375,0.6450,0.8910
Matrix=G3_circuit.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,0.8451,0.2897,0.1638,4.22807e-09,true,37,0.1319,0.0349,0.6105,0.8413
Matrix=G3_circuit.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,0.6973,0.2987,0.1519,4.6486e-08,true,27,0.0720,0.0304,0.5453,0.6934
Matrix=G3_circuit.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,0.7105,0.2886,0.1775,3.31739e-08,true,28,0.0788,0.0293,0.5594,0.7067
Matrix=G3_circuit.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 85, recStage = 0, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,0.7640,0.2889,0.1546,1.5868e-08,true,28,0.0775,0.0318,0.6101,0.7603
Matrix=G3_circuit.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 85, recStage = 60, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,0.7478,0.2889,0.1860,2.56342e-08,true,28,0.0795,0.0293,0.5879,0.7443
Matrix=G3_circuit.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,1.4678,0.4027,0.1570,4.28344e-08,true,66,0.2968,0.0668,1.0044,1.4633
Matrix=G3_circuit.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 60, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,1.5030,0.4020,0.2048,7.85801e-08,true,70,0.2918,0.0715,1.0402,1.4987
Matrix=G3_circuit.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,1.2643,0.3973,0.2304,5.83163e-08,true,44,0.1956,0.0485,0.9353,1.2598
Matrix=G3_circuit.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,1.2632,0.4040,0.1750,5.71936e-08,true,44,0.1917,0.0493,0.9408,1.2591
Matrix=G3_circuit.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,1.3265,0.4013,0.1922,8.38245e-08,true,39,0.1592,0.0418,1.0567,1.3224
Matrix=G3_circuit.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,1.3692,0.4041,0.2536,7.65264e-08,true,39,0.1496,0.0444,1.0635,1.3650
Matrix=G3_circuit.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,1.2525,0.4047,0.1845,4.90435e-08,true,49,0.2413,0.0530,0.8676,1.2481
Matrix=G3_circuit.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 60, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,1.3371,0.4034,0.1578,4.15627e-08,true,51,0.2644,0.0535,0.9210,1.3328
Matrix=G3_circuit.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,1.3530,0.4025,0.1774,6.51859e-08,true,42,0.1795,0.0472,1.0456,1.3487
Matrix=G3_circuit.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,1.1855,0.4040,0.1966,5.46296e-08,true,37,0.1372,0.0433,0.9385,1.1813
Matrix=G3_circuit.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,1.2870,0.4007,0.1593,7.88082e-08,true,33,0.1101,0.0373,1.0828,1.2831
Matrix=G3_circuit.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,1.3276,0.4060,0.2113,4.28432e-08,true,34,0.1205,0.0381,1.1124,1.3237


==> plots/horeka/amg_results_w_RACE/31_Aug_2022/ML_Geer.txt <==
Matrix=ML_Geer.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.97436,92.5927,0.189377,44.2102,0.6368,0.4789,0.025676,false,1000,4.5070,9.2475,29.9936,44.1984
Matrix=ML_Geer.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.974471,92.4377,0.18906,43.9420,0.6290,0.4512,0.0255661,false,1000,4.5033,9.0756,29.8806,43.9307
Matrix=ML_Geer.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.981897,69.9951,0.143159,48.6626,0.6273,0.4855,0.0181564,false,1000,4.5956,9.1977,34.4178,48.6513
Matrix=ML_Geer.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.981917,69.9632,0.143094,48.1148,0.6283,0.4563,0.0181375,false,1000,4.5308,9.1292,33.9840,48.1035
Matrix=ML_Geer.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 85, recStage = 0, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.95694,99.9106,0.204344,53.7987,0.6284,0.4771,0.0431333,false,1000,4.5039,9.0828,39.7483,53.7874
Matrix=ML_Geer.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 85, recStage = 60, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.957079,99.74,0.203995,53.8508,0.6236,0.4513,0.042993,false,1000,4.4406,9.1219,39.8359,53.8395
Matrix=ML_Geer.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,5.08491e-05,1.04e-07,42.8549,0.8033,0.5332,5.76629e-07,false,1000,4.4764,9.0963,28.7907,42.8435
Matrix=ML_Geer.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 60, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,5.10282e-05,1.04367e-07,43.1321,0.8028,0.5321,5.80349e-07,false,1000,4.5135,9.1016,28.9972,43.1207
Matrix=ML_Geer.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,8.96583e-07,1.83376e-09,62.8423,0.8053,0.5972,9.40504e-09,false,1000,4.4460,9.1175,48.8191,62.8310
Matrix=ML_Geer.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,9.12848e-07,1.86702e-09,62.4390,0.8016,0.6048,9.44458e-09,false,1000,4.4957,9.0968,48.3707,62.4278
Matrix=ML_Geer.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,8.82598e-07,1.80515e-09,85.1201,0.8040,0.6404,6.88928e-09,false,1000,4.4418,9.0598,71.1578,85.1090
Matrix=ML_Geer.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,29.9536,0.0612632,86.2432,0.8063,0.6607,6.54262e-09,false,1000,4.4894,9.1183,72.1456,86.2320
Matrix=ML_Geer.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,1.77355e-05,3.62739e-08,46.5323,0.8071,0.6121,1.89346e-07,false,1000,4.6383,9.1686,32.1613,46.5212
Matrix=ML_Geer.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 60, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,1.77485e-05,3.63004e-08,46.9896,0.8140,0.5514,1.89583e-07,false,1000,4.5922,9.4954,32.4372,46.9782
Matrix=ML_Geer.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,7.97671e-07,1.63145e-09,78.9212,0.8046,0.6325,5.71542e-09,false,1000,4.5058,9.2158,64.6507,78.9097
Matrix=ML_Geer.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,8.27866e-07,1.69321e-09,78.8975,0.8820,0.6408,5.94156e-09,false,1000,4.4625,9.1450,64.8342,78.8863
Matrix=ML_Geer.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.02952e-07,4.15092e-10,116.5559,0.8069,0.6335,1.5171e-09,false,1000,4.5359,9.3328,102.2300,116.5445
Matrix=ML_Geer.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,146.544,0.299723,128.1671,0.8117,0.8808,1.37097e-09,false,1000,4.5332,9.0649,114.1118,128.1560


==> plots/horeka/amg_results_w_RACE/31_Aug_2022/Transport.txt <==
Matrix=Transport.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,2.8880,0.3293,0.1955,1.82839e-10,true,119,0.5208,0.2790,1.9248,2.8829
Matrix=Transport.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,2.7448,0.3157,0.2515,1.66569e-10,true,116,0.5086,0.2677,1.8518,2.7400
Matrix=Transport.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,2.4649,0.3165,0.2579,1.84359e-10,true,97,0.4572,0.2202,1.6867,2.4601
Matrix=Transport.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,2.7875,0.3168,0.2156,3.11394e-10,true,103,0.4858,0.2477,1.9355,2.7826
Matrix=Transport.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 85, recStage = 0, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,2.4501,0.3158,0.1911,5.06563e-10,true,90,0.3974,0.2085,1.7389,2.4453
Matrix=Transport.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 85, recStage = 60, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,2.6321,0.3190,0.1958,3.88379e-10,true,89,0.3901,0.2137,1.8991,2.6273
Matrix=Transport.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,4.8407,0.4239,0.2428,3.74805e-10,true,212,0.9866,0.5080,3.1981,4.8354
Matrix=Transport.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 60, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,4.7512,0.4211,0.2172,3.678e-10,true,206,0.9815,0.4842,3.0918,4.7458
Matrix=Transport.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,4.0588,0.4213,0.2461,3.76192e-10,true,143,0.6764,0.3415,2.8918,4.0534
Matrix=Transport.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,4.0123,0.4215,0.2843,3.09306e-10,true,144,0.6744,0.3450,2.8642,4.0069
Matrix=Transport.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,4.6095,0.4187,0.2847,1.88417e-10,true,125,0.5560,0.2977,3.6159,4.6041
Matrix=Transport.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,4.6623,0.4211,0.2303,1.88537e-10,true,126,0.5558,0.3028,3.6277,4.6568
Matrix=Transport.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,4.1177,0.4199,0.2106,4.38937e-10,true,167,0.7638,0.4025,2.8075,4.1122
Matrix=Transport.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 60, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,4.0894,0.4217,0.2188,4.1181e-10,true,164,0.7531,0.3881,2.7862,4.0842
Matrix=Transport.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,4.1880,0.4196,0.2408,2.47597e-10,true,133,0.5895,0.3152,3.1132,4.1827
Matrix=Transport.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,4.0241,0.4202,0.2616,2.86277e-10,true,129,0.5658,0.3092,3.0329,4.0187
Matrix=Transport.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,5.4372,0.4210,0.2397,2.51702e-10,true,115,0.5162,0.2899,4.5171,5.4318
Matrix=Transport.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,5.1853,0.4217,0.2556,2.13768e-10,true,115,0.5086,0.2897,4.2486,5.1795


==> plots/horeka/amg_results_w_RACE/31_Aug_2022/af_shell10.txt <==
Matrix=af_shell10.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1.0931,10162.5,0.646093,26.5667,0.3212,0.2779,1.66444,false,1000,4.5265,4.5740,16.9708,26.5595
Matrix=af_shell10.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1.09508,9970.13,0.633863,26.5761,0.3134,0.3201,1.66696,false,1000,4.5500,4.4471,17.0720,26.5694
Matrix=af_shell10.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.880784,13463.1,0.855934,28.3037,0.3117,0.2762,1.38146,false,1000,4.5703,4.5490,18.7213,28.2969
Matrix=af_shell10.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.882121,13360.3,0.849396,27.7692,0.3153,0.2973,1.38351,false,1000,4.4630,4.4765,18.3667,27.7624
Matrix=af_shell10.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 85, recStage = 0, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.67716,7871.61,0.500448,29.8578,0.3147,0.2890,0.545315,false,1000,4.4974,4.5212,20.3672,29.8510
Matrix=af_shell10.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 85, recStage = 60, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.676963,7856.28,0.499473,30.0652,0.3150,0.2852,0.545837,false,1000,4.5365,4.5129,20.5356,30.0584
Matrix=af_shell10.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1.03519,2258.56,0.143591,25.4698,0.4426,0.3451,0.0455315,false,1000,4.5769,4.6134,15.7914,25.4628
Matrix=af_shell10.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 60, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1.03664,2258.97,0.143617,25.4129,0.4550,0.3442,0.0473322,false,1000,4.6156,4.5393,15.7915,25.4059
Matrix=af_shell10.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.834248,3668.97,0.233259,31.8254,0.4419,0.3659,0.232597,false,1000,4.5192,4.6856,22.1226,31.8184
Matrix=af_shell10.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.831655,3658.14,0.232571,31.7387,0.4388,0.5175,0.236549,false,1000,4.5056,4.6642,22.0899,31.7316
Matrix=af_shell10.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.744261,5600.53,0.356061,38.6286,0.4421,0.4366,0.387309,false,1000,4.5338,4.7040,28.9247,38.6216
Matrix=af_shell10.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.744471,5601.85,0.356145,38.6138,0.4409,0.3613,0.386911,false,1000,4.5769,4.6144,28.9526,38.6070
Matrix=af_shell10.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.929696,2579.27,0.16398,26.6273,0.4403,0.3442,0.0952542,false,1000,4.5935,4.5544,17.0207,26.6204
Matrix=af_shell10.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 60, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.929554,2579.08,0.163968,26.8652,0.4400,0.3935,0.0954437,false,1000,4.6435,4.6707,17.0867,26.8582
Matrix=af_shell10.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.750985,5438.88,0.345784,35.8648,0.4390,0.3801,0.37516,false,1000,4.5977,4.5505,26.2625,35.8579
Matrix=af_shell10.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.7513,5440.27,0.345872,36.0752,0.4411,0.3793,0.374579,false,1000,4.5664,4.6114,26.4346,36.0682
Matrix=af_shell10.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.702047,7573.22,0.481477,53.9477,0.4424,0.3911,0.48104,false,1000,4.5957,4.6777,44.2116,53.9409
Matrix=af_shell10.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.702763,7578.81,0.481833,54.0578,0.4381,0.4233,0.479383,false,1000,4.6333,4.7471,44.2117,54.0508


==> plots/horeka/amg_results_w_RACE/31_Aug_2022/af_shell7.txt <==
Matrix=af_shell7.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.969633,704.448,0.0949411,9.3904,0.1344,0.1055,0.0340863,false,1000,1.5489,1.3475,6.1899,9.3871
Matrix=af_shell7.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.969424,704.453,0.0949418,9.4516,0.1285,0.1020,0.034321,false,1000,1.6230,1.3187,6.1999,9.4488
Matrix=af_shell7.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.946023,704.968,0.0950113,10.1362,0.1301,0.1070,0.0607859,false,1000,1.5622,1.4122,6.8172,10.1332
Matrix=af_shell7.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.950467,705.031,0.0950196,10.1885,0.1290,0.1021,0.0557458,false,1000,1.5419,1.4107,6.9072,10.1856
Matrix=af_shell7.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 85, recStage = 0, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.930282,705.752,0.0951169,12.0314,0.1290,0.1038,0.0786916,false,1000,1.5432,1.4053,8.7738,12.0284
Matrix=af_shell7.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 85, recStage = 60, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.922056,705.683,0.0951075,12.0341,0.1297,0.1331,0.0880854,false,1000,1.6140,1.4141,8.6507,12.0313
Matrix=af_shell7.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,704.316,0.0949234,9.0691,0.1779,0.1192,1.10617e-06,false,1000,1.4826,1.5356,5.7407,9.0663
Matrix=af_shell7.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 60, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,704.316,0.0949234,9.1897,0.1802,0.1186,1.11368e-06,false,1000,1.5352,1.5690,5.7330,9.1869
Matrix=af_shell7.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,704.316,0.0949234,10.9600,0.1777,0.1219,7.5082e-08,false,1000,1.5793,1.5831,7.4824,10.9571
Matrix=af_shell7.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,704.316,0.0949234,11.0608,0.1793,0.1435,7.45298e-08,false,1000,1.5197,1.5926,7.6129,11.0578
Matrix=af_shell7.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,704.316,0.0949234,15.2547,0.1780,0.1245,2.81825e-08,false,1000,1.5487,1.5391,11.7957,15.2520
Matrix=af_shell7.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,704.316,0.0949234,15.2512,0.1781,0.1308,2.84735e-08,false,1000,1.5430,1.5351,11.7806,15.2485
Matrix=af_shell7.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,704.316,0.0949234,9.3806,0.1774,0.1186,2.91261e-06,false,1000,1.4412,1.5186,6.0879,9.3777
Matrix=af_shell7.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 60, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,704.316,0.0949234,9.5189,0.1777,0.1159,2.75806e-06,false,1000,1.5167,1.5737,6.0701,9.5162
Matrix=af_shell7.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,704.316,0.0949234,12.3430,0.1777,0.1264,7.9797e-08,false,1000,1.4792,1.5464,8.9812,12.3402
Matrix=af_shell7.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,704.316,0.0949234,12.3750,0.1783,0.1779,8.16918e-08,false,1000,1.4816,1.5611,9.0005,12.3721
Matrix=af_shell7.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,704.316,0.0949234,16.1141,0.1789,0.2292,5.39939e-09,false,1000,1.5705,1.5958,12.6357,16.1111
Matrix=af_shell7.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,704.316,0.0949234,16.0581,0.1786,0.1372,5.29077e-09,false,1000,1.5519,1.5927,12.6007,16.0552


==> plots/horeka/amg_results_w_RACE/31_Aug_2022/thermal2.txt <==
Matrix=thermal2.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,1.4136,0.2008,0.2057,2.18902e-12,true,90,0.3217,0.0827,0.9162,1.4103
Matrix=thermal2.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,1.4118,0.1952,0.1761,3.15369e-12,true,86,0.3174,0.0766,0.9116,1.4087
Matrix=thermal2.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.8783,0.1936,0.1688,8.9737e-12,true,48,0.1855,0.0444,0.5718,0.8754
Matrix=thermal2.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.8619,0.1945,0.1899,1.7675e-11,true,47,0.1730,0.0434,0.5614,0.8589
Matrix=thermal2.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 85, recStage = 0, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.7805,0.1919,0.2110,1.72578e-11,true,41,0.1283,0.0398,0.5466,0.7778
Matrix=thermal2.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 85, recStage = 60, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.8208,0.1932,0.1785,1.77572e-11,true,41,0.1356,0.0382,0.5502,0.8180
Matrix=thermal2.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.6572,0.2765,0.2501,1.28277e-11,true,38,0.1251,0.0407,0.4221,0.6538
Matrix=thermal2.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 60, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.6550,0.2746,0.2460,1.25126e-11,true,39,0.1182,0.0427,0.4311,0.6515
Matrix=thermal2.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.6489,0.2734,0.2069,1.04364e-11,true,28,0.0657,0.0317,0.4993,0.6455
Matrix=thermal2.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.6448,0.2733,0.2164,9.8175e-12,true,28,0.0679,0.0357,0.4937,0.6414
Matrix=thermal2.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.7139,0.2721,0.2187,1.04007e-11,true,24,0.0481,0.0291,0.5884,0.7103
Matrix=thermal2.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.7348,0.2715,0.2253,7.53069e-12,true,25,0.0555,0.0297,0.6050,0.7314
Matrix=thermal2.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.6034,0.2738,0.2464,1.22179e-11,true,31,0.0848,0.0360,0.4252,0.5998
Matrix=thermal2.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 60, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.5874,0.2732,0.1966,1.41191e-11,true,31,0.0857,0.0343,0.4108,0.5841
Matrix=thermal2.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.6699,0.2737,0.2509,2.01937e-11,true,25,0.0521,0.0313,0.5425,0.6665
Matrix=thermal2.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.6921,0.2750,0.2063,9.27396e-12,true,26,0.0540,0.0324,0.5577,0.6885
Matrix=thermal2.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.8232,0.2755,0.2359,1.89085e-11,true,23,0.0442,0.0306,0.7110,0.8200
Matrix=thermal2.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.7941,0.2724,0.2297,2.50706e-11,true,22,0.0418,0.0266,0.6836,0.7907


==> plots/horeka/amg_results_w_RACE/6_Sept_2022/Emilia_923.txt <==
Matrix=Emilia_923.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999999,41.0985,1.11384e-07,23.1389,0.3013,0.2094,2.03314e-06,false,1000,2.7884,3.4651,16.4952,23.1334
Matrix=Emilia_923.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999999,42.2747,1.14572e-07,23.2124,0.3014,0.1898,2.10063e-06,false,1000,2.6900,3.4678,16.6630,23.2070
Matrix=Emilia_923.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,27.4423,7.43731e-08,26.0763,0.3044,0.1868,1.02794e-06,false,1000,2.6913,3.4944,19.5163,26.0709
Matrix=Emilia_923.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,6.54799e+07,0.177462,26.6373,0.3002,0.2579,7.78567e-07,false,1000,2.6978,3.3901,19.4337,26.6321
Matrix=Emilia_923.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 85, recStage = 0, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,12.3815,3.35559e-08,29.1402,0.3033,0.1900,4.22821e-07,false,1000,2.8091,3.3574,22.3421,29.1348
Matrix=Emilia_923.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 85, recStage = 60, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,1.2848e+08,0.348202,33.3838,0.3023,0.3828,5.03951e-07,false,1000,2.6531,3.4567,26.8875,33.3786
Matrix=Emilia_923.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,18.4408,4.99775e-08,22.7089,0.3902,0.2201,7.82054e-07,false,1000,2.7040,3.4747,16.1475,22.7036
Matrix=Emilia_923.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 60, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,12.9619,3.5129e-08,22.6348,0.3936,0.2153,6.55449e-07,false,1000,2.7101,3.4883,16.0467,22.6294
Matrix=Emilia_923.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,18.9612,5.1388e-08,29.3853,0.3889,0.2162,1.14554e-06,false,1000,2.6968,3.5598,22.7223,29.3799
Matrix=Emilia_923.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,1.62672e+08,0.440869,36.5510,0.3856,0.4657,9.53681e-07,false,1000,2.7588,3.4883,29.6469,36.5458
Matrix=Emilia_923.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,17.7056,4.79851e-08,40.6202,0.3926,0.2203,9.93109e-07,false,1000,2.7620,3.5359,33.9202,40.6149
Matrix=Emilia_923.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,5.04748e+08,1.36795,66.0979,0.3727,4.9381,1.01525e-06,false,1000,2.7510,3.5131,59.4320,66.0927
Matrix=Emilia_923.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,18.7884,5.09198e-08,24.7804,0.3866,0.2166,1.02736e-06,false,1000,2.9058,3.4746,17.9405,24.7751
Matrix=Emilia_923.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 60, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,6.54802e+07,0.177462,24.7273,0.3869,0.3098,9.70428e-07,false,1000,2.7660,3.4834,18.0216,24.7221
Matrix=Emilia_923.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,17.2413,4.67268e-08,36.4487,0.3874,0.2237,1.02066e-06,false,1000,2.9775,3.5242,29.5405,36.4433
Matrix=Emilia_923.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4.60153e+08,1.24709,52.9308,0.3798,1.7492,1.14618e-06,false,1000,2.8201,3.5399,46.1737,52.9256
Matrix=Emilia_923.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,15.0922,4.09025e-08,47.2550,0.3890,0.2235,6.905e-07,false,1000,2.7531,3.6626,40.2887,47.2496
Matrix=Emilia_923.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,5.20898e+08,1.41172,75.8597,0.3803,2.9588,7.15733e-07,false,1000,2.8956,3.5064,69.0446,75.8545


==> plots/horeka/amg_results_w_RACE/6_Sept_2022/Fault_639.txt <==
Matrix=Fault_639.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4065.66,2.24095e-08,18.8367,0.2648,0.1355,1.21161e-06,false,1000,1.8839,2.3846,13.6352,18.8328
Matrix=Fault_639.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,6.59896e+08,0.00363728,18.2756,0.2711,0.1443,7.41062e-07,false,1000,1.9877,2.3119,13.4994,18.2718
Matrix=Fault_639.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2389.4,1.31701e-08,20.3666,0.2650,0.1343,2.73279e-07,false,1000,1.9548,2.3558,15.6820,20.3627
Matrix=Fault_639.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,9.20269e+08,0.00507243,20.3040,0.2645,0.1505,8.52497e-07,false,1000,2.0385,2.4742,15.4381,20.3000
Matrix=Fault_639.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 85, recStage = 0, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,133.642,7.36621e-10,22.6190,0.2629,0.1282,2.07722e-07,false,1000,1.9211,2.2792,18.0781,22.6151
Matrix=Fault_639.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 85, recStage = 60, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,1.18426e+11,0.65275,24.5395,0.2598,0.2010,1.92348e-07,false,1000,2.0068,2.2939,19.8998,24.5356
Matrix=Fault_639.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,557.106,3.07071e-09,18.1432,0.8783,0.1578,3.60752e-07,false,1000,1.9523,2.4343,13.4286,18.1392
Matrix=Fault_639.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 60, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,6.59799e+08,0.00363674,17.9868,0.3266,0.1680,6.48782e-07,false,1000,1.9591,2.5239,13.1550,17.9828
Matrix=Fault_639.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,156.389,8.61999e-10,24.8493,0.3285,0.1591,1.39843e-07,false,1000,1.9842,2.4767,20.0149,24.8453
Matrix=Fault_639.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,1.42057e+11,0.783003,26.7190,0.3265,0.3337,7.06506e-07,false,1000,2.0051,2.5547,21.6647,26.7149
Matrix=Fault_639.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,32.7236,1.80369e-10,30.3968,0.3310,0.1588,3.09212e-08,false,1000,1.9475,2.5733,25.5112,30.3927
Matrix=Fault_639.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.30407e+11,1.26998,48.0746,0.3158,2.5602,3.53702e-07,false,1000,1.9724,2.5200,42.8759,48.0705
Matrix=Fault_639.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,1647.54,9.08107e-09,19.4236,0.3298,0.1572,1.37599e-06,false,1000,1.9896,2.5239,14.5498,19.4195
Matrix=Fault_639.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 60, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,9.19851e+08,0.00507012,19.7590,0.3299,0.1827,3.10559e-07,false,1000,2.0337,2.4591,14.8974,19.7550
Matrix=Fault_639.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,96.0236,5.29272e-10,29.0690,0.3285,0.1577,7.99027e-08,false,1000,1.9475,2.4986,22.9540,29.0651
Matrix=Fault_639.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.13059e+11,1.17436,36.9390,0.4276,0.8033,9.01274e-07,false,1000,1.9310,2.5089,32.1534,36.9349
Matrix=Fault_639.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,197.207,1.08699e-09,35.1790,0.3292,0.1595,2.07004e-07,false,1000,2.0650,2.5752,30.1805,35.1751
Matrix=Fault_639.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.40502e+11,1.32562,65.5355,0.3138,3.8062,2.96593e-08,false,1000,2.0259,2.4905,60.5175,65.5315


==> plots/horeka/amg_results_w_RACE/6_Sept_2022/Flan_1565.txt <==
Matrix=Flan_1565.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999968,9.52523e-05,3.49872e-10,51.2320,0.6487,0.5130,6.77124e-05,false,1000,4.5792,9.7292,35.8959,51.2192
Matrix=Flan_1565.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999971,254435,0.934567,48.8322,0.6433,0.5410,5.99153e-05,false,1000,4.6383,9.7490,33.6833,48.8200
Matrix=Flan_1565.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999882,0.00016676,6.12527e-10,59.5446,0.6478,0.4767,0.000251662,false,1000,4.6033,9.8288,44.6363,59.5325
Matrix=Flan_1565.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999882,272618,1.00135,56.6549,0.6485,0.6285,0.000250135,false,1000,4.6400,9.8462,41.7061,56.6418
Matrix=Flan_1565.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 85, recStage = 0, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999832,0.000226238,8.30995e-10,74.2597,0.6470,0.4787,0.000355936,false,1000,4.6905,9.7305,59.3442,74.2474
Matrix=Flan_1565.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 85, recStage = 60, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999786,354044,1.30044,65.4829,0.6475,0.6925,0.000450317,false,1000,4.6543,9.7085,50.6497,65.4700
Matrix=Flan_1565.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,1.76186e-05,6.47152e-11,48.4020,0.8382,0.5531,1.11342e-06,false,1000,4.6012,9.8036,33.4331,48.3898
Matrix=Flan_1565.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 60, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,254436,0.934571,49.0083,0.8400,0.6414,1.47268e-06,false,1000,4.6694,9.9799,32.5158,48.9959
Matrix=Flan_1565.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999996,1.32668e-05,4.87305e-11,74.7754,0.8509,0.5781,8.85915e-06,false,1000,4.7002,9.8994,59.6807,74.7631
Matrix=Flan_1565.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999994,376350,1.38237,69.6401,0.8340,0.7840,1.49584e-05,false,1000,4.6284,9.8446,54.6018,69.6278
Matrix=Flan_1565.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999986,3.2354e-05,1.1884e-10,96.0292,0.8333,0.5708,3.2163e-05,false,1000,4.6832,10.0657,80.5966,96.0168
Matrix=Flan_1565.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999979,381664,1.40189,113.2907,0.8342,1.1930,4.61712e-05,false,1000,4.6108,9.8534,98.3658,113.2786
Matrix=Flan_1565.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999998,3.22915e-05,1.1861e-10,53.1589,0.8324,0.5757,4.4189e-06,false,1000,4.6886,9.9393,37.5318,53.1465
Matrix=Flan_1565.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 60, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999998,272622,1.00137,52.9699,0.8431,0.7351,4.29828e-06,false,1000,4.6981,10.0689,37.6783,52.9566
Matrix=Flan_1565.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999991,1.92968e-05,7.08793e-11,84.8820,0.8368,0.5764,2.06851e-05,false,1000,4.6643,9.9211,69.8366,84.8697
Matrix=Flan_1565.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999993,379712,1.39472,88.7200,0.8349,0.8503,1.83969e-05,false,1000,4.6563,9.9683,73.5916,88.7063
Matrix=Flan_1565.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999975,3.82997e-05,1.40679e-10,112.8629,0.8349,0.5854,5.60635e-05,false,1000,4.6683,9.9145,97.8166,112.8506
Matrix=Flan_1565.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999968,380599,1.39798,161.3885,0.8285,1.9013,7.09761e-05,false,1000,4.6579,9.9273,146.3372,161.3763


==> plots/horeka/amg_results_w_RACE/6_Sept_2022/G3_circuit.txt <==
Matrix=G3_circuit.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,1.0326,0.2894,0.2090,5.44918e-09,true,44,0.1931,0.0402,0.7198,1.0285
Matrix=G3_circuit.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,0.9014,0.2908,0.1743,4.04015e-09,true,39,0.1506,0.0378,0.6476,0.8977
Matrix=G3_circuit.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,0.6985,0.2879,0.1508,6.40645e-08,true,28,0.0793,0.0270,0.5400,0.6950
Matrix=G3_circuit.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,0.6906,0.2885,0.1985,6.02187e-08,true,28,0.0790,0.0269,0.5387,0.6871
Matrix=G3_circuit.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 85, recStage = 0, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,0.7415,0.2880,0.2240,3.03307e-08,true,27,0.0726,0.0295,0.5901,0.7380
Matrix=G3_circuit.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 85, recStage = 60, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,0.7552,0.2829,0.2175,1.91053e-08,true,28,0.0776,0.0300,0.6003,0.7515
Matrix=G3_circuit.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,1.5315,0.4020,0.2252,5.27611e-08,true,70,0.2931,0.0711,1.0725,1.5269
Matrix=G3_circuit.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 60, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,1.5224,0.3974,0.2174,6.59758e-08,true,70,0.2858,0.0725,1.0572,1.5181
Matrix=G3_circuit.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,1.2819,0.3927,0.2196,4.40536e-08,true,45,0.2000,0.0473,0.9544,1.2776
Matrix=G3_circuit.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,1.4723,0.3983,0.1725,6.33309e-08,true,45,0.2077,0.0470,0.9741,1.4683
Matrix=G3_circuit.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,1.5688,0.3975,0.1931,5.31732e-08,true,40,0.1629,0.0445,1.0990,1.5647
Matrix=G3_circuit.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,1.6175,0.3987,0.1569,5.6263e-08,true,40,0.1641,0.0454,1.0994,1.6135
Matrix=G3_circuit.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,1.4120,0.3952,0.1546,7.06796e-08,true,50,0.2530,0.0555,0.8812,1.4075
Matrix=G3_circuit.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 60, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,1.3865,0.5534,0.1825,6.38987e-08,true,54,0.2483,0.0598,0.9862,1.3821
Matrix=G3_circuit.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,1.3009,0.3943,0.2193,4.06848e-08,true,40,0.1678,0.0459,1.0097,1.2967
Matrix=G3_circuit.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,1.3410,0.3968,0.1400,5.39823e-08,true,41,0.1727,0.0472,1.0366,1.3366
Matrix=G3_circuit.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,1.3937,0.3978,0.2135,7.07478e-08,true,34,0.1199,0.0369,1.1653,1.3900
Matrix=G3_circuit.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,1.3298,0.4001,0.1677,8.59968e-08,true,33,0.1186,0.0403,1.1028,1.3259


==> plots/horeka/amg_results_w_RACE/6_Sept_2022/ML_Geer.txt <==
Matrix=ML_Geer.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.974584,92.3527,0.188886,44.2080,0.6254,0.6765,0.0254539,false,1000,4.4689,9.2459,30.0412,44.1964
Matrix=ML_Geer.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.974552,92.3414,0.188863,44.3878,0.6293,0.4450,0.0254859,false,1000,4.5510,9.1975,30.1886,44.3763
Matrix=ML_Geer.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.98192,69.9077,0.14298,49.9575,0.6230,0.4631,0.0181336,false,1000,4.4933,9.1877,34.7451,49.9462
Matrix=ML_Geer.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.981869,69.9138,0.142993,48.7299,0.6216,0.5001,0.0181843,false,1000,4.4762,9.2359,34.5473,48.7185
Matrix=ML_Geer.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 85, recStage = 0, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.956942,99.9316,0.204387,54.0088,0.6292,0.4750,0.0431317,false,1000,4.4550,9.2314,39.8329,53.9975
Matrix=ML_Geer.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 85, recStage = 60, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.957194,99.5983,0.203705,54.3049,0.6297,0.4840,0.0428793,false,1000,4.4791,9.2430,39.8299,54.2936
Matrix=ML_Geer.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,5.10934e-05,1.045e-07,43.6993,0.8056,0.5322,5.80439e-07,false,1000,4.5245,9.1647,28.9545,43.6880
Matrix=ML_Geer.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 60, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,5.09297e-05,1.04165e-07,43.2095,0.8068,0.5288,5.78156e-07,false,1000,4.4969,9.1689,28.8576,43.1982
Matrix=ML_Geer.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,9.24219e-07,1.89028e-09,62.6532,0.7994,0.6211,9.58876e-09,false,1000,4.4686,9.1498,48.5513,62.6419
Matrix=ML_Geer.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,9.14394e-07,1.87018e-09,62.7800,0.9044,0.6477,9.51339e-09,false,1000,4.4133,9.3022,48.6076,62.7686
Matrix=ML_Geer.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,8.64847e-07,1.76885e-09,85.6693,0.8342,0.6270,6.73922e-09,false,1000,4.4250,9.1825,71.5989,85.6579
Matrix=ML_Geer.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,29.9536,0.0612632,86.6102,0.8103,0.6513,5.88331e-09,false,1000,4.4806,9.2405,72.3969,86.5989
Matrix=ML_Geer.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,1.78789e-05,3.65672e-08,46.2153,0.8526,0.5583,1.90645e-07,false,1000,4.6046,9.1869,31.9617,46.2040
Matrix=ML_Geer.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 60, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,1.7755e-05,3.63138e-08,47.2301,0.8069,0.5620,1.89801e-07,false,1000,4.5839,9.4592,32.5969,47.2185
Matrix=ML_Geer.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,8.10317e-07,1.65732e-09,80.0256,0.8083,0.6321,5.80885e-09,false,1000,4.5158,9.2229,64.8305,80.0142
Matrix=ML_Geer.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,8.30779e-07,1.69917e-09,79.0531,0.8042,0.6367,5.97337e-09,false,1000,4.4940,9.2401,64.8225,79.0416
Matrix=ML_Geer.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.04696e-07,4.18659e-10,116.8431,0.7998,0.6397,1.5289e-09,false,1000,4.4920,9.2790,102.6065,116.8318
Matrix=ML_Geer.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,146.544,0.299723,128.4624,0.8062,0.8771,1.36539e-09,false,1000,4.5104,9.1845,114.3070,128.4511


==> plots/horeka/amg_results_w_RACE/6_Sept_2022/Transport.txt <==
Matrix=Transport.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,3.2341,0.3164,0.2236,2.78434e-10,true,119,0.5210,0.2611,1.9114,3.2294
Matrix=Transport.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,3.1513,0.3124,0.1800,1.33678e-10,true,118,0.5165,0.2613,1.9079,3.1465
Matrix=Transport.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,2.6819,0.3161,0.2277,3.42126e-10,true,103,0.4858,0.2366,1.8302,2.6772
Matrix=Transport.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,2.4953,0.4015,0.2417,1.75839e-10,true,98,0.4723,0.2189,1.7003,2.4906
Matrix=Transport.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 85, recStage = 0, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,2.6909,0.3190,0.2552,4.13048e-10,true,90,0.4087,0.1982,1.9064,2.6863
Matrix=Transport.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 85, recStage = 60, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,2.5245,0.3178,0.2142,7.2849e-10,true,91,0.4110,0.2107,1.7921,2.5198
Matrix=Transport.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,4.9693,0.4192,0.2541,3.47907e-10,true,209,0.9809,0.4771,3.3442,4.9639
Matrix=Transport.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 60, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,4.4066,0.4154,0.2228,3.98721e-10,true,192,0.9054,0.4334,2.9041,4.4014
Matrix=Transport.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,4.2589,0.4185,0.2691,3.31943e-10,true,141,0.6434,0.3353,2.7978,4.2535
Matrix=Transport.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,3.9016,0.4192,0.2424,3.3221e-10,true,140,0.6387,0.3289,2.7727,3.8963
Matrix=Transport.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,4.6982,0.4799,0.3000,2.00366e-10,true,129,0.5719,0.3025,3.6982,4.6928
Matrix=Transport.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,4.6669,0.4184,0.2288,3.65954e-10,true,127,0.5579,0.2976,3.6485,4.6615
Matrix=Transport.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,3.9504,0.4166,0.2052,4.04312e-10,true,162,0.7536,0.3686,2.6885,3.9450
Matrix=Transport.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 60, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,3.9230,0.4186,0.2637,2.41085e-10,true,159,0.7553,0.3685,2.6577,3.9177
Matrix=Transport.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,4.1092,0.4177,0.2608,3.05475e-10,true,131,0.5801,0.3106,3.0753,4.1039
Matrix=Transport.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,4.2107,0.4163,0.3015,1.75738e-10,true,130,0.5727,0.3086,3.1067,4.2052
Matrix=Transport.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,5.4814,0.4177,0.2536,2.0457e-10,true,116,0.5150,0.2745,4.5485,5.4760
Matrix=Transport.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,5.0390,0.4173,0.2567,3.25802e-10,true,113,0.5115,0.2652,4.1374,5.0337


==> plots/horeka/amg_results_w_RACE/6_Sept_2022/af_shell10.txt <==
Matrix=af_shell10.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1.09437,10068.1,0.640095,26.1381,0.3103,0.2981,1.66604,false,1000,4.5054,4.4695,16.6429,26.1314
Matrix=af_shell10.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1.09504,9981.36,0.634578,26.5415,0.3107,0.3006,1.6669,false,1000,4.4842,4.4475,16.5548,26.5347
Matrix=af_shell10.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.882531,13335.1,0.847797,27.8877,0.3114,0.3501,1.38413,false,1000,4.5785,4.4584,18.3540,27.8810
Matrix=af_shell10.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.888313,12876.8,0.818656,27.9227,0.3131,0.3687,1.39293,false,1000,4.4783,4.6491,18.3039,27.9158
Matrix=af_shell10.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 85, recStage = 0, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.676674,7836.33,0.498205,29.4844,0.3140,0.2745,0.546612,false,1000,4.4918,4.4618,20.0758,29.4777
Matrix=af_shell10.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 85, recStage = 60, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.676622,7832.02,0.497931,29.6953,0.3124,0.2875,0.546749,false,1000,4.5275,4.4575,20.2528,29.6886
Matrix=af_shell10.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1.03398,2258.41,0.143582,25.0353,0.4359,0.3245,0.044027,false,1000,4.4908,4.4974,15.5915,25.0285
Matrix=af_shell10.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 60, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1.03537,2258.4,0.14358,25.2777,0.4328,0.3411,0.0457611,false,1000,4.5784,4.4667,15.6484,25.2709
Matrix=af_shell10.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.831357,3657.96,0.232559,31.6481,0.4381,0.3485,0.237006,false,1000,4.4963,4.6442,21.8009,31.6411
Matrix=af_shell10.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.831297,3658.01,0.232562,31.6933,0.4411,0.3443,0.237098,false,1000,4.5797,4.7945,21.8227,31.6862
Matrix=af_shell10.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.74439,5601.66,0.356133,38.5188,0.4393,0.4389,0.387066,false,1000,4.5209,4.6320,28.8765,38.5119
Matrix=af_shell10.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.744155,5598.46,0.355929,38.4687,0.4365,0.4502,0.387505,false,1000,4.5258,4.5898,28.8669,38.4620
Matrix=af_shell10.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.92963,2579.38,0.163988,26.6320,0.4377,0.3585,0.0953436,false,1000,4.5669,4.6601,16.9552,26.6251
Matrix=af_shell10.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 60, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.930297,2581.21,0.164103,27.2704,0.4392,0.3484,0.0944528,false,1000,4.6458,4.5610,16.9656,27.2634
Matrix=af_shell10.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.750325,5434.57,0.34551,35.9739,0.4370,0.3569,0.376377,false,1000,4.6492,4.6757,26.1297,35.9670
Matrix=af_shell10.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.752539,5446.32,0.346256,35.8896,1.0418,0.4008,0.372301,false,1000,4.6370,4.5777,26.2153,35.8827
Matrix=af_shell10.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.702777,7578.33,0.481802,53.8394,0.4389,0.3755,0.479349,false,1000,4.5541,4.6929,44.0704,53.8325
Matrix=af_shell10.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.703616,7587.97,0.482415,54.0945,0.4381,0.3962,0.477426,false,1000,4.5708,4.6997,44.3608,54.0875


==> plots/horeka/amg_results_w_RACE/6_Sept_2022/af_shell7.txt <==
Matrix=af_shell7.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.969534,704.457,0.0949423,9.2753,0.1261,0.1042,0.034198,false,1000,1.5593,1.2865,6.0786,9.2725
Matrix=af_shell7.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.96964,704.451,0.0949415,10.7484,0.1281,0.1018,0.0340779,false,1000,1.5352,1.3065,6.3153,10.7455
Matrix=af_shell7.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.946709,704.982,0.0950131,9.9479,0.1280,0.1025,0.0600069,false,1000,1.5023,1.3120,6.7894,9.9450
Matrix=af_shell7.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.942652,704.903,0.0950024,10.1615,0.1269,0.1000,0.064613,false,1000,1.6083,1.3181,6.8361,10.1588
Matrix=af_shell7.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 85, recStage = 0, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.92739,705.734,0.0951144,13.2693,0.1291,0.1050,0.0819916,false,1000,1.5681,1.3657,9.1728,13.2665
Matrix=af_shell7.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 85, recStage = 60, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.928371,705.823,0.0951265,12.2648,0.1295,0.1056,0.080872,false,1000,1.5234,1.3220,8.4817,12.2620
Matrix=af_shell7.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,704.316,0.0949234,9.0338,0.1762,0.1170,1.1132e-06,false,1000,1.4883,1.4995,5.7071,9.0311
Matrix=af_shell7.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 60, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,704.316,0.0949234,9.1062,0.1768,0.1175,1.11126e-06,false,1000,1.4668,1.5116,5.7644,9.1035
Matrix=af_shell7.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,704.316,0.0949234,11.0146,0.1769,0.1223,7.43783e-08,false,1000,1.4959,1.5769,7.6074,11.0118
Matrix=af_shell7.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,704.316,0.0949234,11.6077,0.1796,0.1339,7.4878e-08,false,1000,1.5798,1.5587,7.5543,11.6050
Matrix=af_shell7.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,704.316,0.0949234,15.8294,0.1757,0.1330,2.8162e-08,false,1000,1.5931,1.5443,11.8050,15.8266
Matrix=af_shell7.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,704.316,0.0949234,15.2907,0.1773,0.1273,2.82391e-08,false,1000,1.4909,1.6077,11.8272,15.2879
Matrix=af_shell7.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,704.316,0.0949234,9.4781,0.1770,0.1218,2.96518e-06,false,1000,1.4827,1.5309,6.0744,9.4753
Matrix=af_shell7.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 60, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,704.316,0.0949234,9.4249,0.1778,0.1169,2.76114e-06,false,1000,1.4876,1.5665,6.0282,9.4220
Matrix=af_shell7.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,704.316,0.0949234,12.7150,0.1772,0.1283,8.08936e-08,false,1000,1.6167,1.6033,9.1351,12.7121
Matrix=af_shell7.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,704.316,0.0949234,12.7029,0.1773,0.1970,8.09533e-08,false,1000,1.6355,1.6053,9.0219,12.7000
Matrix=af_shell7.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,704.316,0.0949234,16.0672,0.1785,0.1407,5.4541e-09,false,1000,1.5113,1.6147,12.5983,16.0642
Matrix=af_shell7.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,704.316,0.0949234,16.0790,0.1770,0.1258,5.43108e-09,false,1000,1.5612,1.5701,12.5942,16.0761


==> plots/horeka/amg_results_w_RACE/6_Sept_2022/thermal2.txt <==
Matrix=thermal2.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,1.0235,0.1933,0.1914,2.23603e-12,true,63,0.2136,0.0606,0.6665,1.0204
Matrix=thermal2.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,1.4374,0.1932,0.2030,5.25015e-12,true,90,0.3251,0.0825,0.9344,1.4343
Matrix=thermal2.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.8852,0.1941,0.2455,9.79051e-12,true,48,0.1860,0.0446,0.5788,0.8823
Matrix=thermal2.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.8844,0.1922,0.1729,1.46121e-11,true,47,0.1757,0.0431,0.5858,0.8815
Matrix=thermal2.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 85, recStage = 0, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.7723,0.1989,0.2738,1.25444e-11,true,41,0.1278,0.0378,0.5432,0.7695
Matrix=thermal2.mtx, Threads = 38, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 85, recStage = 60, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.7560,0.1939,0.2212,1.18259e-11,true,40,0.1278,0.0384,0.5307,0.7531
Matrix=thermal2.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.6525,0.2748,0.2942,7.0938e-12,true,39,0.1211,0.0447,0.4281,0.6487
Matrix=thermal2.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 60, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.6523,0.2743,0.1877,8.54754e-12,true,39,0.1187,0.0432,0.4297,0.6485
Matrix=thermal2.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.6056,0.2703,0.2238,2.29167e-11,true,27,0.0582,0.0325,0.4694,0.6022
Matrix=thermal2.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.6347,0.2742,0.2412,1.43804e-11,true,28,0.0659,0.0322,0.4897,0.6314
Matrix=thermal2.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.7043,0.2719,0.2762,2.44253e-11,true,24,0.0479,0.0294,0.5853,0.7008
Matrix=thermal2.mtx, Threads = 38, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.7246,0.2735,0.2897,3.16207e-11,true,25,0.0506,0.0320,0.6038,0.7213
Matrix=thermal2.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.5616,0.2721,0.2536,2.31067e-11,true,31,0.0757,0.0344,0.4043,0.5582
Matrix=thermal2.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 85, recStage = 60, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.5814,0.2700,0.2863,1.19078e-11,true,31,0.0769,0.0347,0.4164,0.5779
Matrix=thermal2.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.6649,0.2816,0.2755,1.16035e-11,true,25,0.0524,0.0313,0.5392,0.6614
Matrix=thermal2.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 85, recStage = 60, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.6653,0.2815,0.2040,1.53551e-11,true,25,0.0511,0.0294,0.5411,0.6619
Matrix=thermal2.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.7895,0.2742,0.2103,3.43462e-11,true,22,0.0400,0.0266,0.6848,0.7863
Matrix=thermal2.mtx, Threads = 38, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 85, recStage = 60, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.7871,0.2726,0.2053,3.43717e-11,true,22,0.0401,0.0294,0.6801,0.7837


==> plots/horeka/gmres_poly_results/12_Aug_2022/Emilia_923.txt <==
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00643401,1.66717e+08,0.451831,2.199,6.791e-05,0.999733,false,10,0.006281,0.05226,1.8,1.861
50,0.0138654,8.70951e+07,0.236042,9.011,9.116e-06,0.999202,false,50,0.1395,0.2469,8.335,8.727
100,0.0165473,6.66615e+07,0.180664,17.71,8.384e-06,0.998836,false,100,0.273,0.4116,16.72,17.42
200,0.019587,5.31139e+07,0.143948,35.18,8.281e-06,0.998417,false,200,0.58,0.756,33.55,34.9
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1.87639e-06,3.77656e+08,1.02351,5.243,3.161e-05,1,false,10,0.006558,0.05219,4.403,4.464
50,0.00323663,6.59064e+11,1786.18,21.33,8.127e-06,1.00001,false,50,0.135,0.2474,20.2,20.59
100,0.0638674,5.53702e+12,15006.2,42.15,9.013e-06,1.00189,false,100,0.2737,0.4252,40.7,41.4
200,1.0339,6.13669e+13,166315,83.33,7.95e-06,1.4401,false,200,0.552,0.7641,81.24,82.58
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1.6132e-05,1.048e+09,2.84027,7.2,3.152e-05,1,false,10,0.006021,0.05206,6.055,6.116
50,0.00158582,5.34226e+11,1447.84,29.77,8.628e-06,0.999998,false,50,0.1419,0.2356,28.33,28.72
100,0.450985,1.7131e+13,46427.9,58.12,8.89e-06,1.09591,false,100,0.2752,0.4216,56.36,57.07
200,0.533087,1.01608e+14,275376,115.5,8.218e-06,1.13205,false,200,0.5412,0.7558,113.2,114.5
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1.7508e-07,3.71977e+08,1.00812,8.889,3.01e-05,1,false,10,0.006094,0.05316,7.393,7.454
50,0.00724062,4.8676e+11,1319.2,36.17,8.626e-06,1.00005,false,50,0.137,0.2497,34.4,34.79
100,0.0177775,2.88853e+12,7828.39,71.02,8.488e-06,1.00011,false,100,0.2811,0.421,68.94,69.65
200,0.0335528,3.3626e+12,9113.21,140.1,9.876e-06,1.00048,false,200,0.5522,0.7608,137.4,138.7
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.185922,2.11682e+07,0.0573693,2.118,0.002843,0.887558,false,10,0.005776,0.0545,1.723,1.786
50,0.857582,4.28294e+06,0.0116075,8.674,0.00222,0.162322,false,50,0.139,0.2563,7.979,8.381
100,1.01242,782760,0.00212141,16.95,0.002268,0.0204557,false,100,0.2748,0.4232,15.96,16.66
200,1.0006,54419.6,0.000147486,33.15,0.002253,0.0010318,false,200,0.5779,0.7798,31.48,32.85
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.327905,1.63456e+07,0.0442994,4.338,0.002539,0.719459,false,10,0.005924,0.05461,3.47,3.534
50,1.00082,1.16565e+06,0.0031591,17.15,0.002222,0.0212365,false,50,0.1376,0.2514,15.98,16.38
100,1.00009,71219.4,0.000193017,33.79,0.002219,0.00127271,false,100,0.2796,0.4238,32.29,33
200,1,324.081,8.78314e-07,65.93,0.002244,4.53283e-06,false,200,0.5585,0.7695,63.82,65.16
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.363616,1.54426e+07,0.0418521,5.75,0.002593,0.680677,false,10,0.006121,0.0527,4.587,4.649
50,1.00592,866420,0.00234814,22.94,0.002247,0.0182105,false,50,0.1391,0.2492,21.48,21.87
100,0.999736,39789.6,0.000107836,44.7,0.002269,0.000786116,false,100,0.272,0.4317,42.9,43.62
200,0.999999,95.257,2.58163e-07,89.85,0.002253,1.59489e-06,false,200,0.5675,0.7877,87.41,88.78
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.381792,1.50601e+07,0.0408154,6.747,0.002605,0.661268,false,10,0.006126,0.05694,5.241,5.307
50,1.00607,791458,0.00214499,26.33,0.002255,0.017114,false,50,0.1356,0.2402,24.53,24.91
100,0.999789,32458.4,8.79676e-05,50.71,0.002224,0.000647926,false,100,0.2776,0.4386,48.57,49.3
200,1,59.8328,1.62157e-07,101.4,0.002233,9.79731e-07,false,200,0.5476,0.7688,98.6,99.94
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.180115,2.75478e+07,0.0746591,4.716,0.8531,0.898702,false,10,0.006447,0.05242,4.085,4.146
50,0.8469,7.15346e+06,0.0193871,19.84,0.85,0.173452,false,50,0.1403,0.2467,18.91,19.31
100,1.02214,1.68836e+06,0.00457575,39.09,0.8492,0.0282643,false,100,0.2781,0.4241,37.84,38.55
200,1.00147,216499,0.000586749,77.18,0.8495,0.0023683,false,200,0.5529,0.7753,75.31,76.65
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.147026,3.00692e+07,0.0814927,9.421,0.8529,0.96263,false,10,0.006143,0.05568,8.08,8.144
50,0.164878,2.87112e+07,0.0778123,39.03,0.8524,0.918052,false,50,0.145,0.2417,37.36,37.76
100,0.165526,2.84332e+07,0.0770589,77.02,0.8512,0.916954,false,100,0.284,0.4197,75.06,75.77
200,0.166123,2.83325e+07,0.0767858,152.3,0.8533,0.91591,false,200,0.5823,0.7563,149.7,151
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.15349,2.92726e+07,0.0793337,12.09,0.8535,0.944191,false,10,0.006008,0.05687,10.33,10.39
50,0.155164,2.91561e+07,0.0790181,49.18,0.8533,0.939778,false,50,0.139,0.2501,47.11,47.51
100,0.15519,2.91416e+07,0.0789788,96.75,0.8511,0.939715,false,100,0.2786,0.4317,94.37,95.09
200,0.155192,2.91368e+07,0.0789657,193.6,0.8515,0.939701,false,200,0.5528,0.7845,190.5,191.9
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.171938,2.79677e+07,0.0757971,14.35,0.8529,0.910546,false,10,0.00601,0.05281,12.14,12.2
50,0.180313,2.76907e+07,0.0750465,59.01,0.853,0.895173,false,50,0.1408,0.2425,56.5,56.89
100,0.181346,2.762e+07,0.0748548,116.1,0.8529,0.893545,false,100,0.2791,0.4346,113.3,114
200,0.181775,2.75887e+07,0.07477,228.9,0.8523,0.892855,false,200,0.5579,0.7698,225.4,226.8
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.198532,2.12566e+07,0.0576088,5.022,0.02888,0.871078,false,10,0.005857,0.05399,4.385,4.447
50,0.883995,3.82166e+06,0.0103573,21.41,0.02689,0.134173,false,50,0.1391,0.2451,20.48,20.87
100,1.01061,581708,0.00157653,42.05,0.02953,0.016381,false,100,0.2794,0.419,40.8,41.51
200,1.00047,26391.9,7.15264e-05,83.28,0.02832,0.0006718,false,200,0.5969,0.7597,81.37,82.74
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.348307,1.57865e+07,0.0427842,10.26,0.02893,0.696929,false,10,0.006117,0.05127,8.912,8.972
50,1.0048,975739,0.00264442,42.63,0.02702,0.0193227,false,50,0.1352,0.2558,40.99,41.39
100,0.999832,53074.9,0.000143842,84.45,0.02841,0.000906387,false,100,0.3059,0.4387,82.46,83.22
200,0.999999,151.704,4.11144e-07,166.5,0.02829,2.5504e-06,false,200,0.559,0.766,163.9,165.3
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.350708,1.57453e+07,0.0426725,12.84,0.02845,0.694397,false,10,0.006165,0.05512,11.1,11.16
50,1.00486,967632,0.00262245,53.33,0.02671,0.019216,false,50,0.1416,0.2438,51.26,51.65
100,0.999792,51736.8,0.000140215,105.6,0.02764,0.000900761,false,100,0.2776,0.4252,103.3,104
200,0.999999,151.83,4.11484e-07,208.4,0.02756,2.59915e-06,false,200,0.5633,0.7601,205.4,206.8
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.515572,1.21622e+07,0.0329617,15.59,0.02849,0.519447,false,10,0.005989,0.05271,13.35,13.41
50,1.00171,355373,0.000963119,64.26,0.02623,0.00626046,false,50,0.138,0.2454,61.77,62.16
100,0.999993,2448.92,6.63698e-06,126.8,0.02753,4.04845e-05,false,100,0.279,0.4228,124,124.7
200,1,0.25328,6.86432e-10,249.5,0.02785,3.11876e-09,false,200,0.5494,0.7593,246,247.4
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.188116,2.03524e+07,0.0551585,5.643,0.02833,0.884944,false,10,0.00582,0.05221,4.944,5.005
50,0.898769,3.54218e+06,0.0095999,24.35,0.02655,0.118187,false,50,0.1438,0.2502,23.35,23.75
100,1.00867,513764,0.00139239,47.9,0.02765,0.013776,false,100,0.2863,0.4266,46.56,47.29
200,1.00033,18353.4,4.97408e-05,94.82,0.02771,0.000468604,false,200,0.5542,0.771,92.85,94.19
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.36058,1.55176e+07,0.0420552,11.24,0.02844,0.683622,false,10,0.005865,0.05326,9.753,9.815
50,1.00602,877676,0.00237865,47.3,0.02706,0.0183162,false,50,0.138,0.2444,45.53,45.92
100,0.999753,42465.5,0.000115089,92.77,0.02846,0.000791074,false,100,0.2938,0.4342,90.66,91.4
200,0.999999,97.8701,2.65244e-07,185.7,0.02819,1.72205e-06,false,200,0.5505,0.7793,182.9,184.3
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.30403,1.68786e+07,0.045744,14.55,0.02916,0.746708,false,10,0.005881,0.05384,12.62,12.68
50,1.00027,1.27083e+06,0.00344416,60.21,0.02668,0.0220869,false,50,0.1373,0.2462,57.96,58.35
100,1.0001,85091.8,0.000230613,119,0.02735,0.00156672,false,100,0.2829,0.4366,116.5,117.2
200,1,500.168,1.35554e-06,233.3,0.02719,6.4392e-06,false,200,0.5417,0.7724,230.1,231.5
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.589452,1.0542e+07,0.0285705,17.49,0.02795,0.440762,false,10,0.005886,0.05265,15.08,15.14
50,0.999921,181185,0.000491041,72.27,0.02694,0.00306566,false,50,0.1396,0.2446,69.53,69.92
100,0.999984,737.014,1.99743e-06,141.7,0.02782,2.49176e-05,false,100,0.2751,0.433,138.7,139.5
200,1,0.0338225,9.16647e-11,280.4,0.02771,1.15447e-09,true,199,0.5418,0.7655,276.8,278.1
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 5, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.959877,1.64865e+06,0.00446812,1.084,9.488,0.0725279,false,10,0.006096,0.05364,0.8572,0.92
50,1,0.0247286,6.70187e-11,4.368,9.483,3.48926e-09,true,49,0.1321,0.246,3.875,4.261
100,1,0.0247286,6.70187e-11,4.359,9.475,3.48926e-09,true,49,0.135,0.2403,3.871,4.254
200,1,0.0247286,6.70187e-11,4.355,9.476,3.48926e-09,true,49,0.1364,0.2402,3.864,4.249
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1.03054,475829,0.00128958,2.026,9.509,0.043795,false,10,0.005943,0.05384,1.735,1.797
50,1,0.036366,9.85579e-11,4.804,9.695,4.72536e-09,true,27,0.04254,0.1371,4.421,4.607
100,1,0.0361822,9.80599e-11,4.813,9.477,4.72521e-09,true,27,0.0421,0.139,4.426,4.614
200,1,0.0359381,9.73983e-11,4.811,9.476,4.72542e-09,true,27,0.0424,0.1369,4.431,4.616
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 20, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,3.92996,1.06508e-08,4.002,9.49,8.44633e-07,false,10,0.006102,0.05403,3.521,3.584
50,1,0.00128625,3.48594e-12,13.74,9.478,7.27127e-13,true,26,0.03884,0.1771,13.11,13.35
100,1,0.00134097,3.63425e-12,29.8,9.482,7.52568e-13,true,51,0.1403,0.3866,28.8,29.41
200,1,0.00124235,3.36699e-12,29.79,9.498,1.03135e-12,true,51,0.1405,0.3827,28.8,29.4
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 30, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,0.080921,2.19309e-10,5.955,9.503,1.94731e-09,false,10,0.006179,0.05356,5.275,5.338
50,1,0.00128272,3.47638e-12,21.97,9.522,7.73232e-13,true,26,0.03879,0.1854,21.13,21.38
100,1,0.00127257,3.44889e-12,45.83,9.529,5.6749e-13,true,51,0.1406,0.4014,44.62,45.25
200,1,0.0012512,3.39097e-12,45.91,9.675,1.21642e-12,true,51,0.1423,0.3925,44.71,45.33


==> plots/horeka/gmres_poly_results/12_Aug_2022/Emilia_923_RCM.txt <==
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00643401,1.66717e+08,0.451831,2.275,6.925e-05,0.999733,false,10,0.006597,0.05103,1.779,1.84
50,0.0138654,8.70951e+07,0.236042,8.82,8.931e-06,0.999202,false,50,0.1363,0.2367,8.153,8.532
100,0.0165473,6.66615e+07,0.180664,17.37,8.345e-06,0.998836,false,100,0.2964,0.404,16.37,17.08
200,0.019587,5.31139e+07,0.143948,34.21,9.337e-06,0.998417,false,200,0.5655,0.7418,32.6,33.92
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,6.93567e-07,3.90136e+08,1.05733,5.196,2.763e-05,1,false,10,0.00627,0.05305,4.356,4.418
50,0.0294639,2.44395e+12,6623.51,21.17,8.928e-06,1.00051,false,50,0.1363,0.2394,20.03,20.41
100,0.489348,3.40945e+13,92402,41.78,8.516e-06,1.11224,false,100,0.2675,0.4094,40.36,41.05
200,636.567,3.69241e+16,1.00071e+08,81.59,8.408e-06,636.57,false,200,0.5436,0.7584,79.52,80.84
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,4.35857e-06,5.09071e+08,1.37967,7.09,2.711e-05,1,false,10,0.006058,0.05112,5.958,6.018
50,0.0256135,1.06904e+12,2897.27,29.15,9.188e-06,1.00026,false,50,0.139,0.2484,27.73,28.13
100,0.0128387,7.40678e+11,2007.36,57.07,8.261e-06,1.00012,false,100,0.2678,0.4139,55.33,56.02
200,0.950219,6.5778e+13,178269,113.7,8.576e-06,1.37769,false,200,0.557,0.7408,111.3,112.7
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,2.51624e-06,3.78914e+08,1.02692,8.669,3e-05,1,false,10,0.005978,0.05051,7.217,7.276
50,0.0386396,1.26133e+12,3418.42,35.25,8.943e-06,1.00085,false,50,0.1344,0.2494,33.5,33.89
100,2.38349,1.23428e+14,334512,69.41,8.039e-06,2.58241,false,100,0.2656,0.4112,67.36,68.05
200,1.33077,2.02085e+14,547685,138.7,7.931e-06,1.66669,false,200,0.537,0.747,136,137.3
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.185922,2.11682e+07,0.0573693,2.054,0.002792,0.887558,false,10,0.005865,0.05132,1.659,1.72
50,0.857582,4.28294e+06,0.0116075,8.456,0.002188,0.162322,false,50,0.1358,0.246,7.771,8.16
100,1.01242,782760,0.00212141,16.2,0.002154,0.0204557,false,100,0.2859,0.4232,15.18,15.9
200,1.0006,54419.6,0.000147486,32.16,0.002161,0.0010318,false,200,0.5319,0.7534,30.57,31.88
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.327905,1.63456e+07,0.0442994,4.271,0.002558,0.719459,false,10,0.00586,0.05167,3.423,3.484
50,1.00082,1.16565e+06,0.0031591,17.26,0.002205,0.0212365,false,50,0.1343,0.2524,16.12,16.51
100,1.00009,71219.4,0.000193017,33.61,0.002218,0.00127271,false,100,0.2731,0.4081,32.15,32.85
200,1,324.081,8.78314e-07,65.47,0.002221,4.53283e-06,false,200,0.534,0.7582,63.42,64.73
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.363616,1.54426e+07,0.0418521,5.564,0.002572,0.680677,false,10,0.006096,0.05173,4.446,4.507
50,1.00592,866420,0.00234814,22.8,0.002146,0.0182105,false,50,0.1333,0.2583,21.34,21.74
100,0.999736,39789.6,0.000107836,43.57,0.002188,0.000786116,false,100,0.2657,0.4144,41.81,42.5
200,0.999999,95.2571,2.58163e-07,85.92,0.002203,1.59489e-06,false,200,0.5385,0.7771,83.54,84.87
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.381792,1.50601e+07,0.0408154,6.642,0.002521,0.661268,false,10,0.0063,0.05427,5.185,5.249
50,1.00607,791458,0.00214499,26.48,0.00218,0.017114,false,50,0.1319,0.2601,24.67,25.07
100,0.999789,32458.4,8.79676e-05,49.63,0.002225,0.000647926,false,100,0.2974,0.422,47.52,48.25
200,1,59.8328,1.62157e-07,98.84,0.002192,9.79731e-07,false,200,0.5353,0.7705,96.08,97.4
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.203051,2.61845e+07,0.0709644,4.691,0.8271,0.868437,false,10,0.006103,0.05312,4.053,4.115
50,0.897453,5.39254e+06,0.0146147,19.65,0.8237,0.129815,false,50,0.1379,0.2437,18.72,19.1
100,1.00984,1.0032e+06,0.00271885,39.04,0.8232,0.0169204,false,100,0.2925,0.4295,37.77,38.5
200,1.00019,52459.8,0.000142175,77.08,0.8388,0.000625749,false,200,0.5471,0.7854,75.19,76.54
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.165145,2.83242e+07,0.0767634,9.489,0.8268,0.918271,false,10,0.00613,0.05394,8.163,8.225
50,0.760837,9.46176e+06,0.025643,39.4,0.828,0.280696,false,50,0.1448,0.2484,37.78,38.18
100,0.904135,5.22012e+06,0.0141474,77.88,0.8269,0.119999,false,100,0.2745,0.429,75.91,76.62
200,0.977285,1.81128e+06,0.00490887,154,0.8292,0.0334236,false,200,0.5418,0.7644,151.4,152.7
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.152299,2.89788e+07,0.0785374,12.06,0.8254,0.943042,false,10,0.005838,0.05341,10.3,10.36
50,0.162471,2.83709e+07,0.0768899,49.55,0.8276,0.920738,false,50,0.133,0.243,47.51,47.9
100,0.162698,2.82958e+07,0.0766863,97.72,0.826,0.920378,false,100,0.2766,0.4261,95.37,96.09
200,0.162813,2.82776e+07,0.0766371,193.2,0.827,0.920176,false,200,0.5337,0.7725,190.2,191.5
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.202815,2.68894e+07,0.0728749,14.53,0.8261,0.859338,false,10,0.006016,0.0537,12.34,12.4
50,0.240564,2.57004e+07,0.0696524,60.04,0.8283,0.811574,false,50,0.1357,0.2397,57.56,57.94
100,0.241536,2.54265e+07,0.06891,118.8,0.8267,0.81052,false,100,0.2693,0.4147,116,116.7
200,0.241032,2.53348e+07,0.0686615,232,0.8286,0.811135,false,200,0.5341,0.7489,228.6,229.9
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.198832,2.12178e+07,0.0575038,4.902,0.02832,0.870706,false,10,0.005802,0.05121,4.295,4.355
50,0.884594,3.79293e+06,0.0102795,20.79,0.0272,0.133953,false,50,0.1421,0.2401,19.88,20.26
100,1.01041,579903,0.00157164,40.86,0.0281,0.0162663,false,100,0.2747,0.4039,39.64,40.33
200,1.00046,25622.6,6.94415e-05,80.79,0.02792,0.000661157,false,200,0.5494,0.7513,78.93,80.25
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.348628,1.57666e+07,0.0427302,9.67,0.02838,0.696869,false,10,0.005833,0.05139,8.371,8.43
50,1.00432,980478,0.00265726,40.22,0.02561,0.019397,false,50,0.1341,0.2366,38.63,39.01
100,0.999866,52461,0.000142178,79.9,0.02742,0.000888305,false,100,0.279,0.4083,77.96,78.66
200,1,155.939,4.22622e-07,159,0.02712,2.55965e-06,false,200,0.5568,0.7529,156.4,157.7
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.351672,1.57271e+07,0.0426232,12.6,0.02821,0.693687,false,10,0.005886,0.05286,10.88,10.94
50,1.00436,973884,0.00263939,52.37,0.0264,0.0192816,false,50,0.1361,0.2384,50.32,50.7
100,0.999831,51464.4,0.000139477,102.2,0.02829,0.000877596,false,100,0.2873,0.4148,99.87,100.6
200,0.999999,155.099,4.20343e-07,205.3,0.02836,2.60884e-06,false,200,0.5485,0.761,202.3,203.6
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.516671,1.21266e+07,0.0328651,15.09,0.02763,0.518905,false,10,0.005754,0.0509,12.9,12.96
50,1.00157,350724,0.00095052,62.78,0.02633,0.0061352,false,50,0.1364,0.2477,60.3,60.69
100,0.999993,2417.38,6.5515e-06,122.3,0.02787,3.828e-05,false,100,0.2673,0.4155,119.6,120.3
200,1,0.309504,8.38808e-10,242.5,0.02783,4.2445e-09,false,200,0.5534,0.7515,239.1,240.5
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.208909,1.96161e+07,0.0531629,5.623,0.02816,0.858259,false,10,0.006196,0.05238,4.936,4.998
50,0.908959,3.34222e+06,0.00905799,23.77,0.02638,0.108119,false,50,0.1377,0.2443,22.78,23.16
100,1.00724,471167,0.00127694,47.37,0.02645,0.0120774,false,100,0.275,0.4209,46.05,46.76
200,1.00029,14944.5,4.05022e-05,93.49,0.02679,0.000405324,false,200,0.5399,0.7754,91.55,92.89
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.361937,1.54922e+07,0.0419864,11,0.02873,0.682835,false,10,0.005767,0.05265,9.54,9.601
50,1.00528,886627,0.00240291,46.08,0.02607,0.0183789,false,50,0.1389,0.2426,44.32,44.7
100,0.999778,41188.9,0.000111629,90.93,0.0277,0.000784635,false,100,0.2798,0.4168,88.88,89.58
200,0.999999,109.638,2.97138e-07,178.8,0.02792,1.85756e-06,false,200,0.5473,0.7543,176.2,177.5
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.298404,1.70612e+07,0.0462388,14.09,0.02806,0.753557,false,10,0.00581,0.05199,12.18,12.24
50,0.99496,1.40046e+06,0.00379548,58.6,0.02559,0.024567,false,50,0.1368,0.2451,56.42,56.8
100,1.00056,108237,0.000293342,116.9,0.02699,0.00184397,false,100,0.2755,0.4377,114.3,115.1
200,1.00001,800.537,2.16959e-06,231.8,0.02707,1.24816e-05,false,200,0.5499,0.7683,228.5,229.9
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.589321,1.05337e+07,0.0285482,16.99,0.02823,0.442059,false,10,0.005788,0.05345,14.59,14.65
50,0.999871,178228,0.000483028,70.17,0.02645,0.00296606,false,50,0.1361,0.252,67.45,67.85
100,0.999984,744.288,2.01715e-06,136.9,0.02778,2.44628e-05,false,100,0.2697,0.4087,133.9,134.6
200,1,0.0367406,9.95732e-11,266.5,0.02826,1.19337e-09,true,197,0.5352,0.7423,262.9,264.2
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 5, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.997592,253573,0.000687226,2.658,9.187,0.0463042,false,10,0.006173,0.05297,2.324,2.386
50,1,0.0257142,6.96897e-11,10.08,9.123,4.12051e-09,true,44,0.1043,0.2294,9.499,9.84
100,1,0.0257142,6.96897e-11,10.09,9.157,4.12051e-09,true,44,0.1058,0.2396,9.495,9.849
200,1,0.0257355,6.97476e-11,10.08,9.115,4.12048e-09,true,44,0.1066,0.2296,9.5,9.844
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1.00051,32522.3,8.81408e-05,5.251,9.219,0.00661277,false,10,0.006296,0.05601,4.689,4.754
50,1,0.0201983,5.47409e-11,12.13,9.137,1.90191e-09,true,25,0.03584,0.131,11.49,11.66
100,1,0.0205571,5.57133e-11,12.11,9.085,1.90199e-09,true,25,0.03599,0.1352,11.47,11.65
200,1,0.0202914,5.49931e-11,12.14,9.104,1.90218e-09,true,25,0.0362,0.1352,11.5,11.68
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 20, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,7.73144,2.09535e-08,10.42,9.151,7.5994e-07,false,10,0.006482,0.05164,9.409,9.47
50,1,0.00130235,3.52958e-12,35.34,9.108,7.97405e-13,true,26,0.03627,0.1747,34.19,34.43
100,1,0.00134305,3.63988e-12,77.53,9.11,9.67788e-13,true,51,0.1344,0.3859,76.02,76.62
200,1,0.00125245,3.39435e-12,77.55,9.118,9.15496e-13,true,51,0.1395,0.3735,76.04,76.64
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 30, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,0.0765427,2.07444e-10,15.67,9.155,2.00891e-10,false,10,0.006268,0.05391,14.18,14.24
50,1,0.0012811,3.472e-12,58.26,9.117,1.00401e-12,true,26,0.03708,0.1947,56.62,56.88
100,1,0.00133506,3.61823e-12,121.9,9.216,9.08869e-13,true,51,0.1495,0.4144,119.8,120.5
200,1,0.00122459,3.31885e-12,121.7,9.177,6.47713e-13,true,51,0.1406,0.403,119.7,120.3


==> plots/horeka/gmres_poly_results/12_Aug_2022/Fault_639.txt <==
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,3.52348e-08,1.81426e+11,1,2.192,6.916e-05,1,false,10,0.004474,0.03669,1.896,1.94
50,5.4471,7.24742e+15,39947,9.381,1.053e-05,5.54092,false,50,0.1083,0.1753,8.885,9.174
100,630.961,4.74897e+17,2.61758e+06,18.22,9.991e-06,630.959,false,100,0.2056,0.293,17.5,18.01
200,58315.1,7.74354e+19,4.26816e+08,36.57,9.809e-06,58315.1,false,200,0.4448,0.5215,35.38,36.37
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,9.91799e-10,1.81426e+11,1,4.673,6.061e-05,1,false,10,0.004084,0.03753,4.046,4.09
50,9.68118e-05,1.9682e+11,1.08485,19.54,1.116e-05,1,false,50,0.106,0.1749,18.73,19.02
100,0.0346065,1.40231e+13,77.294,39.38,9.632e-06,1.00073,false,100,0.2005,0.2952,38.33,38.84
200,663.387,4.87764e+17,2.6885e+06,76.57,9.423e-06,663.388,false,200,0.4207,0.5223,75.07,76.03
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,2.93742e-07,1.81426e+11,1,6.167,3.111e-05,1,false,10,0.00428,0.03785,5.33,5.374
50,3.00609e-05,1.83856e+11,1.01339,26.14,9.861e-06,1,false,50,0.1052,0.1854,25.08,25.37
100,1.36345,3.91554e+14,2158.21,50.69,9.915e-06,1.69236,false,100,0.2074,0.2952,49.38,49.89
200,21970.5,5.37533e+18,2.96283e+07,100.8,1.026e-05,21970.5,false,200,0.4454,0.5282,98.98,99.97
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1.97951e-09,1.81426e+11,1,7.335,2.8e-05,1,false,10,0.004117,0.03843,6.247,6.292
50,5.40622e-06,1.8143e+11,1.00003,30.44,9.98e-06,1,false,50,0.1023,0.1761,29.13,29.42
100,0.000360248,2.02711e+11,1.11732,59.55,9.665e-06,0.999999,false,100,0.2051,0.2973,58.02,58.53
200,0.108431,4.38037e+13,241.442,118.1,9.611e-06,1.00549,false,200,0.3975,0.5098,116.1,117
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.521648,7.00436e+08,0.00386073,1.534,0.002124,0.708739,false,10,0.00408,0.03917,1.249,1.294
50,0.96678,4.79194e+07,0.000264127,6.3,0.001619,0.0581243,false,50,0.1031,0.1844,5.796,6.089
100,0.999609,1.54328e+06,8.50642e-06,12.25,0.001582,0.0016869,false,100,0.2196,0.3027,11.5,12.04
200,0.999998,3736.56,2.05956e-08,24.11,0.001606,4.46088e-06,false,200,0.4022,0.5348,22.95,23.9
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.637327,4.20738e+08,0.00231906,3.201,0.001898,0.49711,false,10,0.004718,0.03749,2.568,2.612
50,0.999627,2.10056e+06,1.15781e-05,13,0.001763,0.00244738,false,50,0.09887,0.1834,12.15,12.44
100,0.999998,2791,1.53837e-08,25.15,0.001732,3.38032e-06,false,100,0.1982,0.314,24.08,24.6
200,1,17.5203,9.65698e-11,35.16,0.001717,2.27513e-08,true,140,0.2664,0.4024,33.93,34.61
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.739975,3.22388e+08,0.00177697,4.146,0.001894,0.37057,false,10,0.004051,0.0376,3.298,3.342
50,1.00004,431979,2.38103e-06,16.43,0.001578,0.00071517,false,50,0.104,0.1818,15.37,15.66
100,1,154.028,8.48985e-10,31.88,0.001581,1.00588e-07,false,100,0.21,0.2982,30.57,31.09
200,1,17.1859,9.47271e-11,36.44,0.001584,2.29056e-08,true,114,0.2093,0.3221,35.14,35.68
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.826814,2.16442e+08,0.001193,5.097,0.001943,0.253329,false,10,0.004237,0.04103,4.003,4.051
50,1.00005,90096.2,4.96601e-07,19.51,0.0016,0.000165808,false,50,0.09789,0.1797,18.18,18.47
100,1,16.8095,9.26522e-11,37.3,0.001612,2.06378e-08,true,96,0.1929,0.2982,35.8,36.3
200,1,16.8095,9.26522e-11,37.58,0.001633,2.06378e-08,true,96,0.1776,0.3042,36.07,36.56
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.517432,1.1061e+09,0.00609672,3.368,0.5888,0.716054,false,10,0.004439,0.03927,2.884,2.929
50,0.979278,1.09534e+08,0.000603739,14.25,0.5857,0.0381538,false,50,0.113,0.1855,13.56,13.86
100,0.997501,1.75375e+07,9.6665e-05,27.73,0.586,0.00444126,false,100,0.2029,0.3193,26.8,27.33
200,0.999967,1.19659e+06,6.5955e-06,55.35,0.5857,0.000112693,false,200,0.4122,0.5335,54,54.96
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.490856,1.27876e+09,0.00704838,6.722,0.5892,0.753047,false,10,0.004047,0.03852,5.729,5.774
50,0.587029,7.66765e+08,0.00422633,27.89,0.5851,0.57231,false,50,0.09813,0.1882,26.7,26.99
100,0.775004,3.97891e+08,0.00219313,55.27,0.5861,0.308182,false,100,0.201,0.2922,53.85,54.35
200,0.781321,3.47428e+08,0.00191499,108.9,0.5856,0.293385,false,200,0.4058,0.5214,107,108
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.503308,1.17579e+09,0.00648084,8.789,0.5868,0.732314,false,10,0.004576,0.03738,7.479,7.523
50,0.538184,9.77921e+08,0.0053902,35.68,0.5856,0.675036,false,50,0.1078,0.1866,34.15,34.45
100,0.999998,8707.52,4.79949e-08,72.84,0.5842,5.96936e-06,false,100,0.1993,0.311,71.13,71.65
200,1,94.5067,5.20911e-10,141.2,0.5862,9.31676e-08,false,200,0.4065,0.5279,139.1,140
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.535219,9.89483e+08,0.00545393,10.48,0.588,0.683749,false,10,0.004383,0.03813,8.835,8.88
50,0.999905,515481,2.84128e-06,43.63,0.5845,0.000441401,false,50,0.1006,0.1895,41.76,42.06
100,0.999688,373226,2.05718e-06,84.6,0.5851,0.000433723,false,100,0.2029,0.2976,82.53,83.04
200,1,130.791,7.20905e-10,167.7,0.5837,1.39682e-07,false,200,0.3956,0.5469,165.2,166.1
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.525046,6.8485e+08,0.00377482,3.67,0.02071,0.7023,false,10,0.004128,0.03814,3.203,3.248
50,0.971643,4.14333e+07,0.000228376,15.6,0.01748,0.0495224,false,50,0.1009,0.184,14.92,15.21
100,0.999756,1.09292e+06,6.02407e-06,30.59,0.0199,0.00130029,false,100,0.2036,0.3017,29.7,30.21
200,0.999999,1805.21,9.95016e-09,61.82,0.01984,2.10407e-06,false,200,0.4358,0.5396,60.44,61.43
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.65884,3.97971e+08,0.00219357,7.627,0.02085,0.469772,false,10,0.004494,0.03885,6.678,6.724
50,0.999913,1.46694e+06,8.08562e-06,32.25,0.01746,0.001722,false,50,0.1036,0.1819,31.07,31.36
100,0.999998,1457.28,8.03237e-09,63.16,0.01918,2.276e-06,false,100,0.1984,0.3068,61.76,62.27
200,1,17.3242,9.54893e-11,83.77,0.01912,2.9599e-08,true,132,0.2559,0.3816,82.23,82.88
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.772575,2.87971e+08,0.00158727,9.715,0.02064,0.328562,false,10,0.004703,0.03864,8.451,8.497
50,1.00007,271241,1.49505e-06,40.83,0.01883,0.000473564,false,50,0.0988,0.1904,39.34,39.63
100,1,51.9223,2.8619e-10,79.67,0.01895,3.60638e-08,false,100,0.2071,0.3116,77.97,78.5
200,1,16.729,9.22083e-11,86.38,0.01898,1.56783e-08,true,107,0.1988,0.3216,84.67,85.2
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.848498,1.84316e+08,0.00101593,12.02,0.02076,0.225028,false,10,0.004382,0.03861,10.42,10.46
50,1.00003,48576.5,2.67749e-07,49.88,0.01861,8.23767e-05,false,50,0.1009,0.1888,48.08,48.38
100,1,15.4382,8.50939e-11,90.09,0.01984,2.26072e-08,true,91,0.1634,0.2839,88.13,88.59
200,1,15.4374,8.50891e-11,89.68,0.01939,2.26069e-08,true,91,0.1651,0.277,87.71,88.16
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.527915,6.72465e+08,0.00370655,4.178,0.02044,0.696235,false,10,0.004131,0.03904,3.672,3.717
50,0.976214,3.68496e+07,0.000203111,17.92,0.0176,0.0422259,false,50,0.09653,0.1847,17.21,17.49
100,0.999827,853569,4.70478e-06,35.35,0.02033,0.00105533,false,100,0.2032,0.3028,34.41,34.92
200,0.999999,991.148,5.46311e-09,69.86,0.02034,1.05598e-06,false,200,0.395,0.5425,68.48,69.44
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.68228,3.76409e+08,0.00207473,9.075,0.02085,0.440784,false,10,0.00418,0.04149,8.003,8.05
50,0.999997,987787,5.44458e-06,38.75,0.01814,0.00125347,false,50,0.09966,0.1845,37.45,37.74
100,0.999999,816.611,4.50108e-09,75.8,0.02054,1.38397e-06,false,100,0.1998,0.3143,74.29,74.82
200,1,15.3729,8.47338e-11,96.33,0.02089,1.94161e-08,true,128,0.2328,0.3739,94.74,95.36
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.799639,2.55243e+08,0.00140687,11.48,0.02111,0.291319,false,10,0.004295,0.03884,10.09,10.14
50,1.00009,168635,9.295e-07,48.61,0.01929,0.000308004,false,50,0.1016,0.1781,47.02,47.31
100,1,21.433,1.18136e-10,95.06,0.01989,2.12226e-08,false,100,0.2136,0.3103,93.2,93.73
200,1,16.2335,8.94774e-11,99.65,0.0198,1.87932e-08,true,102,0.2045,0.303,97.83,98.35
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.863674,1.6289e+08,0.00089783,13.72,0.0208,0.20576,false,10,0.004323,0.04029,12,12.05
50,1.00001,26483.4,1.45973e-07,58.24,0.01922,4.00219e-05,false,50,0.09677,0.1855,56.28,56.57
100,1,15.4335,8.50676e-11,98.97,0.01933,2.46344e-08,true,86,0.1507,0.2884,96.87,97.32
200,1,15.4335,8.50676e-11,98.97,0.01952,2.46344e-08,true,86,0.1473,0.2878,96.84,97.29
Matrix=Fault_639.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 5, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.222187,1.11801e+10,0.0616237,1.553,7.041,0.955979,false,10,0.004232,0.03988,1.374,1.42
50,0.267621,6.68298e+09,0.0368359,6.747,6.994,0.930033,false,50,0.1063,0.197,6.34,6.649
100,0.271795,6.32869e+09,0.0348831,13.3,6.996,0.927229,false,100,0.1999,0.3264,12.67,13.2
200,0.278762,5.77356e+09,0.0318233,26.43,6.989,0.921326,false,200,0.4122,0.5596,25.35,26.33
Matrix=Fault_639.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,132.08,1.13521e+13,62.5713,3.549,7.035,132.076,false,10,0.00456,0.03933,3.283,3.329
50,397925,3.42011e+16,188513,15.62,6.989,397925,false,50,0.09745,0.1905,15.14,15.43
100,1.0393e+07,8.9326e+17,4.92356e+06,31,7,1.0393e+07,false,100,0.2016,0.3092,30.3,30.82
200,7.09026e+09,6.09398e+20,3.35894e+09,61.75,7.002,7.09026e+09,false,200,0.3899,0.5551,60.61,61.57
Matrix=Fault_639.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 20, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,56690.5,4.87246e+15,26856.5,7.723,7.04,56690.4,false,10,0.004172,0.0393,7.28,7.326
50,446581,3.8383e+16,211563,34.31,6.99,446581,false,50,0.1092,0.1854,33.65,33.95
100,1.19152e+14,1.02409e+25,5.64469e+13,68.28,7.005,1.19152e+14,false,100,0.2057,0.3084,67.4,67.92
200,6.97852e+12,5.99794e+23,3.306e+12,135.9,6.993,6.97852e+12,false,200,0.4223,0.5561,134.6,135.6
Matrix=Fault_639.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 30, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,2762.32,2.37418e+14,1308.62,13.46,7.023,2762.31,false,10,0.004307,0.03985,12.83,12.88
50,51240.9,4.40409e+15,24274.9,60.22,7.003,51240.9,false,50,0.1042,0.1832,59.38,59.67
100,4.083e+12,3.50928e+23,1.93428e+12,119.8,7.002,4.083e+12,false,100,0.2028,0.3072,118.8,119.3
200,1.65478e+13,1.42226e+24,7.83935e+12,239.2,6.998,1.65478e+13,false,200,0.4096,0.5452,237.7,238.7


==> plots/horeka/gmres_poly_results/12_Aug_2022/Fault_639_RCM.txt <==
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1.23213e-06,1.81427e+11,1.00001,2.204,6.679e-05,1,false,10,0.004413,0.03657,1.904,1.947
50,6.09995,4.47314e+15,24655.5,9.217,9.84e-06,6.1789,false,50,0.09941,0.1842,8.723,9.012
100,28679.1,1.61196e+19,8.88496e+07,18.18,9.749e-06,28679.1,false,100,0.2099,0.2879,17.47,17.97
200,15194.8,1.18626e+19,6.53853e+07,36.56,9.459e-06,15194.8,false,200,0.4348,0.5112,35.39,36.35
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1.45372e-08,1.81426e+11,1,4.731,2.937e-05,1,false,10,0.004139,0.03723,4.111,4.154
50,0.000133912,1.89038e+11,1.04196,19.98,1.014e-05,1,false,50,0.1014,0.1768,19.16,19.44
100,0.000890767,1.33278e+12,7.34617,39.21,9.911e-06,1,false,100,0.197,0.29,38.19,38.68
200,0.207612,1.30833e+14,721.14,77.75,1.025e-05,1.02092,false,200,0.3965,0.5264,76.28,77.22
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,5.24515e-09,1.81426e+11,1,6.08,2.898e-05,1,false,10,0.004148,0.0368,5.225,5.268
50,0.000551841,2.37251e+11,1.3077,25.49,9.814e-06,1,false,50,0.1038,0.1788,24.43,24.72
100,0.00967902,4.99856e+12,27.5515,49.37,9.717e-06,1.00007,false,100,0.1999,0.2998,48.11,48.62
200,0.0438159,2.24234e+13,123.595,99.05,9.879e-06,1.00099,false,200,0.4146,0.5208,97.34,98.29
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1.22596e-09,1.81426e+11,1,7.38,2.845e-05,1,false,10,0.004316,0.03835,6.314,6.359
50,0.000110206,1.83367e+11,1.0107,30.94,1.009e-05,1,false,50,0.1021,0.1781,29.62,29.91
100,0.0246028,1.02845e+13,56.6871,60.6,1.042e-05,1.00029,false,100,0.197,0.2887,59.09,59.58
200,1.30635,7.61461e+14,4197.09,118.8,1.016e-05,1.64424,false,200,0.4128,0.518,116.8,117.7
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.521648,7.00436e+08,0.00386073,1.508,0.002187,0.708739,false,10,0.004219,0.03744,1.214,1.258
50,0.96678,4.79194e+07,0.000264127,6.14,0.001643,0.0581243,false,50,0.103,0.1823,5.638,5.928
100,0.999609,1.54328e+06,8.50642e-06,12.02,0.001602,0.0016869,false,100,0.2018,0.3028,11.3,11.82
200,0.999998,3736.57,2.05956e-08,23.96,0.001636,4.46088e-06,false,200,0.419,0.5348,22.78,23.75
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.637327,4.20738e+08,0.00231906,3.183,0.001923,0.49711,false,10,0.004105,0.0373,2.546,2.59
50,0.999627,2.10056e+06,1.15781e-05,12.62,0.001648,0.00244738,false,50,0.1024,0.1888,11.76,12.06
100,0.999998,2791,1.53837e-08,24.62,0.001632,3.38032e-06,false,100,0.2101,0.3069,23.55,24.07
200,1,17.5209,9.65736e-11,34.07,0.00166,2.27517e-08,true,140,0.3029,0.3815,32.83,33.53
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.739975,3.22388e+08,0.00177697,4.126,0.001911,0.37057,false,10,0.004651,0.0395,3.267,3.313
50,1.00004,431979,2.38103e-06,16.31,0.001608,0.00071517,false,50,0.1029,0.1872,15.23,15.53
100,1,154.029,8.48989e-10,31.82,0.001612,1.00588e-07,false,100,0.2033,0.2988,30.53,31.04
200,1,17.1846,9.47197e-11,36.41,0.001621,2.29056e-08,true,114,0.2083,0.348,35.05,35.62
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.826814,2.16442e+08,0.001193,5.025,0.001926,0.253329,false,10,0.004224,0.04212,3.95,3.999
50,1.00005,90096.2,4.96601e-07,19.83,0.001635,0.000165808,false,50,0.1027,0.1768,18.52,18.8
100,1,16.8093,9.26513e-11,36.97,0.001624,2.06375e-08,true,96,0.183,0.2955,35.48,35.96
200,1,16.81,9.26551e-11,36.74,0.001631,2.06378e-08,true,96,0.1824,0.2811,35.25,35.72
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.423724,1.8706e+09,0.0103106,3.339,0.5888,0.816776,false,10,0.004136,0.04016,2.859,2.905
50,0.531253,1.05607e+09,0.00582096,14,0.5832,0.666215,false,50,0.1001,0.1783,13.32,13.61
100,0.692625,6.47418e+08,0.0035685,27.86,0.5833,0.424482,false,100,0.2008,0.3049,26.95,27.47
200,0.717183,5.20403e+08,0.00286841,55,0.5839,0.383286,false,200,0.3924,0.5389,53.66,54.6
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.493852,1.32068e+09,0.00727944,6.896,0.5879,0.746422,false,10,0.004302,0.03792,5.916,5.96
50,0.551146,9.59304e+08,0.00528758,27.83,0.5833,0.629976,false,50,0.09966,0.1786,26.63,26.91
100,0.991422,2.29092e+07,0.000126273,56,0.5843,0.0137565,false,100,0.1965,0.2956,54.58,55.08
200,0.613681,7.52191e+08,0.004146,107.9,0.5832,0.531599,false,200,0.4054,0.5484,106,107
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.510291,1.21456e+09,0.00669454,8.961,0.5868,0.719662,false,10,0.004526,0.03989,7.652,7.698
50,0.999695,1.21906e+06,6.71934e-06,37.13,0.5842,0.000895795,false,50,0.09848,0.188,35.62,35.91
100,0.999995,15905.6,8.76699e-08,71.75,0.5825,1.17929e-05,false,100,0.2033,0.3095,70,70.52
200,1,15.4785,8.53157e-11,77.21,0.5829,1.61813e-08,true,99,0.2024,0.312,75.49,76.01
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.837955,3.75246e+08,0.00206832,11.05,0.5871,0.236458,false,10,0.004202,0.04053,9.429,9.476
50,0.999948,335160,1.84737e-06,44.44,0.5839,0.00028937,false,50,0.09755,0.1838,42.6,42.89
100,1,17.3869,9.58345e-11,86,0.5845,1.55027e-08,true,98,0.1958,0.2931,83.95,84.44
200,1,15.0591,8.30041e-11,79.16,0.5842,8.1116e-09,true,86,0.1552,0.2705,77.16,77.6
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.526001,6.80513e+08,0.00375092,3.594,0.02012,0.70028,false,10,0.004178,0.03959,3.135,3.181
50,0.972311,3.93463e+07,0.000216873,15.19,0.01733,0.0482847,false,50,0.09918,0.187,14.52,14.81
100,0.999728,988248,5.44712e-06,29.88,0.01995,0.00126993,false,100,0.2036,0.2892,29,29.5
200,0.999999,1507.27,8.30789e-09,59.4,0.01941,1.83682e-06,false,200,0.4046,0.5229,58.08,59.02
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.662861,3.9435e+08,0.00217361,7.619,0.02026,0.464506,false,10,0.004257,0.038,6.668,6.713
50,0.999852,1.31889e+06,7.26957e-06,32.1,0.01899,0.00169122,false,50,0.1004,0.1877,30.91,31.2
100,0.999999,1260.46,6.94755e-09,62.99,0.01971,2.0198e-06,false,100,0.2079,0.3032,61.6,62.12
200,1,16.7741,9.24569e-11,82.57,0.01988,2.56729e-08,true,131,0.237,0.3673,81.08,81.7
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.776824,2.82948e+08,0.00155958,9.647,0.02073,0.322545,false,10,0.004269,0.04007,8.385,8.432
50,1.00007,252894,1.39393e-06,40.07,0.01887,0.000456719,false,50,0.1072,0.1951,38.58,38.89
100,1,45.1871,2.49067e-10,78.56,0.01943,3.27329e-08,false,100,0.2094,0.3104,76.85,77.38
200,1,16.9506,9.34299e-11,84.46,0.01973,1.55644e-08,true,106,0.2043,0.3063,82.76,83.28
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.850251,1.8138e+08,0.000999747,11.75,0.02058,0.222541,false,10,0.00443,0.03859,10.14,10.18
50,1.00002,45421.6,2.50359e-07,48.69,0.01906,7.40951e-05,false,50,0.09931,0.1871,46.89,47.18
100,1,17.1006,9.42569e-11,86.07,0.01971,2.53054e-08,true,90,0.164,0.2764,84.1,84.55
200,1,17.1006,9.42568e-11,86.05,0.01961,2.53056e-08,true,90,0.1612,0.2732,84.09,84.53
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.530564,6.60954e+08,0.00364311,4.223,0.02051,0.690139,false,10,0.004164,0.03866,3.721,3.767
50,0.979108,3.13426e+07,0.000172757,18.06,0.018,0.0375114,false,50,0.09987,0.1798,17.34,17.63
100,0.999801,670372,3.69502e-06,35.51,0.01907,0.000914313,false,100,0.2176,0.2982,34.56,35.08
200,1,627.97,3.46131e-09,70.56,0.0192,6.98017e-07,false,200,0.4193,0.5542,69.14,70.13
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.690643,3.69705e+08,0.00203778,9.033,0.02031,0.430233,false,10,0.004206,0.03918,7.981,8.027
50,0.999914,821707,4.52916e-06,38.47,0.01901,0.00123156,false,50,0.1035,0.1846,37.19,37.48
100,0.999999,606.198,3.3413e-09,74.82,0.02001,9.97548e-07,false,100,0.202,0.3042,73.32,73.84
200,1,17.6489,9.72789e-11,93.63,0.01974,1.63204e-08,true,125,0.2242,0.3847,92.02,92.64
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.805792,2.46391e+08,0.00135808,11.41,0.02085,0.28195,false,10,0.004467,0.03987,10.01,10.06
50,1.00008,148622,8.1919e-07,48.54,0.01928,0.000279207,false,50,0.09605,0.1849,46.92,47.21
100,1,15.9273,8.77898e-11,94.61,0.01932,1.60463e-08,true,100,0.2021,0.3137,92.8,93.32
200,1,15.9277,8.7792e-11,94.43,0.01914,1.60463e-08,true,100,0.1953,0.3061,92.63,93.14
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.866542,1.57929e+08,0.000870487,14.13,0.02069,0.201507,false,10,0.004375,0.04023,12.36,12.41
50,1.00001,21835.4,1.20355e-07,58.24,0.0186,2.87031e-05,false,50,0.0989,0.18,56.26,56.55
100,1,16.5688,9.13253e-11,97.66,0.01951,2.1962e-08,true,84,0.1515,0.2826,95.55,95.99
200,1,16.5689,9.13263e-11,97.28,0.01994,2.1962e-08,true,84,0.1475,0.2625,95.21,95.63
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 5, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.225298,1.45352e+10,0.0801165,1.525,6.753,0.956383,false,10,0.004078,0.04064,1.336,1.383
50,0.262427,5.39164e+09,0.0297182,6.574,6.725,0.937973,false,50,0.1057,0.1832,6.172,6.467
100,0.27069,5.16325e+09,0.0284593,13,6.727,0.933596,false,100,0.2192,0.312,12.36,12.9
200,0.288249,4.88162e+09,0.026907,25.82,6.724,0.924603,false,200,0.4205,0.5738,24.71,25.72
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.225684,1.36898e+10,0.0754565,3.936,6.756,0.956622,false,10,0.004271,0.03894,3.654,3.699
50,0.272509,5.05079e+09,0.0278394,17.42,6.726,0.931174,false,50,0.102,0.1813,16.93,17.21
100,0.290871,4.64145e+09,0.0255832,34.57,6.726,0.920552,false,100,0.197,0.3049,33.85,34.36
200,0.338593,3.74458e+09,0.0206397,68.83,6.745,0.893331,false,200,0.4061,0.5532,67.66,68.63
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 20, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,7.7112e+12,1.59289e+24,8.77982e+12,8.778,6.745,7.7112e+12,false,10,0.004273,0.03967,8.299,8.344
50,2.46042e+12,5.07667e+23,2.79821e+12,39.1,6.724,2.46042e+12,false,50,0.1003,0.1889,38.41,38.7
100,2.44536e+12,5.00388e+23,2.75809e+12,77.7,6.716,2.44536e+12,false,100,0.2094,0.3049,76.78,77.3
200,6.85138e+13,1.41505e+25,7.79961e+13,155,6.721,6.85138e+13,false,200,0.4087,0.5621,153.6,154.6
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 30, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1.8037e+06,3.72584e+17,2.05365e+06,16.01,6.773,1.8037e+06,false,10,0.004508,0.03954,15.32,15.37
50,233119,4.81546e+16,265423,71.9,6.702,233119,false,50,0.1002,0.1851,71.01,71.3
100,4.15641e+09,8.58577e+20,4.73239e+09,143,6.724,4.15641e+09,false,100,0.2144,0.3174,141.8,142.4
200,2.59058e+11,5.35129e+22,2.94957e+11,284.3,6.711,2.59058e+11,false,200,0.4293,0.5492,282.7,283.7


==> plots/horeka/gmres_poly_results/12_Aug_2022/Flan_1565.txt <==
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.361715,159.695,0.000586576,5.497,6.807e-05,0.890204,false,10,0.01087,0.131,4.661,4.807
50,0.719727,14.1967,5.2146e-05,23.08,1.037e-05,0.565834,false,50,0.2398,0.5855,21.61,22.45
100,0.858744,2.01521,7.4021e-06,45.8,9.57e-06,0.484716,false,100,0.4769,1.088,43.58,45.16
200,0.872589,0.389735,1.43154e-06,90.05,1.027e-05,0.450904,false,200,0.9773,2.079,86.33,89.41
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.434339,69.107,0.000253838,11.33,3.088e-05,0.809033,false,10,0.01099,0.1287,9.6,9.743
50,0.856635,1.74302,6.40231e-06,46.42,1.002e-05,0.48391,false,50,0.2353,0.5877,44.06,44.89
100,0.876201,0.266065,9.77285e-07,91.05,1.06e-05,0.449177,false,100,0.4728,1.067,87.95,89.51
200,0.895484,0.159464,5.85729e-07,180.2,9.777e-06,0.296572,false,200,1.014,2.068,175.5,178.6
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.48397,50.8679,0.000186843,14.13,2.781e-05,0.759029,false,10,0.01078,0.129,11.86,12
50,0.860922,1.17392,4.31194e-06,58.25,1.056e-05,0.479469,false,50,0.2389,0.5879,55.3,56.14
100,0.876341,0.20806,7.64227e-07,113.7,1.013e-05,0.441149,false,100,0.4724,1.085,110,111.6
200,0.910217,0.10973,4.0305e-07,225.4,9.837e-06,0.233562,false,200,0.9551,2.065,220.3,223.3
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.531893,39.511,0.000145128,17.86,3.125e-05,0.714163,false,10,0.01075,0.1321,14.99,15.14
50,0.865981,0.845044,3.10394e-06,72.63,9.822e-06,0.467425,false,50,0.2369,0.5875,69.09,69.93
100,0.877203,0.197045,7.23768e-07,142.5,1.009e-05,0.42956,false,100,0.4775,1.085,138.2,139.8
200,0.988318,0.0113175,4.15705e-08,283,9.902e-06,0.0246698,false,200,0.9777,2.095,277.2,280.3
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.328037,432.307,0.00158791,5.648,0.005821,0.913509,false,10,0.01101,0.13,4.825,4.97
50,0.384781,135.847,0.000498983,24.09,0.005275,0.860216,false,50,0.2436,0.5835,22.6,23.44
100,0.404482,101.64,0.000373336,47.31,0.005263,0.83084,false,100,0.4815,1.093,45.08,46.67
200,0.436438,73.6558,0.000270546,93.31,0.005303,0.795484,false,200,0.9471,2.113,89.57,92.66
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.699354,19.0364,6.99226e-05,12.04,0.005468,0.599162,false,10,0.01079,0.1321,10.3,10.45
50,0.876327,0.291655,1.07128e-06,50.51,0.005217,0.459088,false,50,0.2441,0.5781,48.12,48.95
100,1.00418,0.0274682,1.00894e-07,99.74,0.005601,0.00846485,false,100,0.4807,1.077,96.6,98.18
200,1.00005,0.000467822,1.71836e-09,195.8,0.005248,0.000100422,false,200,0.9554,2.07,191.2,194.2
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.76871,10.4179,3.82661e-05,15.52,0.005428,0.560245,false,10,0.01082,0.1326,13.2,13.34
50,0.882704,0.192046,7.05407e-07,64.94,0.005167,0.368401,false,50,0.2358,0.5897,61.97,62.81
100,0.999882,0.0026324,9.66908e-09,127.9,0.00521,0.000349106,false,100,0.4692,1.098,124.2,125.8
200,0.999987,2.52532e-05,9.27577e-11,248.9,0.005201,3.96869e-05,true,198,0.9442,2.068,243.8,246.8
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.798422,7.88647,2.89679e-05,19,0.00558,0.540313,false,10,0.01091,0.1294,16.08,16.22
50,0.999136,0.0141252,5.18835e-08,78.49,0.005335,0.00184718,false,50,0.2369,0.5779,74.92,75.74
100,0.999792,0.000428384,1.5735e-09,156,0.005378,0.000442502,false,100,0.4736,1.099,151.6,153.2
200,0.999996,2.29917e-05,8.44509e-11,235.1,0.005381,8.7864e-06,true,151,0.7091,1.625,230,232.3
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.591421,48.8218,0.000179328,12.91,2.477,0.670889,false,10,0.01095,0.1292,11.42,11.56
50,0.858818,3.55065,1.30419e-05,55.08,2.479,0.50527,false,50,0.2371,0.5755,52.95,53.77
100,0.877825,0.764418,2.80779e-06,108.6,2.476,0.471451,false,100,0.4834,1.074,105.7,107.3
200,0.876131,0.337384,1.23925e-06,216.5,2.48,0.437756,false,200,0.9586,2.07,212.1,215.2
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.431598,131.964,0.000484719,26,2.481,0.800416,false,10,0.0112,0.1307,22.94,23.09
50,0.473237,110.034,0.000404168,110.2,2.478,0.759523,false,50,0.2407,0.5847,106.5,107.3
100,0.476116,107.552,0.000395049,218,2.478,0.756266,false,100,0.4865,1.078,213.6,215.2
200,0.476864,106.814,0.00039234,431.3,2.49,0.755392,false,200,0.9463,2.08,425.4,428.4
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.432785,138.47,0.000508617,32.81,2.479,0.797934,false,10,0.01081,0.1319,28.86,29
50,0.489308,87.734,0.000322257,138.4,2.482,0.745544,false,50,0.2427,0.5897,133.8,134.7
100,0.493215,84.2912,0.000309611,272.5,2.482,0.741271,false,100,0.4775,1.098,267.1,268.7
200,0.49532,82.6645,0.000303636,541.4,2.481,0.738982,false,200,0.9595,2.085,534.6,537.6
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.428588,135.7,0.00049844,39.45,2.481,0.812269,false,10,0.01079,0.1353,34.57,34.72
50,0.451352,120.585,0.000442921,165.7,2.482,0.781537,false,50,0.2399,0.5922,160.2,161.1
100,0.451494,118.523,0.000435347,326.9,2.481,0.781355,false,100,0.4775,1.074,320.6,322.2
200,0.451704,117.12,0.000430194,648.4,2.48,0.781087,false,200,0.9554,2.078,640.6,643.7
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.329254,406.426,0.00149285,13.63,0.06903,0.91379,false,10,0.011,0.1304,12.16,12.31
50,0.380943,146.24,0.000537155,58.77,0.06451,0.863014,false,50,0.2429,0.595,56.64,57.49
100,0.412126,97.5531,0.000358323,116.3,0.06656,0.821357,false,100,0.4805,1.085,113.5,115.1
200,0.465682,59.7363,0.000219418,230.2,0.06611,0.765429,false,200,0.9682,2.112,225.8,228.9
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.72676,15.7868,5.79866e-05,28.99,0.06823,0.583486,false,10,0.01089,0.1319,26.01,26.16
50,0.876495,0.228244,8.38365e-07,124.8,0.06358,0.446262,false,50,0.2345,0.5863,121.1,121.9
100,0.999686,0.00459635,1.68829e-08,248.8,0.06564,0.000732257,false,100,0.483,1.091,244.4,246
200,0.999939,9.57006e-05,3.51519e-10,491.6,0.0655,0.000142771,false,200,0.962,2.096,485.7,488.8
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.781342,9.19057,3.3758e-05,37.31,0.06814,0.552593,false,10,0.01057,0.1295,33.41,33.56
50,0.957546,0.0962723,3.53619e-07,159,0.06413,0.0952054,false,50,0.2356,0.6018,154.4,155.3
100,0.99996,0.000894371,3.28512e-09,315.7,0.06613,0.000158148,false,100,0.473,1.093,310.4,312
200,0.999985,2.55277e-05,9.3766e-11,559.8,0.06627,3.84166e-05,true,175,0.7637,1.862,553.4,556
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.813682,6.67641,2.45232e-05,44.86,0.06862,0.529724,false,10,0.01072,0.135,40.01,40.16
50,0.999814,0.00518422,1.90422e-08,190.7,0.06352,0.000553001,false,50,0.24,0.5891,185.2,186.1
100,0.999963,9.77951e-05,3.59212e-10,377,0.06577,0.000104807,false,100,0.4765,1.103,370.7,372.3
200,0.999989,2.58517e-05,9.4956e-11,494.3,0.06593,3.12736e-05,true,131,0.5763,1.418,487.6,489.6
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.30459,756.758,0.00277966,15.82,0.06837,0.927548,false,10,0.01056,0.1333,14.15,14.3
50,0.307032,704.286,0.00258692,67.86,0.06397,0.925947,false,50,0.2429,0.5973,65.52,66.37
100,0.306677,695.245,0.00255371,133.4,0.06522,0.926218,false,100,0.4871,1.095,130.3,131.9
200,0.306738,695.087,0.00255313,266.8,0.06537,0.926172,false,200,0.9736,2.105,262.2,265.3
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.744344,13.5438,4.97479e-05,33.69,0.06862,0.573735,false,10,0.01095,0.1313,30.27,30.41
50,0.876364,0.210706,7.73947e-07,144.8,0.06329,0.440031,false,50,0.2394,0.5915,140.7,141.6
100,0.999986,0.00191998,7.05228e-09,285,0.06533,0.000311656,false,100,0.4877,1.089,280.2,281.7
200,0.999999,2.27727e-05,8.36465e-11,567,0.06576,1.60101e-05,true,198,0.9506,2.048,560.7,563.7
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.790054,8.51177,3.12646e-05,42.86,0.06848,0.546453,false,10,0.01105,0.1311,38.4,38.55
50,0.986676,0.0516538,1.8973e-07,182.1,0.06398,0.0281842,false,50,0.2375,0.5835,177,177.8
100,0.999902,0.000931272,3.42066e-09,361.2,0.06555,0.000256141,false,100,0.4846,1.093,355.4,356.9
200,0.999984,2.42839e-05,8.91974e-11,642.4,0.06565,3.35323e-05,true,178,0.7854,1.861,635.5,638.1
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.82781,5.43847,1.99761e-05,52,0.06866,0.52123,false,10,0.01127,0.1322,46.53,46.68
50,0.999938,0.0034241,1.25771e-08,221.5,0.06414,0.000415278,false,50,0.2361,0.5992,215.4,216.2
100,0.999999,1.80429e-05,6.62736e-11,437.4,0.06558,8.2724e-06,true,100,0.4781,1.101,430.6,432.1
200,0.999999,1.80429e-05,6.62736e-11,438.3,0.06548,8.2724e-06,true,100,0.4758,1.08,431.5,433
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 5, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.511764,60.6682,0.000222841,2.504,32.04,0.734985,false,10,0.01073,0.1314,2.068,2.215
50,0.866396,2.04042,7.49469e-06,10.65,32.08,0.46087,false,50,0.235,0.5841,9.579,10.41
100,0.880315,0.319354,1.17302e-06,20.92,32.14,0.423055,false,100,0.4711,1.08,19.11,20.67
200,0.908419,0.176058,6.46679e-07,41.55,31.97,0.246384,false,200,0.9334,2.104,38.25,41.31
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.693456,22.6095,8.30472e-05,4.879,32,0.588472,false,10,0.01093,0.1313,4.242,4.389
50,0.878778,0.41575,1.5271e-06,20.98,32.12,0.43023,false,50,0.2379,0.6009,19.67,20.52
100,0.918916,0.147671,5.42413e-07,41.24,32.11,0.207525,false,100,0.4749,1.096,39.2,40.79
200,0.971405,0.0413619,1.51927e-07,82.02,32.02,0.0629515,false,200,0.9428,2.103,78.5,81.57
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 20, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.853915,3.66889,1.34762e-05,9.622,32.17,0.48298,false,10,0.01124,0.1318,8.551,8.698
50,0.933379,0.131986,4.84799e-07,41.57,32.01,0.161762,false,50,0.2363,0.5794,39.86,40.68
100,0.999638,0.00520285,1.91106e-08,81.99,31.98,0.00244228,false,100,0.4789,1.091,79.51,81.1
200,0.999997,2.59312e-05,9.52481e-11,162.6,32.1,1.20591e-05,true,199,0.9427,2.087,158.7,161.7
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 30, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.868597,1.85411,6.81035e-06,14.45,32.02,0.454778,false,10,0.01135,0.1322,12.92,13.07
50,0.999172,0.00956918,3.51486e-08,61.89,31.99,0.00592588,false,50,0.2411,0.5908,59.71,60.55
100,0.999988,2.23887e-05,8.22362e-11,119.1,31.99,2.71263e-05,true,97,0.4511,1.055,116.2,117.8
200,0.999988,2.23887e-05,8.22362e-11,119.4,31.96,2.71263e-05,true,97,0.4525,1.063,116.5,118


==> plots/horeka/gmres_poly_results/12_Aug_2022/Flan_1565_RCM.txt <==
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.361715,159.695,0.000586576,5.392,6.653e-05,0.890204,false,10,0.01076,0.1279,4.56,4.703
50,0.719727,14.1967,5.2146e-05,22.45,1.061e-05,0.565834,false,50,0.2358,0.569,21.02,21.84
100,0.858744,2.01521,7.4021e-06,44.31,9.742e-06,0.484716,false,100,0.4641,1.055,42.15,43.68
200,0.872589,0.389735,1.43154e-06,87.44,1.002e-05,0.450904,false,200,0.9371,2.031,83.83,86.83
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.434339,69.107,0.000253838,11.14,3.175e-05,0.809033,false,10,0.01125,0.1263,9.465,9.606
50,0.856635,1.74302,6.40231e-06,46.31,9.812e-06,0.48391,false,50,0.2289,0.5741,43.99,44.8
100,0.876201,0.266065,9.77285e-07,91.07,1.037e-05,0.449177,false,100,0.4641,1.068,88.02,89.57
200,0.895484,0.159464,5.85729e-07,179.2,1.096e-05,0.296572,false,200,0.93,2.039,174.7,177.7
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.48397,50.8679,0.000186843,13.91,3.096e-05,0.759029,false,10,0.01092,0.1279,11.68,11.82
50,0.860922,1.17392,4.31194e-06,57.24,1.015e-05,0.479469,false,50,0.2299,0.5793,54.36,55.17
100,0.876341,0.20806,7.64227e-07,112.5,1.051e-05,0.441149,false,100,0.4607,1.058,109,110.5
200,0.910217,0.10973,4.0305e-07,222,9.537e-06,0.233562,false,200,0.9259,2.022,217,219.9
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.531895,39.5106,0.000145127,17.16,3.01e-05,0.714161,false,10,0.01089,0.1274,14.34,14.48
50,0.865981,0.845015,3.10383e-06,70.36,1.031e-05,0.467424,false,50,0.2318,0.5635,66.9,67.71
100,0.877203,0.197045,7.23766e-07,137.6,1.399e-05,0.429559,false,100,0.462,1.063,133.4,134.9
200,0.988318,0.0113183,4.15733e-08,271.7,1.024e-05,0.0246715,false,200,0.9322,2.027,266,269
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.328037,432.307,0.00158791,5.533,0.01234,0.913509,false,10,0.01095,0.129,4.721,4.866
50,0.384781,135.847,0.000498983,23.3,0.005173,0.860216,false,50,0.2368,0.571,21.84,22.66
100,0.404482,101.64,0.000373336,46.14,0.005139,0.83084,false,100,0.4736,1.076,43.94,45.5
200,0.436438,73.6558,0.000270546,90.94,0.005149,0.795484,false,200,0.9591,2.061,87.25,90.3
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.699354,19.0364,6.99226e-05,11.84,0.005475,0.599162,false,10,0.0108,0.1275,10.12,10.26
50,0.876327,0.291655,1.07128e-06,49.76,0.005232,0.459088,false,50,0.2337,0.5926,47.4,48.24
100,1.00418,0.0274682,1.00894e-07,97.35,0.005208,0.00846485,false,100,0.4782,1.068,94.24,95.81
200,1.00005,0.000467822,1.71836e-09,196.5,0.005257,0.000100422,false,200,0.9425,2.072,191.9,194.9
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.76871,10.4179,3.82661e-05,15.45,0.005414,0.560245,false,10,0.01056,0.1285,13.17,13.31
50,0.882704,0.192046,7.05407e-07,65.24,0.005153,0.368401,false,50,0.235,0.595,62.28,63.12
100,0.999882,0.0026324,9.66908e-09,127.8,0.005182,0.000349106,false,100,0.4657,1.074,124.1,125.7
200,0.999987,2.52532e-05,9.27577e-11,252.2,0.005156,3.96869e-05,true,198,0.9161,2.098,247.1,250.1
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.798422,7.88647,2.89679e-05,18.94,0.005428,0.540313,false,10,0.01073,0.1305,16.06,16.2
50,0.999136,0.0141252,5.18835e-08,77.75,0.005179,0.00184718,false,50,0.2359,0.6025,74.17,75.02
100,0.999792,0.000428384,1.5735e-09,156,0.005154,0.000442502,false,100,0.4707,1.087,151.7,153.3
200,0.999996,2.29917e-05,8.44508e-11,235.5,0.005228,8.7864e-06,true,151,0.7074,1.623,230.4,232.8
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.453053,110.509,0.000405913,12.78,2.497,0.789489,false,10,0.01053,0.1288,11.32,11.46
50,0.711907,26.1059,9.589e-05,54.59,2.486,0.590841,false,50,0.2362,0.5842,52.47,53.3
100,0.716736,21.5104,7.901e-05,107.7,2.489,0.583979,false,100,0.4813,1.074,104.9,106.4
200,0.723221,18.8611,6.92789e-05,214.7,2.488,0.57688,false,200,0.9393,2.04,210.4,213.4
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.501092,85.0375,0.000312352,25.75,2.488,0.74333,false,10,0.01201,0.1272,22.73,22.88
50,0.622735,44.1179,0.00016205,109.2,2.491,0.646311,false,50,0.2365,0.5844,105.5,106.3
100,0.622999,42.5249,0.000156198,215.8,2.491,0.645947,false,100,0.4701,1.077,211.4,213
200,0.623546,42.2495,0.000155187,427.6,2.491,0.645233,false,200,0.9344,2.048,421.8,424.8
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.457401,105.832,0.000388731,32.4,2.488,0.777285,false,10,0.01086,0.1288,28.52,28.66
50,0.548503,68.1437,0.000250299,136.4,2.489,0.697758,false,50,0.2322,0.5834,131.9,132.7
100,0.549956,65.4734,0.000240491,268.1,2.489,0.696129,false,100,0.4653,1.081,262.9,264.4
200,0.549213,64.949,0.000238565,533.8,2.489,0.696953,false,200,0.9239,2.075,527.1,530.1
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.435613,128.896,0.000473449,38.91,2.488,0.801043,false,10,0.01083,0.1319,34.07,34.22
50,0.497912,86.8191,0.000318896,163.3,2.486,0.738281,false,50,0.2317,0.5793,157.8,158.7
100,0.498465,84.2734,0.000309545,320.8,2.488,0.737673,false,100,0.4583,1.08,314.6,316.2
200,0.498182,84.1785,0.000309197,643,2.487,0.737983,false,200,0.9369,2.039,635.3,638.4
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.396825,117.668,0.000432207,13.55,0.1035,0.846616,false,10,0.01046,0.1285,12.09,12.23
50,0.604729,31.2406,0.00011475,58.2,0.06333,0.663582,false,50,0.2336,0.5796,56.12,56.94
100,0.671229,18.9728,6.96893e-05,115,0.06513,0.599846,false,100,0.4636,1.069,112.2,113.8
200,0.731007,11.5086,4.22725e-05,226.8,0.06476,0.562208,false,200,0.9844,2.049,222.5,225.5
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.728646,15.5445,5.70965e-05,28.75,0.06733,0.582514,false,10,0.01079,0.1287,25.78,25.92
50,0.876488,0.226249,8.31036e-07,123.1,0.0627,0.445814,false,50,0.2262,0.5931,119.5,120.3
100,1.00013,0.00516989,1.89896e-08,245.6,0.06425,0.000375542,false,100,0.4589,1.062,241.2,242.7
200,1.00001,3.59006e-05,1.31867e-10,485.5,0.06456,2.93245e-05,false,200,0.9216,2.042,479.7,482.7
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.782449,9.09452,3.34052e-05,36.58,0.06714,0.551855,false,10,0.01143,0.1278,32.71,32.86
50,0.960999,0.0923277,3.3913e-07,156,0.06234,0.0868176,false,50,0.2326,0.5749,151.5,152.3
100,0.999917,0.00135954,4.99374e-09,313.6,0.06385,0.000273248,false,100,0.4768,1.068,308.3,309.9
200,0.999988,2.71376e-05,9.96792e-11,560.4,0.06405,2.63013e-05,true,180,0.7714,1.854,554.1,556.7
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.815333,6.53745,2.40128e-05,44.33,0.0676,0.528683,false,10,0.01043,0.1281,39.58,39.72
50,0.999878,0.00423074,1.554e-08,190.1,0.06318,0.000479099,false,50,0.2299,0.5827,184.7,185.5
100,0.999973,8.74458e-05,3.21198e-10,374,0.06479,9.73304e-05,false,100,0.4674,1.066,367.9,369.5
200,0.999995,2.58331e-05,9.48876e-11,490.7,0.06432,1.72925e-05,true,130,0.5441,1.365,484.1,486
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.429628,84.5298,0.000310487,16.22,0.06775,0.811951,false,10,0.011,0.1299,14.56,14.7
50,0.85391,3.0286,1.11244e-05,69.49,0.06265,0.508519,false,50,0.2421,0.5752,67.19,68.02
100,0.8806,0.535917,1.96848e-06,136.6,0.06496,0.472329,false,100,0.4809,1.093,133.6,135.2
200,0.876603,0.231815,8.51481e-07,273.2,0.06516,0.429216,false,200,0.9963,2.108,268.6,271.7
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.750122,12.7529,4.68429e-05,33.34,0.06734,0.570639,false,10,0.01126,0.1305,29.95,30.1
50,0.876358,0.208922,7.67393e-07,141.5,0.06353,0.438737,false,50,0.2298,0.5788,137.5,138.3
100,0.999991,0.000923545,3.39228e-09,280.4,0.06485,0.000315054,false,100,0.4785,1.055,275.6,277.2
200,1,2.6131e-05,9.5982e-11,561.1,0.06471,1.18729e-05,true,198,0.9129,2.015,554.9,557.9
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.792603,8.318,3.05529e-05,43.82,0.06814,0.5446,false,10,0.011,0.1306,39.36,39.51
50,0.992487,0.0376617,1.38336e-07,183.2,0.06268,0.0157192,false,50,0.2325,0.5782,178.1,179
100,0.999352,0.00189364,6.95555e-09,363.2,0.06447,0.00138466,false,100,0.4711,1.083,357.5,359.1
200,0.999987,2.46875e-05,9.06798e-11,663.9,0.06258,2.7122e-05,true,183,0.7903,1.912,657,659.8
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.831082,5.14582,1.89011e-05,53.04,0.0681,0.519528,false,10,0.01179,0.1352,47.58,47.73
50,0.999959,0.00246841,9.06673e-09,223.7,0.06409,0.00043698,false,50,0.2337,0.5831,217.7,218.5
100,0.999999,2.33572e-05,8.57935e-11,432.3,0.06491,1.23106e-05,true,98,0.4422,1.071,425.5,427.1
200,0.999999,2.33572e-05,8.57935e-11,434.8,0.06485,1.23106e-05,true,98,0.4445,1.058,428,429.5
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 5, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.50755,64.3679,0.00023643,2.492,32.17,0.758793,false,10,0.01062,0.1277,2.055,2.198
50,0.865545,2.71316,9.96574e-06,10.6,30.96,0.518377,false,50,0.2297,0.582,9.537,10.36
100,0.877684,0.351164,1.28986e-06,20.87,30.93,0.484644,false,100,0.4591,1.081,19.07,20.63
200,0.913041,0.16644,6.11353e-07,41.44,30.92,0.226398,false,200,0.9321,2.074,38.16,41.19
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.69772,24.4169,8.96859e-05,4.86,31.14,0.62296,false,10,0.01075,0.1286,4.214,4.358
50,0.877181,0.417897,1.53498e-06,20.71,30.97,0.488636,false,50,0.2329,0.5756,19.44,20.26
100,0.927226,0.163798,6.01646e-07,40.9,30.89,0.178634,false,100,0.4618,1.065,38.91,40.45
200,0.978379,0.0372115,1.36682e-07,81.49,30.89,0.0465627,false,200,0.941,2.045,78.02,81.04
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 20, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.854792,4.48364,1.64689e-05,9.616,32.09,0.545677,false,10,0.01063,0.1276,8.543,8.686
50,0.938907,0.129318,4.75001e-07,41.25,30.86,0.145411,false,50,0.232,0.5838,39.54,40.37
100,0.998924,0.0072165,2.6507e-08,81.56,30.99,0.00299413,false,100,0.4637,1.081,79.11,80.67
200,0.999997,3.20857e-05,1.17854e-10,162.3,30.98,1.23375e-05,false,200,0.9411,2.075,158.4,161.4
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 30, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.871051,2.10145,7.71887e-06,15.28,31.12,0.506308,false,10,0.01137,0.1306,13.76,13.91
50,0.999753,0.00495106,1.81858e-08,66.08,30.93,0.00533808,false,50,0.2321,0.5861,63.9,64.73
100,0.999982,2.70797e-05,9.94666e-11,128.3,30.9,3.778e-05,true,98,0.4487,1.074,125.4,127
200,0.999982,2.70797e-05,9.94666e-11,128.2,30.85,3.778e-05,true,98,0.4492,1.069,125.3,126.8


==> plots/horeka/gmres_poly_results/12_Aug_2022/G3_circuit.txt <==
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.201147,0.0110399,3.5876e-06,0.8055,6.586e-05,0.962064,false,10,0.012,0.0255,0.4592,0.5008
50,0.398786,0.00144893,4.70853e-07,2.805,9.008e-06,0.762236,false,50,0.2454,0.1309,2.16,2.546
100,0.778142,0.000618445,2.00974e-07,5.096,8.252e-06,0.272752,false,100,0.4893,0.1949,4.135,4.835
200,0.955423,0.000118623,3.85485e-08,9.818,7.978e-06,0.0526652,false,200,0.9683,0.2876,8.256,9.539
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.250379,0.00431131,1.40103e-06,1.827,2.922e-05,0.923118,false,10,0.01223,0.02546,0.9398,0.9812
50,0.782712,0.000609749,1.98148e-07,5.489,9.039e-06,0.264993,false,50,0.2435,0.1276,4.279,4.66
100,0.998708,2.40672e-05,7.82105e-09,10.06,8.335e-06,0.00483407,false,100,0.494,0.1936,8.522,9.225
200,0.999933,2.97366e-07,9.6634e-11,18.55,8.002e-06,9.78736e-05,true,197,0.9464,0.2698,16.49,17.74
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.272841,0.00330949,1.07548e-06,2.448,2.959e-05,0.900913,false,10,0.0123,0.02685,1.171,1.214
50,0.952811,0.000257615,8.37163e-08,6.97,8.937e-06,0.0634339,false,50,0.2383,0.1377,5.371,5.756
100,0.999406,4.69911e-06,1.52705e-09,12.58,8.279e-06,0.0012114,false,100,0.4839,0.1881,10.7,11.39
200,0.999916,3.06651e-07,9.96513e-11,17.85,9.116e-06,9.58341e-05,true,142,0.6622,0.2297,15.74,16.65
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.293157,0.00279011,9.06693e-07,3.191,2.805e-05,0.878864,false,10,0.01254,0.02675,1.434,1.477
50,0.996813,5.58138e-05,1.81376e-08,8.541,9.269e-06,0.0185718,false,50,0.245,0.1259,6.439,6.82
100,0.999563,1.24672e-06,4.05143e-10,15.37,8.855e-06,0.000600565,false,100,0.4852,0.1987,13.04,13.74
200,0.999905,2.95166e-07,9.59192e-11,18.36,8.555e-06,0.000111575,true,121,0.5302,0.2071,15.96,16.71
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.362776,0.00316182,1.02749e-06,0.9733,0.001808,0.799946,false,10,0.01098,0.02227,0.6154,0.652
50,1.00005,4.34753e-06,1.4128e-09,3.551,0.002183,0.00122646,false,50,0.233,0.1028,2.934,3.279
100,0.999997,2.90676e-07,9.44601e-11,4.914,0.00222,2.90856e-05,true,73,0.2853,0.1318,4.197,4.627
200,0.999997,2.90676e-07,9.44601e-11,5.047,0.002173,2.90856e-05,true,73,0.2872,0.1292,4.339,4.769
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.655056,0.0014527,4.72079e-07,2.073,0.00143,0.39698,false,10,0.01123,0.02295,1.144,1.182
50,0.999999,2.35532e-07,7.65399e-11,4.787,0.002152,3.63584e-05,true,34,0.1132,0.08643,3.716,3.925
100,0.999999,2.35532e-07,7.65399e-11,4.658,0.002126,3.63584e-05,true,34,0.1125,0.07528,3.61,3.806
200,0.999999,2.35532e-07,7.65399e-11,4.811,0.002136,3.63584e-05,true,34,0.11,0.08189,3.748,3.948
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.995695,0.000158353,5.14596e-08,2.86,0.001425,0.00661797,false,10,0.01105,0.02233,1.521,1.558
50,1,2.36708e-07,7.69223e-11,4.936,0.002232,3.65222e-05,true,27,0.07053,0.05596,3.54,3.674
100,1,2.36708e-07,7.69223e-11,5.111,0.002074,3.65222e-05,true,27,0.07121,0.05972,3.732,3.871
200,1,2.36708e-07,7.69223e-11,4.959,0.002125,3.65222e-05,true,27,0.06946,0.05557,3.564,3.696
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999634,4.02094e-05,1.30667e-08,3.481,0.001468,0.00347224,false,10,0.01115,0.02228,1.714,1.751
50,1,2.78864e-07,9.06216e-11,5.378,0.002075,3.93691e-05,true,22,0.04818,0.04518,3.584,3.684
100,1,2.78864e-07,9.06216e-11,5.388,0.002074,3.93691e-05,true,22,0.04911,0.0465,3.618,3.721
200,1,2.78864e-07,9.06216e-11,5.384,0.002055,3.93691e-05,true,22,0.04844,0.04666,3.582,3.684
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.350591,0.00479488,1.55818e-06,2.165,0.1557,0.806913,false,10,0.01211,0.02701,1.693,1.736
50,0.288526,0.00705147,2.29149e-06,8.303,0.1501,0.879491,false,50,0.2512,0.1411,7.514,7.917
100,0.994007,3.01624e-05,9.80177e-09,15.82,0.1499,0.00683236,false,100,0.484,0.1957,14.73,15.42
200,0.422819,0.00297489,9.66741e-07,31.9,0.1499,0.715079,false,200,0.9986,0.3241,30.16,31.51
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.301979,0.00638222,2.07401e-06,4.473,0.1549,0.859085,false,10,0.01274,0.02561,3.321,3.364
50,0.973655,0.00054323,1.76532e-07,16.89,0.1516,0.0292401,false,50,0.2445,0.1323,15.44,15.83
100,0.406515,0.00335245,1.08943e-06,32.93,0.1515,0.750348,false,100,0.4995,0.2048,31.13,31.85
200,0.999994,3.28608e-06,1.06786e-09,63.25,0.1511,0.000689107,false,200,0.9809,0.3146,60.88,62.2
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.451809,0.00283952,9.2275e-07,5.698,0.1548,0.690147,false,10,0.01198,0.02881,4.111,4.156
50,0.489223,0.00260657,8.47048e-07,20.76,0.1503,0.62831,false,50,0.242,0.1483,18.83,19.23
100,0.368272,0.00409474,1.33065e-06,40.01,0.1498,0.78277,false,100,0.4886,0.1979,37.78,38.48
200,0.666903,0.00168073,5.46182e-07,80.02,0.1507,0.380176,false,200,0.9685,0.3136,77.2,78.51
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.959672,0.000647524,2.10424e-07,7.184,0.1558,0.0444176,false,10,0.01291,0.02955,5.071,5.118
50,0.518453,0.00245338,7.97268e-07,24.9,0.1503,0.587629,false,50,0.2437,0.1406,22.5,22.9
100,0.536291,0.00237291,7.71117e-07,48.71,0.1507,0.555757,false,100,0.4941,0.2085,45.99,46.71
200,0.581654,0.00208637,6.77999e-07,94.85,0.1504,0.49107,false,200,0.9612,0.3087,91.53,92.83
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.373219,0.00299294,9.72606e-07,2.177,0.01705,0.788875,false,10,0.01207,0.02854,1.714,1.758
50,1.00005,3.90982e-06,1.27056e-09,8.738,0.01307,0.00104527,false,50,0.2459,0.1353,7.954,8.345
100,0.999998,2.71428e-07,8.82049e-11,12.65,0.01457,2.64263e-05,true,73,0.3013,0.1613,11.79,12.26
200,0.999998,2.71428e-07,8.82049e-11,12.62,0.01455,2.64263e-05,true,73,0.2997,0.1643,11.75,12.23
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.712433,0.00130903,4.2539e-07,4.64,0.01652,0.326703,false,10,0.01247,0.02483,3.48,3.521
50,0.999999,2.25496e-07,7.32786e-11,12.13,0.01104,3.54701e-05,true,33,0.1149,0.08659,10.82,11.03
100,0.999999,2.25496e-07,7.32786e-11,12.22,0.01171,3.54701e-05,true,33,0.1176,0.08808,10.92,11.13
200,0.999999,2.25496e-07,7.32786e-11,12.15,0.009645,3.54701e-05,true,33,0.1115,0.08679,10.84,11.05
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.997932,0.000106729,3.46834e-08,5.94,0.01665,0.00496366,false,10,0.01228,0.02677,4.283,4.326
50,1,2.41946e-07,7.86245e-11,11.94,0.01118,3.67722e-05,true,26,0.0695,0.0748,10.26,10.41
100,1,2.41946e-07,7.86245e-11,12,0.01179,3.67722e-05,true,26,0.06996,0.07437,10.34,10.49
200,1,2.41946e-07,7.86245e-11,11.99,0.009665,3.67722e-05,true,26,0.06939,0.07516,10.3,10.45
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999745,3.28808e-05,1.06852e-08,7.237,0.01613,0.00320534,false,10,0.01196,0.02668,5.165,5.207
50,1,1.99341e-07,6.47793e-11,12.97,0.009778,3.34085e-05,true,22,0.05126,0.05733,10.85,10.97
100,1,1.99341e-07,6.47793e-11,13,0.01035,3.34085e-05,true,22,0.05239,0.05459,10.85,10.96
200,1,1.99341e-07,6.47793e-11,13.01,0.01054,3.34085e-05,true,22,0.05064,0.05736,10.87,10.98
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.381032,0.0028722,9.3337e-07,2.642,0.01682,0.780517,false,10,0.01198,0.02888,2.132,2.176
50,1.00001,3.26402e-06,1.0607e-09,10.79,0.01361,0.000770463,false,50,0.2432,0.1416,9.966,10.36
100,0.999998,2.88521e-07,9.37596e-11,15.85,0.01484,2.97383e-05,true,73,0.2991,0.1629,14.96,15.43
200,0.999998,2.88521e-07,9.37596e-11,15.34,0.01471,2.97383e-05,true,73,0.2993,0.1668,14.45,14.93
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.755734,0.00119586,3.88613e-07,5.422,0.01671,0.275199,false,10,0.01232,0.02791,4.192,4.236
50,1,2.4729e-07,8.03609e-11,14,0.01098,3.67414e-05,true,32,0.1022,0.08789,12.65,12.85
100,1,2.4729e-07,8.03609e-11,14.29,0.01095,3.67414e-05,true,32,0.1049,0.08765,12.93,13.13
200,1,2.4729e-07,8.03609e-11,13.96,0.01098,3.67414e-05,true,32,0.1036,0.08652,12.6,12.8
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.998528,8.73304e-05,2.83795e-08,7.01,0.01679,0.00457493,false,10,0.01183,0.02789,5.251,5.294
50,1,2.84031e-07,9.23005e-11,14.04,0.01116,3.93382e-05,true,25,0.06322,0.06831,12.29,12.43
100,1,2.84031e-07,9.23005e-11,14.09,0.01183,3.93382e-05,true,25,0.06497,0.07144,12.36,12.5
200,1,2.84031e-07,9.23005e-11,14.31,0.01188,3.93382e-05,true,25,0.06589,0.06752,12.55,12.69
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999824,2.76273e-05,8.97794e-09,8.427,0.0172,0.00300508,false,10,0.0119,0.03071,6.22,6.266
50,1,2.45889e-07,7.99058e-11,14.75,0.01106,3.66988e-05,true,21,0.04728,0.06093,12.52,12.63
100,1,2.45889e-07,7.99057e-11,14.73,0.01167,3.66988e-05,true,21,0.04718,0.0615,12.5,12.62
200,1,2.45889e-07,7.99058e-11,14.56,0.01167,3.66988e-05,true,21,0.04754,0.0566,12.32,12.43
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 5, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.348037,0.00270135,8.77847e-07,0.5317,2.913,0.815424,false,10,0.01095,0.02574,0.4016,0.4417
50,1,1.7843e-06,5.79838e-10,2.342,2.887,0.000313032,false,50,0.2506,0.1458,1.879,2.284
100,0.999999,2.77454e-07,9.01632e-11,3.18,2.895,7.17525e-05,true,71,0.2813,0.1588,2.67,3.123
200,0.999999,2.77454e-07,9.01632e-11,3.593,2.948,7.17525e-05,true,71,0.286,0.1987,3.026,3.524
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.534129,0.00139414,4.5305e-07,0.8666,2.921,0.558601,false,10,0.01152,0.0266,0.6925,0.7339
50,0.999992,2.33223e-07,7.57896e-11,2.435,2.895,4.7776e-05,true,32,0.1014,0.09278,2.128,2.331
100,0.999992,2.33223e-07,7.57896e-11,2.4,2.886,4.7776e-05,true,32,0.1038,0.08437,2.103,2.3
200,0.999992,2.33223e-07,7.57896e-11,2.402,2.894,4.7776e-05,true,32,0.101,0.08308,2.109,2.301
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 20, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.501225,0.00150769,4.8995e-07,1.634,2.912,0.606012,false,10,0.01174,0.02975,1.355,1.4
50,0.999976,2.32683e-05,7.56142e-09,6.938,2.893,0.00326235,false,50,0.247,0.1399,6.336,6.732
100,0.999971,1.20874e-05,3.92799e-09,13.48,2.922,0.00181411,false,100,0.4919,0.1982,12.57,13.27
200,0.999992,9.21402e-06,2.99425e-09,27.26,2.897,9.36042e-05,false,200,1.001,0.3257,25.7,27.06
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 30, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.608974,0.00127653,4.14829e-07,2.413,2.942,0.455601,false,10,0.0115,0.02902,1.999,2.043
50,1.00008,1.31843e-05,4.28446e-09,10.05,2.903,0.00326734,false,50,0.2462,0.1423,9.315,9.713
100,0.999989,6.18932e-06,2.01132e-09,19.67,2.898,0.000552392,false,100,0.492,0.2078,18.63,19.34
200,0.999997,2.61433e-06,8.49571e-10,39.17,2.895,2.66794e-05,false,200,1.008,0.3262,37.48,38.84


==> plots/horeka/gmres_poly_results/12_Aug_2022/G3_circuit_RCM.txt <==
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.201147,0.0110399,3.5876e-06,0.6922,6.788e-05,0.962064,false,10,0.01234,0.02479,0.3385,0.3798
50,0.398786,0.00144893,4.70853e-07,2.277,8.987e-06,0.762236,false,50,0.2473,0.1264,1.634,2.018
100,0.778142,0.000618445,2.00974e-07,4.055,8.455e-06,0.272752,false,100,0.4926,0.1637,3.128,3.8
200,0.955423,0.000118623,3.85485e-08,7.762,8.497e-06,0.0526652,false,200,0.9925,0.2484,6.241,7.509
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.250379,0.00431131,1.40103e-06,1.57,2.778e-05,0.923118,false,10,0.01208,0.02384,0.6811,0.7209
50,0.782712,0.000609749,1.98148e-07,4.304,8.833e-06,0.264993,false,50,0.2498,0.1129,3.118,3.491
100,0.998708,2.40672e-05,7.82105e-09,7.597,8.497e-06,0.00483407,false,100,0.489,0.158,6.129,6.791
200,0.999933,2.97366e-07,9.6634e-11,14.74,7.905e-06,9.78736e-05,true,197,0.9421,0.2436,12.74,13.95
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.272841,0.00330949,1.07548e-06,2.144,2.669e-05,0.900913,false,10,0.01226,0.02407,0.8689,0.9091
50,0.952811,0.000257615,8.37163e-08,5.644,9.205e-06,0.0634339,false,50,0.2469,0.1264,4.07,4.453
100,0.999406,4.69911e-06,1.52705e-09,10.18,8.726e-06,0.0012114,false,100,0.4921,0.1543,8.323,8.985
200,0.999916,3.06651e-07,9.96513e-11,14.36,8.319e-06,9.58341e-05,true,142,0.6753,0.1855,12.28,13.17
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.293157,0.00279011,9.06693e-07,2.74,2.873e-05,0.878864,false,10,0.0125,0.02396,1.021,1.062
50,0.996813,5.58138e-05,1.81376e-08,6.614,8.782e-06,0.0185718,false,50,0.2443,0.1162,4.613,4.984
100,0.999563,1.24672e-06,4.05143e-10,11.9,8.218e-06,0.000600565,false,100,0.4878,0.1581,9.602,10.26
200,0.999905,2.95166e-07,9.59192e-11,14.06,8.082e-06,0.000111575,true,121,0.549,0.166,11.7,12.44
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.362776,0.00316182,1.02749e-06,0.8272,0.003454,0.799946,false,10,0.011,0.01946,0.4837,0.5175
50,1.00005,4.34753e-06,1.4128e-09,3.023,0.002961,0.00122646,false,50,0.2361,0.1106,2.395,2.751
100,0.999997,2.90676e-07,9.44601e-11,4.042,0.003068,2.90856e-05,true,73,0.2885,0.115,3.35,3.767
200,0.999997,2.90676e-07,9.44601e-11,4.052,0.003022,2.90856e-05,true,73,0.2848,0.1108,3.379,3.788
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.655056,0.0014527,4.72079e-07,1.849,0.002864,0.39698,false,10,0.01116,0.01959,0.963,0.9974
50,0.999999,2.35532e-07,7.65399e-11,4.1,0.002703,3.63584e-05,true,34,0.1093,0.06613,3.087,3.27
100,0.999999,2.35532e-07,7.65399e-11,3.965,0.002846,3.63584e-05,true,34,0.1109,0.05981,2.954,3.133
200,0.999999,2.35532e-07,7.65399e-11,4.007,0.002814,3.63584e-05,true,34,0.111,0.06284,2.997,3.179
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.995695,0.000158353,5.14596e-08,2.474,0.00288,0.00661797,false,10,0.01096,0.02011,1.201,1.235
50,1,2.36709e-07,7.69224e-11,4.62,0.003155,3.65222e-05,true,27,0.07227,0.04986,3.259,3.388
100,1,2.36709e-07,7.69224e-11,4.402,0.00319,3.65222e-05,true,27,0.07038,0.05145,3.052,3.182
200,1,2.36709e-07,7.69224e-11,4.368,0.003094,3.65222e-05,true,27,0.07007,0.04909,3.047,3.173
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999634,4.02094e-05,1.30667e-08,3.112,0.002738,0.00347224,false,10,0.01134,0.02343,1.378,1.416
50,1,2.78864e-07,9.06216e-11,4.828,0.002784,3.93691e-05,true,22,0.04945,0.04262,3.057,3.156
100,1,2.78864e-07,9.06216e-11,4.722,0.002674,3.93691e-05,true,22,0.04879,0.04414,2.982,3.082
200,1,2.78864e-07,9.06216e-11,4.737,0.002749,3.93691e-05,true,22,0.0478,0.04035,2.989,3.083
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.526557,0.00243357,7.90828e-07,1.829,0.1576,0.569489,false,10,0.01218,0.0239,1.385,1.426
50,1,2.71871e-07,8.83491e-11,6.133,0.1529,3.31707e-05,true,42,0.1738,0.1058,5.485,5.776
100,1,2.71871e-07,8.83491e-11,6.067,0.1538,3.31707e-05,true,42,0.1751,0.1117,5.396,5.694
200,1,2.71871e-07,8.83491e-11,6.098,0.154,3.31707e-05,true,42,0.1763,0.1078,5.432,5.726
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999838,4.14894e-05,1.34827e-08,4.595,0.1565,0.00309359,false,10,0.01273,0.02722,3.384,3.428
50,1,2.9217e-07,9.49457e-11,7.091,0.1544,3.39095e-05,true,22,0.05116,0.05046,5.964,6.073
100,1,2.9217e-07,9.49457e-11,7.072,0.1536,3.39095e-05,true,22,0.0505,0.04945,5.94,6.047
200,1,2.92171e-07,9.49457e-11,7.043,0.1536,3.39095e-05,true,22,0.05103,0.0507,5.918,6.027
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1.00006,1.1238e-05,3.65198e-09,5.088,0.1558,0.0020162,false,10,0.01217,0.0243,3.572,3.613
50,1,1.97352e-07,6.41327e-11,7.536,0.1533,2.85678e-05,true,17,0.03162,0.04175,5.934,6.015
100,1,1.97352e-07,6.41327e-11,7.323,0.153,2.85678e-05,true,17,0.03254,0.04207,5.8,5.881
200,1,1.97352e-07,6.41327e-11,7.458,0.1532,2.85678e-05,true,17,0.03191,0.04242,5.904,5.986
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1.00005,1.02953e-05,3.34564e-09,6.239,0.156,0.00185157,false,10,0.01321,0.02657,4.231,4.275
50,1,1.85088e-07,6.01474e-11,9.035,0.1531,2.75358e-05,true,17,0.0317,0.04267,6.962,7.043
100,1,1.85088e-07,6.01474e-11,8.963,0.1547,2.75358e-05,true,17,0.03346,0.03936,6.958,7.038
200,1,1.85088e-07,6.01474e-11,9.004,0.1536,2.75358e-05,true,17,0.03209,0.04342,6.981,7.064
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.372256,0.00300531,9.76625e-07,1.873,0.01711,0.789901,false,10,0.01197,0.0242,1.446,1.486
50,1.00004,3.80809e-06,1.2375e-09,7.393,0.01466,0.00100191,false,50,0.246,0.1294,6.648,7.033
100,0.999998,2.78007e-07,9.0343e-11,10.82,0.01333,2.67136e-05,true,73,0.3056,0.1431,9.99,10.45
200,0.999998,2.78007e-07,9.0343e-11,10.89,0.01501,2.67136e-05,true,73,0.296,0.1459,10.07,10.52
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.709345,0.0013156,4.27526e-07,3.839,0.0172,0.330424,false,10,0.01358,0.02448,2.75,2.792
50,0.999999,2.26363e-07,7.35603e-11,10.14,0.01134,3.57066e-05,true,33,0.1139,0.0894,8.902,9.113
100,0.999999,2.26363e-07,7.35603e-11,9.953,0.01229,3.57066e-05,true,33,0.114,0.08148,8.747,8.949
200,0.999999,2.26363e-07,7.35603e-11,9.947,0.009878,3.57066e-05,true,33,0.1116,0.08814,8.726,8.933
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.997876,0.000108345,3.52086e-08,4.897,0.01705,0.00499331,false,10,0.01224,0.02354,3.379,3.419
50,1,2.42377e-07,7.87643e-11,10.4,0.01115,3.69648e-05,true,26,0.07013,0.06909,8.807,8.952
100,1,2.42377e-07,7.87643e-11,10.39,0.01171,3.69648e-05,true,26,0.07126,0.0689,8.781,8.928
200,1,2.42377e-07,7.87643e-11,10.38,0.01172,3.69648e-05,true,26,0.06991,0.0711,8.784,8.931
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999741,3.31213e-05,1.07633e-08,6.417,0.01713,0.00321165,false,10,0.01316,0.02527,4.39,4.432
50,1,2.00126e-07,6.50343e-11,10.75,0.01139,3.36571e-05,true,22,0.05243,0.05561,8.695,8.809
100,1,2.00126e-07,6.50343e-11,10.77,0.01218,3.36571e-05,true,22,0.05101,0.05585,8.74,8.853
200,1,2.00126e-07,6.50343e-11,10.72,0.01216,3.36571e-05,true,22,0.05165,0.04916,8.699,8.806
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.381452,0.00286086,9.29683e-07,2.148,0.01699,0.780065,false,10,0.01196,0.02551,1.678,1.719
50,1.00001,3.22631e-06,1.04844e-09,8.819,0.0153,0.000758233,false,50,0.2424,0.1292,8.05,8.431
100,0.999998,2.89818e-07,9.41813e-11,12.71,0.0139,3.01281e-05,true,73,0.2993,0.1585,11.84,12.32
200,0.999998,2.89818e-07,9.41813e-11,12.62,0.0152,3.01281e-05,true,73,0.2944,0.1573,11.77,12.24
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.767478,0.00116165,3.77499e-07,4.376,0.01705,0.261429,false,10,0.01224,0.02814,3.238,3.282
50,1,2.25833e-07,7.33882e-11,11.05,0.01123,3.55633e-05,true,32,0.1045,0.08714,9.781,9.98
100,1,2.25833e-07,7.33882e-11,11.23,0.01216,3.55633e-05,true,32,0.1055,0.09091,9.959,10.16
200,1,2.25833e-07,7.33882e-11,11.07,0.01229,3.55633e-05,true,32,0.1019,0.08251,9.815,10.01
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.998614,8.40405e-05,2.73104e-08,5.449,0.01745,0.00449697,false,10,0.01206,0.02564,3.909,3.95
50,1,2.60778e-07,8.47442e-11,10.84,0.01134,3.79941e-05,true,25,0.06409,0.06132,9.233,9.365
100,1,2.60778e-07,8.47442e-11,10.96,0.01203,3.79941e-05,true,25,0.06425,0.06444,9.331,9.466
200,1,2.60778e-07,8.47442e-11,10.92,0.01051,3.79941e-05,true,25,0.06555,0.06307,9.284,9.419
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999841,2.63904e-05,8.57599e-09,6.746,0.0159,0.00295471,false,10,0.01199,0.02419,4.678,4.718
50,1,2.26754e-07,7.36875e-11,11.59,0.0109,3.56087e-05,true,21,0.04748,0.05266,9.499,9.605
100,1,2.26754e-07,7.36875e-11,11.59,0.01154,3.56087e-05,true,21,0.04633,0.05804,9.502,9.612
200,1,2.26754e-07,7.36875e-11,11.57,0.01153,3.56087e-05,true,21,0.04685,0.05112,9.497,9.6
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 5, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,,,,,,,,,,,,
50,,,,,,,,,,,,
100,,,,,,,,,,,,
200,,,,,,,,,,,,
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,,,,,,,,,,,,
50,,,,,,,,,,,,
100,,,,,,,,,,,,
200,,,,,,,,,,,,
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 20, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,,,,,,,,,,,,
50,,,,,,,,,,,,
100,,,,,,,,,,,,
200,,,,,,,,,,,,
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 30, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,,,,,,,,,,,,
50,,,,,,,,,,,,
100,,,,,,,,,,,,
200,,,,,,,,,,,,


==> plots/horeka/gmres_poly_results/12_Aug_2022/HPCG-128-128-128.txt <==
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.19959e-11,5.03244e-12,1.164,6.389e-05,7.1202e-12,true,2,0.001227,0.02333,0.5965,0.6264
50,1,1.19959e-11,5.03244e-12,1.115,9.688e-06,7.1202e-12,true,2,0.0009626,0.02314,0.6023,0.6311
100,1,1.19959e-11,5.03244e-12,1.106,1.03e-05,7.1202e-12,true,2,0.001004,0.02319,0.598,0.627
200,1,1.19959e-11,5.03244e-12,1.106,9.067e-06,7.1202e-12,true,2,0.001023,0.02343,0.6009,0.6301
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.80187e-14,7.55906e-15,1.662,2.825e-05,3.03139e-15,true,2,0.001059,0.02313,0.8114,0.8404
50,1,1.80187e-14,7.55906e-15,1.611,9.85e-06,3.03139e-15,true,2,0.0009511,0.02336,0.8111,0.8402
100,1,1.80187e-14,7.55906e-15,1.626,9.831e-06,3.03139e-15,true,2,0.0009473,0.02345,0.8255,0.8547
200,1,1.80187e-14,7.55906e-15,1.615,9.434e-06,3.03139e-15,true,2,0.0009294,0.02348,0.8132,0.8427
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.80187e-14,7.55906e-15,1.665,2.845e-05,3.03139e-15,true,2,0.001041,0.02344,0.8323,0.8617
50,1,1.80187e-14,7.55906e-15,1.657,9.883e-06,3.03139e-15,true,2,0.0009796,0.02379,0.8469,0.8765
100,1,1.80187e-14,7.55906e-15,1.639,9.224e-06,3.03139e-15,true,2,0.000974,0.02319,0.8359,0.8649
200,1,1.80187e-14,7.55906e-15,1.644,9.857e-06,3.03139e-15,true,2,0.000984,0.02425,0.8389,0.8692
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.80187e-14,7.55906e-15,1.712,2.832e-05,3.03139e-15,true,2,0.001107,0.02367,0.8592,0.8888
50,1,1.80187e-14,7.55906e-15,1.677,9.075e-06,3.03139e-15,true,2,0.0009676,0.02394,0.867,0.8967
100,1,1.80187e-14,7.55906e-15,1.68,9.982e-06,3.03139e-15,true,2,0.0009288,0.02442,0.864,0.894
200,1,1.80187e-14,7.55906e-15,1.684,9.604e-06,3.03139e-15,true,2,0.0009452,0.0248,0.869,0.8997
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.19991e-11,5.03376e-12,1.208,0.005563,7.12172e-12,true,2,0.001017,0.02275,0.6391,0.6677
50,1,1.19991e-11,5.03376e-12,1.182,0.005393,7.12172e-12,true,2,0.0009254,0.02302,0.6476,0.6763
100,1,1.19991e-11,5.03376e-12,1.18,0.005476,7.12172e-12,true,2,0.0009129,0.02298,0.648,0.6767
200,1,1.19991e-11,5.03376e-12,1.182,0.005543,7.12172e-12,true,2,0.0009401,0.02338,0.654,0.6831
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.82775e-14,7.66763e-15,1.771,0.005185,3.69438e-15,true,2,0.0009937,0.02346,0.9077,0.9369
50,1,1.82775e-14,7.66763e-15,1.726,0.005495,3.69438e-15,true,2,0.0009588,0.0232,0.9081,0.937
100,1,1.82775e-14,7.66763e-15,1.77,0.005414,3.69438e-15,true,2,0.0009261,0.02353,0.9343,0.9636
200,1,1.82775e-14,7.66763e-15,1.718,0.005449,3.69438e-15,true,2,0.0009083,0.0233,0.9012,0.9301
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.82775e-14,7.66763e-15,1.762,0.005158,3.69438e-15,true,2,0.001026,0.0241,0.8948,0.9252
50,1,1.82775e-14,7.66763e-15,1.733,0.00553,3.69438e-15,true,2,0.0008922,0.02334,0.8929,0.9218
100,1,1.82775e-14,7.66763e-15,1.718,0.005514,3.69438e-15,true,2,0.0008984,0.02327,0.892,0.9208
200,1,1.82775e-14,7.66763e-15,1.712,0.005572,3.69438e-15,true,2,0.0008778,0.02326,0.8769,0.906
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.82775e-14,7.66763e-15,1.782,0.00517,3.69438e-15,true,2,0.001081,0.0236,0.9101,0.9397
50,1,1.82775e-14,7.66763e-15,1.759,0.005467,3.69438e-15,true,2,0.0009221,0.02353,0.918,0.9472
100,1,1.82775e-14,7.66763e-15,1.751,0.00548,3.69438e-15,true,2,0.0009078,0.02301,0.9165,0.9452
200,1,1.82775e-14,7.66763e-15,1.77,0.005533,3.69438e-15,true,2,0.0008972,0.02323,0.9291,0.9578
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.16972e-14,4.90713e-15,2.357,1.157,3.47158e-15,true,2,0.001126,0.02232,1.515,1.543
50,1,1.16972e-14,4.90713e-15,2.325,1.159,3.47158e-15,true,2,0.0009696,0.02267,1.528,1.556
100,1,1.16972e-14,4.90713e-15,2.328,1.16,3.47158e-15,true,2,0.0009946,0.02294,1.521,1.55
200,1,1.16972e-14,4.90713e-15,2.351,1.158,3.47158e-15,true,2,0.001005,0.02262,1.536,1.565
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.16972e-14,4.90713e-15,2.395,1.16,3.47158e-15,true,2,0.001128,0.02273,1.54,1.569
50,1,1.16972e-14,4.90713e-15,2.336,1.159,3.47158e-15,true,2,0.001025,0.02318,1.529,1.559
100,1,1.16972e-14,4.90713e-15,2.345,1.16,3.47158e-15,true,2,0.0009914,0.02336,1.53,1.559
200,1,1.16972e-14,4.90713e-15,2.337,1.159,3.47158e-15,true,2,0.001003,0.0229,1.521,1.55
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.16972e-14,4.90713e-15,2.333,1.157,3.47158e-15,true,2,0.001148,0.0224,1.484,1.512
50,1,1.16972e-14,4.90713e-15,2.31,1.16,3.47158e-15,true,2,0.001022,0.02242,1.492,1.52
100,1,1.16972e-14,4.90713e-15,2.349,1.16,3.47158e-15,true,2,0.001018,0.02229,1.522,1.55
200,1,1.16972e-14,4.90713e-15,2.387,1.159,3.47158e-15,true,2,0.001019,0.02278,1.55,1.579
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.16972e-14,4.90713e-15,2.353,1.157,3.47158e-15,true,2,0.001095,0.02232,1.514,1.542
50,1,1.16972e-14,4.90713e-15,2.323,1.158,3.47158e-15,true,2,0.0009857,0.02287,1.519,1.548
100,1,1.16972e-14,4.90713e-15,2.343,1.16,3.47158e-15,true,2,0.001039,0.0228,1.531,1.559
200,1,1.16972e-14,4.90713e-15,2.327,1.157,3.47158e-15,true,2,0.001025,0.02266,1.528,1.556
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,8.09396e-12,3.39552e-12,2.654,0.04526,4.80594e-12,true,2,0.001123,0.023,1.707,1.736
50,1,8.09396e-12,3.39552e-12,2.683,0.04019,4.80594e-12,true,2,0.001011,0.02308,1.759,1.788
100,1,8.09396e-12,3.39552e-12,2.7,0.0401,4.80594e-12,true,2,0.001026,0.02318,1.769,1.798
200,1,8.09396e-12,3.39552e-12,2.754,0.04028,4.80594e-12,true,2,0.001035,0.02291,1.806,1.835
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.64762e-14,6.91196e-15,3.761,0.04516,3.65719e-15,true,2,0.001152,0.02298,2.378,2.407
50,1,1.64762e-14,6.91196e-15,3.755,0.04058,3.65719e-15,true,2,0.001014,0.02279,2.407,2.435
100,1,1.64762e-14,6.91196e-15,3.675,0.04009,3.65719e-15,true,2,0.0009918,0.02317,2.342,2.371
200,1,1.64762e-14,6.91196e-15,3.705,0.03982,3.65719e-15,true,2,0.001046,0.02295,2.356,2.385
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.64762e-14,6.91196e-15,3.715,0.04468,3.65719e-15,true,2,0.001097,0.02329,2.349,2.378
50,1,1.64762e-14,6.91196e-15,3.693,0.03987,3.65719e-15,true,2,0.001058,0.0227,2.367,2.395
100,1,1.64762e-14,6.91196e-15,3.724,0.03991,3.65719e-15,true,2,0.001037,0.02293,2.386,2.415
200,1,1.64762e-14,6.91196e-15,3.709,0.03982,3.65719e-15,true,2,0.00106,0.02283,2.379,2.408
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.64762e-14,6.91196e-15,3.763,0.04511,3.65719e-15,true,2,0.001109,0.02399,2.379,2.41
50,1,1.64762e-14,6.91196e-15,3.713,0.0402,3.65719e-15,true,2,0.001032,0.02391,2.372,2.403
100,1,1.64762e-14,6.91196e-15,3.768,0.04014,3.65719e-15,true,2,0.00103,0.02284,2.419,2.448
200,1,1.64762e-14,6.91196e-15,3.773,0.04036,3.65719e-15,true,2,0.001037,0.02282,2.429,2.458
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,6.54314e-12,2.74493e-12,3.11,0.0457,3.93902e-12,true,2,0.001113,0.02333,2.045,2.074
50,1,6.54314e-12,2.74493e-12,3.101,0.04057,3.93902e-12,true,2,0.001124,0.02294,2.073,2.102
100,1,6.54314e-12,2.74493e-12,3.164,0.0405,3.93902e-12,true,2,0.001018,0.02353,2.115,2.144
200,1,6.54314e-12,2.74493e-12,3.189,0.04012,3.93902e-12,true,2,0.001043,0.02375,2.129,2.159
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.50233e-14,6.30247e-15,4.237,0.04532,4.71725e-15,true,2,0.00111,0.02303,2.759,2.789
50,1,1.50233e-14,6.30247e-15,4.189,0.04003,4.71725e-15,true,2,0.001128,0.02287,2.754,2.783
100,1,1.50233e-14,6.30247e-15,4.327,0.0395,4.71725e-15,true,2,0.00103,0.02342,2.84,2.87
200,1,1.50233e-14,6.30247e-15,4.287,0.04001,4.71725e-15,true,2,0.0009903,0.02323,2.815,2.844
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.50233e-14,6.30247e-15,4.213,0.04482,4.71725e-15,true,2,0.001103,0.02288,2.747,2.775
50,1,1.50233e-14,6.30247e-15,4.211,0.04017,4.71725e-15,true,2,0.001021,0.02345,2.769,2.798
100,1,1.50233e-14,6.30247e-15,4.275,0.04056,4.71725e-15,true,2,0.001016,0.02363,2.818,2.848
200,1,1.50233e-14,6.30247e-15,4.233,0.04087,4.71725e-15,true,2,0.001022,0.02351,2.772,2.801
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.50233e-14,6.30247e-15,4.382,0.04512,4.71725e-15,true,2,0.001135,0.02348,2.868,2.898
50,1,1.50233e-14,6.30247e-15,4.328,0.04037,4.71725e-15,true,2,0.001062,0.02315,2.86,2.889
100,1,1.50233e-14,6.30247e-15,4.448,0.04066,4.71725e-15,true,2,0.001035,0.02372,2.946,2.975
200,1,1.50233e-14,6.30247e-15,4.343,0.04068,4.71725e-15,true,2,0.001039,0.02418,2.865,2.895
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 5, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,3.37917e-13,1.4176e-13,0.6836,11.69,1.84743e-13,true,4,0.003082,0.03699,0.4654,0.511
50,1,3.37917e-13,1.4176e-13,0.6459,11.84,1.84743e-13,true,4,0.003042,0.03755,0.4648,0.5107
100,1,3.37917e-13,1.4176e-13,0.641,11.78,1.84743e-13,true,4,0.003003,0.037,0.4638,0.5089
200,1,3.37917e-13,1.4176e-13,0.6441,11.78,1.84743e-13,true,4,0.002961,0.03698,0.4663,0.5113
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.82583e-13,7.65959e-14,0.868,12.08,9.98982e-14,true,2,0.001125,0.0234,0.5609,0.5903
50,1,1.82583e-13,7.65959e-14,0.8447,11.67,9.98982e-14,true,2,0.001016,0.02394,0.5656,0.5954
100,1,1.82583e-13,7.65959e-14,0.8378,11.89,9.98982e-14,true,2,0.001009,0.02327,0.5647,0.5937
200,1,1.82583e-13,7.65959e-14,0.8333,11.65,9.98982e-14,true,2,0.001002,0.02328,0.5624,0.5913
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 20, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,7.67785e-15,3.22096e-15,1.03,11.67,3.17456e-15,true,2,0.001106,0.02352,0.6747,0.7043
50,1,7.67785e-15,3.22096e-15,0.9955,11.64,3.17456e-15,true,2,0.001009,0.02328,0.673,0.702
100,1,7.67785e-15,3.22096e-15,0.9925,11.75,3.17456e-15,true,2,0.001023,0.02377,0.6718,0.7014
200,1,7.67785e-15,3.22096e-15,0.9988,11.66,3.17456e-15,true,2,0.00099,0.02373,0.6753,0.7048
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 30, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,7.67785e-15,3.22096e-15,1.022,11.69,3.17456e-15,true,2,0.001089,0.02342,0.6703,0.6997
50,1,7.67785e-15,3.22096e-15,0.988,11.63,3.17456e-15,true,2,0.001036,0.02314,0.6671,0.6959
100,1,7.67785e-15,3.22096e-15,0.9882,12.32,3.17456e-15,true,2,0.001001,0.02353,0.669,0.6984
200,1,7.67785e-15,3.22096e-15,0.9833,11.65,3.17456e-15,true,2,0.001001,0.02336,0.6687,0.698


==> plots/horeka/gmres_poly_results/12_Aug_2022/HPCG-128-128-128_RCM.txt <==
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.19978e-11,5.03323e-12,1.157,6.559e-05,7.11924e-12,true,2,0.001195,0.0229,0.5994,0.6291
50,1,1.19978e-11,5.03323e-12,1.104,9.932e-06,7.11924e-12,true,2,0.0009522,0.0231,0.601,0.6304
100,1,1.19978e-11,5.03323e-12,1.093,9.889e-06,7.11924e-12,true,2,0.0009471,0.02288,0.5957,0.6246
200,1,1.19978e-11,5.03323e-12,1.099,1.016e-05,7.11924e-12,true,2,0.0009459,0.02286,0.6015,0.6306
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.73125e-14,7.2628e-15,1.658,3.047e-05,2.66741e-15,true,2,0.001119,0.02295,0.8243,0.8532
50,1,1.73125e-14,7.2628e-15,1.605,1.031e-05,2.66741e-15,true,2,0.0009577,0.02249,0.8153,0.8434
100,1,1.73125e-14,7.2628e-15,1.604,9.889e-06,2.66741e-15,true,2,0.0009598,0.02316,0.8101,0.8389
200,1,1.73125e-14,7.2628e-15,1.609,9.004e-06,2.66741e-15,true,2,0.0009432,0.02262,0.8162,0.8445
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.73125e-14,7.2628e-15,1.653,2.966e-05,2.66741e-15,true,2,0.001057,0.02252,0.8279,0.8562
50,1,1.73125e-14,7.2628e-15,1.619,1.016e-05,2.66741e-15,true,2,0.00094,0.02251,0.8208,0.849
100,1,1.73125e-14,7.2628e-15,1.627,1.021e-05,2.66741e-15,true,2,0.000942,0.02262,0.8343,0.8626
200,1,1.73125e-14,7.2628e-15,1.609,1.004e-05,2.66741e-15,true,2,0.0009536,0.02267,0.8243,0.8526
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.73125e-14,7.2628e-15,1.679,3.02e-05,2.66741e-15,true,2,0.001062,0.02289,0.8359,0.865
50,1,1.73125e-14,7.2628e-15,1.632,9.596e-06,2.66741e-15,true,2,0.0009358,0.02324,0.8247,0.8537
100,1,1.73125e-14,7.2628e-15,1.625,9.55e-06,2.66741e-15,true,2,0.000943,0.02324,0.8249,0.854
200,1,1.73125e-14,7.2628e-15,1.63,9.503e-06,2.66741e-15,true,2,0.0009383,0.02404,0.8258,0.8561
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.19949e-11,5.03203e-12,1.202,0.005464,7.11825e-12,true,2,0.001029,0.0227,0.642,0.6704
50,1,1.19949e-11,5.03203e-12,1.167,0.005304,7.11825e-12,true,2,0.0009342,0.0228,0.6407,0.669
100,1,1.19949e-11,5.03203e-12,1.166,0.005407,7.11825e-12,true,2,0.0009263,0.023,0.64,0.6685
200,1,1.19949e-11,5.03203e-12,1.172,0.005438,7.11825e-12,true,2,0.0008989,0.02323,0.6467,0.6754
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.76311e-14,7.39647e-15,1.749,0.005137,3.31411e-15,true,2,0.001006,0.02241,0.8949,0.9231
50,1,1.76311e-14,7.39647e-15,1.707,0.005474,3.31411e-15,true,2,0.0008896,0.02292,0.8889,0.9175
100,1,1.76311e-14,7.39647e-15,1.723,0.005435,3.31411e-15,true,2,0.0009125,0.02308,0.8985,0.9272
200,1,1.76311e-14,7.39647e-15,1.727,0.00534,3.31411e-15,true,2,0.0009106,0.02308,0.9019,0.9305
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.76311e-14,7.39647e-15,1.749,0.005146,3.31411e-15,true,2,0.001023,0.02334,0.8873,0.9165
50,1,1.76311e-14,7.39647e-15,1.722,0.005335,3.31411e-15,true,2,0.0009239,0.02313,0.8919,0.9206
100,1,1.76311e-14,7.39647e-15,1.68,0.005446,3.31411e-15,true,2,0.0008919,0.02292,0.8706,0.899
200,1,1.76311e-14,7.39647e-15,1.711,0.005321,3.31411e-15,true,2,0.0009735,0.02377,0.8829,0.9128
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.76311e-14,7.39647e-15,1.738,0.005317,3.31411e-15,true,2,0.001049,0.02279,0.8848,0.9133
50,1,1.76311e-14,7.39647e-15,1.717,0.00555,3.31411e-15,true,2,0.0009173,0.02292,0.8814,0.9098
100,1,1.76311e-14,7.39647e-15,1.71,0.005546,3.31411e-15,true,2,0.0009239,0.02324,0.8798,0.9087
200,1,1.76311e-14,7.39647e-15,1.709,0.005427,3.31411e-15,true,2,0.0009207,0.02326,0.8907,0.9198
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.09106e-14,4.57713e-15,2.373,1.17,4.43378e-15,true,2,0.00109,0.02233,1.535,1.563
50,1,1.38532e-14,5.81158e-15,2.336,1.171,1.54227e-15,true,2,0.0009908,0.02247,1.535,1.563
100,1,1.38532e-14,5.81158e-15,2.351,1.172,1.54227e-15,true,2,0.001054,0.02204,1.54,1.567
200,1,1.38184e-14,5.79698e-15,2.338,1.172,1.57376e-15,true,2,0.00102,0.02298,1.532,1.561
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.46225e-14,6.13431e-15,2.377,1.169,1.29046e-15,true,2,0.001121,0.02263,1.527,1.556
50,1,1.3665e-14,5.73264e-15,2.33,1.171,1.63223e-15,true,2,0.001033,0.02247,1.521,1.549
100,1,1.56418e-14,6.56193e-15,2.337,1.169,1.37354e-15,true,2,0.0009822,0.02255,1.531,1.56
200,1,1.26359e-14,5.30092e-15,2.333,1.171,2.23803e-15,true,2,0.001003,0.02232,1.526,1.554
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.37659e-14,5.77498e-15,2.398,1.171,1.62309e-15,true,2,0.001104,0.02313,1.539,1.569
50,1,1.16573e-14,4.89037e-15,2.341,1.17,3.56345e-15,true,2,0.001011,0.02302,1.509,1.538
100,1,1.16595e-14,4.89129e-15,2.354,1.173,2.81027e-15,true,2,0.001017,0.02377,1.522,1.552
200,1,1.3665e-14,5.73264e-15,2.327,1.173,1.63223e-15,true,2,0.001022,0.02307,1.509,1.538
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.52787e-14,6.40962e-15,2.363,1.168,8.65272e-15,true,2,0.001178,0.0226,1.52,1.549
50,1,1.30642e-14,5.48059e-15,2.362,1.17,7.63735e-15,true,2,0.001013,0.02274,1.551,1.58
100,1,1.15671e-14,4.85254e-15,2.314,1.172,3.76972e-15,true,2,0.001004,0.02249,1.51,1.538
200,1,1.15671e-14,4.85254e-15,2.327,1.172,3.76972e-15,true,2,0.001054,0.02245,1.518,1.546
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,7.14751e-12,2.99847e-12,2.666,0.04494,3.85562e-12,true,2,0.001138,0.02309,1.724,1.753
50,1,7.14751e-12,2.99847e-12,2.645,0.04597,3.85562e-12,true,2,0.001024,0.02325,1.732,1.762
100,1,7.14751e-12,2.99847e-12,2.682,0.04578,3.85562e-12,true,2,0.001028,0.02306,1.766,1.795
200,1,7.14751e-12,2.99847e-12,2.685,0.0461,3.85562e-12,true,2,0.0011,0.02312,1.753,1.783
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.89384e-14,7.9449e-15,3.607,0.04503,3.59844e-15,true,2,0.001147,0.02272,2.292,2.321
50,1,1.89384e-14,7.9449e-15,3.597,0.04607,3.59844e-15,true,2,0.001019,0.02294,2.303,2.331
100,1,1.89384e-14,7.9449e-15,3.703,0.04612,3.59844e-15,true,2,0.00101,0.02338,2.394,2.424
200,1,1.89384e-14,7.9449e-15,3.629,0.04656,3.59844e-15,true,2,0.001014,0.02306,2.328,2.357
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.89384e-14,7.9449e-15,3.648,0.04471,3.59844e-15,true,2,0.001107,0.023,2.312,2.341
50,1,1.89384e-14,7.9449e-15,3.585,0.04611,3.59844e-15,true,2,0.001001,0.02282,2.3,2.329
100,1,1.89384e-14,7.9449e-15,3.61,0.04612,3.59844e-15,true,2,0.001039,0.02259,2.314,2.342
200,1,1.89384e-14,7.9449e-15,3.627,0.04632,3.59844e-15,true,2,0.001035,0.0228,2.324,2.353
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.89384e-14,7.9449e-15,3.698,0.04515,3.59844e-15,true,2,0.001101,0.02332,2.37,2.399
50,1,1.89384e-14,7.9449e-15,3.757,0.046,3.59844e-15,true,2,0.001034,0.02337,2.403,2.433
100,1,1.89384e-14,7.9449e-15,3.68,0.04626,3.59844e-15,true,2,0.001058,0.02331,2.371,2.4
200,1,1.89384e-14,7.9449e-15,3.664,0.04643,3.59844e-15,true,2,0.001068,0.02344,2.359,2.389
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,5.13694e-12,2.15501e-12,3.07,0.04508,2.426e-12,true,2,0.001168,0.02262,2.032,2.061
50,1,5.13694e-12,2.15501e-12,3.072,0.04661,2.426e-12,true,2,0.001048,0.02258,2.046,2.075
100,1,5.13694e-12,2.15501e-12,3.075,0.04626,2.426e-12,true,2,0.001024,0.0228,2.043,2.072
200,1,5.13694e-12,2.15501e-12,3.085,0.04618,2.426e-12,true,2,0.001067,0.02316,2.063,2.092
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.49818e-14,6.28507e-15,4.127,0.04475,2.24517e-15,true,2,0.001145,0.02292,2.69,2.719
50,1,1.49818e-14,6.28507e-15,4.093,0.04626,2.24517e-15,true,2,0.001015,0.02292,2.685,2.714
100,1,1.49818e-14,6.28507e-15,4.23,0.04622,2.24517e-15,true,2,0.001086,0.02294,2.787,2.816
200,1,1.49818e-14,6.28507e-15,4.1,0.0464,2.24517e-15,true,2,0.001154,0.02329,2.69,2.72
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.49818e-14,6.28507e-15,4.206,0.04499,2.24517e-15,true,2,0.001124,0.02372,2.76,2.791
50,1,1.49818e-14,6.28507e-15,4.153,0.04658,2.24517e-15,true,2,0.001039,0.0233,2.733,2.762
100,1,1.49818e-14,6.28507e-15,4.2,0.04607,2.24517e-15,true,2,0.001039,0.02374,2.779,2.809
200,1,1.49818e-14,6.28507e-15,4.211,0.0462,2.24517e-15,true,2,0.001041,0.02321,2.788,2.818
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.49818e-14,6.28507e-15,4.128,0.04502,2.24517e-15,true,2,0.001128,0.02317,2.685,2.714
50,1,1.49818e-14,6.28507e-15,4.107,0.04641,2.24517e-15,true,2,0.001048,0.02299,2.708,2.737
100,1,1.49818e-14,6.28507e-15,4.164,0.0464,2.24517e-15,true,2,0.001033,0.02334,2.74,2.77
200,1,1.49818e-14,6.28507e-15,4.144,0.0461,2.24517e-15,true,2,0.001037,0.02323,2.725,2.754
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 5, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,3.73171e-13,1.5655e-13,0.6926,10.62,1.88101e-13,true,4,0.003059,0.0365,0.4713,0.5162
50,1,3.73171e-13,1.5655e-13,0.6535,10.56,1.88101e-13,true,4,0.002979,0.03774,0.4726,0.5186
100,1,3.73171e-13,1.5655e-13,0.6508,10.56,1.88101e-13,true,4,0.003067,0.03643,0.4707,0.5153
200,1,3.73171e-13,1.5655e-13,0.6503,10.54,1.88101e-13,true,4,0.002913,0.03638,0.4721,0.5165
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.80194e-13,7.55937e-14,0.8791,10.59,8.90958e-14,true,2,0.001121,0.02362,0.5674,0.5973
50,1,1.80194e-13,7.55937e-14,0.8404,10.61,8.90958e-14,true,2,0.001042,0.023,0.5675,0.5961
100,1,1.80194e-13,7.55937e-14,0.837,10.59,8.90958e-14,true,2,0.001027,0.02323,0.5641,0.593
200,1,1.80194e-13,7.55937e-14,0.8384,10.55,8.90958e-14,true,2,0.001008,0.02327,0.5651,0.5941
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 20, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,7.53817e-15,3.16236e-15,1.039,10.62,3.66513e-15,true,2,0.001139,0.0234,0.6832,0.7126
50,1,7.53817e-15,3.16236e-15,1.005,10.56,3.66513e-15,true,2,0.001008,0.02341,0.6827,0.7118
100,1,7.53817e-15,3.16236e-15,1.004,10.59,3.66513e-15,true,2,0.001019,0.02328,0.683,0.712
200,1,7.53817e-15,3.16236e-15,1.012,10.54,3.66513e-15,true,2,0.001009,0.02344,0.6908,0.7199
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 30, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,7.53817e-15,3.16236e-15,1.044,10.59,3.66513e-15,true,2,0.001131,0.02357,0.6858,0.7155
50,1,7.53817e-15,3.16236e-15,1.004,10.62,3.66513e-15,true,2,0.001004,0.02315,0.6839,0.7126
100,1,7.53817e-15,3.16236e-15,1.005,10.55,3.66513e-15,true,2,0.001023,0.02346,0.685,0.7143
200,1,7.53817e-15,3.16236e-15,1.006,10.54,3.66513e-15,true,2,0.00101,0.02302,0.6876,0.7162


==> plots/horeka/gmres_poly_results/12_Aug_2022/Lynx649_reordered.txt <==
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.4579e-12,1.4579e-12,1.268,6.653e-05,1.4579e-12,true,1,0.02665,0.3097,0.06475,0.4955
50,1,1.4579e-12,1.4579e-12,1.169,1.307e-05,1.4579e-12,true,1,0.02648,0.309,0.06385,0.4927
100,1,1.4579e-12,1.4579e-12,1.168,1.043e-05,1.4579e-12,true,1,0.0265,0.3099,0.06394,0.495
200,1,1.4579e-12,1.4579e-12,1.164,1.11e-05,1.4579e-12,true,1,0.02672,0.3087,0.06366,0.4925
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.4579e-12,1.4579e-12,1.192,2.815e-05,1.4579e-12,true,1,0.02641,0.3094,0.06512,0.4944
50,1,1.4579e-12,1.4579e-12,1.169,1.097e-05,1.4579e-12,true,1,0.02641,0.3097,0.06264,0.492
100,1,1.4579e-12,1.4579e-12,1.165,1.126e-05,1.4579e-12,true,1,0.02604,0.3102,0.06405,0.4943
200,1,1.4579e-12,1.4579e-12,1.167,1.12e-05,1.4579e-12,true,1,0.02635,0.3096,0.06342,0.4931
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.4579e-12,1.4579e-12,1.249,3.153e-05,1.4579e-12,true,1,0.02684,0.3096,0.06491,0.4965
50,1,1.4579e-12,1.4579e-12,1.17,1.342e-05,1.4579e-12,true,1,0.02669,0.3092,0.06407,0.4943
100,1,1.4579e-12,1.4579e-12,1.168,1.187e-05,1.4579e-12,true,1,0.02664,0.3099,0.06428,0.4955
200,1,1.4579e-12,1.4579e-12,1.167,1.043e-05,1.4579e-12,true,1,0.02629,0.3093,0.06332,0.492
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.4579e-12,1.4579e-12,1.257,2.883e-05,1.4579e-12,true,1,0.02634,0.3089,0.06477,0.4942
50,1,1.4579e-12,1.4579e-12,1.171,1.129e-05,1.4579e-12,true,1,0.0262,0.3101,0.06342,0.4933
100,1,1.4579e-12,1.4579e-12,1.164,1.398e-05,1.4579e-12,true,1,0.02639,0.309,0.06308,0.491
200,1,1.4579e-12,1.4579e-12,1.165,1.077e-05,1.4579e-12,true,1,0.02639,0.3092,0.06471,0.4935
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.71048e-13,4.71048e-13,5.474,0.1417,4.79858e-13,true,2,0.0597,0.4158,2.688,3.352
50,1,4.71048e-13,4.71048e-13,5.089,0.1083,4.79858e-13,true,2,0.05913,0.4169,2.679,3.262
100,1,4.71048e-13,4.71048e-13,5.098,0.1085,4.79858e-13,true,2,0.05893,0.4163,2.688,3.269
200,1,4.71048e-13,4.71048e-13,5.089,0.1087,4.79858e-13,true,2,0.05959,0.4151,2.682,3.262
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.71048e-13,4.71048e-13,5.184,0.1086,4.79858e-13,true,2,0.0595,0.4143,2.678,3.257
50,1,4.71048e-13,4.71048e-13,5.093,0.1083,4.79858e-13,true,2,0.0589,0.4146,2.689,3.268
100,1,4.71048e-13,4.71048e-13,5.093,0.1086,4.79858e-13,true,2,0.05962,0.4163,2.685,3.267
200,1,4.71048e-13,4.71048e-13,5.106,0.1102,4.79858e-13,true,2,0.0587,0.4143,2.693,3.271
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.71048e-13,4.71048e-13,5.194,0.1087,4.79858e-13,true,2,0.05944,0.4153,2.692,3.274
50,1,4.71048e-13,4.71048e-13,5.094,0.109,4.79858e-13,true,2,0.05931,0.4158,2.688,3.268
100,1,4.71048e-13,4.71048e-13,5.092,0.1089,4.79858e-13,true,2,0.05938,0.4159,2.684,3.265
200,1,4.71048e-13,4.71048e-13,5.094,0.1086,4.79858e-13,true,2,0.05935,0.415,2.689,3.269
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.71048e-13,4.71048e-13,5.196,0.1085,4.79858e-13,true,2,0.05891,0.4146,2.691,3.271
50,1,4.71048e-13,4.71048e-13,5.1,0.1082,4.79858e-13,true,2,0.05912,0.4153,2.684,3.264
100,1,4.71048e-13,4.71048e-13,5.089,0.1082,4.79858e-13,true,2,0.05929,0.4145,2.686,3.265
200,1,4.71048e-13,4.71048e-13,5.087,0.1091,4.79858e-13,true,2,0.05863,0.4148,2.676,3.256
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,3.84556e-13,3.84556e-13,9.302,22.71,3.84556e-13,true,2,0.05919,0.4152,5.734,6.314
50,1,3.84546e-13,3.84546e-13,9.209,22.63,3.84546e-13,true,2,0.05867,0.4145,5.741,6.319
100,1,3.84664e-13,3.84664e-13,9.228,22.63,3.84664e-13,true,2,0.05929,0.4157,5.72,6.302
200,1,3.84733e-13,3.84733e-13,9.205,22.63,3.84733e-13,true,2,0.05934,0.415,5.728,6.309
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,3.84754e-13,3.84754e-13,9.362,22.66,3.84754e-13,true,2,0.05943,0.4181,5.788,6.371
50,1,3.84552e-13,3.84552e-13,9.218,22.64,3.84552e-13,true,2,0.05888,0.4177,5.749,6.332
100,1,3.84258e-13,3.84258e-13,9.228,22.64,3.84259e-13,true,2,0.05936,0.4186,5.762,6.345
200,1,3.84604e-13,3.84604e-13,9.197,22.65,3.84604e-13,true,2,0.05953,0.4151,5.741,6.32
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,3.84274e-13,3.84274e-13,9.289,22.64,3.84275e-13,true,2,0.05873,0.415,5.738,6.317
50,1,3.8429e-13,3.8429e-13,9.19,22.64,3.8429e-13,true,2,0.05892,0.4161,5.732,6.312
100,1,3.8476e-13,3.8476e-13,9.218,22.65,3.8476e-13,true,2,0.05983,0.4155,5.763,6.343
200,1,3.84493e-13,3.84493e-13,9.203,22.64,3.84494e-13,true,2,0.05937,0.4153,5.742,6.323
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,3.84794e-13,3.84794e-13,9.317,22.64,3.84794e-13,true,2,0.05928,0.4149,5.757,6.337
50,1,3.84627e-13,3.84627e-13,9.221,22.64,3.84627e-13,true,2,0.05952,0.4165,5.756,6.339
100,1,3.84299e-13,3.84299e-13,9.207,22.64,3.843e-13,true,2,0.05924,0.415,5.742,6.322
200,1,3.84409e-13,3.84409e-13,9.224,22.68,3.84409e-13,true,2,0.05904,0.4155,5.762,6.344
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.63464e-13,4.63464e-13,11.52,1.089,4.68301e-13,true,2,0.05899,0.414,7.221,7.8
50,1,4.63464e-13,4.63464e-13,11.42,1.003,4.68301e-13,true,2,0.0587,0.4147,7.223,7.802
100,1,4.63464e-13,4.63464e-13,11.42,1.005,4.68301e-13,true,2,0.05922,0.4142,7.224,7.803
200,1,4.63464e-13,4.63464e-13,11.44,1.004,4.68301e-13,true,2,0.05932,0.4146,7.229,7.809
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.63464e-13,4.63464e-13,11.55,1.007,4.68301e-13,true,2,0.05968,0.4147,7.227,7.808
50,1,4.63464e-13,4.63464e-13,11.4,1.004,4.68301e-13,true,2,0.05896,0.4143,7.208,7.789
100,1,4.63464e-13,4.63464e-13,11.41,1.019,4.68301e-13,true,2,0.05882,0.4154,7.219,7.801
200,1,4.63464e-13,4.63464e-13,11.41,1.004,4.68301e-13,true,2,0.05904,0.4152,7.212,7.794
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.63464e-13,4.63464e-13,11.51,1.002,4.68301e-13,true,2,0.05896,0.4139,7.213,7.792
50,1,4.63464e-13,4.63464e-13,11.4,1.002,4.68301e-13,true,2,0.0593,0.415,7.213,7.792
100,1,4.63464e-13,4.63464e-13,11.4,1.004,4.68301e-13,true,2,0.05891,0.4154,7.211,7.792
200,1,4.63464e-13,4.63464e-13,11.4,1.005,4.68301e-13,true,2,0.0588,0.415,7.213,7.793
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.63464e-13,4.63464e-13,11.47,1.004,4.68301e-13,true,2,0.05933,0.416,7.222,7.803
50,1,4.63464e-13,4.63464e-13,11.44,1.003,4.68301e-13,true,2,0.05923,0.4159,7.235,7.817
100,1,4.63464e-13,4.63464e-13,11.41,1.004,4.68301e-13,true,2,0.059,0.4161,7.217,7.799
200,1,4.63464e-13,4.63464e-13,11.42,1.003,4.68301e-13,true,2,0.05891,0.4155,7.222,7.803
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.59422e-13,4.59422e-13,13.9,1.005,4.62007e-13,true,2,0.05871,0.4159,9.058,9.64
50,1,4.59422e-13,4.59422e-13,13.93,1.003,4.62007e-13,true,2,0.05925,0.4158,9.063,9.644
100,1,4.59422e-13,4.59422e-13,13.91,1.003,4.62007e-13,true,2,0.05909,0.4156,9.094,9.675
200,1,4.59422e-13,4.59422e-13,13.86,1.005,4.62007e-13,true,2,0.05918,0.4165,9.049,9.631
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.59422e-13,4.59422e-13,14.02,1.007,4.62007e-13,true,2,0.05888,0.4153,9.026,9.627
50,1,4.59422e-13,4.59422e-13,14.03,1.004,4.62007e-13,true,2,0.05904,0.4156,9.059,9.661
100,1,4.59422e-13,4.59422e-13,14.01,1.003,4.62007e-13,true,2,0.05864,0.4136,9.047,9.647
200,1,4.59422e-13,4.59422e-13,14.02,1.005,4.62007e-13,true,2,0.05928,0.4158,9.052,9.654
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.59422e-13,4.59422e-13,13.99,1.005,4.62007e-13,true,2,0.05921,0.4147,9.09,9.692
50,1,4.59422e-13,4.59422e-13,13.94,1.003,4.62007e-13,true,2,0.05906,0.4151,9.074,9.675
100,1,4.59422e-13,4.59422e-13,13.95,1.002,4.62007e-13,true,2,0.05899,0.415,9.092,9.694
200,1,4.59422e-13,4.59422e-13,13.91,1.016,4.62007e-13,true,2,0.05952,0.4168,9.052,9.655
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.59422e-13,4.59422e-13,13.92,1.007,4.62007e-13,true,2,0.05918,0.4139,9.054,9.633
50,1,4.59422e-13,4.59422e-13,13.88,1.006,4.62007e-13,true,2,0.05902,0.4155,9.071,9.652
100,1,4.59422e-13,4.59422e-13,13.85,1.005,4.62007e-13,true,2,0.05902,0.4148,9.046,9.625
200,1,4.59422e-13,4.59422e-13,13.9,1.004,4.62007e-13,true,2,0.0593,0.4146,9.087,9.667
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 5, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,,,,,,,,,,,,
50,,,,,,,,,,,,
100,,,,,,,,,,,,
200,,,,,,,,,,,,
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,,,,,,,,,,,,
50,,,,,,,,,,,,
100,,,,,,,,,,,,
200,,,,,,,,,,,,
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 20, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,,,,,,,,,,,,
50,,,,,,,,,,,,
100,,,,,,,,,,,,
200,,,,,,,,,,,,
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 30, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,,,,,,,,,,,,
50,,,,,,,,,,,,
100,,,,,,,,,,,,
200,,,,,,,,,,,,


==> plots/horeka/gmres_poly_results/12_Aug_2022/Lynx649_reordered_RCM.txt <==
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.4579e-12,1.4579e-12,1.282,6.785e-05,1.4579e-12,true,1,0.02634,0.3321,0.06523,0.5193
50,1,1.4579e-12,1.4579e-12,1.215,1.169e-05,1.4579e-12,true,1,0.02636,0.3305,0.06479,0.5155
100,1,1.4579e-12,1.4579e-12,1.216,1.49e-05,1.4579e-12,true,1,0.026,0.3313,0.06381,0.5163
200,1,1.4579e-12,1.4579e-12,1.217,1.139e-05,1.4579e-12,true,1,0.02641,0.3308,0.06397,0.5158
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.4579e-12,1.4579e-12,1.263,2.819e-05,1.4579e-12,true,1,0.02669,0.3308,0.06274,0.5152
50,1,1.4579e-12,1.4579e-12,1.219,1.095e-05,1.4579e-12,true,1,0.02631,0.3304,0.06497,0.5164
100,1,1.4579e-12,1.4579e-12,1.213,1.13e-05,1.4579e-12,true,1,0.02607,0.3301,0.06291,0.5128
200,1,1.4579e-12,1.4579e-12,1.213,1.088e-05,1.4579e-12,true,1,0.02623,0.3306,0.06381,0.5143
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.4579e-12,1.4579e-12,1.257,2.77e-05,1.4579e-12,true,1,0.0264,0.3297,0.06441,0.5139
50,1,1.4579e-12,1.4579e-12,1.216,1.001e-05,1.4579e-12,true,1,0.02658,0.3298,0.0635,0.514
100,1,1.4579e-12,1.4579e-12,1.219,1.171e-05,1.4579e-12,true,1,0.02648,0.3309,0.06477,0.5169
200,1,1.4579e-12,1.4579e-12,1.213,1.169e-05,1.4579e-12,true,1,0.02636,0.3295,0.06446,0.5144
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.4579e-12,1.4579e-12,1.252,3.222e-05,1.4579e-12,true,1,0.02632,0.331,0.06322,0.514
50,1,1.4579e-12,1.4579e-12,1.217,1.04e-05,1.4579e-12,true,1,0.02625,0.3308,0.06353,0.5146
100,1,1.4579e-12,1.4579e-12,1.217,1.034e-05,1.4579e-12,true,1,0.02614,0.3299,0.06347,0.5145
200,1,1.4579e-12,1.4579e-12,1.219,1.128e-05,1.4579e-12,true,1,0.02696,0.3307,0.06436,0.5164
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.70328e-13,4.70328e-13,5.634,0.1309,4.79151e-13,true,2,0.05946,0.4428,2.814,3.506
50,1,4.70328e-13,4.70328e-13,5.312,0.109,4.79151e-13,true,2,0.05862,0.444,2.805,3.414
100,1,4.70328e-13,4.70328e-13,5.313,0.1095,4.79151e-13,true,2,0.05863,0.4432,2.81,3.417
200,1,4.70328e-13,4.70328e-13,5.316,0.1089,4.79151e-13,true,2,0.05913,0.442,2.815,3.42
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.70328e-13,4.70328e-13,5.377,0.109,4.79151e-13,true,2,0.05906,0.441,2.816,3.422
50,1,4.70328e-13,4.70328e-13,5.308,0.1089,4.79151e-13,true,2,0.05944,0.4422,2.806,3.414
100,1,4.70328e-13,4.70328e-13,5.315,0.1087,4.79151e-13,true,2,0.05898,0.4403,2.817,3.42
200,1,4.70328e-13,4.70328e-13,5.305,0.1095,4.79151e-13,true,2,0.05914,0.4422,2.799,3.407
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.70328e-13,4.70328e-13,5.382,0.1097,4.79151e-13,true,2,0.05981,0.4424,2.82,3.428
50,1,4.70328e-13,4.70328e-13,5.33,0.1083,4.79151e-13,true,2,0.05948,0.4428,2.822,3.43
100,1,4.70328e-13,4.70328e-13,5.316,0.109,4.79151e-13,true,2,0.05906,0.4426,2.81,3.417
200,1,4.70328e-13,4.70328e-13,5.32,0.1089,4.79151e-13,true,2,0.05899,0.4421,2.81,3.417
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.70328e-13,4.70328e-13,5.374,0.109,4.79151e-13,true,2,0.05975,0.4437,2.806,3.417
50,1,4.70328e-13,4.70328e-13,5.312,0.1087,4.79151e-13,true,2,0.05917,0.4422,2.81,3.416
100,1,4.70328e-13,4.70328e-13,5.316,0.1086,4.79151e-13,true,2,0.05953,0.4432,2.812,3.419
200,1,4.70328e-13,4.70328e-13,5.308,0.1087,4.79151e-13,true,2,0.05945,0.4423,2.805,3.412
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,7.16259e-13,7.16259e-13,10.26,24.25,7.16262e-13,true,2,0.05886,0.4429,6.443,7.051
50,1,7.16259e-13,7.16259e-13,10.2,24.23,7.16262e-13,true,2,0.05925,0.4436,6.436,7.045
100,1,7.16259e-13,7.16259e-13,10.22,24.23,7.16262e-13,true,2,0.05985,0.4446,6.464,7.075
200,1,7.16259e-13,7.16259e-13,10.21,24.24,7.16262e-13,true,2,0.05986,0.4428,6.447,7.055
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,7.16259e-13,7.16259e-13,10.21,24.23,7.16262e-13,true,2,0.059,0.4436,6.419,7.027
50,1,7.16259e-13,7.16259e-13,10.19,24.24,7.16262e-13,true,2,0.05915,0.4436,6.427,7.036
100,1,7.16259e-13,7.16259e-13,10.21,24.24,7.16262e-13,true,2,0.05854,0.4447,6.441,7.05
200,1,7.16259e-13,7.16259e-13,10.17,24.24,7.16262e-13,true,2,0.05946,0.443,6.42,7.028
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,7.16259e-13,7.16259e-13,10.25,24.24,7.16262e-13,true,2,0.05956,0.4456,6.449,7.061
50,1,7.16259e-13,7.16259e-13,10.18,24.23,7.16262e-13,true,2,0.05915,0.442,6.428,7.035
100,1,7.16259e-13,7.16259e-13,10.18,24.23,7.16262e-13,true,2,0.05907,0.4441,6.43,7.038
200,1,7.16259e-13,7.16259e-13,10.19,24.23,7.16262e-13,true,2,0.05897,0.442,6.438,7.045
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,7.16259e-13,7.16259e-13,10.21,24.23,7.16262e-13,true,2,0.05883,0.4426,6.413,7.019
50,1,7.16259e-13,7.16259e-13,10.16,24.23,7.16262e-13,true,2,0.05918,0.444,6.407,7.016
100,1,7.16259e-13,7.16259e-13,10.22,24.23,7.16262e-13,true,2,0.05897,0.4425,6.455,7.063
200,1,7.16259e-13,7.16259e-13,10.19,24.25,7.16262e-13,true,2,0.05883,0.4417,6.422,7.03
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.63085e-13,4.63085e-13,12,1.013,4.67693e-13,true,2,0.05947,0.4416,7.592,8.198
50,1,4.63085e-13,4.63085e-13,11.98,1.004,4.67693e-13,true,2,0.05903,0.4422,7.603,8.209
100,1,4.63085e-13,4.63085e-13,11.97,1.004,4.67693e-13,true,2,0.05891,0.4432,7.594,8.202
200,1,4.63085e-13,4.63085e-13,11.97,1.004,4.67693e-13,true,2,0.05925,0.4425,7.595,8.202
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.63085e-13,4.63085e-13,12.03,1.008,4.67693e-13,true,2,0.05902,0.4439,7.605,8.216
50,1,4.63085e-13,4.63085e-13,11.96,1.006,4.67693e-13,true,2,0.05892,0.4436,7.581,8.19
100,1,4.63085e-13,4.63085e-13,12,1.006,4.67693e-13,true,2,0.05879,0.4449,7.614,8.226
200,1,4.63085e-13,4.63085e-13,11.97,1.002,4.67693e-13,true,2,0.05938,0.4444,7.585,8.194
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.63085e-13,4.63085e-13,12.03,1.004,4.67693e-13,true,2,0.05933,0.4435,7.605,8.214
50,1,4.63085e-13,4.63085e-13,11.97,1.029,4.67693e-13,true,2,0.05902,0.4439,7.584,8.192
100,1,4.63085e-13,4.63085e-13,12,1.005,4.67693e-13,true,2,0.05901,0.4421,7.611,8.218
200,1,4.63085e-13,4.63085e-13,11.98,1.005,4.67693e-13,true,2,0.05912,0.4442,7.599,8.209
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.63085e-13,4.63085e-13,12.02,1.007,4.67693e-13,true,2,0.059,0.4422,7.603,8.21
50,1,4.63085e-13,4.63085e-13,11.98,1.005,4.67693e-13,true,2,0.05987,0.4436,7.592,8.202
100,1,4.63085e-13,4.63085e-13,11.99,1.003,4.67693e-13,true,2,0.05903,0.4452,7.605,8.216
200,1,4.63085e-13,4.63085e-13,11.99,1.006,4.67693e-13,true,2,0.05944,0.4445,7.606,8.216
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.59682e-13,4.59682e-13,14.64,1.006,4.62038e-13,true,2,0.05873,0.4447,9.54,10.15
50,1,4.59682e-13,4.59682e-13,14.59,1.004,4.62038e-13,true,2,0.05917,0.4432,9.557,10.17
100,1,4.59682e-13,4.59682e-13,14.55,1.007,4.62038e-13,true,2,0.05901,0.4441,9.531,10.14
200,1,4.59682e-13,4.59682e-13,14.55,1.005,4.62038e-13,true,2,0.05954,0.443,9.53,10.14
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.59682e-13,4.59682e-13,14.57,1.006,4.62038e-13,true,2,0.05949,0.4434,9.512,10.12
50,1,4.59682e-13,4.59682e-13,14.55,1.004,4.62038e-13,true,2,0.05903,0.4426,9.522,10.13
100,1,4.59682e-13,4.59682e-13,14.54,1.004,4.62038e-13,true,2,0.05856,0.4451,9.514,10.12
200,1,4.59682e-13,4.59682e-13,14.54,1.004,4.62038e-13,true,2,0.05936,0.4433,9.501,10.11
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.59682e-13,4.59682e-13,14.61,1.007,4.62038e-13,true,2,0.0596,0.4423,9.527,10.14
50,1,4.59682e-13,4.59682e-13,14.54,1.004,4.62038e-13,true,2,0.05982,0.4426,9.519,10.13
100,1,4.59682e-13,4.59682e-13,14.52,1.004,4.62038e-13,true,2,0.05906,0.4435,9.504,10.11
200,1,4.59682e-13,4.59682e-13,14.52,1.005,4.62038e-13,true,2,0.05917,0.4441,9.503,10.11
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.59682e-13,4.59682e-13,14.58,1.004,4.62038e-13,true,2,0.05925,0.4422,9.516,10.12
50,1,4.59682e-13,4.59682e-13,14.59,1.002,4.62038e-13,true,2,0.05915,0.4432,9.559,10.17
100,1,4.59682e-13,4.59682e-13,14.51,1.003,4.62038e-13,true,2,0.05891,0.444,9.5,10.11
200,1,4.59682e-13,4.59682e-13,14.54,1.004,4.62038e-13,true,2,0.05921,0.4449,9.519,10.13
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 5, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,,,,,,,,,,,,
50,,,,,,,,,,,,
100,,,,,,,,,,,,
200,,,,,,,,,,,,
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,,,,,,,,,,,,
50,,,,,,,,,,,,
100,,,,,,,,,,,,
200,,,,,,,,,,,,
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 20, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,,,,,,,,,,,,
50,,,,,,,,,,,,
100,,,,,,,,,,,,
200,,,,,,,,,,,,
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 30, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,,,,,,,,,,,,
50,,,,,,,,,,,,
100,,,,,,,,,,,,
200,,,,,,,,,,,,


==> plots/horeka/gmres_poly_results/12_Aug_2022/ML_Geer.txt <==
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.141858,38.1883,0.0781053,4.725,6.892e-05,0.945017,false,10,0.01046,0.1205,3.927,4.062
50,0.194919,24.8897,0.0509062,19.61,1.013e-05,0.916675,false,50,0.2277,0.55,18.22,19.01
100,0.195421,24.5709,0.0502542,38.33,9.496e-06,0.916034,false,100,0.4655,1.004,36.24,37.73
200,0.195452,24.5103,0.0501303,76.26,1.062e-05,0.915996,false,200,0.9139,1.937,72.79,75.67
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.212548,17.0235,0.0348178,10.11,2.885e-05,0.897597,false,10,0.01041,0.1225,8.472,8.609
50,0.364984,1.10807,0.0022663,41.78,1.029e-05,0.753279,false,50,0.2306,0.5576,39.52,40.32
100,0.432994,0.595962,0.0012189,81.46,9.865e-06,0.653165,false,100,0.4574,1.022,78.51,80
200,0.658087,0.335529,0.000686248,162.6,9.853e-06,0.372257,false,200,0.9269,1.989,158.2,161.2
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.251487,11.8896,0.0243174,12.56,2.678e-05,0.867575,false,10,0.01053,0.1203,10.41,10.55
50,0.388182,0.682926,0.00139677,51.01,1.061e-05,0.720892,false,50,0.2291,0.5418,48.24,49.02
100,1.00434,0.0780595,0.000159653,99.93,1.111e-05,0.00475112,false,100,0.4555,1.006,96.47,97.95
200,1.00043,0.00149929,3.06646e-06,198,1.014e-05,0.00044904,false,200,0.9304,1.92,193.2,196
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.276802,9.08091,0.0185729,15.54,2.84e-05,0.846495,false,10,0.01041,0.1209,12.82,12.96
50,0.398675,0.572049,0.00116999,62.97,1.043e-05,0.70571,false,50,0.2269,0.5432,59.64,60.42
100,0.997622,0.0309024,6.32038e-05,122.8,9.887e-06,0.00250854,false,100,0.4498,1.017,118.8,120.3
200,0.99999,0.000167349,3.42273e-07,243.2,9.678e-06,1.01126e-05,false,200,0.8981,1.93,237.8,240.7
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.120281,381.006,0.779261,4.833,0.006415,0.943988,false,10,0.01071,0.1214,4.044,4.181
50,0.56832,95.5851,0.195498,20.24,0.006814,0.586685,false,50,0.2299,0.5603,18.82,19.62
100,0.86825,31.3327,0.064084,39.84,0.00664,0.192511,false,100,0.456,1.021,37.73,39.22
200,0.984464,3.68439,0.00753557,78.76,0.006608,0.0220168,false,200,0.9174,1.974,75.23,78.15
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.580861,91.3023,0.186738,9.776,0.006222,0.5697,false,10,0.01026,0.1216,8.126,8.262
50,0.999842,0.191672,0.000392022,40.32,0.006493,0.00119043,false,50,0.2226,0.5646,38.03,38.83
100,1,9.79429e-05,2.0032e-07,79.11,0.006353,1.25972e-06,false,100,0.4488,1.005,76.18,77.65
200,1,4.42255e-08,9.04532e-11,115,0.006381,3.02044e-10,true,147,0.6649,1.464,111.4,113.5
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.77068,46.3975,0.0948954,12.34,0.006127,0.315463,false,10,0.01038,0.1215,10.14,10.27
50,1.00001,0.00201844,4.12825e-06,50.48,0.006629,4.18738e-05,false,50,0.23,0.5578,47.66,48.46
100,1,4.69328e-08,9.59903e-11,91.68,0.006607,4.03068e-10,true,92,0.394,0.943,88.28,89.64
200,1,4.69088e-08,9.59411e-11,91.62,0.006517,4.03021e-10,true,92,0.3942,0.9428,88.23,89.59
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.92124,19.2999,0.0394735,15.22,0.006316,0.113864,false,10,0.01059,0.1227,12.45,12.58
50,1,3.55001e-05,7.26074e-08,62,0.00669,9.91636e-09,false,50,0.2249,0.5492,58.6,59.38
100,1,4.28371e-08,8.76135e-11,77.59,0.006658,2.84226e-10,true,63,0.244,0.6806,74.06,75
200,1,4.28371e-08,8.76135e-11,77.76,0.006548,2.84226e-10,true,63,0.2393,0.6975,74.19,75.14
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.687508,90.5919,0.185285,12,2.365,0.419248,false,10,0.01038,0.1223,10.61,10.75
50,1.00002,0.0101231,2.07045e-05,51.33,2.363,5.85921e-05,false,50,0.2252,0.5533,49.31,50.1
100,1,1.70564e-07,3.4885e-10,101.3,2.365,1.39999e-09,false,100,0.4524,1.029,98.59,100.1
200,1,4.31958e-08,8.83472e-11,110.2,2.372,2.19523e-10,true,108,0.4614,1.115,107.3,108.9
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.973932,10.3463,0.021161,24.38,2.367,0.0437529,false,10,0.01073,0.1239,21.52,21.66
50,1,4.60306e-08,9.4145e-11,95.25,2.368,3.79492e-10,true,44,0.1717,0.5088,91.87,92.56
100,1,3.17672e-08,6.49725e-11,121,2.371,8.33296e-14,true,51,0.2313,0.6424,117.4,118.3
200,1,3.17672e-08,6.49725e-11,120.8,2.371,8.33296e-14,true,51,0.2343,0.6519,117.2,118.1
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.994829,3.37305,0.0068988,30.67,2.366,0.0123815,false,10,0.01053,0.1223,26.97,27.11
50,1,1.47734e-08,3.02155e-11,101.9,2.365,2.14777e-10,true,37,0.1188,0.4271,97.87,98.43
100,1,2.84725e-09,5.82339e-12,173.1,2.366,6.40766e-14,true,52,0.2339,0.7252,168.6,169.6
200,1,3.12479e-09,6.39105e-12,173.1,2.363,4.82555e-14,true,52,0.2292,0.7171,168.5,169.6
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.99948,1.29833,0.00265543,36.81,2.366,0.00476354,false,10,0.01075,0.12,32.21,32.35
50,1,1.31414e-08,2.68778e-11,104.2,2.367,2.14501e-10,true,31,0.07981,0.363,99.36,99.82
100,1,5.08993e-09,1.04103e-11,224.7,2.368,1.30359e-13,true,52,0.2266,0.7746,219.2,220.3
200,1,4.76379e-09,9.74325e-12,224.9,2.365,1.49866e-13,true,52,0.2277,0.7803,219.4,220.5
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00613642,482.273,0.986379,12.18,0.06759,0.997585,false,10,0.01076,0.1222,10.79,10.92
50,0.503244,122.108,0.249743,51.49,0.06066,0.665228,false,50,0.2261,0.5575,49.49,50.28
100,0.746395,53.9847,0.110413,103.1,0.06273,0.362599,false,100,0.4651,1.026,100.3,101.8
200,0.948182,8.68461,0.0177624,203.3,0.06252,0.0677585,false,200,0.9012,1.956,199.2,202.1
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.578374,92.0345,0.188235,23.52,0.06686,0.572596,false,10,0.01037,0.1216,20.69,20.83
50,0.999946,0.409235,0.000836996,99.51,0.06055,0.00213755,false,50,0.2278,0.5616,96.06,96.86
100,0.999999,0.00043517,8.90041e-07,197.1,0.06246,1.47781e-06,false,100,0.4544,1.011,192.9,194.4
200,1,4.32414e-08,8.84405e-11,329.9,0.06218,2.27948e-10,true,169,0.7315,1.654,324.8,327.2
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.769093,46.7138,0.0955423,29.81,0.06692,0.317757,false,10,0.01055,0.1228,26.14,26.27
50,1.00002,0.00447058,9.14355e-06,125.8,0.06027,5.00434e-05,false,50,0.2298,0.5502,121.5,122.3
100,1,4.33075e-08,8.85757e-11,247.1,0.06177,4.59331e-10,true,100,0.4576,1.011,242.1,243.6
200,1,4.33084e-08,8.85774e-11,247.8,0.06149,4.59338e-10,true,100,0.4557,1.023,242.8,244.3
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.923131,18.8714,0.0385971,36.08,0.06654,0.111243,false,10,0.01042,0.1213,31.52,31.66
50,1,4.24784e-05,8.68799e-08,152.2,0.06166,1.31133e-07,false,50,0.2287,0.5423,147,147.8
100,1,3.34034e-08,6.83191e-11,215.9,0.06205,3.59252e-10,true,71,0.2705,0.7591,210.4,211.5
200,1,3.31508e-08,6.78025e-11,215.1,0.06181,3.5604e-10,true,71,0.2702,0.7564,209.6,210.7
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00718521,481.472,0.98474,14.5,0.06727,0.997138,false,10,0.0105,0.1211,12.92,13.05
50,0.509927,118.877,0.243136,61.48,0.0607,0.657845,false,50,0.2285,0.5497,59.3,60.09
100,0.756956,51.5879,0.105511,121.4,0.06186,0.347383,false,100,0.4599,1.022,118.5,120
200,0.955365,7.73975,0.0158299,242.4,0.06196,0.0587949,false,200,0.9077,1.949,238.1,241
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.55145,101.202,0.206986,28.64,0.06787,0.606183,false,10,0.01067,0.121,25.4,25.53
50,0.999586,0.918802,0.0018792,120.8,0.06031,0.00443177,false,50,0.2257,0.5545,116.9,117.7
100,0.999999,0.00172099,3.51988e-06,240.2,0.06247,1.97991e-05,false,100,0.4575,1.021,235.7,237.2
200,1,4.34741e-08,8.89164e-11,454.6,0.06243,3.23937e-10,true,192,0.8413,1.866,448.8,451.6
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.750309,50.3701,0.10302,35.63,0.06604,0.343196,false,10,0.01061,0.1219,31.47,31.6
50,1.00002,0.00946341,1.93552e-05,151.9,0.06104,7.32492e-05,false,50,0.2274,0.5564,147.1,147.9
100,1,2.23371e-07,4.56854e-10,298.3,0.06265,2.18108e-09,false,100,0.4642,1.037,292.8,294.3
200,1,4.14913e-08,8.48609e-11,328.2,0.06226,2.27078e-10,true,110,0.4734,1.128,322.6,324.2
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.916807,20.1966,0.0413076,42.98,0.06708,0.119308,false,10,0.01059,0.1226,37.84,37.98
50,1,0.000108093,2.2108e-07,180.3,0.06227,7.81716e-07,false,50,0.2297,0.5561,174.5,175.3
100,1,4.45981e-08,9.12152e-11,274.3,0.06214,3.30802e-10,true,76,0.3008,0.8017,268.2,269.4
200,1,4.4594e-08,9.12067e-11,274.3,0.06025,3.30769e-10,true,76,0.2917,0.7987,268.1,269.2
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 5, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.671205,78.0643,0.159663,2.322,20.5,0.442622,false,10,0.0108,0.1236,1.921,2.06
50,1.00026,0.119088,0.000243567,9.896,20.31,0.0010737,false,50,0.2294,0.5433,8.883,9.665
100,1,0.000177746,3.63539e-07,19.47,20.17,1.33718e-06,false,100,0.452,1.029,17.75,19.24
200,1,4.56089e-08,9.32825e-11,31.08,20.75,2.03216e-10,true,160,0.6955,1.593,28.55,30.86
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.919132,19.9964,0.0408981,4.524,20.2,0.145446,false,10,0.01046,0.1231,3.93,4.067
50,0.997593,3.81034,0.00779318,19.4,20.18,0.0227131,false,50,0.2285,0.5471,18.19,18.97
100,0.996138,1.57561,0.00322255,38.44,20.8,0.011495,false,100,0.4559,1.023,36.52,38.01
200,0.999049,0.4954,0.00101323,76.22,20.17,0.00272806,false,200,0.9187,1.961,72.89,75.8
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 20, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.679237,78.9547,0.161484,8.955,20.47,0.426143,false,10,0.01118,0.1207,7.957,8.092
50,0.904057,25.4165,0.0519836,38.54,20.3,0.162385,false,50,0.2302,0.5559,36.91,37.71
100,0.911504,20.2296,0.041375,76.05,20.24,0.155264,false,100,0.4648,1.03,73.72,75.23
200,0.913188,19.8207,0.0405386,151.3,20.21,0.153825,false,200,0.9164,1.952,147.6,150.5
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 30, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.67732,79.271,0.162131,13.45,20.33,0.422897,false,10,0.01091,0.1225,12.02,12.16
50,0.824235,40.7772,0.0834004,57.72,20.16,0.244796,false,50,0.2329,0.5498,55.67,56.46
100,0.862791,29.0316,0.0593775,114.4,20.17,0.195633,false,100,0.4619,1.034,111.6,113.1
200,0.883325,22.8543,0.0467433,227.2,20.23,0.170569,false,200,0.9154,1.978,223,226


==> plots/horeka/gmres_poly_results/12_Aug_2022/ML_Geer_RCM.txt <==
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.141858,38.1883,0.0781053,4.635,6.744e-05,0.945017,false,10,0.01027,0.1183,3.858,3.99
50,0.194919,24.8897,0.0509062,19.26,1.102e-05,0.916675,false,50,0.2218,0.5403,17.9,18.67
100,0.195421,24.5709,0.0502542,37.82,1.032e-05,0.916034,false,100,0.4386,0.986,35.78,37.22
200,0.195452,24.5103,0.0501303,74.67,1.112e-05,0.915996,false,200,0.8933,1.896,71.27,74.08
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.212548,17.0235,0.0348178,9.768,2.747e-05,0.897597,false,10,0.01072,0.1197,8.159,8.293
50,0.364984,1.10807,0.0022663,39.69,1.069e-05,0.753279,false,50,0.2224,0.5417,37.48,38.26
100,0.432994,0.595962,0.0012189,78.57,1.033e-05,0.653165,false,100,0.4434,0.9881,75.7,77.15
200,0.658087,0.335529,0.000686248,154.4,1.008e-05,0.372257,false,200,0.9158,1.868,150.2,153
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.251487,11.8896,0.0243174,12.77,2.986e-05,0.867575,false,10,0.01026,0.1201,10.62,10.76
50,0.388182,0.682926,0.00139677,51.81,1.016e-05,0.720892,false,50,0.2271,0.5414,49.07,49.85
100,1.00434,0.0780595,0.000159653,101,9.632e-06,0.00475112,false,100,0.4479,0.9997,97.52,98.99
200,1.00043,0.00149931,3.0665e-06,202.9,9.967e-06,0.000449053,false,200,0.9137,1.945,198,200.9
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.276802,9.08091,0.0185729,15.41,2.674e-05,0.846495,false,10,0.01028,0.1196,12.71,12.85
50,0.398675,0.572049,0.00116999,62.28,1.006e-05,0.70571,false,50,0.2219,0.5411,58.98,59.75
100,0.997622,0.0309024,6.32038e-05,121.8,9.919e-06,0.00250853,false,100,0.4481,1.002,117.8,119.2
200,0.99999,0.000167352,3.4228e-07,240.8,9.475e-06,1.01137e-05,false,200,0.8757,1.903,235.4,238.2
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.120281,381.006,0.779261,4.737,0.0311,0.943988,false,10,0.009903,0.1206,3.972,4.107
50,0.56832,95.5851,0.195498,19.64,0.004886,0.586685,false,50,0.225,0.5488,18.27,19.05
100,0.86825,31.3327,0.064084,38.92,0.004928,0.192511,false,100,0.4559,0.9965,36.84,38.31
200,0.984464,3.68439,0.00753557,76.97,0.004917,0.0220168,false,200,0.9018,1.909,73.54,76.37
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.580861,91.3023,0.186738,9.704,0.005084,0.5697,false,10,0.01035,0.1194,8.087,8.221
50,0.999842,0.191672,0.000392022,39.78,0.004888,0.00119043,false,50,0.2196,0.5404,37.5,38.27
100,1,9.79425e-05,2.00319e-07,78.92,0.004875,1.25972e-06,false,100,0.4544,1.006,75.95,77.43
200,1,4.42263e-08,9.04547e-11,115.6,0.004895,3.02032e-10,true,147,0.67,1.427,112.1,114.2
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.77068,46.3975,0.0948954,12.31,0.005058,0.315463,false,10,0.01021,0.1197,10.16,10.29
50,1.00001,0.00201843,4.12823e-06,50.1,0.004813,4.18738e-05,false,50,0.2178,0.5406,47.36,48.12
100,1,4.69294e-08,9.59833e-11,90.48,0.004841,4.03064e-10,true,92,0.3778,0.9461,87.17,88.51
200,1,4.69295e-08,9.59835e-11,90.21,0.00488,4.03064e-10,true,92,0.3717,0.9393,86.9,88.23
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.92124,19.2999,0.0394735,14.91,0.005174,0.113864,false,10,0.01008,0.1205,12.18,12.31
50,1,3.6489e-05,7.463e-08,59.51,0.004947,9.91659e-09,false,50,0.2177,0.5466,56.19,56.97
100,1,4.27784e-08,8.74935e-11,75.77,0.004988,2.83343e-10,true,63,0.2393,0.6746,72.3,73.23
200,1,4.27784e-08,8.74935e-11,75.52,0.00497,2.83343e-10,true,63,0.2367,0.6664,72.05,72.97
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.680418,91.5623,0.18727,11.93,2.406,0.428726,false,10,0.01069,0.1209,10.56,10.7
50,1.00002,0.0211946,4.33487e-05,50.96,2.368,0.000128494,false,50,0.2216,0.5403,48.98,49.76
100,1,5.51265e-07,1.12749e-09,100.7,2.37,3.29838e-09,false,100,0.4497,1.014,98.07,99.55
200,1,4.66531e-08,9.54183e-11,115.6,2.368,2.4568e-10,true,114,0.4758,1.147,112.7,114.4
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.970609,11.7938,0.0241215,23.77,2.371,0.0493147,false,10,0.01052,0.1197,20.94,21.08
50,1,1.40496e-08,2.87353e-11,102.2,2.367,6.45341e-11,true,49,0.2042,0.5446,98.73,99.51
100,1,9.78676e-09,2.00166e-11,107.9,2.368,1.58444e-12,true,51,0.2259,0.5784,104.5,105.3
200,1,8.89672e-09,1.81962e-11,107.8,2.369,1.58158e-12,true,51,0.2237,0.5818,104.3,105.2
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.993821,4.17585,0.00854074,29.75,2.368,0.0147283,false,10,0.01021,0.1187,26.12,26.25
50,1,2.40485e-08,4.91856e-11,103.7,2.374,2.36864e-10,true,39,0.1313,0.4439,99.59,100.2
100,1,9.00711e-09,1.8422e-11,158.8,2.372,1.13832e-13,true,51,0.2233,0.6756,154.3,155.3
200,1,1.04641e-08,2.1402e-11,158.9,2.369,1.42526e-13,true,51,0.221,0.6722,154.5,155.4
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999895,1.53557,0.00314066,36.14,2.371,0.00554225,false,10,0.01079,0.1204,31.6,31.73
50,1,2.06924e-08,4.23216e-11,109,2.373,1.18765e-10,true,33,0.09435,0.3805,104,104.5
100,1,1.60979e-08,3.29246e-11,211.1,2.372,2.27319e-13,true,51,0.2221,0.7303,205.7,206.7
200,1,1.54192e-08,3.15365e-11,209.8,2.369,2.49526e-13,true,51,0.222,0.7287,204.4,205.4
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00790855,479.627,0.980967,11.74,0.1238,0.996841,false,10,0.01041,0.1175,10.39,10.53
50,0.518196,115.054,0.235318,50.35,0.0594,0.648512,false,50,0.2252,0.5232,48.41,49.17
100,0.769799,48.7544,0.0997159,99.33,0.06156,0.328778,false,100,0.472,0.9888,96.67,98.14
200,0.961307,6.95402,0.0142229,199.4,0.06105,0.0513479,false,200,0.8974,1.893,195.4,198.3
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.539102,106.179,0.217164,24.1,0.06421,0.621237,false,10,0.01057,0.1207,21.28,21.42
50,0.998282,1.41917,0.00290258,98.67,0.05898,0.0070249,false,50,0.2196,0.5381,95.28,96.04
100,1,0.00433893,8.8743e-06,196.4,0.06107,5.53376e-05,false,100,0.4479,0.9937,192.4,193.8
200,1,6.15201e-08,1.25825e-10,395.2,0.06059,6.42469e-10,false,200,0.8903,1.902,389.8,392.6
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.743897,51.6037,0.105544,29.38,0.06367,0.35172,false,10,0.01018,0.1173,25.8,25.93
50,1.00002,0.0100254,2.05047e-05,122.6,0.05889,7.72845e-05,false,50,0.2197,0.5387,118.5,119.2
100,1,2.72369e-07,5.57068e-10,242.3,0.06032,2.24451e-09,false,100,0.4466,0.9812,237.4,238.9
200,1,4.55898e-08,9.32434e-11,269.3,0.06115,2.5117e-10,true,110,0.4556,1.098,264.3,265.9
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.915033,20.5516,0.0420336,35.18,0.06341,0.121654,false,10,0.01031,0.1188,30.74,30.88
50,1,8.65559e-05,1.7703e-07,147.6,0.06,3.81221e-07,false,50,0.2235,0.5385,142.6,143.3
100,1,4.87397e-08,9.9686e-11,215.5,0.06091,4.65332e-10,true,73,0.2744,0.7442,210.2,211.2
200,1,4.87625e-08,9.97326e-11,213.9,0.0611,4.65616e-10,true,73,0.2707,0.7447,208.6,209.6
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0123892,476.143,0.973842,13.97,0.06331,0.994914,false,10,0.01057,0.1184,12.44,12.58
50,0.539904,105.766,0.216321,60.13,0.0591,0.622842,false,50,0.2225,0.5421,57.99,58.77
100,0.805182,41.7356,0.0853607,119.1,0.05879,0.278038,false,100,0.4532,0.9832,116.2,117.7
200,0.974648,5.16814,0.0105702,237.4,0.06094,0.0345689,false,200,0.8879,1.89,233.3,236.1
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.480773,134.917,0.275942,28.05,0.06427,0.687776,false,10,0.01049,0.1189,24.87,25
50,0.999881,0.286686,0.000586351,119.2,0.05932,0.00160361,false,50,0.222,0.5336,115.5,116.2
100,0.999999,0.000173029,3.5389e-07,235.1,0.06174,1.95275e-06,false,100,0.462,0.9836,230.6,232.1
200,1,4.47554e-08,9.15369e-11,356.9,0.06133,9.94699e-10,true,152,0.6783,1.47,351.7,353.9
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.661469,69.2029,0.141539,34.92,0.06408,0.459569,false,10,0.01027,0.1183,30.85,30.98
50,1.00002,0.00277166,5.66879e-06,149.3,0.0593,4.61107e-05,false,50,0.2212,0.5309,144.6,145.4
100,1,4.78983e-08,9.79651e-11,270.7,0.06098,3.07625e-10,true,92,0.3816,0.9236,265.4,266.8
200,1,4.78956e-08,9.79595e-11,270.1,0.06151,3.07613e-10,true,92,0.3843,0.9163,264.9,266.2
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.935566,16.1516,0.0330344,42.86,0.06479,0.0951539,false,10,0.01025,0.1224,37.76,37.9
50,1,5.97843e-05,1.22275e-07,177.2,0.05981,5.11594e-09,false,50,0.2263,0.5504,171.5,172.3
100,1,4.8479e-08,9.91528e-11,208.4,0.06075,8.4799e-10,true,58,0.2296,0.6195,202.7,203.5
200,1,4.8479e-08,9.91528e-11,210.2,0.06118,8.4799e-10,true,58,0.2277,0.6273,204.4,205.3
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 5, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.677048,70.6709,0.144541,2.456,20.06,0.446009,false,10,0.0103,0.1188,2.011,2.145
50,0.999859,0.0324161,6.62998e-05,10.33,19.83,0.000494346,false,50,0.2241,0.5486,9.314,10.1
100,1,6.06479e-06,1.24041e-08,20.36,19.9,4.0334e-08,false,100,0.4455,1.011,18.65,20.12
200,1,4.53364e-08,9.27251e-11,25.97,19.84,3.88428e-10,true,128,0.5149,1.265,23.94,25.74
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.960569,10.8155,0.0221207,4.706,19.88,0.113837,false,10,0.0102,0.12,4.096,4.23
50,1,1.91945e-07,3.92579e-10,20.19,19.82,1.23509e-09,false,50,0.2212,0.5486,18.97,19.75
100,1,3.89536e-08,7.96707e-11,21.73,19.8,5.71471e-10,true,53,0.2242,0.5742,20.48,21.29
200,1,3.89535e-08,7.96704e-11,21.72,19.82,5.71469e-10,true,53,0.2233,0.5772,20.47,21.28
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 20, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999027,0.466802,0.000954737,9.319,19.88,0.00225707,false,10,0.01002,0.1187,8.294,8.427
50,1,3.44537e-09,7.04672e-12,25.43,19.83,3.34402e-11,true,29,0.07211,0.3319,24.15,24.57
100,1,1.20953e-09,2.47381e-12,58.51,19.82,1.0212e-14,true,51,0.2273,0.7454,56.58,57.65
200,1,1.19275e-09,2.43949e-12,58.56,19.9,8.41452e-15,true,51,0.2203,0.753,56.63,57.7
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 30, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999896,0.0195207,3.99252e-05,14,19.83,0.000344566,false,10,0.01049,0.1216,12.52,12.66
50,1,1.25419e-09,2.56516e-12,40.47,20.49,1.22069e-14,true,26,0.05837,0.3473,38.75,39.18
100,1,1.25688e-09,2.57066e-12,97.09,19.8,2.35077e-14,true,51,0.2253,0.8314,94.62,95.8
200,1,1.26738e-09,2.59214e-12,97.03,19.79,1.60662e-14,true,51,0.2286,0.8391,94.52,95.72


==> plots/horeka/gmres_poly_results/12_Aug_2022/Transport.txt <==
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.157059,1.78759e-06,7.29093e-05,1.432,6.725e-05,0.941888,false,10,0.01163,0.03925,1.001,1.056
50,0.996172,4.20811e-08,1.71634e-06,5.507,8.486e-06,0.00540322,false,50,0.2503,0.1918,4.743,5.195
100,0.999838,5.78066e-10,2.35772e-08,10.58,9.045e-06,0.000187541,false,100,0.5045,0.3162,9.416,10.25
200,0.999999,2.3654e-12,9.64762e-11,19.81,8.579e-06,1.56413e-06,true,193,0.9197,0.5108,18.04,19.49
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.325669,7.57593e-07,3.08994e-05,3.061,2.739e-05,0.806554,false,10,0.01154,0.04117,2.028,2.084
50,1,2.1932e-12,8.94528e-11,9.853,8.605e-06,1.23059e-07,true,45,0.199,0.1701,8.547,8.926
100,1,2.1932e-12,8.94528e-11,10.03,8.3e-06,1.23059e-07,true,45,0.1985,0.175,8.729,9.114
200,1,2.1932e-12,8.94528e-11,9.9,8.073e-06,1.23059e-07,true,45,0.2029,0.1739,8.598,8.986
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.380106,6.17408e-07,2.51818e-05,3.991,2.608e-05,0.744295,false,10,0.01176,0.03976,2.564,2.62
50,1,2.08818e-12,8.51694e-11,10.38,8.171e-06,1.18314e-07,true,36,0.1327,0.1347,8.761,9.038
100,1,2.08818e-12,8.51694e-11,10.37,8.618e-06,1.18314e-07,true,36,0.1311,0.1376,8.765,9.044
200,1,2.08818e-12,8.51694e-11,10.33,8.648e-06,1.18314e-07,true,36,0.1285,0.1446,8.712,8.995
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.42499,5.75902e-07,2.34889e-05,4.903,2.626e-05,0.672265,false,10,0.01133,0.03979,3.017,3.072
50,1,1.96386e-12,8.00988e-11,10.66,8.393e-06,1.11849e-07,true,30,0.09326,0.1186,8.614,8.835
100,1,1.96386e-12,8.00988e-11,10.46,9.144e-06,1.11849e-07,true,30,0.09175,0.1202,8.449,8.67
200,1,1.96386e-12,8.00988e-11,11.05,8.624e-06,1.11849e-07,true,30,0.0909,0.1203,9.028,9.248
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.231805,1.30236e-06,5.31184e-05,1.59,0.004063,0.890362,false,10,0.01089,0.04168,1.16,1.216
50,1.00001,2.29913e-10,9.37731e-09,6.063,0.003983,3.33884e-05,false,50,0.2347,0.1725,5.307,5.724
100,1,2.30874e-12,9.4165e-11,10.27,0.003962,8.21699e-07,true,84,0.3563,0.2548,9.297,9.923
200,1,2.30874e-12,9.4165e-11,10.22,0.003966,8.21699e-07,true,84,0.3461,0.2572,9.262,9.88
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.387981,6.7811e-07,2.76576e-05,3.232,0.00356,0.73247,false,10,0.01069,0.03705,2.18,2.231
50,1,2.15546e-12,8.79135e-11,7.821,0.003769,1.29751e-07,true,32,0.09707,0.1046,6.651,6.861
100,1,2.15546e-12,8.79135e-11,7.767,0.003734,1.29751e-07,true,32,0.09807,0.1107,6.591,6.808
200,1,2.15546e-12,8.79135e-11,7.937,0.003785,1.29751e-07,true,32,0.09749,0.1059,6.751,6.962
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.891732,2.66033e-07,1.08505e-05,4.243,0.003665,0.115357,false,10,0.0107,0.03819,2.796,2.848
50,1,1.6836e-12,6.86677e-11,8.405,0.00376,9.7486e-08,true,26,0.06591,0.08526,6.877,7.036
100,1,1.6836e-12,6.86677e-11,8.441,0.003782,9.7486e-08,true,26,0.0658,0.08773,6.899,7.06
200,1,1.6836e-12,6.86677e-11,8.416,0.00385,9.7486e-08,true,26,0.06436,0.0866,6.895,7.053
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999683,1.67572e-08,6.83465e-07,5.192,0.003596,0.000976934,false,10,0.01097,0.04125,3.256,3.312
50,1,1.37969e-12,5.62724e-11,8.8,0.003755,8.31543e-08,true,22,0.04745,0.07947,6.82,6.954
100,1,1.37969e-12,5.62724e-11,8.719,0.003749,8.31543e-08,true,22,0.04716,0.07531,6.738,6.868
200,1,1.37969e-12,5.62724e-11,8.725,0.003743,8.31543e-08,true,22,0.04769,0.07439,6.726,6.855
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.311801,1.1153e-06,4.54889e-05,3.407,0.4784,0.819397,false,10,0.01159,0.03938,2.813,2.868
50,1,2.43014e-11,9.91164e-10,14.31,0.4771,8.09417e-07,false,50,0.2446,0.1914,13.36,13.81
100,1,2.07939e-12,8.48107e-11,12.93,0.4784,9.40898e-08,true,45,0.1985,0.1695,12.06,12.44
200,1,1.72815e-12,7.04851e-11,17.07,0.4777,5.74056e-08,true,60,0.2519,0.2124,16.1,16.57
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.124041,3.21425e-06,0.000131098,6.975,0.4779,0.965428,false,10,0.01162,0.03975,5.604,5.659
50,0.124108,3.21312e-06,0.000131052,28.35,0.4781,0.965337,false,50,0.2436,0.1953,26.63,27.08
100,0.124108,3.21312e-06,0.000131051,55.51,0.4793,0.965336,false,100,0.4933,0.3165,53.39,54.22
200,0.124108,3.21312e-06,0.000131051,109.2,0.4791,0.965336,false,200,0.9573,0.5404,106.4,107.9
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999834,1.75075e-08,7.14069e-07,9.122,0.4771,0.000494674,false,10,0.01246,0.04129,7.206,7.263
50,1,1.25844e-12,5.13271e-11,17.41,0.4773,4.9324e-08,true,23,0.05422,0.08824,15.43,15.58
100,1,1.25864e-12,5.13352e-11,17.67,0.4789,4.93713e-08,true,23,0.05468,0.08828,15.7,15.85
200,1,1.25699e-12,5.12682e-11,17.41,0.4782,4.92509e-08,true,23,0.055,0.08385,15.44,15.58
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.214744,1.80519e-06,7.36273e-05,10.88,0.4773,0.89348,false,10,0.01154,0.03988,8.443,8.498
50,0.312886,1.09451e-06,4.46409e-05,42.13,0.4764,0.808508,false,50,0.2392,0.1904,39.35,39.79
100,0.312879,1.09364e-06,4.46054e-05,83.31,0.4776,0.808506,false,100,0.4848,0.3179,80.15,80.97
200,0.312879,1.09316e-06,4.45861e-05,164.7,0.4785,0.808506,false,200,0.9619,0.5383,160.8,162.3
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.239461,1.25325e-06,5.11153e-05,3.586,0.02675,0.884275,false,10,0.0116,0.03922,2.99,3.045
50,1.00001,1.99624e-10,8.14194e-09,15.1,0.02755,2.64877e-05,false,50,0.2459,0.195,14.13,14.58
100,1,2.24263e-12,9.14689e-11,25.59,0.02751,9.52636e-07,true,85,0.3705,0.2886,24.4,25.07
200,1,2.24263e-12,9.14689e-11,25.61,0.02767,9.52636e-07,true,85,0.373,0.2857,24.42,25.09
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.394165,6.71621e-07,2.7393e-05,7.481,0.02596,0.721965,false,10,0.01181,0.04021,6.06,6.115
50,1,2.15923e-12,8.80671e-11,19.29,0.02741,1.35056e-07,true,31,0.09736,0.1221,17.75,17.97
100,1,2.15923e-12,8.80671e-11,18.93,0.02702,1.35056e-07,true,31,0.09651,0.1168,17.38,17.6
200,1,2.15923e-12,8.80671e-11,18.7,0.02757,1.35056e-07,true,31,0.09534,0.1189,17.2,17.42
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.973918,1.30264e-07,5.313e-06,9.512,0.02711,0.0276525,false,10,0.01176,0.04267,7.595,7.653
50,1,1.71458e-12,6.99316e-11,19.27,0.02785,1.0734e-07,true,25,0.06299,0.09715,17.29,17.46
100,1,1.71458e-12,6.99313e-11,19.45,0.02785,1.0734e-07,true,25,0.06527,0.09862,17.48,17.65
200,1,1.71458e-12,6.99313e-11,19.54,0.02817,1.0734e-07,true,25,0.06408,0.1016,17.54,17.72
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999851,1.28159e-08,5.22714e-07,11.37,0.02543,0.000796225,false,10,0.01171,0.04437,8.885,8.944
50,1,1.99308e-12,8.12903e-11,20.01,0.02666,1.05953e-07,true,21,0.04772,0.07889,17.5,17.63
100,1,1.99307e-12,8.12902e-11,20.42,0.02649,1.05953e-07,true,21,0.04597,0.08533,17.91,18.05
200,1,1.99308e-12,8.12903e-11,20.08,0.02648,1.05953e-07,true,21,0.0457,0.08187,17.59,17.73
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.246232,1.21251e-06,4.9454e-05,4.284,0.02652,0.878753,false,10,0.01127,0.03947,3.629,3.684
50,1.00001,1.713e-10,6.98669e-09,18.29,0.02761,2.06156e-05,false,50,0.242,0.1974,17.26,17.71
100,1,2.23645e-12,9.12167e-11,29.75,0.0274,1.18371e-06,true,85,0.37,0.2803,28.52,29.19
200,1,2.21863e-12,9.049e-11,30.64,0.02767,1.16508e-06,true,85,0.3685,0.2842,29.41,30.08
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.404471,6.62344e-07,2.70146e-05,8.494,0.02623,0.704639,false,10,0.01182,0.04088,7.008,7.064
50,1,2.34205e-12,9.55236e-11,21.54,0.02663,1.40545e-07,true,30,0.0932,0.1216,19.91,20.13
100,1,2.34205e-12,9.55236e-11,21.34,0.02671,1.40545e-07,true,30,0.09121,0.1149,19.73,19.95
200,1,2.34205e-12,9.55236e-11,21.91,0.02669,1.40545e-07,true,30,0.09202,0.1182,20.26,20.48
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.989453,8.30963e-08,3.3892e-06,11.2,0.02666,0.0112256,false,10,0.01257,0.04109,9.121,9.178
50,1,1.34673e-12,5.4928e-11,22.75,0.02769,8.23845e-08,true,25,0.06462,0.1035,20.62,20.8
100,1,1.34672e-12,5.4928e-11,22.55,0.02759,8.23848e-08,true,25,0.06555,0.09783,20.41,20.58
200,1,1.34672e-12,5.4928e-11,22.9,0.02776,8.23848e-08,true,25,0.0651,0.09491,20.81,20.98
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.99676,4.65183e-08,1.89731e-06,13.32,0.02512,0.0035312,false,10,0.01223,0.04031,10.67,10.73
50,1,2.36986e-12,9.66578e-11,24.65,0.02665,1.14749e-07,true,21,0.04746,0.07961,21.93,22.07
100,1,2.36986e-12,9.66578e-11,24.1,0.02715,1.14749e-07,true,21,0.0476,0.08641,21.4,21.54
200,1,9.75046e-13,3.97686e-11,25.18,0.02633,5.80213e-08,true,22,0.05163,0.08498,22.46,22.61
Matrix=Transport.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 5, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.170002,1.84523e-06,7.52602e-05,0.6138,5.982,0.933565,false,10,0.01091,0.04308,0.4505,0.5079
50,1.00004,2.0143e-09,8.21561e-08,2.691,5.953,0.000188818,false,50,0.2348,0.2076,2.169,2.621
100,1.00001,1.21287e-11,4.94684e-10,5.17,5.958,7.02776e-06,false,100,0.4808,0.3174,4.288,5.101
200,1,2.26642e-12,9.24391e-11,6.437,5.952,1.26157e-06,true,128,0.5591,0.3744,5.417,6.371
Matrix=Transport.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.314723,8.8411e-07,3.60596e-05,1.096,5.976,0.817682,false,10,0.01132,0.0402,0.8856,0.9406
50,1,2.44776e-12,9.98352e-11,4.188,5.953,1.13247e-07,true,44,0.1859,0.1744,3.696,4.066
100,1,2.44776e-12,9.98352e-11,4.159,5.958,1.13247e-07,true,44,0.1855,0.1716,3.669,4.037
200,1,2.44776e-12,9.98352e-11,4.151,5.955,1.13247e-07,true,44,0.1848,0.1714,3.662,4.029
Matrix=Transport.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 20, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.998498,3.24763e-08,1.32459e-06,2.03,5.974,0.00174719,false,10,0.01103,0.03991,1.697,1.752
50,1,1.53204e-12,6.24865e-11,4.116,6.176,7.62298e-08,true,23,0.05373,0.0909,3.72,3.873
100,1,1.53204e-12,6.24865e-11,4.105,5.965,7.62298e-08,true,23,0.05305,0.08844,3.719,3.867
200,1,1.53204e-12,6.24865e-11,4.094,5.985,7.62298e-08,true,23,0.05316,0.0886,3.709,3.858
Matrix=Transport.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 30, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1.00002,5.50539e-10,2.24545e-08,3.032,5.976,7.63809e-05,false,10,0.01129,0.04157,2.559,2.615
50,1,1.73108e-12,7.06046e-11,4.207,5.96,7.48667e-08,true,15,0.02384,0.05921,3.729,3.817
100,1,1.73108e-12,7.06046e-11,4.228,5.975,7.48667e-08,true,15,0.02356,0.0639,3.752,3.846
200,1,1.73108e-12,7.06046e-11,4.169,5.957,7.48667e-08,true,15,0.02321,0.05938,3.699,3.788


==> plots/horeka/gmres_poly_results/12_Aug_2022/Transport_RCM.txt <==
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.157059,1.78759e-06,7.29093e-05,1.414,6.691e-05,0.941888,false,10,0.01211,0.03934,0.978,1.034
50,0.996172,4.20811e-08,1.71634e-06,5.364,8.618e-06,0.00540322,false,50,0.2554,0.2012,4.584,5.05
100,0.999838,5.78066e-10,2.35772e-08,10.3,8.393e-06,0.000187541,false,100,0.4886,0.3046,9.182,9.99
200,0.999999,2.3654e-12,9.64762e-11,19.46,8.492e-06,1.56413e-06,true,193,0.9371,0.5048,17.68,19.15
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.325669,7.57593e-07,3.08994e-05,2.972,2.868e-05,0.806554,false,10,0.0119,0.03816,1.968,2.022
50,1,2.1932e-12,8.94528e-11,9.99,8.937e-06,1.23059e-07,true,45,0.2013,0.1711,8.672,9.055
100,1,2.1932e-12,8.94528e-11,9.616,8.089e-06,1.23059e-07,true,45,0.207,0.175,8.294,8.688
200,1,2.1932e-12,8.94528e-11,9.649,8.3e-06,1.23059e-07,true,45,0.1995,0.1663,8.334,8.711
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.380106,6.17408e-07,2.51818e-05,4.088,2.768e-05,0.744295,false,10,0.01202,0.04039,2.662,2.718
50,1,2.08818e-12,8.51694e-11,10.35,8.248e-06,1.18314e-07,true,36,0.1301,0.1316,8.703,8.974
100,1,2.08818e-12,8.51694e-11,10.26,8.443e-06,1.18314e-07,true,36,0.1384,0.1429,8.637,8.928
200,1,2.08818e-12,8.51694e-11,10.23,8.699e-06,1.18314e-07,true,36,0.1326,0.1358,8.595,8.874
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.42499,5.75902e-07,2.34889e-05,4.998,2.778e-05,0.672265,false,10,0.01157,0.04135,3.063,3.12
50,1,1.96386e-12,8.00988e-11,10.97,9.473e-06,1.1185e-07,true,30,0.09226,0.1208,8.899,9.121
100,1,1.96386e-12,8.00988e-11,10.67,8.259e-06,1.1185e-07,true,30,0.09542,0.12,8.631,8.855
200,1,1.96386e-12,8.00988e-11,10.91,8.317e-06,1.1185e-07,true,30,0.09192,0.1257,8.831,9.058
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.231805,1.30236e-06,5.31184e-05,1.493,0.002799,0.890362,false,10,0.01135,0.0395,1.073,1.128
50,1.00001,2.29913e-10,9.37731e-09,5.905,0.003044,3.33884e-05,false,50,0.2379,0.1701,5.151,5.568
100,1,2.30874e-12,9.4165e-11,9.57,0.003061,8.21699e-07,true,84,0.3549,0.2461,8.614,9.23
200,1,2.30874e-12,9.4165e-11,9.55,0.003033,8.21699e-07,true,84,0.3511,0.2439,8.619,9.229
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.387981,6.7811e-07,2.76576e-05,3.186,0.002525,0.73247,false,10,0.01087,0.03754,2.152,2.204
50,1,2.15546e-12,8.79135e-11,7.715,0.003078,1.29751e-07,true,32,0.09718,0.1077,6.537,6.75
100,1,2.15546e-12,8.79135e-11,7.504,0.003019,1.29751e-07,true,32,0.09802,0.106,6.34,6.552
200,1,2.15546e-12,8.79135e-11,7.632,0.002984,1.29751e-07,true,32,0.09857,0.1017,6.473,6.681
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.891732,2.66033e-07,1.08505e-05,4.127,0.002579,0.115357,false,10,0.01069,0.0357,2.669,2.719
50,1,1.68359e-12,6.86677e-11,8.039,0.003182,9.74858e-08,true,26,0.06519,0.08661,6.488,6.647
100,1,1.68359e-12,6.86677e-11,8.092,0.00317,9.74858e-08,true,26,0.06636,0.08624,6.553,6.713
200,1,1.68359e-12,6.86677e-11,8.083,0.003193,9.74858e-08,true,26,0.06589,0.09133,6.533,6.698
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999683,1.67572e-08,6.83465e-07,5.087,0.002534,0.000976934,false,10,0.01083,0.03916,3.158,3.212
50,1,1.37968e-12,5.62722e-11,8.772,0.002977,8.31542e-08,true,22,0.0482,0.08429,6.776,6.916
100,1,1.37968e-12,5.62722e-11,8.705,0.00299,8.31542e-08,true,22,0.04887,0.07157,6.659,6.786
200,1,1.37968e-12,5.62722e-11,8.657,0.002995,8.31542e-08,true,22,0.04844,0.08105,6.671,6.808
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.36338,9.88296e-07,4.0309e-05,3.347,0.5022,0.765202,false,10,0.01176,0.03836,2.761,2.814
50,1,2.41605e-12,9.85419e-11,11.17,0.4985,1.10296e-07,true,39,0.1502,0.149,10.37,10.68
100,1,2.41605e-12,9.85419e-11,11,0.5003,1.10296e-07,true,39,0.1502,0.1438,10.2,10.5
200,1,2.41605e-12,9.85419e-11,10.94,0.4986,1.10296e-07,true,39,0.1484,0.1459,10.13,10.44
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.99999,7.99714e-09,3.26174e-07,6.716,0.4659,0.000403731,false,10,0.01168,0.03663,5.332,5.384
50,1,2.38386e-12,9.72287e-11,17.75,0.4638,1.23229e-08,true,32,0.1021,0.1207,16.24,16.47
100,1,2.38385e-12,9.72287e-11,17.82,0.4633,1.23229e-08,true,32,0.1028,0.1163,16.3,16.52
200,1,2.38385e-12,9.72287e-11,17.83,0.4631,1.23229e-08,true,32,0.1041,0.115,16.3,16.53
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.390359,9.19647e-07,3.75091e-05,8.676,0.4647,0.725443,false,10,0.01163,0.04085,6.752,6.808
50,1.00001,1.24421e-10,5.07469e-09,33.78,0.4642,1.43368e-05,false,50,0.2454,0.1863,31.54,31.98
100,1,1.49833e-12,6.11115e-11,63.82,0.464,5.02628e-07,true,96,0.4554,0.2983,61.22,61.99
200,1,1.49833e-12,6.11115e-11,63.27,0.4633,5.02627e-07,true,96,0.4556,0.3034,60.71,61.49
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.374246,9.64052e-07,3.93201e-05,10.56,0.4665,0.749538,false,10,0.01212,0.03977,8.123,8.178
50,1.00001,4.54277e-09,1.85283e-07,41.5,0.4637,7.90512e-05,false,50,0.2413,0.1934,38.73,39.17
100,1,2.45269e-11,1.00036e-09,82.07,0.4682,5.33721e-06,false,100,0.4883,0.3018,78.88,79.68
200,1,2.44995e-12,9.99246e-11,133.9,0.4647,1.79103e-06,true,162,0.7477,0.4475,130.3,131.6
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.239449,1.25335e-06,5.11195e-05,3.454,0.02482,0.884283,false,10,0.01208,0.04365,2.852,2.912
50,1.00001,2.14688e-10,8.75632e-09,14.91,0.02543,2.98416e-05,false,50,0.2469,0.1977,13.95,14.4
100,1,2.10645e-12,8.59143e-11,25.58,0.02594,7.62771e-07,true,85,0.3757,0.287,24.37,25.05
200,1,2.06133e-12,8.40741e-11,24.96,0.02565,7.32411e-07,true,85,0.3722,0.2831,23.77,24.45
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.394182,6.71603e-07,2.73923e-05,7.086,0.02482,0.721936,false,10,0.012,0.04004,5.679,5.735
50,1,2.30683e-12,9.40871e-11,18.5,0.0251,1.38734e-07,true,31,0.0985,0.1206,16.91,17.14
100,1,2.30683e-12,9.40871e-11,18.5,0.02526,1.38734e-07,true,31,0.1037,0.1272,16.95,17.19
200,1,2.30683e-12,9.40872e-11,18.29,0.02557,1.38734e-07,true,31,0.09652,0.1176,16.77,16.99
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.973838,1.30461e-07,5.32105e-06,8.959,0.02401,0.0277376,false,10,0.01173,0.0414,7.062,7.118
50,1,1.85573e-12,7.56884e-11,18.84,0.02512,1.12897e-07,true,25,0.06369,0.09618,16.85,17.02
100,1,1.85573e-12,7.56884e-11,19.81,0.02513,1.12897e-07,true,25,0.06408,0.09541,17.8,17.96
200,1,1.85574e-12,7.56887e-11,19.82,0.02523,1.12897e-07,true,25,0.06671,0.09646,17.77,17.94
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999848,1.28766e-08,5.25191e-07,11.32,0.02463,0.000797114,false,10,0.01237,0.04207,8.811,8.87
50,1,1.17128e-12,4.77721e-11,20.54,0.02541,6.67784e-08,true,22,0.05101,0.08496,18.01,18.15
100,1,1.17115e-12,4.77668e-11,21.31,0.02545,6.67731e-08,true,22,0.0535,0.08743,18.79,18.94
200,1,1.17127e-12,4.7772e-11,20.59,0.02553,6.67784e-08,true,22,0.05067,0.08348,18.03,18.17
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.245876,1.21462e-06,4.954e-05,4.099,0.02453,0.87904,false,10,0.01213,0.03978,3.449,3.504
50,1.00001,1.94504e-10,7.93311e-09,17.03,0.02536,2.5395e-05,false,50,0.25,0.1874,16.02,16.47
100,1,2.11115e-12,8.61062e-11,29.03,0.02551,8.80775e-07,true,86,0.3819,0.2753,27.8,28.48
200,1,2.11115e-12,8.61062e-11,31.01,0.0257,8.80775e-07,true,86,0.3872,0.2654,29.76,30.43
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.4045,6.62319e-07,2.70136e-05,8.261,0.02482,0.704591,false,10,0.01158,0.04165,6.762,6.818
50,1,1.6602e-12,6.77136e-11,21.32,0.02552,1.03813e-07,true,31,0.09843,0.116,19.7,19.93
100,1,1.66021e-12,6.77139e-11,21.67,0.02563,1.03814e-07,true,31,0.1005,0.1162,20.07,20.29
200,1,1.66021e-12,6.77139e-11,22.01,0.02613,1.03814e-07,true,31,0.09955,0.1135,20.33,20.55
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.979103,1.16601e-07,4.75573e-06,10.8,0.02408,0.0221515,false,10,0.01184,0.04199,8.751,8.808
50,1,1.5063e-12,6.14365e-11,22.18,0.02488,9.41419e-08,true,25,0.06649,0.0955,20.04,20.21
100,1,1.5063e-12,6.14365e-11,22.49,0.02471,9.41419e-08,true,25,0.06461,0.09829,20.38,20.55
200,1,1.50631e-12,6.14367e-11,22.38,0.02472,9.4141e-08,true,25,0.06558,0.1014,20.25,20.43
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.86023,2.98825e-07,1.2188e-05,13.2,0.02459,0.149518,false,10,0.01314,0.04017,10.48,10.53
50,1,9.18413e-13,3.74587e-11,25.33,0.02522,5.24409e-08,true,23,0.05668,0.09082,22.65,22.8
100,1,8.53754e-13,3.48215e-11,26.27,0.0253,4.86617e-08,true,23,0.05631,0.09284,23.53,23.69
200,1,9.1369e-13,3.72661e-11,26.22,0.02534,5.21973e-08,true,23,0.05979,0.0867,23.47,23.63
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 5, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.234587,1.26763e-06,5.1702e-05,1.351,3.516,0.887921,false,10,0.01119,0.03827,1.135,1.188
50,0.999976,6.47772e-10,2.64203e-08,5.99,3.493,9.62699e-05,false,50,0.2437,0.1993,5.409,5.861
100,1,1.86053e-12,7.58841e-11,10.21,3.485,4.46248e-07,true,87,0.3745,0.2782,9.409,10.08
200,1,1.86053e-12,7.58841e-11,10.21,3.492,4.46248e-07,true,87,0.3761,0.2756,9.412,10.08
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.38542,6.73111e-07,2.74538e-05,2.591,3.504,0.736416,false,10,0.01126,0.03876,2.258,2.312
50,1,1.73128e-12,7.06126e-11,7.967,3.484,8.47823e-08,true,35,0.1214,0.1373,7.455,7.723
100,1,1.73128e-12,7.06126e-11,7.981,3.49,8.47823e-08,true,35,0.1232,0.1362,7.467,7.735
200,1,1.73128e-12,7.06126e-11,7.916,3.486,8.47823e-08,true,35,0.1207,0.1302,7.413,7.673
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 20, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999817,6.13785e-09,2.50341e-07,5.074,3.509,0.00054124,false,10,0.01159,0.04031,4.486,4.541
50,1,8.5912e-13,3.50404e-11,8.365,3.487,3.9881e-08,true,18,0.03387,0.07033,7.763,7.873
100,1,8.5912e-13,3.50404e-11,8.371,3.493,3.9881e-08,true,18,0.03348,0.06744,7.773,7.881
200,1,8.5912e-13,3.50404e-11,8.384,3.493,3.9881e-08,true,18,0.03513,0.06842,7.787,7.897
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 30, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,3.76493e-11,1.53558e-09,7.549,3.505,1.06317e-06,false,10,0.01156,0.04056,6.704,6.76
50,1,2.07375e-12,8.45806e-11,8.151,3.487,6.31098e-08,true,11,0.01384,0.0422,7.339,7.401
100,1,2.07375e-12,8.45806e-11,8.163,3.482,6.31098e-08,true,11,0.01353,0.04343,7.334,7.396
200,1,2.07375e-12,8.45806e-11,8.129,3.504,6.31098e-08,true,11,0.01364,0.04451,7.31,7.374


==> plots/horeka/gmres_poly_results/12_Aug_2022/af_shell10.txt <==
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.631544,2.84682,0.00018099,2.499,6.66e-05,0.775043,false,10,0.01103,0.06729,1.96,2.042
50,0.631895,0.819923,5.21276e-05,10.32,9.825e-06,0.774666,false,50,0.2273,0.3031,9.378,9.919
100,0.632019,0.520084,3.3065e-05,19.61,9.95e-06,0.774449,false,100,0.4695,0.5429,18.18,19.21
200,0.632144,0.340316,2.1636e-05,38.44,9.41e-06,0.774239,false,200,0.9234,0.9995,36.09,38.04
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.63249,0.161896,1.02927e-05,5.127,2.588e-05,0.773622,false,10,0.01108,0.06537,3.937,4.017
50,0.635065,0.0154562,9.82644e-07,19.81,9.712e-06,0.764519,false,50,0.2272,0.3153,18.18,18.74
100,0.63858,0.00716768,4.55694e-07,38.47,1.018e-05,0.745318,false,100,0.4628,0.5322,36.4,37.41
200,0.646756,0.00466943,2.96865e-07,75.75,1.029e-05,0.699161,false,200,0.9288,0.9807,72.73,74.66
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.632776,0.0995146,6.32677e-06,6.548,2.617e-05,0.772947,false,10,0.01064,0.06481,4.908,4.987
50,0.636362,0.0103066,6.55255e-07,24.94,1.035e-05,0.757286,false,50,0.2318,0.3072,22.87,23.42
100,0.642308,0.00543553,3.45571e-07,48.51,1.014e-05,0.724582,false,100,0.4642,0.5299,45.96,46.97
200,0.663274,0.0036901,2.34603e-07,95.44,1.036e-05,0.640448,false,200,0.9162,0.9847,92,93.93
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.633041,0.0708567,4.50481e-06,8.063,2.635e-05,0.772259,false,10,0.01068,0.06666,5.945,6.026
50,0.637778,0.00796658,5.06485e-07,30.78,9.84e-06,0.749377,false,50,0.23,0.3192,28.21,28.77
100,0.64752,0.00467913,2.97482e-07,58.23,1.076e-05,0.699826,false,100,0.4605,0.5433,55.19,56.21
200,0.685864,0.00309093,1.9651e-07,113.9,9.734e-06,0.585502,false,200,0.9135,0.9885,110,111.9
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.632832,0.141384,8.98869e-06,2.635,0.004889,0.77359,false,10,0.01078,0.06577,2.11,2.19
50,0.635231,0.015,9.53644e-07,10.71,0.004675,0.767676,false,50,0.2382,0.3099,9.744,10.3
100,0.638337,0.00714966,4.54549e-07,21.11,0.004644,0.757074,false,100,0.4752,0.5463,19.66,20.7
200,0.643052,0.00494784,3.14565e-07,41.17,0.004612,0.734528,false,200,0.9396,1.007,38.77,40.75
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.633523,0.050929,3.23787e-06,5.525,0.004548,0.772235,false,10,0.01094,0.06596,4.303,4.384
50,0.638686,0.00680677,4.32749e-07,21.59,0.004932,0.755579,false,50,0.2306,0.3126,19.94,20.49
100,0.64703,0.00457225,2.90687e-07,41.41,0.004908,0.722417,false,100,0.4685,0.5448,39.28,40.31
200,0.666552,0.00362625,2.30544e-07,82.95,0.004932,0.642606,false,200,0.9156,1.013,79.88,81.83
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.633865,0.0363698,2.31225e-06,7.138,0.004465,0.7715,false,10,0.01101,0.06594,5.46,5.541
50,0.640379,0.00579761,3.6859e-07,28.28,0.004675,0.748728,false,50,0.2308,0.3126,26.14,26.7
100,0.652774,0.00420852,2.67562e-07,55.36,0.004776,0.700031,false,100,0.4775,0.5394,52.77,53.8
200,0.690281,0.00300299,1.90919e-07,107.7,0.005241,0.583409,false,200,0.9182,1.022,104.2,106.1
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.634198,0.0276912,1.7605e-06,8.726,0.004455,0.7707,false,10,0.01094,0.06833,6.541,6.624
50,0.642614,0.00515907,3.27994e-07,32.19,0.004701,0.739374,false,50,0.2291,0.3235,29.55,30.11
100,0.663372,0.00388323,2.46881e-07,63.11,0.004693,0.663867,false,100,0.4675,0.5588,60.01,61.05
200,0.718134,0.00249227,1.58449e-07,125.2,0.004662,0.532824,false,200,0.9232,1.02,121.1,123.1
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.63324,0.0868509,5.52166e-06,6.147,1.066,0.773422,false,10,0.01086,0.06823,5.314,5.397
50,0.637425,0.0105429,6.70276e-07,25.93,1.064,0.760588,false,50,0.2364,0.3159,24.65,25.21
100,0.643257,0.00648498,4.12291e-07,51.16,1.063,0.737754,false,100,0.4643,0.5602,49.41,50.45
200,0.655742,0.00515034,3.27439e-07,101.5,1.064,0.680761,false,200,0.925,1.026,98.84,100.8
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.634346,0.031211,1.98428e-06,12.16,1.065,0.770907,false,10,0.01066,0.06757,10.34,10.43
50,0.643936,0.00634647,4.03485e-07,50.28,1.063,0.734369,false,50,0.2261,0.317,48.02,48.58
100,0.674229,0.00472875,3.00636e-07,99.71,1.063,0.635103,false,100,0.4597,0.5578,96.97,98
200,0.73746,0.00286367,1.82062e-07,196.5,1.064,0.505742,false,200,0.9356,1.002,192.8,194.8
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.634859,0.02279,1.44891e-06,15.69,1.065,0.769431,false,10,0.01098,0.06691,13.29,13.37
50,0.648929,0.00569539,3.62091e-07,64.81,1.065,0.7148,false,50,0.2288,0.3242,61.94,62.51
100,0.755458,0.00336041,2.13642e-07,125.9,1.065,0.504426,false,100,0.4616,0.5601,122.6,123.6
200,0.824734,0.00146872,9.33756e-08,250,1.064,0.41951,false,200,0.9216,1.018,245.7,247.7
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.635334,0.0181908,1.15651e-06,19.21,1.064,0.767899,false,10,0.01054,0.06927,16.13,16.21
50,0.654193,0.00535607,3.40519e-07,79.26,1.063,0.693876,false,50,0.2274,0.3204,75.7,76.26
100,0.837888,0.0020589,1.30897e-07,153.8,1.064,0.437051,false,100,0.4524,0.5571,149.8,150.9
200,0.875387,0.000688188,4.37524e-08,304.4,1.064,0.390695,false,200,0.922,1.035,299.4,301.4
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.632833,0.144316,9.17505e-06,6.239,0.03924,0.77601,false,10,0.01089,0.06674,5.39,5.471
50,0.635258,0.0148562,9.44499e-07,26.23,0.03911,0.769897,false,50,0.2318,0.3211,24.95,25.51
100,0.638402,0.00708795,4.50625e-07,52.48,0.03961,0.759016,false,100,0.476,0.5484,50.71,51.75
200,0.643212,0.0049192,3.12744e-07,101.5,0.03912,0.735826,false,200,0.9329,0.9942,98.77,100.7
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.633555,0.0497184,3.16091e-06,12.83,0.03836,0.774565,false,10,0.0109,0.06912,10.96,11.04
50,0.638779,0.0067313,4.27951e-07,53.24,0.03957,0.757386,false,50,0.2301,0.3205,50.93,51.49
100,0.647424,0.00453789,2.88502e-07,104.6,0.03987,0.722989,false,100,0.469,0.5657,101.8,102.9
200,0.668215,0.00357458,2.27259e-07,214,0.03978,0.639852,false,200,0.9302,1.066,210.2,212.2
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.633905,0.0353862,2.24972e-06,16.56,0.03891,0.773792,false,10,0.01055,0.06609,14.1,14.18
50,0.640586,0.0057224,3.63809e-07,68.36,0.0393,0.749938,false,50,0.235,0.317,65.44,66
100,0.653606,0.00417344,2.65332e-07,135.7,0.03959,0.698923,false,100,0.4722,0.5507,132.3,133.4
200,0.693643,0.00292972,1.86261e-07,279.5,0.03985,0.578965,false,200,0.9547,1.042,275,277
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.634238,0.0270069,1.717e-06,19.77,0.03929,0.772964,false,10,0.01069,0.06657,16.63,16.71
50,0.642846,0.00511544,3.25221e-07,79.99,0.03991,0.740476,false,50,0.2288,0.3183,76.42,76.97
100,0.665199,0.00384054,2.44167e-07,158.4,0.0394,0.660675,false,100,0.4563,0.5524,154.4,155.4
200,0.722473,0.00242405,1.54112e-07,313.8,0.03985,0.528875,false,200,0.9119,1.017,308.8,310.8
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.632906,0.133983,8.51812e-06,7.468,0.04006,0.778345,false,10,0.01064,0.06693,6.517,6.598
50,0.635363,0.0143844,9.14505e-07,32.11,0.03955,0.77193,false,50,0.2329,0.3116,30.73,31.28
100,0.638624,0.00690559,4.39031e-07,62.59,0.0397,0.760465,false,100,0.466,0.545,60.71,61.74
200,0.643661,0.00484618,3.08102e-07,123.5,0.03981,0.735934,false,200,0.9385,1.024,120.7,122.7
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.633575,0.0505383,3.21304e-06,15.22,0.03951,0.776973,false,10,0.01084,0.06845,13.14,13.23
50,0.638889,0.00666594,4.23795e-07,64.2,0.03998,0.759213,false,50,0.2316,0.3156,61.68,62.23
100,0.647797,0.00450884,2.86655e-07,126.4,0.03975,0.723727,false,100,0.4677,0.5506,123.4,124.4
200,0.669759,0.0035282,2.2431e-07,248.1,0.04053,0.637711,false,200,0.9219,1.03,244.1,246.1
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.63396,0.0347716,2.21065e-06,19.19,0.03942,0.776105,false,10,0.01092,0.06589,16.49,16.57
50,0.640755,0.00567482,3.60784e-07,80.76,0.0399,0.751412,false,50,0.2357,0.3074,77.58,78.13
100,0.654246,0.00414911,2.63785e-07,157.5,0.03969,0.698697,false,100,0.4633,0.5473,153.9,154.9
200,0.696174,0.00287708,1.82914e-07,311.1,0.03991,0.576492,false,200,0.9368,1.025,306.4,308.4
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.634297,0.0265152,1.68574e-06,23.72,0.03865,0.775244,false,10,0.01118,0.06921,20.23,20.31
50,0.643055,0.00508407,3.23226e-07,96.33,0.04111,0.741764,false,50,0.2344,0.3198,92.41,92.97
100,0.666762,0.00380623,2.41986e-07,185.5,0.03973,0.65852,false,100,0.4864,0.5629,181.1,182.2
200,0.725962,0.0023715,1.50771e-07,372.8,0.03988,0.526492,false,200,0.9199,1.043,367.5,369.5
Matrix=af_shell10.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 5, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.806406,71.4669,0.0045436,1.108,5.546,1.13676,false,10,0.01079,0.07019,0.8454,0.9306
50,0.800778,0.838323,5.32975e-05,4.545,5.493,1.13074,false,50,0.2296,0.3104,3.896,4.445
100,0.799849,0.314108,1.99698e-05,8.91,5.49,1.12862,false,100,0.4612,0.5506,7.785,8.812
200,0.798655,0.134793,8.56964e-06,17.69,5.493,1.12557,false,200,0.9571,1.021,15.58,17.59
Matrix=af_shell10.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.802915,119.791,0.00761584,2.188,5.511,1.13418,false,10,0.01093,0.0702,1.886,1.971
50,0.800342,0.508152,3.23064e-05,9.462,5.794,1.12979,false,50,0.2317,0.3319,8.707,9.28
100,0.799307,0.190547,1.21142e-05,18.65,5.474,1.12708,false,100,0.4608,0.5576,17.44,18.47
200,0.797627,0.0823662,5.23654e-06,37.09,5.477,1.12278,false,200,0.919,1.016,34.94,36.9
Matrix=af_shell10.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 20, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.808253,114.395,0.00727278,4.531,5.518,1.13736,false,10,0.01081,0.06662,4.064,4.146
50,0.799483,27.6774,0.00175963,19.77,5.486,1.12685,false,50,0.2391,0.3134,18.85,19.41
100,0.797241,6.8426,0.000435027,39.3,5.486,1.12104,false,100,0.4573,0.5455,37.93,38.95
200,0.793033,8.90917,0.000566412,78.2,5.486,1.11058,false,200,0.937,1.002,75.88,77.84
Matrix=af_shell10.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 30, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,3.54246e+14,4.11638e+17,2.61704e+13,7.581,5.503,3.54246e+14,false,10,0.01066,0.06625,6.903,6.984
50,7.16717e+13,8.32836e+16,5.29486e+12,33.16,5.471,7.16717e+13,false,50,0.2326,0.3138,32.05,32.6
100,9.47768e+14,1.10132e+18,7.00178e+13,66.24,5.477,9.47768e+14,false,100,0.4898,0.5691,64.61,65.69
200,2.12973e+15,2.47477e+18,1.57337e+14,130.6,5.491,2.12973e+15,false,200,0.9323,1.018,128,130


==> plots/horeka/gmres_poly_results/12_Aug_2022/af_shell10_RCM.txt <==
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.631544,2.84682,0.00018099,2.449,6.652e-05,0.775043,false,10,0.01114,0.06588,1.92,2.001
50,0.631895,0.819923,5.21276e-05,9.936,9.922e-06,0.774666,false,50,0.2416,0.3104,8.972,9.534
100,0.632019,0.520084,3.3065e-05,19.21,9.613e-06,0.774449,false,100,0.4744,0.5316,17.78,18.8
200,0.632144,0.340316,2.1636e-05,37.92,9.762e-06,0.774239,false,200,0.928,0.9885,35.59,37.53
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.63249,0.161896,1.02927e-05,5.12,3.116e-05,0.773622,false,10,0.011,0.06625,3.915,3.996
50,0.635065,0.0154562,9.82644e-07,20.02,1.069e-05,0.764519,false,50,0.2326,0.304,18.39,18.94
100,0.63858,0.00716768,4.55694e-07,38.5,1.138e-05,0.745318,false,100,0.4649,0.5462,36.4,37.43
200,0.646756,0.00466943,2.96865e-07,75.12,1.077e-05,0.699161,false,200,0.936,0.9927,72.1,74.05
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.632776,0.0995146,6.32677e-06,6.478,3.007e-05,0.772947,false,10,0.01066,0.06626,4.831,4.912
50,0.636362,0.0103066,6.55255e-07,24.64,9.425e-06,0.757286,false,50,0.2306,0.2952,22.56,23.1
100,0.642308,0.00543553,3.45571e-07,47.2,1.046e-05,0.724582,false,100,0.4654,0.5474,44.66,45.69
200,0.663274,0.0036901,2.34603e-07,92.4,1.029e-05,0.640448,false,200,0.9216,0.9727,88.96,90.88
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.633041,0.0708567,4.50481e-06,8.045,3.099e-05,0.772259,false,10,0.01074,0.06509,5.921,6.001
50,0.637778,0.00796658,5.06485e-07,30.14,1.072e-05,0.749377,false,50,0.2277,0.3008,27.61,28.15
100,0.64752,0.00467913,2.97482e-07,57.73,9.801e-06,0.699826,false,100,0.456,0.5455,54.71,55.72
200,0.685864,0.00309093,1.9651e-07,117.2,1.032e-05,0.585502,false,200,0.9293,1.014,113.2,115.2
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.632832,0.141384,8.98869e-06,2.627,0.003678,0.77359,false,10,0.01067,0.06649,2.106,2.188
50,0.635231,0.015,9.53644e-07,11.03,0.003305,0.767676,false,50,0.2302,0.3078,10.07,10.62
100,0.638337,0.00714966,4.54549e-07,20.97,0.00324,0.757074,false,100,0.4574,0.539,19.55,20.56
200,0.643052,0.00494784,3.14565e-07,41.92,0.003192,0.734528,false,200,0.9316,1.012,39.53,41.5
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.633523,0.050929,3.23787e-06,5.421,0.003428,0.772235,false,10,0.01076,0.06824,4.201,4.284
50,0.638686,0.00680677,4.32749e-07,21.56,0.003254,0.755579,false,50,0.2298,0.3091,19.91,20.46
100,0.64703,0.00457225,2.90687e-07,42.66,0.003249,0.722417,false,100,0.4688,0.5533,40.53,41.56
200,0.666552,0.00362625,2.30544e-07,82.46,0.003289,0.642606,false,200,0.9316,1.019,79.39,81.37
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.633865,0.0363698,2.31225e-06,7.211,0.003545,0.7715,false,10,0.01083,0.06606,5.536,5.617
50,0.640379,0.00579761,3.6859e-07,28,0.003316,0.748728,false,50,0.2318,0.3063,25.88,26.43
100,0.652774,0.00420852,2.67562e-07,54.63,0.003356,0.700031,false,100,0.4765,0.5529,52.03,53.07
200,0.690281,0.00300299,1.90919e-07,107.1,0.003364,0.583409,false,200,0.9422,1.018,103.6,105.5
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.634198,0.0276912,1.7605e-06,8.665,0.003489,0.7707,false,10,0.01141,0.06685,6.497,6.58
50,0.642614,0.00515907,3.27994e-07,32.07,0.003374,0.739374,false,50,0.2295,0.3238,29.42,29.98
100,0.663372,0.00388323,2.46881e-07,64.15,0.003396,0.663867,false,100,0.4693,0.5616,61.04,62.08
200,0.718134,0.00249227,1.58449e-07,125.2,0.003399,0.532824,false,200,0.9125,1.008,121.1,123.1
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.63339,0.0777531,4.94325e-06,6.21,1.064,0.770134,false,10,0.01093,0.07049,5.361,5.447
50,0.637776,0.0100255,6.37386e-07,26.14,1.062,0.756654,false,50,0.2329,0.3231,24.83,25.4
100,0.644061,0.00656666,4.17484e-07,51.57,1.061,0.732041,false,100,0.4664,0.563,49.79,50.84
200,0.657848,0.00531754,3.38069e-07,102.2,1.06,0.670201,false,200,0.9422,1.035,99.48,101.5
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.634561,0.0275821,1.75356e-06,12.17,1.063,0.767426,false,10,0.01112,0.06728,10.37,10.45
50,0.64533,0.00636883,4.04907e-07,51.48,1.061,0.726337,false,50,0.2289,0.3203,49.21,49.77
100,0.69251,0.00462372,2.93959e-07,102,1.063,0.594004,false,100,0.4532,0.5587,99.31,100.3
200,0.760152,0.00265335,1.6869e-07,197.4,1.065,0.474572,false,200,0.9123,1.018,193.8,195.7
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.63511,0.0202872,1.28978e-06,15.56,1.064,0.765802,false,10,0.01051,0.06613,13.15,13.23
50,0.650899,0.00582484,3.70321e-07,64.33,1.064,0.7048,false,50,0.2295,0.3304,61.46,62.03
100,0.801824,0.00286191,1.81949e-07,125.4,1.064,0.459463,false,100,0.4587,0.5499,122.1,123.1
200,0.851964,0.0010859,6.90376e-08,247.3,1.064,0.398388,false,200,0.9069,1.016,243,245
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.635635,0.0163005,1.03633e-06,19.11,1.064,0.764071,false,10,0.01073,0.06774,16.06,16.15
50,0.658986,0.00544186,3.45973e-07,78.85,1.064,0.674481,false,50,0.2331,0.3199,75.35,75.91
100,0.858454,0.00175723,1.11718e-07,152.6,1.065,0.41853,false,100,0.459,0.5455,148.6,149.6
200,0.89046,0.00052838,3.35924e-08,306,1.065,0.378758,false,200,0.9211,1.003,301.1,303.1
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.632851,0.1419,9.0215e-06,6.405,0.0373,0.770838,false,10,0.01092,0.06711,5.541,5.623
50,0.635314,0.0146398,9.30743e-07,26.46,0.03808,0.764866,false,50,0.2341,0.3191,25.16,25.72
100,0.638493,0.00702247,4.46462e-07,52.01,0.03764,0.754141,false,100,0.4646,0.5511,50.23,51.27
200,0.64333,0.0049036,3.11752e-07,103.8,0.03753,0.731118,false,200,0.9288,1.009,101.1,103.1
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.633586,0.0487791,3.10119e-06,12.99,0.03752,0.769427,false,10,0.01039,0.06616,11.13,11.21
50,0.638908,0.00664601,4.22528e-07,54.14,0.03783,0.752401,false,50,0.2262,0.3098,51.83,52.38
100,0.647637,0.004521,2.87428e-07,107.4,0.03827,0.717851,false,100,0.4689,0.5431,104.6,105.6
200,0.668652,0.00356366,2.26564e-07,211.7,0.03777,0.633847,false,200,0.9325,1.02,208,210
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.63394,0.0347793,2.21113e-06,16.44,0.03743,0.768675,false,10,0.01076,0.06746,13.96,14.05
50,0.640702,0.00568253,3.61274e-07,68.49,0.03878,0.745106,false,50,0.2312,0.3034,65.59,66.13
100,0.653784,0.00416858,2.65023e-07,136.1,0.03909,0.693907,false,100,0.4705,0.5508,132.6,133.7
200,0.693663,0.00293152,1.86375e-07,266.4,0.03952,0.573632,false,200,0.9374,1.007,262.1,264.1
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.634278,0.0265599,1.68858e-06,19.66,0.03706,0.767866,false,10,0.01109,0.06676,16.53,16.62
50,0.642971,0.00509134,3.23688e-07,81.25,0.03783,0.735675,false,50,0.2278,0.3249,77.66,78.22
100,0.665533,0.00383607,2.43883e-07,162.8,0.03769,0.655098,false,100,0.4737,0.5452,158.7,159.7
200,0.722346,0.00242995,1.54487e-07,327.7,0.03746,0.52329,false,200,0.9326,1.032,322.6,324.6
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.632954,0.129226,8.21571e-06,7.516,0.0371,0.768042,false,10,0.01078,0.06915,6.566,6.65
50,0.635497,0.0139152,8.84678e-07,31.43,0.03772,0.761886,false,50,0.2342,0.3234,30.03,30.6
100,0.638841,0.00676152,4.29872e-07,61.62,0.0376,0.750675,false,100,0.4731,0.5446,59.74,60.77
200,0.643956,0.00481061,3.05841e-07,123.2,0.03768,0.726336,false,200,0.9574,1.036,120.3,122.4
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.633642,0.0488759,3.10734e-06,15.46,0.03772,0.766744,false,10,0.01114,0.06752,13.37,13.45
50,0.639104,0.00654116,4.15862e-07,63.47,0.03796,0.749482,false,50,0.2294,0.3164,60.95,61.5
100,0.648061,0.0044909,2.85515e-07,123.8,0.03841,0.714138,false,100,0.4696,0.5407,120.9,121.9
200,0.669946,0.0035274,2.24259e-07,244.9,0.03833,0.627724,false,200,0.9413,1.017,241,242.9
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.634039,0.0335898,2.13552e-06,19.28,0.03801,0.765913,false,10,0.01131,0.07178,16.51,16.6
50,0.640995,0.00559832,3.5592e-07,79.57,0.03793,0.741791,false,50,0.2283,0.3259,76.38,76.94
100,0.654622,0.00413958,2.63179e-07,159.4,0.03827,0.688642,false,100,0.4679,0.5495,155.8,156.8
200,0.696204,0.00288099,1.83163e-07,314.7,0.03852,0.565799,false,200,0.9282,1.047,310.1,312.1
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.634386,0.0256605,1.6314e-06,23.59,0.03751,0.765093,false,10,0.01083,0.06795,20.1,20.18
50,0.643306,0.00503915,3.2037e-07,95.99,0.03847,0.732235,false,50,0.2302,0.3236,92.08,92.64
100,0.667445,0.00379781,2.41451e-07,189.6,0.03833,0.647368,false,100,0.4742,0.5493,185.2,186.3
200,0.725711,0.00238334,1.51524e-07,380.3,0.03828,0.51526,false,200,0.9299,1.023,374.9,376.9
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 5, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.782707,0.059894,3.80783e-06,0.9341,5.059,0.632754,false,10,0.01078,0.06686,0.6984,0.7799
50,0.782541,0.00535401,3.40388e-07,3.858,5.026,0.630587,false,50,0.229,0.3,3.22,3.758
100,0.782382,0.00463021,2.94371e-07,7.577,5.005,0.623431,false,100,0.4643,0.5343,6.465,7.478
200,0.78403,0.00432195,2.74773e-07,14.95,5.194,0.576736,false,200,0.921,1.006,12.9,14.85
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.782634,0.0153317,9.74729e-07,1.739,5.067,0.632467,false,10,0.01109,0.06877,1.439,1.523
50,0.78238,0.00462878,2.94281e-07,7.408,5.021,0.623191,false,50,0.2308,0.3102,6.679,7.23
100,0.791556,0.00401576,2.55307e-07,14.59,5.021,0.509009,false,100,0.4606,0.5504,13.38,14.41
200,0.811889,0.00316402,2.01157e-07,28.9,5.02,0.419511,false,200,0.9207,1.003,26.77,28.72
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 20, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.782578,0.00602185,3.82847e-07,3.397,5.068,0.631342,false,10,0.01101,0.06681,2.927,3.009
50,0.797165,0.00386719,2.45862e-07,14.48,5.013,0.47813,false,50,0.2339,0.317,13.56,14.12
100,0.846741,0.00261237,1.66085e-07,28.59,5.017,0.319713,false,100,0.4706,0.5386,27.21,28.24
200,0.910056,0.00133867,8.51076e-08,56.93,5.03,0.181225,false,200,0.9229,1.013,54.61,56.57
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 30, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.782483,0.00492216,3.12933e-07,5.237,5.076,0.629164,false,10,0.01069,0.07064,4.565,4.651
50,0.935959,0.0016527,1.05072e-07,22.21,5.027,0.152968,false,50,0.2309,0.3136,21.11,21.66
100,0.954119,0.00066618,4.23533e-08,43.75,5.053,0.118516,false,100,0.468,0.5434,42.17,43.2
200,0.991285,0.000243888,1.55055e-08,87.02,5.021,0.0475936,false,200,0.9416,1.009,84.49,86.47


==> plots/horeka/gmres_poly_results/12_Aug_2022/af_shell7.txt <==
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.998568,0.230159,3.10194e-05,0.9173,6.469e-05,0.00427926,false,10,0.00365,0.02528,0.6855,0.7165
50,1,0.00124132,1.67297e-07,3.556,8.42e-06,7.62006e-05,false,50,0.08651,0.1256,3.193,3.409
100,1,1.73639e-05,2.34019e-09,6.87,8.91e-06,1.86161e-06,false,100,0.1522,0.1865,6.386,6.731
200,1,7.39114e-07,9.96132e-11,9.552,8.562e-06,6.27736e-08,true,140,0.2005,0.2375,8.963,9.41
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.99994,0.0367077,4.94723e-06,1.906,2.887e-05,0.00284939,false,10,0.003441,0.02657,1.424,1.456
50,1,1.80609e-05,2.43414e-09,7.237,8.755e-06,1.84774e-06,false,50,0.07899,0.1268,6.631,6.841
100,1,6.95459e-07,9.37296e-11,10.3,8.882e-06,5.9957e-08,true,72,0.1001,0.1505,9.644,9.901
200,1,6.95459e-07,9.37296e-11,10.27,8.669e-06,5.9957e-08,true,72,0.09447,0.1497,9.623,9.873
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.98029,0.55293,7.45204e-05,2.449,2.667e-05,0.0221271,false,10,0.003427,0.02602,1.827,1.859
50,1,1.86516e-06,2.51375e-10,9.239,8.699e-06,1.9199e-07,false,50,0.08041,0.1383,8.442,8.666
100,1,7.01702e-07,9.4571e-11,10.42,8.877e-06,7.87121e-08,true,56,0.08465,0.1397,9.61,9.841
200,1,7.01702e-07,9.4571e-11,10.42,8.476e-06,7.87121e-08,true,56,0.08005,0.1333,9.603,9.821
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.992957,0.17281,2.32902e-05,3.028,2.996e-05,0.00789124,false,10,0.003571,0.02676,2.218,2.251
50,1,7.68189e-07,1.03532e-10,11.27,8.273e-06,8.52018e-09,false,50,0.07778,0.1232,10.33,10.54
100,1,6.74063e-07,9.0846e-11,11.7,8.178e-06,7.86975e-09,true,51,0.07736,0.1306,10.73,10.95
200,1,6.74087e-07,9.08492e-11,11.69,8.147e-06,7.86975e-09,true,51,0.08014,0.1259,10.74,10.95
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999844,0.0749588,1.01025e-05,0.8705,0.001625,0.00169183,false,10,0.003366,0.02622,0.6526,0.6838
50,1,0.000610681,8.23039e-08,3.388,0.001355,5.49042e-05,false,50,0.08034,0.1332,3.023,3.241
100,1,8.97345e-06,1.20939e-09,6.518,0.001365,8.96359e-07,false,100,0.1623,0.1953,5.996,6.36
200,1,6.74839e-07,9.09506e-11,8.576,0.001337,6.78378e-08,true,131,0.1978,0.2352,7.982,8.425
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.988682,0.416168,5.60886e-05,1.835,0.001362,0.0127313,false,10,0.00381,0.02843,1.373,1.407
50,1,5.40889e-06,7.28976e-10,7.035,0.001027,5.33062e-07,false,50,0.07992,0.1349,6.385,6.604
100,1,6.82161e-07,9.19375e-11,8.523,0.001021,6.41995e-08,true,61,0.08198,0.147,7.884,8.119
200,1,6.82161e-07,9.19375e-11,8.501,0.001035,6.41995e-08,true,61,0.08114,0.1431,7.877,8.106
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.993483,0.101416,1.36682e-05,2.367,0.001455,0.00730783,false,10,0.003476,0.02696,1.718,1.75
50,1,9.82759e-07,1.3245e-10,8.759,0.001027,8.1045e-08,false,50,0.08838,0.1253,7.989,8.208
100,1,7.19911e-07,9.70252e-11,9.25,0.0009999,7.14781e-08,true,52,0.07999,0.138,8.454,8.678
200,1,7.19911e-07,9.70252e-11,9.253,0.001001,7.14781e-08,true,52,0.0791,0.1339,8.449,8.667
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.969611,0.322405,4.34518e-05,2.796,0.00137,0.0341301,false,10,0.003486,0.02719,1.994,2.027
50,0.999007,0.0280524,3.78073e-06,10.23,0.001006,0.00130091,false,50,0.07759,0.126,9.26,9.468
100,0.999712,0.0147725,1.99095e-06,19.65,0.0009864,0.000407858,false,100,0.1617,0.1918,18.53,18.9
200,0.999995,0.0109485,1.47557e-06,38.48,0.001001,0.000148955,false,200,0.3151,0.3269,37.06,37.72
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999317,0.157949,2.12874e-05,2.175,0.3459,0.00483905,false,10,0.003331,0.02718,1.836,1.868
50,1,0.00011599,1.56324e-08,8.914,0.3433,6.73984e-06,false,50,0.07699,0.1347,8.433,8.649
100,1,6.92465e-07,9.33261e-11,14.22,0.3448,5.23068e-08,true,80,0.1012,0.1712,13.67,13.95
200,1,6.92465e-07,9.33261e-11,14.02,0.3457,5.23068e-08,true,80,0.1064,0.166,13.48,13.76
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.998332,0.225256,3.03587e-05,4.364,0.3616,0.00247086,false,10,0.003391,0.02594,3.644,3.675
50,1,5.82237e-07,7.84703e-11,16.43,0.3421,2.73677e-08,true,46,0.06874,0.1198,15.6,15.79
100,1,5.82237e-07,7.84703e-11,16.43,0.3428,2.73677e-08,true,46,0.06849,0.1218,15.59,15.78
200,1,5.82237e-07,7.84703e-11,16.35,0.3431,2.73677e-08,true,46,0.06582,0.1181,15.51,15.7
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1.00121,1.08622,0.000146394,5.627,0.3449,0.00150336,false,10,0.003443,0.02816,4.66,4.693
50,0.999871,0.463395,6.24535e-05,22.31,0.3427,0.0010021,false,50,0.07458,0.132,21.23,21.44
100,1.00011,0.293778,3.95936e-05,43.84,0.342,0.00105867,false,100,0.1675,0.1986,42.61,42.98
200,1.00006,0.232029,3.12714e-05,86.32,0.3422,0.000593652,false,200,0.3134,0.3388,84.81,85.47
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.980988,0.77846,0.000104916,6.726,0.3451,0.0213697,false,10,0.003341,0.02803,5.544,5.577
50,0.99988,0.280703,3.78314e-05,27.03,0.3435,0.00042387,false,50,0.07657,0.1276,25.74,25.95
100,0.999989,0.218251,2.94146e-05,52.88,0.3424,0.000176529,false,100,0.148,0.1985,51.42,51.78
200,0.999999,0.20252,2.72944e-05,104,0.3414,0.000154177,false,200,0.3077,0.3403,102.3,103
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999762,0.0925448,1.24726e-05,2.027,0.01477,0.00172217,false,10,0.003433,0.02505,1.705,1.735
50,1,0.00058271,7.8534e-08,8.26,0.0135,4.68201e-05,false,50,0.08168,0.1238,7.794,8.004
100,1,7.32615e-06,9.87372e-10,16.23,0.0121,7.96882e-07,false,100,0.1735,0.1912,15.6,15.97
200,1,6.87786e-07,9.26955e-11,20.81,0.01361,6.83508e-08,true,129,0.1851,0.23,20.13,20.55
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.986098,0.546633,7.36718e-05,4.085,0.0148,0.0155863,false,10,0.003429,0.02679,3.408,3.44
50,1,5.08703e-06,6.85599e-10,16.79,0.01291,5.84862e-07,false,50,0.07899,0.1283,15.95,16.17
100,1,7.0936e-07,9.56031e-11,20.7,0.01282,6.58523e-08,true,61,0.08607,0.1503,19.84,20.09
200,1,7.0936e-07,9.56031e-11,20.65,0.01265,6.58523e-08,true,61,0.08443,0.1482,19.8,20.04
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.945585,0.979131,0.000131961,5.111,0.01485,0.0612924,false,10,0.003423,0.02498,4.234,4.265
50,1.0018,0.329971,4.44714e-05,20.4,0.01265,0.00202265,false,50,0.08677,0.1253,19.37,19.59
100,0.997925,0.22266,3.00087e-05,39.93,0.0128,0.00232842,false,100,0.158,0.1852,38.76,39.11
200,0.998688,0.158948,2.14221e-05,78.63,0.01296,0.00147622,false,200,0.3072,0.3223,77.17,77.81
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.974006,0.485331,6.54099e-05,6.311,0.01451,0.0291702,false,10,0.003566,0.02521,5.151,5.182
50,0.998789,0.0763513,1.02902e-05,25.36,0.01329,0.00135627,false,50,0.08253,0.1409,24.05,24.28
100,1.00051,0.056237,7.57927e-06,49.25,0.0128,0.000573193,false,100,0.1653,0.2062,47.76,48.14
200,1.00012,0.0459998,6.19956e-06,96.63,0.01302,0.000143235,false,200,0.3389,0.3348,94.84,95.52
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999694,0.106918,1.44097e-05,2.4,0.01444,0.00187895,false,10,0.003442,0.02732,2.044,2.077
50,1,0.000773333,1.04225e-07,9.881,0.01408,8.87389e-05,false,50,0.07743,0.1287,9.369,9.58
100,1,8.62887e-06,1.16295e-09,19.68,0.01374,6.16706e-07,false,100,0.1614,0.2107,19,19.38
200,1,7.11872e-07,9.59416e-11,24.9,0.01354,6.49077e-08,true,128,0.1965,0.2545,24.14,24.6
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999505,0.114744,1.54645e-05,4.926,0.01495,0.00113286,false,10,0.003331,0.02907,4.181,4.216
50,1,1.83249e-06,2.46971e-10,20.09,0.01308,1.62232e-07,false,50,0.07979,0.1317,19.21,19.42
100,1,6.25718e-07,8.43304e-11,22.63,0.01321,5.61365e-08,true,56,0.08235,0.1483,21.7,21.93
200,1,6.25719e-07,8.43304e-11,22.87,0.01312,5.61365e-08,true,56,0.07871,0.1429,21.96,22.19
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.920394,1.31092,0.000176677,6.17,0.01452,0.0899917,false,10,0.003296,0.03004,5.202,5.238
50,1.00096,0.344079,4.63729e-05,25.34,0.01303,0.00110019,false,50,0.07736,0.1432,24.18,24.41
100,0.999869,0.265349,3.57621e-05,49.84,0.01301,0.00019405,false,100,0.1616,0.2104,48.55,48.93
200,0.999915,0.221292,2.98244e-05,98.35,0.01309,0.000114534,false,200,0.3124,0.3667,96.74,97.43
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.972564,0.502974,6.77877e-05,7.53,0.01463,0.0307888,false,10,0.003603,0.02847,6.307,6.342
50,1.00014,0.105722,1.42486e-05,30.1,0.01295,0.000164816,false,50,0.079,0.1401,28.71,28.93
100,1.0001,0.0841351,1.13392e-05,59.53,0.01313,0.000117868,false,100,0.1563,0.2173,57.97,58.35
200,0.999942,0.0735343,9.91049e-06,118.2,0.01315,7.13684e-05,false,200,0.3076,0.3812,116.3,117
Matrix=af_shell7.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 5, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.945367,1.8907,0.000254817,0.3758,1.914,0.272621,false,10,0.003611,0.02754,0.2639,0.2969
50,1,0.00275104,3.70768e-07,1.476,1.897,0.000276125,false,50,0.07471,0.1308,1.224,1.434
100,1,3.41079e-05,4.59686e-09,2.857,2.028,2.50061e-06,false,100,0.1558,0.2032,2.451,2.817
200,1,7.17263e-07,9.66682e-11,4.058,1.892,6.76089e-08,true,144,0.2146,0.2705,3.524,4.018
Matrix=af_shell7.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.998093,0.26823,3.61503e-05,0.6901,1.899,0.00676044,false,10,0.003357,0.02869,0.5464,0.5804
50,1,3.1241e-05,4.21047e-09,2.815,1.889,2.18851e-06,false,50,0.07743,0.1296,2.53,2.742
100,1,6.56555e-07,8.84864e-11,4.007,1.887,5.85239e-08,true,72,0.09193,0.1625,3.676,3.937
200,1,6.56555e-07,8.84864e-11,4.017,1.885,5.85239e-08,true,72,0.09563,0.1602,3.685,3.947
Matrix=af_shell7.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 20, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.944351,0.554309,7.47063e-05,1.314,1.911,0.0627494,false,10,0.003325,0.02773,1.104,1.137
50,1.00006,0.0223002,3.00548e-06,5.489,1.892,0.000197736,false,50,0.08236,0.1275,5.135,5.349
100,1.00006,0.011463,1.54491e-06,10.74,1.929,0.000100358,false,100,0.1549,0.1997,10.24,10.6
200,1.00003,0.00826922,1.11447e-06,21.28,1.975,4.17782e-05,false,200,0.3035,0.3524,20.47,21.14
Matrix=af_shell7.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 30, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.997983,0.119606,1.61197e-05,1.99,1.981,0.00238262,false,10,0.003305,0.02795,1.709,1.742
50,0.999967,0.0283251,3.81749e-06,8.345,1.963,0.000204546,false,50,0.07916,0.1268,7.917,8.128
100,0.99999,0.0179289,2.41635e-06,16.39,1.895,0.000121641,false,100,0.1641,0.2052,15.8,16.18
200,0.999997,0.0129394,1.74389e-06,32.62,1.899,5.50475e-05,false,200,0.3391,0.3467,31.71,32.41


==> plots/horeka/gmres_poly_results/12_Aug_2022/af_shell7_RCM.txt <==
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.998568,0.230159,3.10194e-05,0.9222,6.719e-05,0.00427926,false,10,0.003603,0.02403,0.6929,0.7225
50,1,0.00124132,1.67297e-07,3.606,9.127e-06,7.62006e-05,false,50,0.07577,0.1191,3.265,3.464
100,1,1.73639e-05,2.34019e-09,7.018,8.611e-06,1.86161e-06,false,100,0.1525,0.1921,6.529,6.881
200,1,7.39114e-07,9.96132e-11,9.802,8.756e-06,6.27742e-08,true,140,0.2014,0.2357,9.217,9.664
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.99994,0.0367077,4.94723e-06,1.897,2.903e-05,0.00284939,false,10,0.003407,0.0262,1.421,1.453
50,1,1.80609e-05,2.43414e-09,7.236,9.069e-06,1.84774e-06,false,50,0.07842,0.1268,6.62,6.829
100,1,6.95459e-07,9.37296e-11,10.25,9.436e-06,5.99575e-08,true,72,0.09487,0.1555,9.606,9.863
200,1,6.95459e-07,9.37296e-11,10.26,9.019e-06,5.99576e-08,true,72,0.09001,0.1539,9.607,9.856
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.98029,0.55293,7.45204e-05,2.406,2.909e-05,0.0221271,false,10,0.003485,0.02545,1.777,1.808
50,1,1.86514e-06,2.51372e-10,8.968,8.736e-06,1.91991e-07,false,50,0.07616,0.1253,8.202,8.408
100,1,7.01692e-07,9.45696e-11,10.1,8.423e-06,7.871e-08,true,56,0.08234,0.1387,9.322,9.549
200,1,7.01695e-07,9.45701e-11,10.11,8.505e-06,7.87111e-08,true,56,0.07812,0.1402,9.332,9.555
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.992957,0.17281,2.32902e-05,2.987,2.902e-05,0.00789124,false,10,0.003443,0.02674,2.179,2.211
50,1,7.68066e-07,1.03515e-10,11.14,9.643e-06,8.51866e-09,false,50,0.0789,0.1218,10.15,10.36
100,1,6.74013e-07,9.08393e-11,11.48,8.985e-06,7.86825e-09,true,51,0.08012,0.1292,10.54,10.75
200,1,6.73969e-07,9.08333e-11,11.56,9.054e-06,7.86826e-09,true,51,0.08336,0.1469,10.54,10.78
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999844,0.0749588,1.01025e-05,0.8518,0.001649,0.00169183,false,10,0.003331,0.02571,0.6345,0.6653
50,1,0.000610681,8.23039e-08,3.283,0.001757,5.49042e-05,false,50,0.07735,0.129,2.919,3.13
100,1,8.97345e-06,1.20939e-09,6.511,0.00168,8.96358e-07,false,100,0.1686,0.1937,5.995,6.364
200,1,6.74839e-07,9.09506e-11,8.234,0.001728,6.78361e-08,true,131,0.1925,0.2307,7.656,8.088
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.988682,0.416168,5.60886e-05,1.803,0.001304,0.0127313,false,10,0.003415,0.02546,1.359,1.39
50,1,5.40888e-06,7.28975e-10,6.934,0.001001,5.3306e-07,false,50,0.07809,0.1257,6.32,6.528
100,1,6.82158e-07,9.19371e-11,8.448,0.00104,6.41975e-08,true,61,0.0849,0.1372,7.811,8.04
200,1,6.82158e-07,9.1937e-11,8.445,0.001014,6.41975e-08,true,61,0.08199,0.1412,7.803,8.031
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.993483,0.101416,1.36682e-05,2.281,0.001399,0.00730783,false,10,0.003472,0.02523,1.648,1.679
50,1,9.82715e-07,1.32444e-10,8.478,0.001033,8.10431e-08,false,50,0.08887,0.1302,7.673,7.897
100,1,7.19805e-07,9.70108e-11,8.929,0.001041,7.14769e-08,true,52,0.08212,0.1327,8.123,8.344
200,1,7.19871e-07,9.70198e-11,8.948,0.001063,7.14764e-08,true,52,0.08073,0.1322,8.125,8.344
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.969611,0.322405,4.34518e-05,2.878,0.001348,0.0341301,false,10,0.003695,0.02785,2.056,2.09
50,0.999007,0.0280524,3.78073e-06,10.54,0.001029,0.00130091,false,50,0.08183,0.144,9.55,9.781
100,0.999712,0.0147725,1.99095e-06,20.24,0.001032,0.000407858,false,100,0.1573,0.1993,19.11,19.48
200,0.999995,0.0109485,1.47557e-06,39.62,0.001031,0.000148955,false,200,0.3248,0.3394,38.2,38.87
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999614,0.13095,1.76486e-05,2.146,0.3459,0.00332943,false,10,0.00332,0.02628,1.812,1.843
50,1,0.000102395,1.38002e-08,8.719,0.3421,3.70131e-06,false,50,0.08116,0.1258,8.239,8.451
100,1,6.08989e-07,8.20757e-11,13.99,0.3416,3.49059e-08,true,82,0.111,0.1695,13.44,13.73
200,1,6.08989e-07,8.20757e-11,14.18,0.3407,3.49059e-08,true,82,0.1124,0.1715,13.62,13.92
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.99988,0.0404234,5.44801e-06,4.216,0.3427,0.000803511,false,10,0.00327,0.02633,3.515,3.546
50,1,4.5655e-07,6.1531e-11,11.78,0.3408,1.56462e-08,true,33,0.03357,0.08326,11.01,11.13
100,1,4.5655e-07,6.1531e-11,11.61,0.3416,1.56462e-08,true,33,0.03941,0.08394,10.86,10.99
200,1,4.56565e-07,6.15331e-11,11.86,0.3414,1.56462e-08,true,33,0.03522,0.09149,11.06,11.19
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999236,1.10715,0.000149215,5.456,0.3426,0.00109722,false,10,0.003527,0.02764,4.545,4.578
50,1.00017,0.376276,5.07121e-05,21.91,0.3391,0.00196564,false,50,0.0769,0.1317,20.82,21.04
100,1.00006,0.13535,1.82416e-05,42.76,0.3389,0.000398323,false,100,0.1578,0.196,41.54,41.9
200,0.999995,0.064916,8.74898e-06,85.04,0.3388,4.94116e-05,false,200,0.3084,0.3385,83.54,84.2
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.979666,0.800179,0.000107843,6.548,0.3435,0.0228215,false,10,0.003382,0.027,5.396,5.428
50,1.00021,0.276998,3.7332e-05,26.28,0.3393,0.000410983,false,50,0.08143,0.1279,24.96,25.18
100,1.00018,0.175967,2.37158e-05,51.22,0.3407,0.000298945,false,100,0.152,0.1992,49.79,50.14
200,0.999977,0.132304,1.78311e-05,100.8,0.3392,0.000116051,false,200,0.2954,0.3414,99.09,99.74
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999722,0.0998517,1.34574e-05,1.934,0.01486,0.00179189,false,10,0.003291,0.02492,1.622,1.652
50,1,0.000765571,1.03179e-07,7.946,0.01168,6.12621e-05,false,50,0.07721,0.1183,7.497,7.698
100,1,1.12306e-05,1.51359e-09,15.84,0.01357,1.26646e-06,false,100,0.1661,0.1945,15.21,15.58
200,1,6.92858e-07,9.33791e-11,20.99,0.01352,7.58496e-08,true,134,0.1982,0.2331,20.3,20.74
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.989396,0.48562,6.54489e-05,4.04,0.01502,0.0118945,false,10,0.00337,0.0262,3.361,3.392
50,1,5.9572e-06,8.02874e-10,16.21,0.01163,5.6341e-07,false,50,0.07714,0.1382,15.37,15.59
100,1,6.34453e-07,8.55076e-11,20.64,0.01316,6.0872e-08,true,62,0.09329,0.1546,19.75,20
200,1,6.34452e-07,8.55075e-11,20.23,0.01322,6.08719e-08,true,62,0.09129,0.1566,19.35,19.6
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.94168,1.05204,0.000141788,5.052,0.01497,0.0657257,false,10,0.003374,0.02519,4.178,4.208
50,1.00149,0.345247,4.65302e-05,20.61,0.01358,0.00167738,false,50,0.07806,0.1233,19.57,19.78
100,0.998509,0.216852,2.9226e-05,40.09,0.01323,0.00168059,false,100,0.1644,0.1918,38.92,39.29
200,0.998978,0.149577,2.01591e-05,78.41,0.0132,0.00115032,false,200,0.3105,0.3139,76.98,77.62
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.970628,0.513008,6.91401e-05,6.269,0.01469,0.0329783,false,10,0.003938,0.02535,5.143,5.174
50,0.998685,0.0741338,9.99129e-06,24.9,0.01335,0.00147415,false,50,0.081,0.1254,23.6,23.81
100,1.00063,0.0551095,7.42732e-06,48.6,0.01307,0.000708627,false,100,0.163,0.1922,47.12,47.48
200,1.0003,0.0439984,5.92984e-06,97.32,0.01324,0.000336469,false,200,0.3326,0.3333,95.57,96.24
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999662,0.110816,1.49351e-05,2.312,0.01458,0.00183926,false,10,0.003195,0.02593,1.956,1.987
50,1,0.000672517,9.06377e-08,9.713,0.01393,5.7879e-05,false,50,0.08188,0.1361,9.198,9.421
100,1,8.86733e-06,1.19508e-09,18.79,0.01375,8.88624e-07,false,100,0.1539,0.2138,18.13,18.5
200,1,7.02067e-07,9.46202e-11,24.24,0.01359,6.97268e-08,true,130,0.1962,0.2558,23.49,23.95
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999769,0.0793412,1.06931e-05,4.849,0.01469,0.000948896,false,10,0.00345,0.02748,4.102,4.136
50,1,1.40913e-06,1.89914e-10,20,0.0131,1.31639e-07,false,50,0.07988,0.131,19.11,19.32
100,1,6.32293e-07,8.52165e-11,22.33,0.01316,6.35324e-08,true,55,0.08185,0.1545,21.42,21.66
200,1,6.32293e-07,8.52165e-11,22.24,0.01302,6.35324e-08,true,55,0.08449,0.143,21.32,21.56
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.913663,1.38605,0.000186803,6.092,0.0148,0.0977008,false,10,0.003358,0.02832,5.106,5.14
50,1.00094,0.315857,4.25692e-05,24.83,0.01322,0.00108015,false,50,0.07323,0.1329,23.68,23.89
100,1.00002,0.205833,2.77409e-05,48.88,0.01307,0.000153372,false,100,0.1561,0.2097,47.6,47.97
200,0.999999,0.150852,2.03309e-05,95.65,0.01337,9.4462e-05,false,200,0.308,0.3657,94.06,94.74
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.967344,0.555426,7.48569e-05,7.402,0.01477,0.0366714,false,10,0.003356,0.02959,6.17,6.205
50,0.999943,0.103779,1.39867e-05,30.12,0.01121,0.000101578,false,50,0.07527,0.1317,28.71,28.92
100,0.999964,0.0646925,8.71886e-06,59.12,0.01343,5.4303e-05,false,100,0.1541,0.2107,57.59,57.96
200,1,0.0522598,7.04325e-06,117.9,0.01357,2.31943e-05,false,200,0.2981,0.3648,116.1,116.7
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 5, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.522187,5.13152,0.000691595,0.5296,1.843,0.630181,false,10,0.00361,0.02745,0.4093,0.4421
50,0.999631,0.102626,1.38312e-05,2.161,1.8,0.0106155,false,50,0.08326,0.1241,1.897,2.109
100,0.999826,0.00294321,3.96667e-07,4.207,1.811,0.000319969,false,100,0.1524,0.1984,3.797,4.155
200,1,5.22576e-06,7.04295e-10,8.362,1.803,5.35862e-07,false,200,0.3151,0.3525,7.63,8.309
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.902333,2.13727,0.000288048,1,1.839,0.139809,false,10,0.003192,0.02813,0.8356,0.8686
50,1.00001,0.00807779,1.08867e-06,4.18,1.866,0.000804953,false,50,0.07623,0.1261,3.876,4.083
100,0.999999,1.67976e-05,2.26388e-09,8.22,1.79,1.82483e-06,false,100,0.1561,0.2067,7.753,8.122
200,1,7.32749e-07,9.87554e-11,10.47,1.797,8.16675e-08,true,128,0.1759,0.2437,9.941,10.37
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 20, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.905076,2.05049,0.000276352,1.942,1.839,0.134286,false,10,0.003323,0.02705,1.683,1.715
50,0.998851,0.219073,2.95253e-05,8.224,1.851,0.0147327,false,50,0.08821,0.1336,7.804,8.031
100,0.998634,0.0824302,1.11094e-05,16.12,1.867,0.00279558,false,100,0.1495,0.1963,15.58,15.93
200,0.999847,0.0667291,8.99333e-06,32.01,1.868,0.000617749,false,200,0.3008,0.3436,31.17,31.82
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 30, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.984845,0.844426,0.000113807,2.986,1.823,0.0521237,false,10,0.003386,0.02889,2.627,2.66
50,0.999604,0.107849,1.45352e-05,12.7,1.795,0.0026349,false,50,0.07479,0.1295,12.19,12.4
100,0.999922,0.0571669,7.7046e-06,25.04,1.884,0.000313562,false,100,0.1715,0.1999,24.37,24.74
200,0.999892,0.0401798,5.41519e-06,49.68,1.802,0.000367786,false,200,0.3173,0.3525,48.7,49.38


==> plots/horeka/gmres_poly_results/12_Aug_2022/thermal2.txt <==
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0946573,0.000148499,0.00341017,0.7813,6.491e-05,0.989916,false,10,0.009429,0.02229,0.4583,0.4937
50,0.120138,7.78897e-05,0.00178869,2.613,8.052e-06,0.984251,false,50,0.193,0.1293,2.067,2.398
100,0.120154,7.53552e-05,0.00173048,4.969,8.268e-06,0.984242,false,100,0.3871,0.1651,4.175,4.74
200,0.120197,7.50472e-05,0.00172341,9.574,8.343e-06,0.984219,false,200,0.7698,0.2673,8.289,9.349
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.114651,9.15948e-05,0.00210342,1.708,2.694e-05,0.984942,false,10,0.009047,0.02302,0.9573,0.9928
50,0.159176,3.27431e-05,0.000751925,5.579,9.481e-06,0.972374,false,50,0.189,0.1233,4.591,4.912
100,0.159171,3.23454e-05,0.00074279,9.879,8.63e-06,0.972378,false,100,0.3872,0.1694,8.633,9.203
200,0.159176,3.23356e-05,0.000742565,19.09,8.635e-06,0.972374,false,200,0.7952,0.2674,17.31,18.4
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.200615,1.60241e-05,0.000367982,2.312,2.831e-05,0.955171,false,10,0.009843,0.02327,1.222,1.259
50,0.276402,6.14853e-06,0.000141197,6.904,9.133e-06,0.913082,false,50,0.1918,0.1208,5.601,5.922
100,0.30181,4.32081e-06,9.92246e-05,12.51,9.578e-06,0.888521,false,100,0.39,0.1674,10.95,11.52
200,0.331951,3.14804e-06,7.22928e-05,23.99,9.064e-06,0.86147,false,200,0.7707,0.2525,21.96,23
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.331732,3.55069e-06,8.15392e-05,2.929,2.95e-05,0.871981,false,10,0.009676,0.02513,1.489,1.528
50,1,2.10835e-10,4.84169e-09,8.663,8.84e-06,3.01169e-05,false,50,0.1924,0.1276,6.949,7.278
100,1,3.17899e-12,7.30034e-11,11.42,9.112e-06,5.40077e-08,true,71,0.2362,0.1468,9.682,10.08
200,1,3.17899e-12,7.30034e-11,11.4,8.767e-06,5.40077e-08,true,71,0.2331,0.1454,9.669,10.06
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0830297,0.0002508,0.00575946,0.8261,0.00299,0.992374,false,10,0.009322,0.02481,0.5191,0.5566
50,0.186105,2.04076e-05,0.000468648,3.107,0.002767,0.96162,false,50,0.2022,0.1293,2.536,2.876
100,0.212417,1.28158e-05,0.000294307,5.436,0.002786,0.946687,false,100,0.3865,0.1705,4.634,5.204
200,0.238126,8.62142e-06,0.000197985,10.93,0.00276,0.931351,false,200,0.791,0.275,9.609,10.7
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.162596,3.06175e-05,0.000703112,1.878,0.002988,0.971204,false,10,0.009678,0.02386,1.092,1.13
50,0.489764,1.12138e-06,2.57517e-05,6.349,0.002885,0.687707,false,50,0.1952,0.1386,5.322,5.664
100,0.999992,3.12292e-09,7.17158e-08,12.02,0.002852,1.47987e-05,false,100,0.3892,0.1824,10.72,11.31
200,0.999998,4.33002e-12,9.9436e-11,22.71,0.002799,2.41279e-06,true,194,0.728,0.2828,20.96,22
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.282237,5.79369e-06,0.000133048,2.508,0.002997,0.909079,false,10,0.009624,0.02406,1.421,1.458
50,0.999999,1.62492e-09,3.73153e-08,8.186,0.002894,4.76318e-05,false,50,0.1915,0.1325,6.836,7.168
100,0.999999,4.0243e-12,9.24154e-11,14.69,0.003103,9.4833e-07,true,93,0.3492,0.1775,13.11,13.65
200,0.999999,4.0243e-12,9.24154e-11,14.21,0.002878,9.4833e-07,true,93,0.3295,0.1788,12.64,13.16
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.338053,3.3603e-06,7.71671e-05,3.193,0.002598,0.866672,false,10,0.009022,0.02454,1.733,1.771
50,1,9.89233e-11,2.27171e-09,10.1,0.002786,1.43397e-05,false,50,0.1941,0.1343,8.354,8.691
100,1,3.56964e-12,8.19745e-11,13.2,0.002774,1.1143e-07,true,68,0.2286,0.1543,11.43,11.82
200,1,3.56964e-12,8.19745e-11,13.59,0.002785,1.1143e-07,true,68,0.2239,0.1585,11.79,12.19
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.256658,9.66662e-06,0.000221988,2.062,0.1758,0.925592,false,10,0.009227,0.02419,1.634,1.671
50,0.999778,2.59719e-08,5.96428e-07,8.26,0.1752,0.000309618,false,50,0.1987,0.1315,7.575,7.914
100,0.999874,4.51674e-10,1.03724e-08,15.98,0.1753,0.000140023,false,100,0.3972,0.1836,15.04,15.63
200,0.999993,2.38455e-11,5.47596e-10,30.81,0.1761,8.16047e-06,false,200,0.7881,0.2908,29.37,30.47
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.30247,5.89567e-06,0.00013539,4.217,0.1752,0.894724,false,10,0.01033,0.02478,3.214,3.253
50,0.999995,3.46789e-09,7.96379e-08,16.49,0.1748,5.98182e-05,false,50,0.1941,0.1365,15.22,15.56
100,0.999999,4.44555e-12,1.02089e-10,31.32,0.1749,1.11788e-06,false,100,0.3833,0.1807,29.81,30.39
200,0.999999,4.15919e-12,9.55132e-11,43.03,0.1749,1.51379e-06,true,138,0.5119,0.2251,41.33,42.09
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.269492,8.3162e-06,0.000190976,5.468,0.1753,0.916965,false,10,0.009575,0.02661,4.073,4.113
50,0.665628,1.07014e-06,2.45751e-05,20.8,0.1745,0.399907,false,50,0.1969,0.1253,19.19,19.52
100,0.889956,4.5529e-07,1.04555e-05,39.8,0.1755,0.118951,false,100,0.3876,0.1861,37.91,38.5
200,0.976708,8.91849e-08,2.04807e-06,78.68,0.1758,0.0250468,false,200,0.7946,0.2762,76.28,77.37
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.255773,9.76209e-06,0.00022418,6.547,0.1755,0.926684,false,10,0.009758,0.02898,4.787,4.83
50,0.484126,1.441e-06,3.30917e-05,24.37,0.1753,0.698443,false,50,0.1937,0.1503,22.32,22.67
100,0.487558,1.39878e-06,3.21222e-05,46.75,0.1751,0.684848,false,100,0.3826,0.1886,44.44,45.02
200,0.500867,1.34078e-06,3.07901e-05,92.72,0.1747,0.656611,false,200,0.794,0.2948,89.89,91
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0840457,0.000241536,0.00554672,2.031,0.01838,0.992176,false,10,0.009541,0.02495,1.615,1.653
50,0.194068,1.78645e-05,0.000410246,8.102,0.01917,0.958171,false,50,0.1989,0.1152,7.426,7.748
100,0.242821,8.98582e-06,0.000206354,16.66,0.01905,0.93196,false,100,0.4012,0.1815,15.7,16.3
200,0.258468,6.70459e-06,0.000153967,31.64,0.01898,0.919775,false,200,0.8363,0.2819,30.14,31.28
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.176301,2.4535e-05,0.000563431,4.363,0.01808,0.965181,false,10,0.009878,0.02675,3.356,3.396
50,0.971143,2.42188e-07,5.56169e-06,17.77,0.01891,0.0323206,false,50,0.2022,0.1238,16.5,16.83
100,0.999365,6.308e-09,1.44859e-07,33.07,0.01888,0.000668993,false,100,0.4013,0.1785,31.53,32.13
200,0.99999,7.72131e-11,1.77315e-09,66.89,0.01905,1.04212e-05,false,200,0.7658,0.2799,64.9,65.97
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.313864,4.20179e-06,9.64915e-05,5.713,0.01817,0.886287,false,10,0.00952,0.02354,4.305,4.342
50,1,5.54548e-10,1.27348e-08,21.13,0.01952,2.87999e-05,false,50,0.1944,0.1278,19.49,19.82
100,1,4.2534e-12,9.76766e-11,35.76,0.01931,1.73648e-07,true,85,0.2923,0.1589,33.98,34.44
200,1,4.2534e-12,9.76766e-11,35.7,0.01949,1.73648e-07,true,85,0.2967,0.1489,33.97,34.43
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.342825,3.22186e-06,7.3988e-05,7.137,0.01797,0.862577,false,10,0.009855,0.02347,5.32,5.357
50,1,8.89067e-11,2.04169e-09,26.17,0.01875,1.28467e-05,false,50,0.1935,0.1358,24.13,24.47
100,1,4.09712e-12,9.40877e-11,35.83,0.01907,1.0813e-07,true,67,0.219,0.156,33.73,34.11
200,1,4.09712e-12,9.40877e-11,35.08,0.01891,1.0813e-07,true,67,0.2169,0.1389,33.03,33.39
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0962814,0.000151028,0.00346826,2.435,0.01877,0.989452,false,10,0.009287,0.02754,1.979,2.019
50,0.185282,2.07825e-05,0.000477256,10.11,0.01964,0.96196,false,50,0.2019,0.1284,9.384,9.723
100,0.218237,1.21291e-05,0.000278536,20.05,0.01964,0.944132,false,100,0.3991,0.1805,19.07,19.67
200,0.245945,7.83758e-06,0.000179985,39.37,0.02004,0.926573,false,200,0.7818,0.2834,37.9,38.98
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.224993,1.14462e-05,0.000262855,5.775,0.0185,0.943411,false,10,0.009301,0.02499,4.655,4.692
50,0.998682,3.56683e-08,8.191e-07,20.18,0.02023,0.00148841,false,50,0.1951,0.1246,18.84,19.17
100,0.999924,4.63494e-10,1.06438e-08,41.85,0.02004,9.1554e-05,false,100,0.3988,0.2038,40.24,40.85
200,0.999998,1.17591e-11,2.70039e-10,85.12,0.02004,2.59077e-06,false,200,0.7782,0.2823,83.02,84.11
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.232152,1.04349e-05,0.000239631,6.853,0.01766,0.939443,false,10,0.008899,0.02402,5.403,5.44
50,0.999998,2.14021e-09,4.91484e-08,27.13,0.01839,5.29852e-05,false,50,0.1908,0.1392,25.38,25.72
100,0.999999,4.08799e-12,9.38782e-11,49.11,0.01854,1.49042e-06,true,95,0.3495,0.1806,47.19,47.74
200,0.999999,4.08799e-12,9.38782e-11,51.05,0.01859,1.49042e-06,true,95,0.3493,0.1818,49.08,49.62
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.347422,3.09721e-06,7.11254e-05,8.836,0.01763,0.858557,false,10,0.0091,0.02629,6.91,6.949
50,1,8.00048e-11,1.83726e-09,32.26,0.0185,1.11114e-05,false,50,0.1917,0.1293,30.09,30.42
100,1,3.28064e-12,7.53377e-11,44.58,0.0186,9.28698e-08,true,68,0.2267,0.1652,42.34,42.75
200,1,3.28064e-12,7.53377e-11,44.96,0.01856,9.28698e-08,true,68,0.2175,0.1585,42.77,43.15
Matrix=thermal2.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 5, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,,,,,,,,,,,,
50,,,,,,,,,,,,
100,,,,,,,,,,,,
200,,,,,,,,,,,,
Matrix=thermal2.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,,,,,,,,,,,,
50,,,,,,,,,,,,
100,,,,,,,,,,,,
200,,,,,,,,,,,,
Matrix=thermal2.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 20, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,,,,,,,,,,,,
50,,,,,,,,,,,,
100,,,,,,,,,,,,
200,,,,,,,,,,,,
Matrix=thermal2.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 30, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,,,,,,,,,,,,
50,,,,,,,,,,,,
100,,,,,,,,,,,,
200,,,,,,,,,,,,


==> plots/horeka/gmres_poly_results/12_Aug_2022/thermal2_RCM.txt <==
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.094657,0.000148502,0.00341025,0.6646,6.833e-05,0.989916,false,10,0.00974,0.02297,0.3775,0.4139
50,0.120145,7.78717e-05,0.00178827,2.224,8.347e-06,0.984249,false,50,0.2083,0.1133,1.678,2.008
100,0.12016,7.53537e-05,0.00173045,4.285,8.399e-06,0.984241,false,100,0.4025,0.1586,3.499,4.073
200,0.120191,7.5134e-05,0.0017254,8.307,8.747e-06,0.984225,false,200,0.7723,0.2469,7.05,8.092
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.117435,8.586e-05,0.00197172,1.522,2.98e-05,0.984016,false,10,0.009148,0.02195,0.7704,0.8052
50,0.159103,3.28086e-05,0.000753429,4.407,1.206e-05,0.972392,false,50,0.1934,0.1202,3.42,3.742
100,0.159098,3.236e-05,0.000743128,8.497,8.406e-06,0.972396,false,100,0.3939,0.1645,7.246,7.818
200,0.159102,3.23458e-05,0.000742801,16.34,8.304e-06,0.972392,false,200,0.7591,0.2517,14.64,15.67
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.20058,1.60319e-05,0.000368163,2.043,2.98e-05,0.955189,false,10,0.009437,0.02379,0.9771,1.014
50,0.275883,6.18183e-06,0.000141962,6.215,9.062e-06,0.913446,false,50,0.1923,0.1281,4.85,5.178
100,0.300297,4.38441e-06,0.000100685,10.91,8.421e-06,0.889747,false,100,0.3968,0.1637,9.339,9.913
200,0.327731,3.27139e-06,7.51253e-05,20.72,8.773e-06,0.865312,false,200,0.7655,0.2432,18.69,19.72
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.331722,3.55101e-06,8.15467e-05,2.592,2.89e-05,0.871989,false,10,0.009725,0.02261,1.206,1.242
50,1,2.10889e-10,4.84292e-09,7.18,8.563e-06,3.01267e-05,false,50,0.191,0.1254,5.515,5.84
100,1,3.18242e-12,7.30823e-11,10.37,8.482e-06,5.4137e-08,true,71,0.23,0.1291,8.647,9.018
200,1,3.18242e-12,7.30823e-11,9.787,8.838e-06,5.4137e-08,true,71,0.2316,0.1438,8.048,8.436
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0830298,0.000250799,0.00575944,0.7849,0.001844,0.992374,false,10,0.009599,0.02349,0.4905,0.527
50,0.185277,2.07056e-05,0.000475491,2.754,0.002235,0.961942,false,50,0.2012,0.1224,2.204,2.536
100,0.213202,1.27391e-05,0.000292546,5.336,0.002172,0.946382,false,100,0.4115,0.1616,4.525,5.111
200,0.239683,8.55126e-06,0.000196374,10.06,0.002278,0.930487,false,200,0.8147,0.2627,8.745,9.845
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.162576,3.06286e-05,0.000703366,1.785,0.001587,0.971211,false,10,0.01033,0.02398,1.031,1.07
50,0.526307,1.05737e-06,2.42819e-05,5.997,0.00238,0.612416,false,50,0.1974,0.1269,4.932,5.264
100,0.999466,1.85614e-08,4.26251e-07,11.03,0.002267,0.000635745,false,100,0.3963,0.1679,9.74,10.32
200,0.999999,1.44785e-11,3.3249e-10,22.37,0.002285,1.80578e-06,false,200,0.8099,0.2588,20.57,21.67
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.309723,4.37275e-06,0.000100417,2.38,0.001552,0.889459,false,10,0.009992,0.02333,1.27,1.307
50,1,3.48381e-10,8.00034e-09,7.564,0.002265,2.42795e-05,false,50,0.1949,0.1232,6.204,6.53
100,1,4.29073e-12,9.8534e-11,10.5,0.002225,8.41737e-08,true,76,0.2523,0.1533,9.051,9.47
200,1,4.29073e-12,9.8534e-11,10.4,0.002248,8.41737e-08,true,76,0.2545,0.1581,8.908,9.335
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.337983,3.3624e-06,7.72153e-05,3.033,0.001563,0.866732,false,10,0.01025,0.02333,1.563,1.6
50,1,9.90918e-11,2.27558e-09,8.742,0.002237,1.4361e-05,false,50,0.1952,0.1147,7.021,7.34
100,1,3.55207e-12,8.1571e-11,10.95,0.002176,1.11266e-07,true,68,0.2239,0.1493,9.201,9.587
200,1,3.55207e-12,8.1571e-11,11.49,0.00226,1.11266e-07,true,68,0.2232,0.1388,9.705,10.08
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.258116,9.56644e-06,0.000219687,1.832,0.1612,0.924703,false,10,0.009094,0.02384,1.432,1.469
50,0.990066,1.79238e-07,4.1161e-06,7.354,0.159,0.0111119,false,50,0.1982,0.123,6.698,7.028
100,0.999555,3.95315e-09,9.07815e-08,13.54,0.1601,0.000468465,false,100,0.3874,0.1671,12.66,13.22
200,0.999988,5.4957e-11,1.26205e-09,26.86,0.1613,1.34408e-05,false,200,0.801,0.2803,25.43,26.53
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.251675,1.10112e-05,0.000252864,3.709,0.1612,0.927488,false,10,0.009613,0.02626,2.741,2.781
50,0.369463,3.26114e-06,7.489e-05,13.77,0.1577,0.838941,false,50,0.1982,0.1224,12.55,12.88
100,0.394804,2.42712e-06,5.57372e-05,26.43,0.1577,0.801231,false,100,0.3878,0.1764,24.96,25.54
200,0.40883,2.08039e-06,4.77748e-05,53.68,0.1573,0.782137,false,200,0.7615,0.2738,51.73,52.78
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.265625,8.77785e-06,0.000201578,4.885,0.1612,0.919404,false,10,0.009618,0.02541,3.469,3.508
50,0.361843,3.46159e-06,7.94931e-05,18.18,0.1589,0.845219,false,50,0.1974,0.1219,16.53,16.86
100,0.377023,2.77499e-06,6.37259e-05,35.3,0.1592,0.822318,false,100,0.3773,0.1658,33.43,33.98
200,0.383878,2.51139e-06,5.76723e-05,69.95,0.1599,0.812891,false,200,0.7732,0.2726,67.56,68.62
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.252555,1.05529e-05,0.00024234,5.955,0.161,0.927087,false,10,0.009708,0.02908,4.212,4.255
50,0.328271,4.66104e-06,0.000107038,21.42,0.1583,0.874022,false,50,0.1919,0.1325,19.36,19.69
100,0.356178,3.34775e-06,7.6879e-05,42.03,0.1597,0.840371,false,100,0.4169,0.1853,39.76,40.38
200,0.359496,3.09622e-06,7.11027e-05,78.6,0.1583,0.83659,false,200,0.7417,0.2804,75.9,76.95
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0839912,0.000241494,0.00554576,1.732,0.01633,0.992208,false,10,0.01021,0.02283,1.336,1.373
50,0.180176,3.975e-05,0.000912833,6.777,0.01645,0.965121,false,50,0.195,0.1087,6.138,6.45
100,0.231432,1.02649e-05,0.000235727,13.43,0.01637,0.937514,false,100,0.3851,0.1611,12.55,13.11
200,0.256452,6.83934e-06,0.000157061,24.99,0.01673,0.920262,false,200,0.789,0.2519,23.6,24.66
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.205119,1.51136e-05,0.000347074,3.745,0.01663,0.953192,false,10,0.009532,0.02375,2.81,2.847
50,1.00919,1.28492e-07,2.95075e-06,13.81,0.01737,0.0113033,false,50,0.1937,0.1146,12.62,12.94
100,1.03055,9.99944e-08,2.29631e-06,27.11,0.01695,0.0338181,false,100,0.411,0.1707,25.62,26.21
200,1.00245,1.00462e-08,2.30705e-07,60.06,0.0171,0.00293894,false,200,0.7834,0.271,58.1,59.18
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.314195,4.18832e-06,9.61821e-05,4.756,0.01643,0.886031,false,10,0.009474,0.02296,3.402,3.438
50,1,2.83481e-10,6.50996e-09,18.87,0.01778,8.05416e-06,false,50,0.1946,0.1264,17.28,17.61
100,1,3.8822e-12,8.91521e-11,29.41,0.01778,2.16435e-07,true,82,0.2873,0.1642,27.69,28.15
200,1,3.8774e-12,8.9042e-11,29.46,0.01766,2.15895e-07,true,82,0.296,0.1562,27.73,28.2
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.343039,3.2157e-06,7.38464e-05,6.359,0.01689,0.862391,false,10,0.009944,0.02406,4.607,4.644
50,1,2.24764e-11,5.16156e-10,22.19,0.01704,2.7051e-06,false,50,0.1942,0.1275,20.18,20.51
100,1,3.65859e-12,8.40173e-11,29.83,0.01678,2.27899e-07,true,64,0.2286,0.147,27.77,28.16
200,1,3.65859e-12,8.40173e-11,29.1,0.01695,2.27899e-07,true,64,0.2115,0.1324,27.07,27.43
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0962081,0.00015257,0.00350367,2.071,0.01596,0.989448,false,10,0.009169,0.02524,1.646,1.684
50,0.182015,2.17604e-05,0.000499714,8.252,0.01674,0.963433,false,50,0.1925,0.1198,7.571,7.892
100,0.202518,1.46251e-05,0.000335856,16.05,0.01655,0.951558,false,100,0.3984,0.1875,15.09,15.69
200,0.223507,1.04115e-05,0.000239093,31.61,0.01648,0.93994,false,200,0.804,0.2843,30.15,31.26
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.167028,2.82173e-05,0.000647992,4.385,0.01632,0.969575,false,10,0.009563,0.02506,3.369,3.407
50,0.476029,1.63842e-06,3.76252e-05,16.9,0.01774,0.723676,false,50,0.1951,0.1359,15.6,15.94
100,0.483094,3.24977e-06,7.46288e-05,33.74,0.0177,0.701193,false,100,0.4011,0.1876,32.18,32.78
200,0.512275,4.42277e-06,0.000101566,64.56,0.01776,0.622433,false,200,0.7659,0.285,62.51,63.59
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.292134,5.2317e-06,0.000120143,5.712,0.01596,0.902121,false,10,0.008983,0.02371,4.309,4.345
50,1,6.26223e-10,1.43808e-08,22.81,0.01711,2.00041e-05,false,50,0.1919,0.1323,21.14,21.48
100,1,4.02247e-12,9.23736e-11,37.87,0.01715,1.72283e-07,true,87,0.3129,0.1884,35.96,36.48
200,1,4.02188e-12,9.23598e-11,38.31,0.01739,1.72273e-07,true,87,0.3044,0.1693,36.44,36.93
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.34726,3.09994e-06,7.11882e-05,7.175,0.01633,0.858699,false,10,0.009562,0.02401,5.347,5.385
50,1,5.00417e-11,1.14918e-09,26.73,0.01695,6.53609e-06,false,50,0.1883,0.1277,24.62,24.95
100,1,3.75605e-12,8.62553e-11,36.55,0.01733,1.22193e-07,true,66,0.2277,0.1591,34.39,34.79
200,1,3.75605e-12,8.62553e-11,34.96,0.01758,1.22193e-07,true,66,0.2136,0.1372,32.81,33.17
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 5, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.17405,2.77984e-05,0.000638373,1.023,2.316,0.96658,false,10,0.009529,0.02456,0.8507,0.8882
50,0.375446,2.7341e-06,6.2787e-05,4.347,2.292,0.832418,false,50,0.1955,0.1273,3.916,4.248
100,0.496386,1.22979e-06,2.82412e-05,8.563,2.277,0.674497,false,100,0.3876,0.1824,7.885,8.468
200,0.872075,2.65426e-07,6.09534e-06,16.86,2.277,0.145406,false,200,0.7864,0.2783,15.68,16.77
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.238248,1.07482e-05,0.000246826,1.969,2.307,0.936255,false,10,0.009231,0.02631,1.705,1.744
50,0.708779,8.8227e-07,2.02608e-05,8.405,2.292,0.34329,false,50,0.2008,0.1269,7.882,8.218
100,0.998159,3.82412e-08,8.78185e-07,16.55,2.28,0.0019203,false,100,0.4155,0.1931,15.74,16.36
200,0.99999,1.67549e-10,3.84766e-09,32.63,2.287,1.23987e-05,false,200,0.7719,0.2774,31.37,32.45
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 20, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.279259,6.63901e-06,0.000152461,3.858,2.307,0.911214,false,10,0.009609,0.02447,3.405,3.443
50,0.52073,1.19182e-06,2.73695e-05,16.49,2.292,0.622593,false,50,0.1969,0.127,15.77,16.1
100,0.876016,4.74604e-07,1.0899e-05,32.49,2.28,0.133878,false,100,0.3964,0.1775,31.53,32.12
200,0.934831,1.60622e-07,3.68858e-06,64.3,2.29,0.0728846,false,200,0.7907,0.2759,62.83,63.92
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 30, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.266119,7.61622e-06,0.000174901,5.767,2.31,0.919465,false,10,0.009293,0.02492,5.104,5.142
50,0.418556,1.98043e-06,4.54792e-05,24.7,2.302,0.786457,false,50,0.1948,0.1295,23.78,24.11
100,0.452995,1.41374e-06,3.24657e-05,48.82,2.298,0.72583,false,100,0.3942,0.1743,47.65,48.23
200,0.497847,1.19697e-06,2.74876e-05,96.67,2.295,0.651736,false,200,0.7931,0.2793,94.99,96.08


==> plots/horeka/gmres_poly_results/31_Aug_2022/Emilia_923.txt <==
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.019587,5.31139e+07,0.143948,34.38,4.168e-05,0.998417,false,200,0.5958,0.7382,32.69,34.06
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.10211,3.47162e+13,94086.9,82.43,2.187e-05,1.48997,false,200,0.5481,0.757,80.29,81.63
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.0006,54419.6,0.000147486,32.91,0.004153,0.0010318,false,200,0.547,0.7725,31.22,32.58
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,324.081,8.78314e-07,66.91,0.003528,4.53283e-06,false,200,0.558,0.7634,64.73,66.09
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00147,216499,0.000586749,75.94,0.8471,0.0023683,false,200,0.5572,0.7629,74.02,75.37
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.166123,2.83325e+07,0.0767858,150.5,0.847,0.91591,false,200,0.566,0.759,147.9,149.3
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00039,20317,5.50624e-05,51.1,0.02989,0.000540211,false,200,0.5651,0.7895,49.28,50.67
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,130.507,3.53696e-07,103.1,0.02962,2.2556e-06,false,200,0.541,0.7854,100.7,102
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00021,10686.9,2.89633e-05,64.45,0.02911,0.000291057,false,200,0.5406,0.7861,62.59,63.95
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,95.6463,2.59218e-07,124.3,0.02991,1.67739e-06,false,200,0.5464,0.8007,121.8,123.2
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.0011516,3.12103e-12,61.37,9.452,4.84331e-13,false,200,0.46,1.381,58.91,61.14


==> plots/horeka/gmres_poly_results/31_Aug_2022/Fault_639.txt <==
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,58315.1,7.74354e+19,4.26816e+08,36.49,4.114e-05,58315.1,false,200,0.4007,0.5169,35.3,36.25
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,197.497,1.44135e+17,794457,79.52,2.052e-05,197.502,false,200,0.398,0.5264,77.96,78.92
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,3736.56,2.05956e-08,23.93,0.003323,4.46089e-06,false,200,0.4198,0.5203,22.71,23.68
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.174593,9.62339e-13,45.25,0.002612,1.65872e-10,true,178,0.3388,0.4873,43.81,44.67
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999956,1.70419e+06,9.39332e-06,56.39,0.5879,0.000136497,false,200,0.3901,0.5402,54.99,55.96
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.949799,1.07268e+08,0.00059125,108.4,0.5879,0.0713581,false,200,0.4021,0.5381,106.4,107.4
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1506.64,8.30446e-09,38.45,0.0221,1.72534e-06,false,200,0.4317,0.551,37.11,38.13
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.171508,9.45333e-13,67.71,0.02169,2.61311e-10,true,168,0.3297,0.4787,66.13,66.97
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999964,100090,5.51684e-07,47.8,0.02126,9.05698e-05,false,200,0.4207,0.5523,46.42,47.44
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.161972,8.92774e-13,82.03,0.02125,2.89078e-10,true,159,0.2943,0.4821,80.38,81.18
Matrix=Fault_639.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.40491e+06,1.2075e+17,665559,62.19,7.017,1.40491e+06,false,200,0.3907,0.5433,61,61.97


==> plots/horeka/gmres_poly_results/31_Aug_2022/Flan_1565.txt <==
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.872589,0.389735,1.43154e-06,89.09,4.338e-05,0.450904,false,200,0.9581,2.077,85.35,88.43
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.895484,0.159464,5.85729e-07,182.9,2.282e-05,0.296572,false,200,0.9524,2.073,178.3,181.4
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.436438,73.6558,0.000270546,94.12,0.00686,0.795484,false,200,0.9701,2.122,90.28,93.43
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00005,0.000467822,1.71836e-09,198.6,0.006584,0.000100422,false,200,0.9502,2.104,193.9,197
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.876131,0.337384,1.23925e-06,218.3,2.485,0.437756,false,200,0.9641,2.121,213.8,216.9
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.476864,106.814,0.00039234,429.7,2.486,0.755392,false,200,0.9628,2.073,423.7,426.8
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.544315,37.705,0.000138495,146.4,0.07028,0.693519,false,200,0.964,2.102,142.3,145.4
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.91458e-05,1.07056e-10,303.8,0.07041,2.52397e-05,false,200,0.9406,2.093,298.6,301.7
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.289021,1683.19,0.00618253,178,0.0698,0.936444,false,200,0.9738,2.112,173.7,176.8
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1.88913e-05,6.93897e-11,388.3,0.07072,1.41124e-05,false,200,0.9614,2.149,382.7,385.8
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.971405,0.0413619,1.51927e-07,82.04,32.11,0.0629515,false,200,0.9379,2.09,78.48,81.55


==> plots/horeka/gmres_poly_results/31_Aug_2022/G3_circuit.txt <==
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.955423,0.000118623,3.85485e-08,9.989,4.488e-05,0.0526652,false,200,0.9718,0.2884,8.386,9.69
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999946,2.49168e-07,8.09714e-11,19.13,2.251e-05,7.47135e-05,false,200,0.9653,0.2885,16.94,18.27
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.91906e-09,9.48597e-13,7.634,0.002911,7.8659e-07,true,112,0.503,0.1901,6.575,7.323
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.70558e-09,8.79222e-13,6.792,0.002765,3.93319e-07,true,50,0.2374,0.1273,5.525,5.905
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.839765,0.000763996,2.48273e-07,31.5,0.1543,0.176096,false,200,0.9986,0.3203,29.72,31.09
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.439248,0.00296886,9.6478e-07,61.25,0.1556,0.705185,false,200,1.033,0.3382,58.76,60.18
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,3.07577e-09,9.99523e-13,13.94,0.01535,7.64701e-07,true,108,0.4961,0.2191,12.81,13.56
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.65145e-09,8.61632e-13,12.25,0.01641,3.86663e-07,true,48,0.2193,0.117,10.85,11.21
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.85115e-09,9.2653e-13,16.91,0.01673,5.57067e-07,true,105,0.4978,0.2188,15.76,16.52
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.43404e-09,7.9098e-13,15.52,0.01502,3.68679e-07,true,47,0.2204,0.1383,14.03,14.41
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.33434e-09,7.58583e-13,3.675,2.922,2.29684e-07,true,49,0.2249,0.136,3.164,3.543


==> plots/horeka/gmres_poly_results/31_Aug_2022/ML_Geer.txt <==
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.195452,24.5103,0.0501303,75.06,4.435e-05,0.915996,false,200,0.9099,1.922,71.55,74.42
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.658087,0.335529,0.000686248,161.6,2.209e-05,0.372257,false,200,0.9138,1.94,157.2,160.1
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.984464,3.68439,0.00753557,79.7,0.006445,0.0220168,false,200,0.9117,1.984,76.11,79.05
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.09516e-09,2.23991e-12,176.3,0.006222,6.82592e-13,false,200,0.7634,2.23,171.7,174.8
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.07239e-09,2.19333e-12,274.8,2.328,1.10231e-14,false,200,0.7608,2.64,269.9,273.6
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.08164e-09,2.21225e-12,697.4,2.339,9.62217e-15,false,200,0.7699,3.331,690.1,694.6
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.950682,8.34654,0.0170709,124.8,0.06682,0.0646537,false,200,0.9311,1.939,121,123.9
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.11107e-09,4.31772e-12,248.8,0.0658,2.15028e-11,false,200,0.9021,1.94,243.9,246.8
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.960003,7.18447,0.0146942,168.2,0.0654,0.0530202,false,200,0.9398,1.97,164.1,167.1
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.12912e-09,2.30936e-12,346.9,0.06658,2.58343e-12,false,200,0.8152,2.062,338.5,344.5
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999049,0.4954,0.00101323,76.13,20.39,0.00272806,false,200,0.9146,1.965,72.71,75.63


==> plots/horeka/gmres_poly_results/31_Aug_2022/Transport.txt <==
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.26757e-12,5.16996e-11,20.74,4.627e-05,4.60786e-07,false,200,0.9841,0.5401,18.8,20.38
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.58397e-14,6.46045e-13,11.88,2.363e-05,6.66835e-10,true,54,0.243,0.2035,10.45,10.92
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.24791e-14,9.16842e-13,12.01,0.002874,4.07862e-09,true,104,0.4782,0.2981,10.83,11.64
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.82425e-14,7.44046e-13,9.199,0.00253,5.03139e-10,true,38,0.1355,0.1365,7.909,8.196
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.87112e-14,7.63162e-13,25.06,0.4732,1.80475e-09,true,90,0.4048,0.2792,23.82,24.53
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.124108,3.21312e-06,0.000131051,105,0.4724,0.965336,false,200,0.9923,0.5376,102.1,103.7
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.17688e-14,8.8787e-13,21.51,0.02491,3.89559e-09,true,104,0.4906,0.3354,20.21,21.06
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.34143e-14,9.54984e-13,14.55,0.02436,6.09449e-10,true,36,0.1321,0.1451,13.08,13.37
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.92243e-14,7.84089e-13,26.72,0.02486,1.82639e-09,true,102,0.4923,0.3256,25.36,26.21
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.08225e-14,8.49273e-13,18.67,0.02463,5.69584e-10,true,35,0.1247,0.1439,17.09,17.38
Matrix=Transport.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.51e-14,6.15873e-13,5.042,5.856,6.57625e-10,true,53,0.2392,0.2103,4.417,4.886


==> plots/horeka/gmres_poly_results/31_Aug_2022/af_shell10.txt <==
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.632144,0.340316,2.1636e-05,38.88,4.7e-05,0.774239,false,200,0.9366,0.987,36.46,38.43
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.646756,0.00466943,2.96865e-07,75.75,2.628e-05,0.699161,false,200,0.909,0.978,72.71,74.64
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643052,0.00494784,3.14565e-07,41.96,0.003712,0.734528,false,200,0.9588,1.014,39.48,41.5
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.666552,0.00362625,2.30544e-07,83.47,0.003427,0.642606,false,200,0.9355,1.026,80.32,82.32
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.655742,0.00515034,3.27439e-07,99.48,1.065,0.680761,false,200,0.9307,0.9968,96.73,98.73
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.73746,0.00286367,1.82062e-07,193.6,1.065,0.505742,false,200,0.9262,1.004,189.9,191.8
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643351,0.00489552,3.11239e-07,66.58,0.03674,0.735764,false,200,0.9243,1.016,64.01,65.99
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.669043,0.00354952,2.25665e-07,132.9,0.03715,0.638057,false,200,0.94,1.024,129.5,131.5
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643858,0.00481782,3.06299e-07,84.38,0.03722,0.736232,false,200,0.9416,1.024,81.69,83.71
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.670534,0.00350554,2.22869e-07,168,0.03755,0.636811,false,200,0.9318,1.03,164.4,166.4
Matrix=af_shell10.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.797627,0.0823662,5.23654e-06,36.53,5.531,1.12278,false,200,0.9147,0.9883,34.37,36.32


==> plots/horeka/gmres_poly_results/31_Aug_2022/af_shell7.txt <==
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.03452e-09,9.48068e-13,13.6,4.671e-05,7.96816e-10,true,196,0.3133,0.3136,12.76,13.41
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.13688e-09,8.2709e-13,13.13,2.277e-05,4.31342e-10,true,95,0.1466,0.1837,12.34,12.68
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.93184e-09,9.34231e-13,11.97,0.001639,7.85554e-10,true,186,0.3048,0.3141,11.08,11.77
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.04418e-09,9.49371e-13,11.28,0.001337,6.15138e-10,true,83,0.1092,0.1801,10.51,10.82
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.19698e-09,8.3519e-13,19.11,0.3436,3.03073e-10,true,109,0.1634,0.2033,18.42,18.81
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.49528e-09,8.75393e-13,20.87,0.3422,4.044e-10,true,59,0.08345,0.1387,19.95,20.19
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.09816e-09,9.56646e-13,18.93,0.01452,7.93034e-10,true,187,0.3005,0.3274,18.04,18.7
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.08215e-09,9.54488e-13,17.09,0.01443,6.72586e-10,true,81,0.1129,0.1935,16.23,16.56
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.11047e-09,9.58305e-13,23.13,0.0144,6.47309e-10,true,179,0.2628,0.3341,22.24,22.87
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.69125e-09,9.01806e-13,19.17,0.01489,6.50209e-10,true,71,0.09463,0.1751,18.28,18.56
Matrix=af_shell7.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.49928e-09,8.75932e-13,5.186,2.017,5.59125e-10,true,94,0.1374,0.1992,4.725,5.08


==> plots/horeka/gmres_poly_results/31_Aug_2022/thermal2.txt <==
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.120197,7.50472e-05,0.00172341,9.777,4.938e-05,0.984219,false,200,0.7741,0.2591,8.392,9.511
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.159176,3.23356e-05,0.000742565,18.97,2.483e-05,0.972374,false,200,0.773,0.253,17.13,18.22
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.239396,8.5573e-06,0.000196513,10.87,0.002,0.930593,false,200,0.7663,0.2722,9.482,10.6
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,4.15353e-12,9.53831e-11,23.72,0.001682,2.14527e-06,false,200,0.7711,0.2817,21.87,22.96
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999992,2.54073e-11,5.83462e-10,30.59,0.1745,8.66252e-06,false,200,0.7976,0.2905,29.07,30.23
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,3.43982e-13,7.89933e-12,61.1,0.1742,1.42192e-07,false,200,0.8303,0.2971,58.87,60.13
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.247876,7.56389e-06,0.0001737,22.68,0.01757,0.925815,false,200,0.7733,0.3026,21.2,22.34
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999973,7.49022e-11,1.72008e-09,48.55,0.01691,3.01196e-05,false,200,0.7964,0.3017,46.5,47.64
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.235965,8.72234e-06,0.000200303,30.09,0.01652,0.932736,false,200,0.7987,0.3142,28.51,29.71
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.347027,4.16518e-06,9.56506e-05,65.02,0.01695,0.850846,false,200,0.7666,0.3216,62.94,64.07
Matrix=thermal2.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,,,,,,,,,,,,


==> plots/horeka/gmres_poly_results_w_RACE/12_Aug_2022/Emilia_923.txt <==
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00643401,1.66717e+08,0.451831,1.511,2.894e-05,0.185,0.999733,false,10,0.005867,0.05162,1.112,1.172
50,0.0138654,8.70951e+07,0.236042,5.835,9.159e-06,0.185,0.999202,false,50,0.1385,0.2431,5.158,5.546
100,0.0165473,6.66615e+07,0.180664,11.32,1.247e-05,0.185,0.998836,false,100,0.2762,0.4214,10.33,11.04
200,0.019587,5.31139e+07,0.143948,22.14,8.602e-06,0.185,0.998417,false,200,0.5362,0.7696,20.53,21.86
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1.41083e-07,3.71584e+08,1.00706,3.551,1.602e-05,0.1781,1,false,10,0.005836,0.05466,2.712,2.775
50,0.128258,7.61697e+12,20643.3,13.75,9.28e-06,0.1781,1.00851,false,50,0.1361,0.2701,12.58,13
100,0.026742,1.34088e+12,3634.01,26.65,8.283e-06,0.1781,1.00029,false,100,0.27,0.4282,25.16,25.87
200,614.71,3.45011e+16,9.35038e+07,52.43,8.682e-06,0.1781,614.713,false,200,0.5506,0.7781,50.34,51.69
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,7.80044e-07,7.42411e+08,2.01206,5.074,1.669e-05,0.1768,1,false,10,0.00603,0.05682,3.874,3.94
50,0.000994191,1.74411e+11,472.683,19.43,8.978e-06,0.1768,0.999998,false,50,0.133,0.2552,17.96,18.36
100,0.00886086,2.38718e+11,646.967,37.59,8.706e-06,0.1768,1.00006,false,100,0.2794,0.4356,35.82,36.54
200,0.183935,2.07223e+13,56160.8,74.1,8.615e-06,0.1768,1.01633,false,200,0.5476,0.7733,71.69,73.03
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1.23153e-06,3.70653e+08,1.00453,6.141,1.706e-05,0.1829,1,false,10,0.005777,0.05443,4.658,4.721
50,0.00136821,3.12814e+10,84.778,23.19,9.693e-06,0.1829,0.999997,false,50,0.1349,0.236,21.44,21.82
100,0.0657724,1.15456e+13,31290.7,44.88,8.952e-06,0.1829,1.00198,false,100,0.264,0.4166,42.81,43.5
200,0.551763,7.17532e+13,194463,88.33,8.57e-06,0.1829,1.14087,false,200,0.5371,0.7548,85.65,86.96
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00643401,1.66717e+08,0.451831,1.456,1.647e-05,0.2592,0.999733,false,10,0.00589,0.05338,1.064,1.126
50,0.0138654,8.70951e+07,0.236042,5.613,1.026e-05,0.2592,0.999202,false,50,0.1383,0.2469,4.933,5.324
100,0.0165473,6.66615e+07,0.180664,10.85,8.531e-06,0.2592,0.998836,false,100,0.2767,0.4168,9.853,10.56
200,0.019587,5.31139e+07,0.143948,21.31,8.846e-06,0.2592,0.998417,false,200,0.5554,0.758,19.68,21.01
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,2.2829e-07,3.69512e+08,1.00144,3.465,1.603e-05,0.1963,1,false,10,0.00598,0.05408,2.617,2.68
50,2.32789e-05,1.03886e+10,28.1549,13.28,8.743e-06,0.1963,1,false,50,0.138,0.2571,12.12,12.52
100,0.000945806,6.32303e+10,171.365,25.64,8.771e-06,0.1963,0.999999,false,100,0.2707,0.4503,24.15,24.88
200,0.00516174,1.152e+12,3122.11,50.39,8.583e-06,0.1963,1,false,200,0.5523,0.799,48.26,49.63
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,3.1571e-06,3.77438e+08,1.02292,4.8,1.71e-05,0.1933,1,false,10,0.006056,0.05269,3.642,3.703
50,0.0298943,1.58306e+12,4290.36,18.35,8.732e-06,0.1933,1.00037,false,50,0.1369,0.2498,16.93,17.32
100,0.0854768,1.11636e+13,30255.1,35.63,8.676e-06,0.1933,1.00386,false,100,0.2681,0.4184,33.9,34.6
200,0.0069317,5.83099e+11,1580.3,70.05,8.022e-06,0.1933,1.00004,false,200,0.5361,0.7764,67.68,69.01
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,7.45829e-06,4.02138e+08,1.08986,5.933,1.607e-05,0.2096,1,false,10,0.006433,0.05333,4.436,4.499
50,0.0300779,1.56257e+12,4234.83,22.3,8.905e-06,0.2096,1.00053,false,50,0.1357,0.2459,20.51,20.9
100,0.0165415,1.72615e+12,4678.17,43.09,8.814e-06,0.2096,1.00019,false,100,0.2781,0.4263,40.99,41.7
200,3.99366,9.33893e+14,2.53101e+06,85.11,9.267e-06,0.2096,4.11965,false,200,0.5377,0.7713,82.38,83.71
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00643401,1.66717e+08,0.451831,1.607,1.922e-05,0.3982,0.999733,false,10,0.006061,0.0529,1.228,1.289
50,0.0138654,8.70951e+07,0.236042,6.374,9.758e-06,0.3982,0.999202,false,50,0.1348,0.2461,5.7,6.087
100,0.0165473,6.66615e+07,0.180664,12.4,8.745e-06,0.3982,0.998836,false,100,0.2734,0.4075,11.42,12.11
200,0.019587,5.31139e+07,0.143948,24.42,8.462e-06,0.3982,0.998417,false,200,0.5529,0.7501,22.82,24.14
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,6.24605e-07,3.75072e+08,1.01651,3.85,2.033e-05,0.4246,1,false,10,0.006164,0.05424,2.987,3.05
50,0.000910434,1.28434e+11,348.077,15.02,9.611e-06,0.4246,1,false,50,0.1346,0.2445,13.88,14.26
100,0.00336488,6.67236e+11,1808.32,29.2,8.615e-06,0.4246,1.00001,false,100,0.3004,0.4298,27.7,28.44
200,0.0162323,2.28848e+12,6202.15,57.55,8.725e-06,0.4246,1.00017,false,200,0.5466,0.7569,55.49,56.81
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,6.97731e-06,4.04608e+08,1.09655,5.349,1.821e-05,0.4056,1,false,10,0.006136,0.05332,4.22,4.282
50,0.00899001,8.24211e+11,2233.75,20.93,8.479e-06,0.4056,1.00006,false,50,0.1339,0.2449,19.49,19.87
100,0.0165951,1.80778e+12,4899.39,40.77,1.037e-05,0.4056,1.00018,false,100,0.2767,0.4198,39.01,39.71
200,0.211394,2.90128e+13,78629.5,80.38,7.998e-06,0.4056,1.02265,false,200,0.5517,0.7794,77.97,79.31
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,3.19463e-07,3.70419e+08,1.0039,6.566,1.918e-05,0.4166,1,false,10,0.006096,0.05162,5.106,5.166
50,0.00388701,1.97904e+11,536.354,25.67,8.427e-06,0.4166,0.999997,false,50,0.1356,0.2416,23.89,24.27
100,0.0413172,1.51648e+12,4109.91,49.95,9.462e-06,0.4166,1.00074,false,100,0.2695,0.4156,47.88,48.58
200,2.63076,2.77807e+14,752905,99.21,8.058e-06,0.4166,2.81681,false,200,0.5389,0.777,96.5,97.83
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.185922,2.11682e+07,0.0573693,1.536,0.003648,0.1858,0.887558,false,10,0.006068,0.05344,1.144,1.206
50,0.857582,4.28294e+06,0.0116075,5.993,0.003852,0.1858,0.162322,false,50,0.1421,0.2468,5.299,5.695
100,1.01242,782760,0.00212141,11.62,0.003705,0.1858,0.0204557,false,100,0.2807,0.4231,10.6,11.31
200,1.0006,54419.6,0.000147486,22.86,0.003667,0.1858,0.0010318,false,200,0.5663,0.76,21.21,22.55
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0101285,3.60577e+08,0.977223,3.2,0.003625,0.1739,0.998234,false,10,0.00602,0.05248,2.348,2.409
50,0.0264372,3.44192e+08,0.932819,12.02,0.002264,0.1739,0.993625,false,50,0.1333,0.2443,10.88,11.26
100,0.0271395,3.43834e+08,0.931849,23.22,0.002254,0.1739,0.993515,false,100,0.2773,0.4253,21.75,22.46
200,0.0269879,3.43407e+08,0.93069,45.56,0.002297,0.1739,0.993489,false,200,0.5444,0.7629,43.47,44.79
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.000108129,3.68512e+08,0.998729,4.16,0.003641,0.1759,1,false,10,0.005946,0.05363,2.984,3.046
50,0.000154152,3.68313e+08,0.99819,15.29,0.002283,0.1759,1.00001,false,50,0.1414,0.2373,13.84,14.22
100,0.000176834,3.6826e+08,0.998046,29.47,0.00233,0.1759,1.00001,false,100,0.2702,0.4271,27.67,28.38
200,0.000184511,3.68255e+08,0.998034,57.77,0.00233,0.1759,1.00001,false,200,0.5451,0.7532,55.38,56.69
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0153144,3.53248e+08,0.957361,5.011,0.003614,0.1771,0.998217,false,10,0.006291,0.05723,3.492,3.558
50,0.0278839,3.44139e+08,0.932676,18.04,0.002243,0.1771,0.996938,false,50,0.1346,0.2447,16.25,16.63
100,0.0279274,3.43495e+08,0.930929,34.73,0.002232,0.1771,0.996931,false,100,0.2763,0.4328,32.55,33.27
200,0.0287937,3.43145e+08,0.92998,67.81,0.002276,0.1771,0.996849,false,200,0.5521,0.7599,65.04,66.37
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.143211,2.48836e+07,0.0674387,1.498,0.003692,0.23,0.973341,false,10,0.006168,0.05184,1.1,1.161
50,0.143049,2.47769e+07,0.0671495,5.796,0.003911,0.23,0.973768,false,50,0.14,0.2482,5.096,5.491
100,0.143004,2.47727e+07,0.0671383,11.2,0.00388,0.23,0.973722,false,100,0.2781,0.4304,10.18,10.9
200,0.143012,2.47704e+07,0.067132,22.03,0.003938,0.23,0.973662,false,200,0.561,0.7636,20.39,21.73
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00409085,3.61315e+08,0.979224,3.135,0.003599,0.1971,0.999013,false,10,0.005938,0.05248,2.269,2.331
50,0.0181183,3.43888e+08,0.931994,11.75,0.003873,0.1971,0.994679,false,50,0.1375,0.242,10.58,10.97
100,0.0188328,3.43343e+08,0.930516,22.56,0.003857,0.1971,0.994477,false,100,0.2672,0.4233,21.08,21.78
200,0.0195707,3.43139e+08,0.929965,44.32,0.003881,0.1971,0.994236,false,200,0.564,0.7691,42.18,43.53
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00961223,3.31774e+08,0.899164,4.158,0.003654,0.2005,0.998804,false,10,0.005809,0.0523,2.941,3.002
50,0.026406,3.15657e+08,0.855485,15.15,0.003849,0.2005,0.996914,false,50,0.1374,0.2534,13.65,14.04
100,0.028849,3.14628e+08,0.852696,29.1,0.004041,0.2005,0.996667,false,100,0.2869,0.4309,27.29,28.02
200,0.0420006,3.06184e+08,0.82981,56.96,0.004006,0.2005,0.995424,false,200,0.5342,0.7731,54.54,55.86
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00016581,3.67834e+08,0.996893,4.938,0.003783,0.2025,0.999994,false,10,0.005822,0.05262,3.431,3.492
50,0.00501731,3.63036e+08,0.983888,17.76,0.004087,0.2025,0.999376,false,50,0.1344,0.2492,15.97,16.36
100,0.00516122,3.63029e+08,0.98387,34.11,0.004008,0.2025,0.999358,false,100,0.2807,0.4382,31.97,32.7
200,0.0051664,3.63029e+08,0.98387,66.67,0.004007,0.2025,0.999357,false,200,0.5539,0.7782,63.87,65.22
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.185922,2.11682e+07,0.0573693,1.655,0.003695,0.3888,0.887558,false,10,0.006066,0.05331,1.246,1.308
50,0.857582,4.28294e+06,0.0116075,6.47,0.003873,0.3888,0.162322,false,50,0.1347,0.2524,5.763,6.157
100,1.01242,782760,0.00212141,12.58,0.004065,0.3888,0.0204557,false,100,0.2798,0.4253,11.55,12.26
200,1.0006,54419.6,0.000147486,24.73,0.003894,0.3888,0.0010318,false,200,0.5561,0.7844,23.05,24.4
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0141851,3.3613e+08,0.910968,3.507,0.003423,0.3484,0.998191,false,10,0.006056,0.0527,2.606,2.668
50,0.0440494,2.96586e+08,0.803798,13.27,0.003743,0.3484,0.995248,false,50,0.1386,0.2462,12.08,12.47
100,0.045879,2.96169e+08,0.802668,25.66,0.003854,0.3484,0.995103,false,100,0.2887,0.4177,24.16,24.87
200,0.0465362,2.9612e+08,0.802534,50.45,0.003678,0.3484,0.995059,false,200,0.5557,0.7725,48.31,49.66
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00418779,3.38134e+08,0.916399,4.605,0.00355,0.371,0.999486,false,10,0.005934,0.05195,3.409,3.47
50,0.0127195,3.1394e+08,0.850831,17.26,0.004192,0.371,0.998427,false,50,0.1384,0.2402,15.8,16.18
100,0.0126824,3.12e+08,0.845574,33.42,0.004078,0.371,0.998434,false,100,0.2753,0.4202,31.61,32.32
200,0.0134081,3.11576e+08,0.844423,65.63,0.004245,0.371,0.998348,false,200,0.5369,0.7718,63.22,64.55
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0326181,3.41083e+08,0.924391,5.452,0.003417,0.4282,0.992903,false,10,0.005893,0.05555,3.924,3.988
50,0.0387978,3.34259e+08,0.905899,20.1,0.003774,0.4282,0.991158,false,50,0.135,0.2475,18.2,18.59
100,0.039394,3.33782e+08,0.904606,38.7,0.003817,0.4282,0.991109,false,100,0.2945,0.4238,36.52,37.25
200,0.0393484,3.3373e+08,0.904465,75.76,0.003858,0.4282,0.991158,false,200,0.5433,0.7674,72.97,74.3
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.186567,2.14027e+07,0.0580049,3.409,0.8549,0.1733,0.888451,false,10,0.006008,0.05295,2.871,2.933
50,0.813368,5.32179e+06,0.014423,14.09,0.8549,0.1733,0.208958,false,50,0.1335,0.2409,13.29,13.67
100,1.02016,1.19828e+06,0.00324755,27.72,0.8551,0.1733,0.031088,false,100,0.2761,0.4321,26.58,27.3
200,1.00138,143292,0.000388347,54.9,0.8547,0.1733,0.00235784,false,200,0.5583,0.782,53.12,54.48
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.000858562,3.67869e+08,0.996987,6.934,0.8539,0.1784,1.00001,false,10,0.006599,0.05234,5.778,5.839
50,0.000791779,3.67831e+08,0.996883,28.15,0.8508,0.1784,1.00001,false,50,0.132,0.2549,26.72,27.11
100,0.000780623,3.6783e+08,0.996881,55.27,0.8513,0.1784,1.00001,false,100,0.2684,0.4339,53.54,54.25
200,0.000780059,3.6783e+08,0.996881,109.4,0.8526,0.1784,1.00001,false,200,0.5278,0.7735,107,108.3
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00317528,3.64073e+08,0.986698,8.486,0.855,0.1747,0.999962,false,10,0.005914,0.05244,7.015,7.076
50,0.00268778,3.63651e+08,0.985557,34.29,0.8496,0.1747,0.999955,false,50,0.1341,0.2335,32.54,32.92
100,0.00267491,3.63646e+08,0.985543,67.23,0.853,0.1747,0.999955,false,100,0.2649,0.4115,65.17,65.86
200,0.00269537,3.63645e+08,0.985539,133,0.8531,0.1747,0.999955,false,200,0.5442,0.7623,130.3,131.6
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0347829,3.38765e+08,0.918109,10.81,0.8518,0.1765,0.996256,false,10,0.005762,0.05274,8.91,8.971
50,0.0547896,3.23648e+08,0.877139,43.48,0.8479,0.1765,0.994654,false,50,0.1334,0.2618,41.29,41.69
100,0.0629476,3.20097e+08,0.867516,85.04,0.8499,0.1765,0.994116,false,100,0.2688,0.4457,82.53,83.26
200,0.0644238,3.1965e+08,0.866304,168.2,0.8505,0.1765,0.994025,false,200,0.5223,0.7669,165.2,166.5
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.000439904,3.68828e+08,0.999587,2.672,0.8557,0.257,0.999961,false,10,0.005755,0.05158,2.154,2.214
50,0.000913877,3.68546e+08,0.998823,10.8,0.8554,0.257,0.999902,false,50,0.1325,0.2462,9.989,10.37
100,0.000920204,3.68528e+08,0.998773,21.09,0.8577,0.257,0.999899,false,100,0.2709,0.4142,19.98,20.67
200,0.000924988,3.68527e+08,0.99877,41.63,0.8573,0.257,0.999898,false,200,0.537,0.7612,39.9,41.21
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00156633,3.65239e+08,0.989859,5.418,0.8566,0.2027,0.99986,false,10,0.005923,0.05174,4.321,4.381
50,0.00158571,3.64931e+08,0.989025,21.39,0.8538,0.2027,0.999845,false,50,0.1366,0.2479,20,20.39
100,0.00158758,3.64919e+08,0.988992,41.74,0.8538,0.2027,0.999844,false,100,0.2652,0.4067,40.04,40.72
200,0.00158214,3.64914e+08,0.98898,82.51,0.8558,0.2027,0.999843,false,200,0.5352,0.7543,80.2,81.51
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.000261441,3.68807e+08,0.99953,7.013,0.8568,0.2043,0.999987,false,10,0.005915,0.05223,5.502,5.563
50,0.000754535,3.68e+08,0.997343,27.32,0.8542,0.2043,0.999923,false,50,0.1337,0.244,25.55,25.93
100,0.000866232,3.67954e+08,0.997217,53.2,0.8551,0.2043,0.99991,false,100,0.2854,0.4316,51.08,51.81
200,0.00089782,3.67944e+08,0.997191,105,0.8579,0.2043,0.999907,false,200,0.5359,0.7701,102.3,103.6
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,3.58506e-05,3.68975e+08,0.999985,8.748,0.8569,0.2041,1,false,10,0.005688,0.05255,6.831,6.892
50,0.000141045,3.68955e+08,0.999931,34.02,0.8534,0.2041,0.999992,false,50,0.1351,0.255,31.8,32.2
100,0.000121062,3.68954e+08,0.999927,66.12,0.8565,0.2041,0.999992,false,100,0.2724,0.4367,63.59,64.31
200,0.000125061,3.68954e+08,0.999927,130.3,0.8563,0.2041,0.999992,false,200,0.547,0.7901,127.1,128.4
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.198532,2.12566e+07,0.0576088,2.906,0.03067,0.22,0.871078,false,10,0.005883,0.05401,2.4,2.462
50,0.883995,3.82166e+06,0.0103573,11.96,0.02565,0.22,0.134173,false,50,0.1376,0.264,11.15,11.56
100,1.01061,581708,0.00157653,23.45,0.02562,0.22,0.016381,false,100,0.278,0.4359,22.32,23.04
200,1.00047,26391.9,7.15264e-05,46.36,0.02882,0.22,0.0006718,false,200,0.5677,0.8053,44.57,45.96
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0157023,3.4962e+08,0.94753,5.991,0.03023,0.2172,0.99785,false,10,0.005847,0.05526,4.915,4.978
50,0.0578928,3.22789e+08,0.874814,24.17,0.02567,0.2172,0.993604,false,50,0.1357,0.2652,22.78,23.19
100,0.0658368,3.17898e+08,0.861557,47.13,0.02727,0.2172,0.993141,false,100,0.2792,0.4366,45.41,46.13
200,0.0689356,3.11073e+08,0.84306,93.29,0.02678,0.2172,0.992863,false,200,0.5681,0.8075,90.91,92.31
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0515218,3.37878e+08,0.915706,7.557,0.03052,0.212,0.994865,false,10,0.005966,0.054,6.114,6.176
50,0.0695578,2.9588e+08,0.801884,29.96,0.02512,0.212,0.993673,false,50,0.1387,0.258,28.22,28.63
100,0.0873065,2.88886e+08,0.782931,58.49,0.02747,0.212,0.992833,false,100,0.3042,0.4336,56.4,57.15
200,0.103701,2.80513e+08,0.760238,115.4,0.02702,0.212,0.992329,false,200,0.5481,0.792,112.7,114.1
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0344289,3.44148e+08,0.932699,9.393,0.02953,0.2201,0.996326,false,10,0.00605,0.05332,7.558,7.62
50,0.0494831,3.37311e+08,0.91417,37.07,0.02524,0.2201,0.995093,false,50,0.1382,0.268,34.91,35.32
100,0.0522831,3.36785e+08,0.912743,72.41,0.02722,0.2201,0.994876,false,100,0.2732,0.4565,69.88,70.62
200,0.0543037,3.36179e+08,0.911101,142.6,0.02712,0.2201,0.994727,false,200,0.5595,0.8032,139.5,140.9
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.207882,1.97032e+07,0.0533989,3.34,0.03026,0.2351,0.859415,false,10,0.006347,0.0568,2.797,2.862
50,0.908283,3.37155e+06,0.00913748,13.84,0.02515,0.2351,0.107943,false,50,0.1452,0.2616,12.97,13.39
100,1.00743,469516,0.00127247,27.08,0.02494,0.2351,0.012069,false,100,0.2739,0.4343,25.92,26.63
200,1.00029,14233.1,3.85742e-05,53.66,0.02749,0.2351,0.000393405,false,200,0.5532,0.8006,51.85,53.22
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.360574,1.55177e+07,0.0420557,6.703,0.03031,0.2364,0.683626,false,10,0.006323,0.05617,5.535,5.6
50,1.00602,877712,0.00237875,27.11,0.02488,0.2364,0.0183164,false,50,0.1417,0.2572,25.63,26.04
100,0.999753,42470.7,0.000115103,52.9,0.02493,0.2364,0.00079111,false,100,0.2832,0.4525,51.1,51.84
200,0.999999,97.8879,2.65293e-07,104.7,0.02721,0.2364,1.7229e-06,false,200,0.5826,0.8241,102.2,103.6
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0082278,3.25191e+08,0.881323,8.644,0.02958,0.3034,0.998602,false,10,0.005997,0.05477,7.135,7.198
50,0.0617385,2.33523e+08,0.632887,34.87,0.02515,0.3034,0.990404,false,50,0.1368,0.2771,33.02,33.44
100,0.0854108,2.07172e+08,0.561472,68.19,0.02854,0.3034,0.987175,false,100,0.2783,0.4382,66.03,66.76
200,0.0936326,1.91111e+08,0.517942,134.7,0.02839,0.3034,0.986115,false,200,0.5468,0.8264,131.9,133.3
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0652156,3.25877e+08,0.883181,10.34,0.03031,0.2245,0.99382,false,10,0.00617,0.05464,8.422,8.486
50,0.0649913,3.02119e+08,0.818793,41.56,0.02599,0.2245,0.993639,false,50,0.1382,0.2598,39.25,39.65
100,0.0696812,2.98644e+08,0.809376,80.92,0.0289,0.2245,0.993327,false,100,0.2869,0.4526,78.34,79.09
200,0.0756889,2.95179e+08,0.799984,159.9,0.02875,0.2245,0.992989,false,200,0.5584,0.8038,156.7,158.1
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.196334,2.13807e+07,0.0579452,3.418,0.02999,0.4824,0.873766,false,10,0.005984,0.05425,2.889,2.951
50,0.878609,3.937e+06,0.0106699,14.23,0.02574,0.4824,0.139868,false,50,0.1405,0.2539,13.41,13.81
100,1.01076,618307,0.00167572,27.95,0.02824,0.4824,0.0169697,false,100,0.2796,0.4415,26.8,27.53
200,1.00049,31621.4,8.56993e-05,55.41,0.02837,0.4824,0.000731144,false,200,0.5627,0.8087,53.6,54.99
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.000208573,3.6588e+08,0.991596,7.017,0.02979,0.3818,0.999989,false,10,0.006307,0.05563,5.898,5.963
50,0.000629974,3.60427e+08,0.976818,28.76,0.0255,0.3818,0.999959,false,50,0.1394,0.2478,27.32,27.72
100,0.000661183,3.60295e+08,0.976459,56.32,0.02821,0.3818,0.999958,false,100,0.2814,0.4286,54.6,55.32
200,0.000661294,3.60269e+08,0.97639,111.6,0.02846,0.3818,0.999959,false,200,0.5511,0.8047,109.2,110.6
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.000732713,3.66542e+08,0.993392,8.943,0.03045,0.4661,0.999841,false,10,0.006035,0.05399,7.45,7.512
50,0.00147125,3.64334e+08,0.987405,36.23,0.02805,0.4661,0.99967,false,50,0.1345,0.2557,34.46,34.86
100,0.00132739,3.64179e+08,0.986987,71,0.0285,0.4661,0.999693,false,100,0.2758,0.4366,68.9,69.63
200,0.0013252,3.64156e+08,0.986924,140.6,0.02818,0.4661,0.999693,false,200,0.5503,0.7993,137.8,139.2
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.000207302,3.64446e+08,0.987711,10.84,0.03095,0.4194,0.999998,false,10,0.006103,0.05381,8.992,9.055
50,0.000319224,3.61899e+08,0.980807,43.83,0.02607,0.4194,0.999994,false,50,0.1409,0.25,41.68,42.08
100,0.000306846,3.61793e+08,0.980521,85.88,0.029,0.4194,0.999993,false,100,0.2781,0.4482,83.35,84.09
200,0.000306631,3.61781e+08,0.980487,169.8,0.02896,0.4194,0.999993,false,200,0.5864,0.8006,166.6,168
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.000212844,3.67811e+08,0.99683,5.595,0.02679,1.713,0.999967,false,10,0.006299,0.05452,4.945,5.008
50,0.0028112,3.65599e+08,0.990836,23.85,0.02553,1.713,0.999537,false,50,0.1426,0.2647,22.88,23.29
100,0.00275372,3.65542e+08,0.990682,47.09,0.02957,1.713,0.999547,false,100,0.2789,0.4254,45.82,46.53
200,0.00270969,3.65531e+08,0.99065,93.65,0.02999,1.713,0.999554,false,200,0.5645,0.7906,91.72,93.1
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0576103,2.84359e+08,0.770662,11.54,0.02776,1.746,0.994361,false,10,0.006029,0.05439,10.16,10.22
50,0.0796381,2.3772e+08,0.64426,48.73,0.03044,1.746,0.993065,false,50,0.1357,0.2674,47.03,47.44
100,0.0788387,2.3632e+08,0.640467,96.22,0.03008,1.746,0.993103,false,100,0.2802,0.4374,94.2,94.93
200,0.0789253,2.3551e+08,0.638272,191.2,0.03101,1.746,0.993099,false,200,0.5549,0.8006,188.5,189.9
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.000166763,3.6893e+08,0.999862,14.63,0.02683,1.786,0.999979,false,10,0.006205,0.0532,12.83,12.9
50,0.000189168,3.68921e+08,0.999839,61.44,0.03018,1.786,0.999977,false,50,0.1341,0.2595,59.34,59.74
100,0.000162592,3.68918e+08,0.99983,121.1,0.02976,1.786,0.99998,false,100,0.275,0.4275,118.7,119.4
200,0.000166233,3.68918e+08,0.99983,241,0.0308,1.786,0.999979,false,200,0.5559,0.7902,238,239.3
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00961339,3.54612e+08,0.961059,18,0.02746,1.797,0.998805,false,10,0.006233,0.05303,15.73,15.8
50,0.013275,3.50858e+08,0.950885,75.43,0.03132,1.797,0.998362,false,50,0.138,0.2505,72.86,73.26
100,0.0130739,3.50149e+08,0.948962,148.7,0.03145,1.797,0.998385,false,100,0.2693,0.4397,145.8,146.5
200,0.0129295,3.49985e+08,0.948518,295.7,0.03182,1.797,0.998402,false,200,0.5458,0.8203,292.2,293.6


==> plots/horeka/gmres_poly_results_w_RACE/12_Aug_2022/Emilia_923_RCM.txt <==
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00643401,1.66717e+08,0.451831,1.496,2.789e-05,0.2277,0.999733,false,10,0.00596,0.05126,1.091,1.151
50,0.0138654,8.70951e+07,0.236042,5.71,9.829e-06,0.2277,0.999202,false,50,0.1329,0.2412,5.046,5.426
100,0.0165473,6.66615e+07,0.180664,11.2,9.364e-06,0.2277,0.998836,false,100,0.2763,0.4078,10.22,10.92
200,0.019587,5.31139e+07,0.143948,21.79,9.315e-06,0.2277,0.998417,false,200,0.542,0.7487,20.21,21.52
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,6.77313e-06,6.57511e+08,1.78197,3.457,1.651e-05,0.2732,1,false,10,0.006032,0.05258,2.636,2.697
50,0.061627,2.37518e+12,6437.14,13.35,9.006e-06,0.2732,1.00204,false,50,0.131,0.2615,12.22,12.62
100,2.40126,1.2114e+14,328310,25.85,8.36e-06,0.2732,2.59892,false,100,0.261,0.4138,24.44,25.12
200,14.9244,6.53382e+14,1.77078e+06,50.94,9.315e-06,0.2732,14.9554,false,200,0.5583,0.7611,48.86,50.2
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,4.92328e-06,4.05697e+08,1.09951,4.906,1.751e-05,0.1955,1,false,10,0.005706,0.05545,3.719,3.782
50,0.00290065,1.25009e+12,3387.96,18.7,9.771e-06,0.1955,1.00001,false,50,0.1324,0.2501,17.26,17.65
100,3.09177,8.22324e+13,222864,36.35,1.034e-05,0.1955,3.24702,false,100,0.2643,0.4306,34.58,35.28
200,43.5811,1.92154e+15,5.20771e+06,71.32,9.825e-06,0.1955,43.5953,false,200,0.5335,0.7629,68.94,70.25
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,3.17903e-07,3.76749e+08,1.02105,6.016,1.664e-05,0.197,1,false,10,0.005808,0.05455,4.565,4.628
50,6.4161e-05,3.32788e+10,90.1912,22.86,9.445e-06,0.197,1,false,50,0.1304,0.2467,21.08,21.46
100,0.0277162,2.62405e+12,7111.62,44.17,8.916e-06,0.197,1.00031,false,100,0.2604,0.4243,42.1,42.79
200,0.309472,1.92814e+13,52255.8,86.95,8.842e-06,0.197,1.04759,false,200,0.5354,0.7598,84.23,85.54
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00643401,1.66717e+08,0.451831,1.402,1.643e-05,0.2202,0.999733,false,10,0.005636,0.05107,1.028,1.087
50,0.0138654,8.70951e+07,0.236042,5.442,8.458e-06,0.2202,0.999202,false,50,0.1366,0.2444,4.767,5.155
100,0.0165473,6.66615e+07,0.180664,10.51,7.959e-06,0.2202,0.998836,false,100,0.2635,0.4183,9.532,10.22
200,0.019587,5.31139e+07,0.143948,20.68,8.49e-06,0.2202,0.998417,false,200,0.5427,0.7603,19.07,20.39
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,6.19413e-06,5.07018e+08,1.3741,3.387,1.649e-05,0.2903,1,false,10,0.005901,0.05265,2.537,2.598
50,0.00127947,1.52106e+11,412.234,12.86,9.058e-06,0.2903,0.999998,false,50,0.1325,0.2403,11.75,12.13
100,0.00974067,9.7208e+11,2634.5,24.96,9.112e-06,0.2903,1.00002,false,100,0.2701,0.4153,23.53,24.23
200,0.886057,1.98805e+14,538794,49.07,8.924e-06,0.2903,1.33736,false,200,0.5225,0.7441,47.07,48.36
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1.35445e-06,3.84513e+08,1.04209,4.638,1.739e-05,0.2198,1,false,10,0.005654,0.05155,3.514,3.574
50,0.889882,8.2809e+13,224426,17.66,9.174e-06,0.2198,1.33685,false,50,0.1334,0.2298,16.25,16.62
100,0.901201,8.34431e+13,226145,34.31,9.019e-06,0.2198,1.34437,false,100,0.2795,0.4156,32.58,33.28
200,0.849334,2.5948e+13,70323.5,67.55,8.697e-06,0.2198,1.31032,false,200,0.5407,0.7371,65.21,66.51
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,2.7452e-06,3.87544e+08,1.05031,5.789,1.702e-05,0.2211,1,false,10,0.006078,0.05154,4.31,4.37
50,0.00669332,4.52453e+11,1226.22,21.88,8.751e-06,0.2211,1,false,50,0.1346,0.2344,20.08,20.46
100,0.00197717,1.31915e+11,357.513,42.07,9.311e-06,0.2211,0.999996,false,100,0.2818,0.4348,39.97,40.7
200,0.00741579,2.67137e+12,7239.85,82.64,9.373e-06,0.2211,1.00001,false,200,0.539,0.757,79.94,81.26
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00643401,1.66717e+08,0.451831,1.568,1.808e-05,0.3376,0.999733,false,10,0.005781,0.05211,1.194,1.254
50,0.0138654,8.70951e+07,0.236042,6.187,9.336e-06,0.3376,0.999202,false,50,0.1341,0.2393,5.523,5.903
100,0.0165473,6.66615e+07,0.180664,12.06,8.98e-06,0.3376,0.998836,false,100,0.2671,0.4163,11.08,11.77
200,0.019587,5.31139e+07,0.143948,23.72,8.725e-06,0.3376,0.998417,false,200,0.5361,0.7707,22.12,23.44
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,9.28138e-07,3.94267e+08,1.06853,3.719,1.713e-05,0.3351,1,false,10,0.005933,0.05397,2.887,2.949
50,0.00041944,1.12171e+11,304.001,14.59,8.738e-06,0.3351,0.999999,false,50,0.1329,0.2437,13.45,13.83
100,0.0087455,5.87667e+11,1592.68,28.33,8.784e-06,0.3351,1.00002,false,100,0.2716,0.4129,26.9,27.59
200,4.6276,4.25257e+14,1.15252e+06,55.89,9.218e-06,0.3351,4.73211,false,200,0.5666,0.7505,53.82,55.15
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,3.25637e-07,3.77162e+08,1.02217,5.208,1.835e-05,0.3784,1,false,10,0.006127,0.05288,4.093,4.154
50,0.0449199,2.69779e+12,7311.46,20.6,9.388e-06,0.3784,1.00113,false,50,0.1336,0.2399,19.19,19.57
100,0.146929,1.51499e+13,41058.9,39.92,9.064e-06,0.3784,1.0111,false,100,0.2684,0.4086,38.21,38.89
200,41.1038,1.33791e+15,3.62597e+06,78.75,9.814e-06,0.3784,41.1185,false,200,0.5222,0.7492,76.42,77.71
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,3.24091e-06,3.79317e+08,1.02801,6.407,1.703e-05,0.3745,1,false,10,0.005732,0.05258,4.935,4.996
50,0.00311598,9.15579e+10,248.137,24.66,8.697e-06,0.3745,1.00001,false,50,0.1294,0.2485,22.91,23.3
100,0.0114929,3.10789e+11,842.292,47.97,9.891e-06,0.3745,1.00003,false,100,0.2623,0.4236,45.88,46.58
200,1668.37,9.66485e+16,2.61934e+08,94.43,8.512e-06,0.3745,1668.37,false,200,0.5213,0.7649,91.73,93.04
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.185922,2.11682e+07,0.0573693,1.52,0.00385,0.1991,0.887558,false,10,0.005936,0.05323,1.123,1.185
50,0.857582,4.28294e+06,0.0116075,5.904,0.003724,0.1991,0.162322,false,50,0.1395,0.2449,5.205,5.596
100,1.01242,782760,0.00212141,11.44,0.003815,0.1991,0.0204557,false,100,0.2768,0.4333,10.41,11.13
200,1.0006,54419.6,0.000147486,22.5,0.003797,0.1991,0.0010318,false,200,0.5368,0.7968,20.85,22.2
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.327905,1.63456e+07,0.0442994,3.135,0.003542,0.2018,0.719459,false,10,0.006033,0.05168,2.28,2.34
50,1.00082,1.16565e+06,0.0031591,11.72,0.002237,0.2018,0.0212365,false,50,0.1333,0.2525,10.55,10.95
100,1.00009,71219.4,0.000193017,22.59,0.002262,0.2018,0.00127271,false,100,0.2904,0.4135,21.1,21.82
200,1,324.081,8.78314e-07,44.24,0.002288,0.2018,4.53283e-06,false,200,0.5308,0.7479,42.19,43.49
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1.04814e-05,3.68976e+08,0.999986,4.147,0.00345,0.198,0.999999,false,10,0.005826,0.0522,2.976,3.036
50,3.56475e-05,3.68787e+08,0.999475,15.26,0.002281,0.198,0.999997,false,50,0.1337,0.2473,13.78,14.17
100,2.48492e-05,3.68593e+08,0.998948,29.36,0.00234,0.198,0.999999,false,100,0.2666,0.4237,27.59,28.29
200,3.66016e-05,3.68371e+08,0.998348,57.49,0.002297,0.198,1,false,200,0.5453,0.7699,55.1,56.43
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0189762,3.5462e+08,0.961081,4.995,0.003683,0.2551,0.997789,false,10,0.005805,0.05604,3.49,3.555
50,0.0522522,3.36222e+08,0.911219,17.96,0.00228,0.2551,0.99475,false,50,0.1319,0.2427,16.19,16.57
100,0.0568661,3.34948e+08,0.907766,34.45,0.002317,0.2551,0.994417,false,100,0.2657,0.4382,32.32,33.03
200,0.0602367,3.33805e+08,0.904669,67.22,0.002296,0.2551,0.994181,false,200,0.5241,0.7613,64.51,65.81
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.185922,2.11682e+07,0.0573693,1.453,0.003632,0.3095,0.887558,false,10,0.005894,0.05149,1.055,1.115
50,0.857582,4.28294e+06,0.0116075,5.603,0.003957,0.3095,0.162322,false,50,0.148,0.2509,4.9,5.306
100,1.01242,782760,0.00212141,10.82,0.003994,0.3095,0.0204557,false,100,0.2781,0.4166,9.805,10.51
200,1.0006,54419.6,0.000147486,21.21,0.003941,0.3095,0.0010318,false,200,0.5534,0.7644,19.58,20.92
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0362493,3.48971e+08,0.945771,3.076,0.003411,0.2321,0.993779,false,10,0.006092,0.05415,2.207,2.271
50,0.063758,2.94852e+08,0.799098,11.4,0.003656,0.2321,0.984881,false,50,0.1303,0.2431,10.23,10.61
100,0.068934,2.93513e+08,0.795469,21.99,0.003704,0.2321,0.983872,false,100,0.2736,0.4138,20.52,21.21
200,0.0704958,2.93342e+08,0.795007,42.99,0.003638,0.2321,0.983516,false,200,0.5372,0.7637,40.89,42.21
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,3.72076e-05,3.68886e+08,0.999743,4.033,0.003565,0.2815,0.999999,false,10,0.00598,0.05217,2.86,2.921
50,6.11723e-05,3.68745e+08,0.99936,14.82,0.003817,0.2815,1,false,50,0.135,0.241,13.34,13.72
100,6.06119e-05,3.68722e+08,0.999298,28.49,0.003852,0.2815,1,false,100,0.2773,0.4243,26.73,27.44
200,6.28764e-05,3.68702e+08,0.999244,55.76,0.003866,0.2815,1,false,200,0.5492,0.7496,53.35,54.67
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,6.0583e-05,3.68435e+08,0.998521,4.877,0.003352,0.2402,0.999994,false,10,0.005867,0.05396,3.343,3.406
50,5.27919e-05,3.68359e+08,0.998315,17.32,0.003655,0.2402,0.999996,false,50,0.1351,0.2571,15.48,15.88
100,4.80157e-05,3.68337e+08,0.998256,33.2,0.003899,0.2402,0.999996,false,100,0.2752,0.4305,31.04,31.75
200,4.25869e-05,3.68229e+08,0.997962,64.91,0.003804,0.2402,0.999998,false,200,0.5507,0.7734,62.12,63.46
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.185922,2.11682e+07,0.0573693,1.615,0.003526,0.3461,0.887558,false,10,0.005869,0.05091,1.199,1.259
50,0.857582,4.28294e+06,0.0116075,6.261,0.002203,0.3461,0.162322,false,50,0.1321,0.2561,5.568,5.964
100,1.01242,782760,0.00212141,12.11,0.002266,0.3461,0.0204557,false,100,0.2716,0.415,11.11,11.81
200,1.0006,54419.6,0.000147486,23.84,0.002193,0.3461,0.0010318,false,200,0.5395,0.7619,22.21,23.53
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.327905,1.63456e+07,0.0442994,3.393,0.003404,0.3611,0.719459,false,10,0.005706,0.05483,2.513,2.576
50,1.00082,1.16565e+06,0.0031591,12.84,0.002272,0.3611,0.0212365,false,50,0.1298,0.241,11.66,12.03
100,1.00009,71219.4,0.000193017,24.85,0.002356,0.3611,0.00127271,false,100,0.2829,0.4283,23.35,24.07
200,1,324.081,8.78314e-07,48.82,0.002344,0.3611,4.53283e-06,false,200,0.5254,0.7639,46.72,48.02
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,2.09837e-05,3.68975e+08,0.999985,4.456,0.003422,0.3295,1,false,10,0.006051,0.0545,3.261,3.324
50,1.37196e-05,3.68956e+08,0.999932,16.62,0.002292,0.3295,1,false,50,0.1352,0.2631,15.11,15.51
100,2.23934e-05,3.68938e+08,0.999885,32.05,0.00235,0.3295,0.999998,false,100,0.2716,0.4346,30.23,30.95
200,3.99974e-05,3.68925e+08,0.999849,62.95,0.002385,0.3295,0.999996,false,200,0.532,0.7793,60.51,61.84
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.000390184,3.65737e+08,0.991209,5.374,0.003655,0.3432,0.999952,false,10,0.005822,0.0522,3.802,3.862
50,0.00369005,3.5679e+08,0.966961,19.51,0.002362,0.3432,0.999536,false,50,0.1375,0.253,17.64,18.04
100,0.00394645,3.5668e+08,0.966662,37.43,0.00244,0.3432,0.999505,false,100,0.2731,0.4277,35.27,35.98
200,0.00400015,3.56652e+08,0.966586,73.41,0.002434,0.3432,0.999498,false,200,0.5258,0.803,70.63,71.98
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.141782,4.12249e+07,0.111726,3.514,0.839,0.2127,0.975262,false,10,0.005659,0.05167,2.971,3.031
50,0.141837,4.08391e+07,0.110681,14.48,0.8373,0.2127,0.975218,false,50,0.1353,0.2438,13.68,14.07
100,0.14184,4.07698e+07,0.110493,28.55,0.839,0.2127,0.975214,false,100,0.2576,0.4213,27.43,28.12
200,0.141841,4.07434e+07,0.110421,56.57,0.8379,0.2127,0.975213,false,200,0.5139,0.7781,54.85,56.15
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.000558181,3.64036e+08,0.986598,6.861,0.8388,0.2812,0.999942,false,10,0.005909,0.05338,5.752,5.813
50,0.000576348,3.63989e+08,0.986472,28.09,0.8339,0.2812,0.999939,false,50,0.1314,0.2585,26.66,27.05
100,0.000596766,3.63984e+08,0.986458,54.98,0.8355,0.2812,0.999939,false,100,0.2619,0.41,53.31,53.99
200,0.000587372,3.63982e+08,0.986452,108.8,0.8333,0.2812,0.999939,false,200,0.515,0.7703,106.5,107.8
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00641532,3.62578e+08,0.982648,8.703,0.8354,0.194,0.998944,false,10,0.006053,0.05119,7.214,7.274
50,0.00868941,3.60671e+08,0.977478,35.25,0.8317,0.194,0.998561,false,50,0.1358,0.2481,33.48,33.87
100,0.00870259,3.60637e+08,0.977387,68.9,0.8353,0.194,0.998559,false,100,0.2675,0.4092,66.85,67.54
200,0.00871778,3.60621e+08,0.977343,136.5,0.8332,0.194,0.998556,false,200,0.5447,0.7435,133.9,135.2
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00178005,3.63709e+08,0.985713,10.96,0.8372,0.1962,0.999954,false,10,0.00595,0.05377,9.083,9.145
50,0.00154204,3.62777e+08,0.983187,44.55,0.8316,0.1962,0.999937,false,50,0.1305,0.2649,42.15,42.55
100,0.00151983,3.62719e+08,0.98303,86.89,0.8358,0.1962,0.999936,false,100,0.2691,0.4279,84.38,85.09
200,0.00147421,3.62713e+08,0.983013,171.9,0.8351,0.1962,0.999936,false,200,0.5196,0.7717,168.8,170.1
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00155693,3.67222e+08,0.995233,2.637,0.8415,0.2186,0.999713,false,10,0.006211,0.05118,2.127,2.187
50,0.00224488,3.66671e+08,0.99374,10.67,0.842,0.2186,0.999625,false,50,0.1381,0.235,9.865,10.24
100,0.00212643,3.66605e+08,0.99356,20.82,0.8422,0.2186,0.999625,false,100,0.2605,0.4156,19.71,20.4
200,0.00209703,3.66592e+08,0.993527,41.14,0.8442,0.2186,0.999626,false,200,0.5283,0.7595,39.41,40.72
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,9.89362e-05,3.68936e+08,0.99988,5.694,0.8414,0.2144,0.999994,false,10,0.005697,0.05204,4.559,4.62
50,0.00025743,3.68787e+08,0.999474,22.56,0.8381,0.2144,0.999974,false,50,0.13,0.2577,21.15,21.54
100,0.00024803,3.68785e+08,0.999469,43.98,0.8411,0.2144,0.999974,false,100,0.2567,0.4151,42.28,42.96
200,0.000249292,3.68784e+08,0.999467,86.79,0.8404,0.2144,0.999974,false,200,0.5126,0.7434,84.51,85.78
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,3.8757e-05,3.68972e+08,0.999976,6.98,0.8412,0.2191,0.999999,false,10,0.005995,0.0501,5.53,5.588
50,0.000178141,3.688e+08,0.99951,27.37,0.8401,0.2191,0.999988,false,50,0.1294,0.2354,25.62,25.99
100,0.000169921,3.68795e+08,0.999496,53.25,0.84,0.2191,0.999988,false,100,0.257,0.413,51.21,51.89
200,0.00017995,3.68792e+08,0.99949,105,0.84,0.2191,0.999988,false,200,0.5382,0.7534,102.4,103.7
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,2.06928e-05,3.68979e+08,0.999996,8.726,0.8398,0.2242,1,false,10,0.005659,0.05101,6.837,6.896
50,2.10009e-05,3.68979e+08,0.999994,33.86,0.8385,0.2242,1,false,50,0.1364,0.2553,31.69,32.09
100,1.75239e-05,3.68978e+08,0.999994,65.84,0.8412,0.2242,1,false,100,0.257,0.4215,63.38,64.07
200,1.75257e-05,3.68978e+08,0.999994,129.9,0.8419,0.2242,1,false,200,0.5259,0.7533,126.8,128.1
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.198832,2.12185e+07,0.0575057,2.912,0.03119,0.2329,0.870705,false,10,0.006076,0.05315,2.406,2.468
50,0.884546,3.7936e+06,0.0102813,11.95,0.0252,0.2329,0.134002,false,50,0.1359,0.2517,11.15,11.55
100,1.01042,580114,0.00157221,23.44,0.0254,0.2329,0.0162732,false,100,0.2746,0.4258,22.33,23.04
200,1.00046,25663,6.95511e-05,46.34,0.02722,0.2329,0.000661584,false,200,0.5408,0.7842,44.59,45.93
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0227883,3.42083e+08,0.927104,5.774,0.02903,0.2855,0.997004,false,10,0.006224,0.05329,4.695,4.757
50,0.0597403,3.16492e+08,0.857748,23,0.02461,0.2855,0.993463,false,50,0.1364,0.2496,21.65,22.04
100,0.0691653,3.13406e+08,0.849384,44.96,0.0258,0.2855,0.993,false,100,0.2686,0.4257,43.3,44.01
200,0.0724796,3.12041e+08,0.845683,88.69,0.02577,0.2855,0.992807,false,200,0.5374,0.797,86.39,87.74
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00116195,3.63218e+08,0.984382,7.431,0.02955,0.3026,1.00002,false,10,0.006719,0.05572,6.027,6.092
50,0.00517133,3.58088e+08,0.970479,29.78,0.02707,0.3026,1.00018,false,50,0.1331,0.249,28.09,28.48
100,0.00512576,3.5798e+08,0.970185,57.92,0.02692,0.3026,1.00017,false,100,0.2899,0.4283,55.91,56.64
200,0.00510095,3.57966e+08,0.970148,114.7,0.02682,0.3026,1.00017,false,200,0.5351,0.7829,112,113.4
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0104734,3.53674e+08,0.958517,9.179,0.02907,0.2318,0.998674,false,10,0.005927,0.05512,7.362,7.425
50,0.0394114,3.33217e+08,0.903075,36.21,0.02514,0.2318,0.995211,false,50,0.1332,0.2504,34.07,34.46
100,0.0416181,3.32733e+08,0.901761,70.6,0.02629,0.2318,0.994949,false,100,0.2685,0.4388,68.18,68.89
200,0.041531,3.32607e+08,0.90142,139.5,0.02617,0.2318,0.994944,false,200,0.5418,0.7978,136.4,137.8
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.208773,1.96288e+07,0.0531973,3.284,0.02912,0.2489,0.858429,false,10,0.006131,0.05366,2.755,2.817
50,0.908779,3.34205e+06,0.00905752,13.61,0.02406,0.2489,0.108243,false,50,0.1441,0.2484,12.78,13.18
100,1.00719,469017,0.00127111,26.68,0.02439,0.2489,0.0119963,false,100,0.2791,0.4264,25.53,26.25
200,1.00029,14739.4,3.99463e-05,52.93,0.02688,0.2489,0.000399461,false,200,0.5942,0.804,51.08,52.5
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00265548,3.44395e+08,0.933368,6.604,0.02932,0.2591,0.999873,false,10,0.005996,0.05313,5.466,5.527
50,0.0172907,2.79803e+08,0.758313,26.74,0.02766,0.2591,0.995273,false,50,0.1394,0.2524,25.31,25.71
100,0.0179904,2.73398e+08,0.740954,52.37,0.02706,0.2591,0.995308,false,100,0.2857,0.4323,50.6,51.33
200,0.0184771,2.72859e+08,0.739494,103.6,0.02733,0.2591,0.995172,false,200,0.57,0.7932,101.2,102.6
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0473739,3.02015e+08,0.81851,8.489,0.02896,0.2585,0.995143,false,10,0.005915,0.05292,6.976,7.037
50,0.0980258,2.52013e+08,0.682996,34.2,0.02452,0.2585,0.992455,false,50,0.1399,0.2508,32.37,32.77
100,0.112849,2.49002e+08,0.674837,66.74,0.02699,0.2585,0.992116,false,100,0.2787,0.4326,64.62,65.34
200,0.119108,2.47862e+08,0.671747,132.2,0.02685,0.2585,0.992036,false,200,0.5537,0.8021,129.4,130.8
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1.13552e-05,3.6897e+08,0.99997,10.25,0.02867,0.2741,1,false,10,0.006001,0.05716,8.314,8.38
50,9.65881e-05,3.68907e+08,0.999799,40.77,0.02478,0.2741,0.999989,false,50,0.144,0.2537,38.54,38.95
100,8.69886e-05,3.68899e+08,0.999779,79.45,0.02707,0.2741,0.999991,false,100,0.2736,0.4451,76.9,77.63
200,0.000173782,3.68825e+08,0.999578,157.2,0.0269,0.2741,0.999981,false,200,0.5818,0.7953,154,155.4
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.19864,2.12402e+07,0.0575645,3.56,0.03055,0.5695,0.870929,false,10,0.006261,0.05609,3.036,3.101
50,0.884009,3.80487e+06,0.0103118,14.85,0.02505,0.5695,0.134556,false,50,0.1375,0.2504,14.03,14.42
100,1.01046,584582,0.00158432,29.23,0.02781,0.5695,0.0163386,false,100,0.2864,0.4384,28.07,28.8
200,1.00046,26152.7,7.08782e-05,57.91,0.02774,0.5695,0.000665962,false,200,0.5416,0.7889,56.14,57.48
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00490059,3.51861e+08,0.953602,7.144,0.03088,0.5702,0.999519,false,10,0.006248,0.05506,6.031,6.095
50,0.00528116,3.49263e+08,0.946563,29.42,0.02543,0.5702,0.999414,false,50,0.1292,0.2581,28.02,28.41
100,0.00534721,3.48723e+08,0.945098,57.75,0.02795,0.5702,0.999412,false,100,0.268,0.4525,56.02,56.75
200,0.00535931,3.48453e+08,0.944368,114.4,0.02779,0.5702,0.999422,false,200,0.5414,0.8235,112,113.4
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0600921,3.3736e+08,0.914302,9.251,0.03057,0.6971,0.994246,false,10,0.005933,0.05383,7.785,7.848
50,0.0612143,3.23607e+08,0.877029,38,0.02773,0.6971,0.994102,false,50,0.1339,0.2682,36.23,36.64
100,0.0621526,3.23034e+08,0.875476,74.52,0.02799,0.6971,0.99404,false,100,0.2688,0.4428,72.41,73.14
200,0.0624612,3.22919e+08,0.875166,147.5,0.0274,0.6971,0.994018,false,200,0.5353,0.82,144.8,146.1
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0189866,3.58325e+08,0.971122,11.35,0.0304,0.5475,0.997803,false,10,0.005936,0.05346,9.491,9.553
50,0.0198056,3.57897e+08,0.969961,45.98,0.0273,0.5475,0.997716,false,50,0.1345,0.2643,43.79,44.19
100,0.0199254,3.57791e+08,0.969675,90.09,0.02726,0.5475,0.997703,false,100,0.2773,0.4288,87.61,88.32
200,0.0199914,3.57775e+08,0.969632,178.2,0.02732,0.5475,0.997696,false,200,0.5342,0.7826,175.1,176.5
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.205926,1.99124e+07,0.053966,5.4,0.0263,1.415,0.862077,false,10,0.00608,0.05294,4.755,4.816
50,0.886954,3.7108e+06,0.0100569,23.07,0.02603,1.415,0.131254,false,50,0.1364,0.2483,22.13,22.52
100,1.0106,575855,0.00156066,45.39,0.03038,1.415,0.0162185,false,100,0.2791,0.4225,44.13,44.84
200,1.00046,24630.2,6.6752e-05,90.27,0.03074,1.415,0.0006526,false,200,0.5495,0.7927,88.37,89.73
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0907627,2.84447e+08,0.770901,10.98,0.02566,1.373,0.992721,false,10,0.00631,0.05285,9.615,9.677
50,0.0966776,2.71301e+08,0.735271,46.09,0.02978,1.373,0.992517,false,50,0.1335,0.2636,44.44,44.84
100,0.097453,2.70606e+08,0.733389,90.8,0.02996,1.373,0.992496,false,100,0.2676,0.4256,88.86,89.56
200,0.0975424,2.70492e+08,0.733079,180.3,0.02972,1.373,0.992494,false,200,0.547,0.7996,177.7,179.1
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.127187,1.40877e+08,0.3818,14.43,0.02724,1.415,0.986687,false,10,0.0065,0.05396,12.63,12.69
50,0.130484,1.13784e+08,0.308373,60.64,0.02836,1.415,0.981107,false,50,0.1355,0.2637,58.58,58.98
100,0.133078,1.04642e+08,0.283597,119.3,0.0294,1.415,0.979804,false,100,0.2728,0.4313,116.9,117.6
200,0.136726,9.02102e+07,0.244485,236.8,0.02996,1.415,0.976191,false,200,0.5449,0.7778,233.8,235.1
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0381664,3.35691e+08,0.909778,17.09,0.02672,1.293,0.995941,false,10,0.006132,0.05326,14.86,14.93
50,0.0417589,3.33137e+08,0.902857,71.49,0.02856,1.293,0.995633,false,50,0.1387,0.2722,68.93,69.35
100,0.041764,3.32874e+08,0.902144,140.7,0.02956,1.293,0.995632,false,100,0.277,0.422,137.8,138.5
200,0.041683,3.32815e+08,0.901986,279.1,0.02982,1.293,0.995639,false,200,0.5557,0.7919,275.5,276.9


==> plots/horeka/gmres_poly_results_w_RACE/12_Aug_2022/Fault_639.txt <==
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1.66729e-06,1.81453e+11,1.00015,1.517,2.807e-05,0.1437,1,false,10,0.004625,0.03805,1.205,1.25
50,74.3084,4.4694e+16,246349,6.088,1.015e-05,0.1437,74.3115,false,50,0.1009,0.1741,5.598,5.879
100,49998.1,4.21516e+19,2.32335e+08,11.88,1.303e-05,0.1437,49998.1,false,100,0.204,0.3015,11.16,11.67
200,2.1773e+07,2.99504e+22,1.65084e+11,23.51,1.207e-05,0.1437,2.1773e+07,false,200,0.3938,0.5393,22.36,23.3
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1.14197e-09,1.81426e+11,1,3.238,2.011e-05,0.1389,1,false,10,0.00416,0.03877,2.618,2.663
50,7.60191e-05,1.86073e+11,1.02562,13,1.065e-05,0.1389,1,false,50,0.09984,0.1827,12.16,12.45
100,0.000500487,3.69684e+11,2.03766,25.34,1.256e-05,0.1389,0.999999,false,100,0.1959,0.3032,24.29,24.8
200,6.22596,1.68676e+15,9297.26,50.08,1.187e-05,0.1389,6.3029,false,200,0.4042,0.5309,48.57,49.52
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1.04115e-08,1.81426e+11,1,4.186,1.99e-05,0.1363,1,false,10,0.004047,0.03937,3.311,3.356
50,0.000104628,1.84898e+11,1.01914,16.31,1.06e-05,0.1363,1,false,50,0.09722,0.1952,15.24,15.53
100,0.0029032,7.13389e+12,39.3212,31.8,1.227e-05,0.1363,1,false,100,0.2012,0.3035,30.51,31.03
200,1.44208,1.15053e+15,6341.6,62.63,1.259e-05,0.1363,1.75836,false,200,0.3906,0.536,60.92,61.86
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,3.48353e-09,1.81426e+11,1,5.14,2.033e-05,0.2038,1,false,10,0.004104,0.03976,4.026,4.072
50,0.00269315,7.11209e+11,3.92011,20.09,1.051e-05,0.2038,1.00001,false,50,0.1001,0.1904,18.74,19.03
100,0.0209252,8.1053e+12,44.6756,39.01,1.227e-05,0.2038,1.00026,false,100,0.1959,0.3092,37.47,37.99
200,12.0519,2.66552e+15,14692.1,76.78,1.105e-05,0.2038,12.0944,false,200,0.392,0.5449,74.77,75.72
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,5.95819e-09,1.81426e+11,1,1.448,1.744e-05,0.1508,1,false,10,0.004006,0.03826,1.165,1.209
50,1.73731,3.89682e+15,21478.9,5.885,9.98e-06,0.1508,2.00665,false,50,0.09802,0.1828,5.393,5.679
100,10004.1,1.81591e+19,1.00091e+08,11.48,1.099e-05,0.1508,10004.1,false,100,0.2034,0.2912,10.78,11.28
200,2.43144e+06,3.07956e+21,1.69742e+10,22.7,9.473e-06,0.1508,2.43144e+06,false,200,0.3867,0.5318,21.57,22.5
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1.2381e-07,1.81426e+11,1,3.168,1.549e-05,0.2995,1,false,10,0.004132,0.03964,2.53,2.576
50,4.78824e-05,1.8489e+11,1.0191,12.49,9.894e-06,0.2995,1,false,50,0.1008,0.1831,11.65,11.94
100,0.0126893,5.33476e+12,29.4046,24.42,1.225e-05,0.2995,1.00007,false,100,0.2055,0.322,23.33,23.86
200,0.219524,7.20266e+13,397.003,48.12,1.274e-05,0.2995,1.02361,false,200,0.396,0.5486,46.61,47.57
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,2.65318e-10,1.81426e+11,1,4.048,1.632e-05,0.2576,1,false,10,0.004111,0.03917,3.18,3.225
50,4.63983e-05,2.15615e+11,1.18845,15.7,1.004e-05,0.2576,1,false,50,0.09877,0.1886,14.64,14.93
100,0.00304791,4.20547e+12,23.1801,30.52,1.191e-05,0.2576,0.999997,false,100,0.1992,0.3022,29.25,29.76
200,3.13738,1.07462e+15,5923.19,60.26,1.154e-05,0.2576,3.29078,false,200,0.3984,0.5409,58.53,59.48
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,4.79527e-10,1.81426e+11,1,4.973,1.699e-05,0.1675,1,false,10,0.004533,0.04055,3.866,3.913
50,0.000856632,2.6021e+11,1.43425,19.23,9.742e-06,0.1675,0.999998,false,50,0.1002,0.1846,17.9,18.19
100,0.0135354,9.03789e+12,49.8159,37.43,1.189e-05,0.1675,1.00011,false,100,0.1945,0.316,35.87,36.39
200,1157.99,2.39562e+17,1.32044e+06,73.64,1.087e-05,0.1675,1157.99,false,200,0.388,0.5445,71.66,72.6
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,5.06184e-09,1.81426e+11,1,1.511,1.647e-05,0.2187,1,false,10,0.004153,0.03996,1.219,1.265
50,12.5454,6.5135e+15,35901.8,6.154,9.166e-06,0.2187,12.5815,false,50,0.1018,0.1824,5.656,5.945
100,4600.26,5.59196e+18,3.08223e+07,12.06,8.503e-06,0.2187,4600.26,false,100,0.2096,0.3091,11.32,11.85
200,2.57304e+07,3.15313e+22,1.73797e+11,23.82,8.507e-06,0.2187,2.57304e+07,false,200,0.4138,0.5735,22.6,23.61
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,2.09561e-10,1.81426e+11,1,3.335,1.596e-05,0.1913,1,false,10,0.004199,0.03915,2.71,2.756
50,2.15225e-05,1.81762e+11,1.00185,13.29,8.55e-06,0.1913,1,false,50,0.09862,0.1819,12.46,12.74
100,0.001437,2.10804e+12,11.6193,26,9.716e-06,0.1913,1.00001,false,100,0.2065,0.3042,24.9,25.42
200,0.0487906,2.40892e+13,132.777,51.28,8.123e-06,0.1913,1.00116,false,200,0.4185,0.5311,49.77,50.74
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,2.92902e-10,1.81426e+11,1,4.269,1.736e-05,0.2743,1,false,10,0.00424,0.03865,3.406,3.451
50,0.00028547,2.92419e+11,1.61179,16.78,9.3e-06,0.2743,1,false,50,0.1017,0.195,15.7,16
100,0.027623,5.13169e+12,28.2853,32.65,9.09e-06,0.2743,1.00047,false,100,0.1985,0.3008,31.37,31.88
200,166.908,7.07257e+16,389833,64.51,9.831e-06,0.2743,166.913,false,200,0.4059,0.5344,62.77,63.72
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1.21265e-08,1.81426e+11,1,5.328,1.787e-05,0.1946,1,false,10,0.004218,0.0404,4.177,4.224
50,0.000119071,1.90952e+11,1.05251,20.65,9.462e-06,0.1946,1,false,50,0.1045,0.1838,19.31,19.61
100,0.00062818,3.19588e+11,1.76154,40.06,8.544e-06,0.1946,1,false,100,0.1993,0.3031,38.52,39.03
200,0.0718539,2.04297e+13,112.606,79.06,8.291e-06,0.1946,1.00288,false,200,0.3858,0.5409,77.05,77.99
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.521648,7.00436e+08,0.00386073,1.154,0.002808,0.1374,0.708739,false,10,0.004365,0.03969,0.8612,0.9072
50,0.96678,4.79194e+07,0.000264127,4.466,0.001751,0.1374,0.0581243,false,50,0.1012,0.1757,3.939,4.221
100,0.999609,1.54328e+06,8.50642e-06,8.603,0.001758,0.1374,0.0016869,false,100,0.2192,0.2893,7.87,8.387
200,0.999998,3736.56,2.05956e-08,16.94,0.001825,0.1374,4.46088e-06,false,200,0.4075,0.5276,15.77,16.72
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.637327,4.20738e+08,0.00231906,2.429,0.002522,0.1369,0.49711,false,10,0.004675,0.03879,1.792,1.837
50,0.999627,2.10056e+06,1.15781e-05,9.147,0.001638,0.1369,0.00244738,false,50,0.1005,0.1787,8.297,8.582
100,0.999998,2791,1.53837e-08,17.59,0.00166,0.1369,3.38032e-06,false,100,0.2115,0.2908,16.53,17.04
200,1,17.5194,9.65653e-11,24.4,0.001681,0.1369,2.27514e-08,true,140,0.2627,0.3859,23.18,23.84
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.739975,3.22388e+08,0.00177697,3.178,0.002523,0.1394,0.37057,false,10,0.00413,0.0394,2.324,2.369
50,1.00004,431979,2.38103e-06,11.83,0.001782,0.1394,0.00071517,false,50,0.09916,0.1782,10.76,11.04
100,1,154.029,8.4899e-10,22.9,0.001824,0.1394,1.00588e-07,false,100,0.2033,0.2991,21.6,22.11
200,1,17.1856,9.47252e-11,26.12,0.001952,0.1394,2.29055e-08,true,114,0.2059,0.3329,24.78,25.33
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.826814,2.16442e+08,0.001193,3.877,0.002981,0.1645,0.253329,false,10,0.004005,0.04254,2.777,2.825
50,1.00005,90096.2,4.96601e-07,14.19,0.001722,0.1645,0.000165808,false,50,0.1007,0.1803,12.84,13.13
100,1,16.8092,9.26507e-11,26.25,0.001741,0.1645,2.06375e-08,true,96,0.179,0.3026,24.7,25.19
200,1,16.8106,9.26585e-11,26.22,0.001716,0.1645,2.06377e-08,true,96,0.1924,0.2833,24.69,25.18
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.521648,7.00436e+08,0.00386073,1.122,0.002586,0.1497,0.708739,false,10,0.004122,0.03956,0.828,0.8736
50,0.96678,4.79194e+07,0.000264127,4.357,0.001675,0.1497,0.0581243,false,50,0.1069,0.1804,3.845,4.137
100,0.999609,1.54328e+06,8.50642e-06,8.425,0.001691,0.1497,0.0016869,false,100,0.2006,0.3062,7.683,8.198
200,0.999998,3736.56,2.05956e-08,16.53,0.001676,0.1497,4.46088e-06,false,200,0.4099,0.5361,15.36,16.32
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.637327,4.20738e+08,0.00231906,2.422,0.002889,0.1751,0.49711,false,10,0.004296,0.03807,1.771,1.815
50,0.999627,2.10056e+06,1.15781e-05,9.059,0.001624,0.1751,0.00244738,false,50,0.1023,0.1879,8.199,8.494
100,0.999998,2791,1.53837e-08,17.5,0.001674,0.1751,3.38032e-06,false,100,0.1983,0.3018,16.42,16.93
200,1,17.5199,9.65679e-11,24.25,0.001692,0.1751,2.27516e-08,true,140,0.2575,0.3925,23.03,23.69
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.739975,3.22388e+08,0.00177697,3.093,0.002566,0.2157,0.37057,false,10,0.004005,0.03762,2.232,2.275
50,1.00004,431979,2.38103e-06,11.38,0.001666,0.2157,0.00071517,false,50,0.09707,0.1811,10.31,10.59
100,1,154.026,8.48976e-10,21.89,0.001686,0.2157,1.00588e-07,false,100,0.1944,0.297,20.59,21.09
200,1,17.1859,9.47271e-11,24.94,0.001692,0.2157,2.29055e-08,true,114,0.1999,0.3319,23.63,24.17
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.826814,2.16442e+08,0.001193,3.842,0.002985,0.1879,0.253329,false,10,0.00415,0.04328,2.696,2.745
50,1.00005,90096.2,4.96601e-07,13.83,0.001769,0.1879,0.000165808,false,50,0.1042,0.1762,12.48,12.76
100,1,16.8103,9.26569e-11,25.54,0.001739,0.1879,2.06377e-08,true,96,0.1957,0.2948,23.99,24.49
200,1,16.8103,9.26564e-11,25.53,0.001766,0.1879,2.06377e-08,true,96,0.1904,0.2922,24,24.49
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.521648,7.00436e+08,0.00386073,1.158,0.0019,0.2068,0.708739,false,10,0.004052,0.0385,0.8603,0.9051
50,0.96678,4.79194e+07,0.000264127,4.501,0.00168,0.2068,0.0581243,false,50,0.1028,0.1797,3.993,4.281
100,0.999609,1.54328e+06,8.50642e-06,8.711,0.001693,0.2068,0.0016869,false,100,0.2151,0.2974,7.968,8.489
200,0.999998,3736.56,2.05956e-08,17.09,0.001723,0.2068,4.46088e-06,false,200,0.3958,0.5378,15.93,16.87
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.637327,4.20738e+08,0.00231906,2.45,0.001969,0.2175,0.49711,false,10,0.004765,0.0386,1.802,1.847
50,0.999627,2.10056e+06,1.15781e-05,9.24,0.001627,0.2175,0.00244738,false,50,0.09816,0.18,8.384,8.668
100,0.999998,2791,1.53837e-08,17.84,0.001679,0.2175,3.38032e-06,false,100,0.2053,0.3186,16.74,17.27
200,1,17.5208,9.65727e-11,24.67,0.001685,0.2175,2.27517e-08,true,140,0.2745,0.3979,23.43,24.12
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.739975,3.22388e+08,0.00177697,3.222,0.0019,0.2533,0.37057,false,10,0.004022,0.03929,2.331,2.376
50,1.00004,431979,2.38103e-06,11.93,0.001581,0.2533,0.00071517,false,50,0.1025,0.1972,10.8,11.11
100,1,154.028,8.48988e-10,22.93,0.001625,0.2533,1.00588e-07,false,100,0.1926,0.3196,21.6,22.12
200,1,17.1854,9.47239e-11,26.13,0.001644,0.2533,2.29054e-08,true,114,0.2061,0.3408,24.78,25.33
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.826814,2.16442e+08,0.001193,3.987,0.001936,0.2095,0.253329,false,10,0.004135,0.04078,2.855,2.902
50,1.00005,90096.2,4.96601e-07,14.55,0.001616,0.2095,0.000165808,false,50,0.09643,0.1891,13.22,13.51
100,1,16.8102,9.26563e-11,26.96,0.00167,0.2095,2.06379e-08,true,96,0.1823,0.3026,25.45,25.94
200,1,16.8108,9.26596e-11,26.97,0.001679,0.2095,2.06379e-08,true,96,0.1929,0.3035,25.41,25.91
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.523586,7.81902e+08,0.00430976,2.33,0.592,0.1259,0.692339,false,10,0.004195,0.03937,1.929,1.975
50,0.929821,1.31468e+08,0.00072464,9.525,0.5861,0.1259,0.120104,false,50,0.09552,0.1818,8.936,9.219
100,0.985848,2.06056e+07,0.000113576,18.7,0.5866,0.1259,0.0212615,false,100,0.207,0.3079,17.87,18.39
200,0.999535,846179,4.66405e-06,36.99,0.5875,0.1259,0.000863794,false,200,0.3804,0.5444,35.74,36.68
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.000951732,1.81392e+11,0.999814,4.788,0.5915,0.1543,0.9999,false,10,0.00453,0.03912,3.973,4.018
50,0.000965527,1.81392e+11,0.999814,19.46,0.5856,0.1543,0.9999,false,50,0.1065,0.1819,18.41,18.71
100,0.00095699,1.81392e+11,0.999814,38.08,0.5877,0.1543,0.9999,false,100,0.2014,0.3006,36.81,37.32
200,0.000956831,1.81392e+11,0.999814,75.39,0.5883,0.1543,0.9999,false,200,0.3977,0.5485,73.69,74.65
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0109123,1.80713e+11,0.996071,6.233,0.591,0.1476,1.00017,false,10,0.004274,0.03749,5.156,5.199
50,0.0114144,1.80704e+11,0.996021,25.21,0.5857,0.1476,1.00018,false,50,0.1073,0.1774,23.92,24.21
100,0.0112444,1.80703e+11,0.996018,49.32,0.5886,0.1476,1.00018,false,100,0.1951,0.3064,47.81,48.32
200,0.0112521,1.80703e+11,0.996017,97.62,0.589,0.1476,1.00018,false,200,0.3883,0.5342,95.67,96.61
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00628409,1.67376e+11,0.922561,7.501,0.59,0.1379,0.999447,false,10,0.004317,0.03942,6.128,6.174
50,0.00677595,1.67273e+11,0.92199,29.93,0.5877,0.1379,0.999417,false,50,0.1045,0.1768,28.33,28.61
100,0.00652249,1.67267e+11,0.921961,58.51,0.588,0.1379,0.999411,false,100,0.1957,0.3041,56.72,57.23
200,0.00651633,1.67266e+11,0.921954,115.6,0.5883,0.1379,0.999412,false,200,0.3911,0.54,113.3,114.3
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0501684,1.6868e+11,0.929745,1.952,0.591,0.1491,0.982846,false,10,0.004591,0.03802,1.559,1.604
50,0.0501751,1.68678e+11,0.929735,7.848,0.5908,0.1491,0.982844,false,50,0.09971,0.1788,7.252,7.535
100,0.0501751,1.68678e+11,0.929735,15.3,0.5899,0.1491,0.982844,false,100,0.1938,0.2995,14.5,15
200,0.0501751,1.68678e+11,0.929735,30.23,0.5905,0.1491,0.982844,false,200,0.3878,0.5326,28.99,29.92
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,9.06561e-05,1.81424e+11,0.99999,4.199,0.5929,0.1892,0.999998,false,10,0.004092,0.03673,3.38,3.423
50,0.000742756,1.8141e+11,0.999914,16.75,0.5913,0.1892,0.999981,false,50,0.09596,0.1896,15.71,16
100,0.000739763,1.8141e+11,0.99991,32.7,0.593,0.1892,0.999981,false,100,0.1896,0.311,31.44,31.94
200,0.000737953,1.81409e+11,0.999909,64.55,0.5934,0.1892,0.999981,false,200,0.3825,0.5403,62.85,63.79
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.000908252,1.81409e+11,0.999908,5.382,0.5928,0.1985,0.999969,false,10,0.004236,0.03987,4.296,4.342
50,0.00104166,1.81406e+11,0.999891,21.27,0.5908,0.1985,0.999963,false,50,0.09598,0.1846,19.95,20.24
100,0.00104255,1.81406e+11,0.99989,41.39,0.5938,0.1985,0.999963,false,100,0.1999,0.3164,39.85,40.38
200,0.00104755,1.81406e+11,0.999889,81.62,0.5935,0.1985,0.999963,false,200,0.3923,0.5528,79.65,80.61
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,5.88565e-06,1.81426e+11,1,6.611,0.5925,0.1627,1,false,10,0.004082,0.03873,5.199,5.243
50,0.000465158,1.81427e+11,1.00001,25.79,0.5906,0.1627,1,false,50,0.09686,0.1877,24.17,24.46
100,0.00138567,1.81463e+11,1.00021,50.2,0.5905,0.1627,1,false,100,0.1908,0.3205,48.35,48.87
200,0.000828661,1.81439e+11,1.00007,99.1,0.5924,0.1627,1,false,200,0.4024,0.5547,96.78,97.75
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.525042,6.84861e+08,0.00377488,2.172,0.02264,0.1658,0.702309,false,10,0.004004,0.04216,1.802,1.85
50,0.971624,4.1435e+07,0.000228386,8.948,0.0182,0.1658,0.0495448,false,50,0.1091,0.1928,8.35,8.658
100,0.999756,1.09344e+06,6.02691e-06,17.54,0.0205,0.1658,0.001301,false,100,0.2185,0.328,16.7,17.26
200,0.999999,1807.19,9.96103e-09,34.74,0.01834,0.1658,2.1065e-06,false,200,0.4503,0.5759,33.41,34.45
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.658948,3.97858e+08,0.00219295,4.604,0.02168,0.1749,0.469635,false,10,0.004185,0.0394,3.805,3.851
50,0.999914,1.46343e+06,8.0663e-06,18.67,0.01811,0.1749,0.00171905,false,50,0.1071,0.1881,17.66,17.96
100,0.999998,1452.91,8.00826e-09,36.56,0.02046,0.1749,2.27362e-06,false,100,0.2004,0.3177,35.32,35.85
200,1,17.2461,9.50589e-11,48.09,0.0204,0.1749,2.94855e-08,true,132,0.2426,0.3944,46.74,47.38
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.772645,2.87891e+08,0.00158683,5.916,0.02159,0.1623,0.328471,false,10,0.004114,0.04095,4.876,4.923
50,1.00007,270989,1.49366e-06,23.85,0.01786,0.1623,0.000473144,false,50,0.09834,0.1866,22.6,22.89
100,1,51.8195,2.85624e-10,46.63,0.01959,0.1623,3.6085e-08,false,100,0.2023,0.3127,45.15,45.68
200,1,16.6952,9.20225e-11,50.24,0.01993,0.1623,1.56595e-08,true,107,0.2033,0.3247,48.72,49.26
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.84852,1.84259e+08,0.00101561,7.203,0.02124,0.1631,0.225001,false,10,0.004534,0.04198,5.865,5.913
50,1.00003,48517.4,2.67423e-07,28.78,0.01757,0.1631,8.22949e-05,false,50,0.09832,0.193,27.2,27.5
100,1,15.4072,8.49226e-11,51.37,0.01964,0.1631,2.25787e-08,true,91,0.1677,0.3022,49.63,50.11
200,1,15.4075,8.49247e-11,51.35,0.01944,0.1631,2.25787e-08,true,91,0.1648,0.2874,49.64,50.1
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.403773,1.51322e+09,0.00834074,2.539,0.02182,0.1828,0.839083,false,10,0.004456,0.03938,2.137,2.183
50,0.43657,1.07643e+09,0.00593317,10.52,0.01783,0.1828,0.801396,false,50,0.1015,0.1874,9.915,10.21
100,0.44785,1.01636e+09,0.00560205,20.67,0.02034,0.1828,0.794583,false,100,0.2136,0.3149,19.81,20.35
200,0.457903,9.70795e+08,0.00535092,40.95,0.02007,0.1828,0.784457,false,200,0.4074,0.5647,39.64,40.63
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.682246,3.76439e+08,0.00207489,5.528,0.02134,0.223,0.440826,false,10,0.004358,0.04064,4.676,4.723
50,0.999997,988243,5.44709e-06,22.73,0.01804,0.223,0.00125351,false,50,0.1119,0.1997,21.64,21.96
100,0.999999,816.967,4.50304e-09,44.63,0.01988,0.223,1.38409e-06,false,100,0.2043,0.3394,43.32,43.87
200,1,15.3823,8.47858e-11,57.06,0.01967,0.223,1.94291e-08,true,128,0.233,0.3923,55.65,56.28
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0020313,1.81171e+11,0.998597,7.101,0.02208,0.1717,0.999899,false,10,0.004566,0.03981,5.966,6.012
50,0.00283726,1.81044e+11,0.997898,29.06,0.01802,0.1717,0.999893,false,50,0.1031,0.1916,27.69,27.99
100,0.00283421,1.8104e+11,0.997873,56.96,0.01968,0.1717,0.999901,false,100,0.2066,0.335,55.36,55.91
200,0.0029587,1.81031e+11,0.997824,112.9,0.01979,0.1717,0.999894,false,200,0.4207,0.5736,110.8,111.8
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.71901,3.46965e+08,0.00191243,8.641,0.0219,0.1747,0.394433,false,10,0.004344,0.04286,7.194,7.243
50,0.999972,1.06499e+06,5.87011e-06,34.97,0.0202,0.1747,0.00128245,false,50,0.09913,0.193,33.31,33.61
100,0.999998,1266.17,6.97898e-09,68.46,0.02048,0.1747,2.13134e-06,false,100,0.2057,0.3326,66.56,67.11
200,1,16.8312,9.27719e-11,90.18,0.02067,0.1747,2.67735e-08,true,132,0.2439,0.4129,88.15,88.82
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.525005,6.85338e+08,0.00377751,2.471,0.02069,0.3227,0.702349,false,10,0.004221,0.03915,2.098,2.144
50,0.971722,4.15059e+07,0.000228776,10.35,0.01758,0.3227,0.0494495,false,50,0.106,0.2005,9.746,10.06
100,0.999752,1.09646e+06,6.0436e-06,20.37,0.02159,0.3227,0.00130325,false,100,0.2018,0.3095,19.55,20.07
200,0.999999,1819.63,1.00296e-08,40.3,0.0177,0.3227,2.12066e-06,false,200,0.4296,0.5578,39,40
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.658757,3.98577e+08,0.00219692,5.272,0.02047,0.3038,0.469853,false,10,0.004195,0.04202,4.455,4.503
50,0.999909,1.47034e+06,8.10437e-06,21.79,0.01836,0.3038,0.00172743,false,50,0.101,0.197,20.76,21.07
100,0.999998,1463.6,8.06722e-09,42.82,0.02157,0.3038,2.27918e-06,false,100,0.1986,0.3177,41.57,42.1
200,1,17.4519,9.61931e-11,56.3,0.02158,0.3038,2.97525e-08,true,132,0.2613,0.4206,54.89,55.58
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.772814,2.88239e+08,0.00158874,6.743,0.02081,0.3456,0.328262,false,10,0.004273,0.04238,5.682,5.731
50,1.00007,271259,1.49515e-06,27.94,0.01778,0.3456,0.000474002,false,50,0.09897,0.1964,26.67,26.97
100,1,51.7606,2.85299e-10,54.59,0.02129,0.3456,3.59546e-08,false,100,0.2088,0.3229,53.06,53.6
200,1,16.6821,9.19502e-11,58.82,0.02149,0.3456,1.55701e-08,true,107,0.2112,0.3391,57.27,57.83
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.848649,1.84667e+08,0.00101787,8.326,0.02022,0.2895,0.224875,false,10,0.004303,0.04059,6.946,6.993
50,1.00003,48693.4,2.68393e-07,33.87,0.02098,0.2895,8.2492e-05,false,50,0.1009,0.1812,32.3,32.59
100,1,15.5012,8.5441e-11,60.72,0.02091,0.2895,2.2706e-08,true,91,0.169,0.2974,58.95,59.42
200,1,15.5012,8.5441e-11,60.51,0.02171,0.2895,2.2706e-08,true,91,0.1683,0.2968,58.74,59.21
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.527841,6.72625e+08,0.00370744,4.012,0.02052,0.8461,0.696365,false,10,0.004154,0.03984,3.538,3.584
50,0.976068,3.69371e+07,0.000203593,17.18,0.01778,0.8461,0.0424348,false,50,0.1056,0.194,16.49,16.79
100,0.999826,858404,4.73143e-06,33.84,0.02149,0.8461,0.00106394,false,100,0.2139,0.3181,32.91,33.46
200,0.999999,1005.42,5.54179e-09,67.14,0.02196,0.8461,1.07739e-06,false,200,0.4062,0.5625,65.77,66.75
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.681961,3.76586e+08,0.0020757,8.478,0.02107,0.7597,0.441214,false,10,0.004201,0.04088,7.488,7.536
50,0.999997,994735,5.48288e-06,36.1,0.02182,0.7597,0.00126327,false,50,0.114,0.1927,34.86,35.18
100,0.999999,826.34,4.5547e-09,70.64,0.02356,0.7597,1.40141e-06,false,100,0.2025,0.3202,69.21,69.74
200,1,15.6142,8.60641e-11,90.39,0.02166,0.7597,1.97645e-08,true,128,0.2353,0.3859,88.86,89.49
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.160156,1.54288e+11,0.850422,11.02,0.02051,0.7817,1.00263,false,10,0.005024,0.03997,9.708,9.755
50,0.182349,1.38057e+11,0.760955,46.65,0.02171,0.7817,0.992407,false,50,0.1014,0.1882,45.14,45.43
100,0.186307,1.3564e+11,0.747632,91.76,0.02143,0.7817,0.991978,false,100,0.1978,0.3211,90.02,90.55
200,0.189673,1.34934e+11,0.743743,182.3,0.02182,0.7817,0.991517,false,200,0.4276,0.5813,180.1,181.1
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.068751,1.671e+11,0.921038,13.52,0.02058,0.836,0.994117,false,10,0.004253,0.04122,11.9,11.94
50,0.0919135,1.61552e+11,0.890459,57.3,0.02072,0.836,0.991045,false,50,0.1009,0.1902,55.45,55.75
100,0.091672,1.61441e+11,0.889849,112.2,0.02071,0.836,0.991047,false,100,0.2037,0.3128,110.1,110.6
200,0.0919357,1.61432e+11,0.889798,223,0.01763,0.836,0.991037,false,200,0.426,0.5834,220.4,221.4


==> plots/horeka/gmres_poly_results_w_RACE/12_Aug_2022/Fault_639_RCM.txt <==
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,3.57237e-08,1.81426e+11,1,1.541,2.671e-05,0.1698,1,false,10,0.004326,0.03779,1.234,1.278
50,8.39421,7.97802e+15,43974,6.185,1.04e-05,0.1698,8.45246,false,50,0.1009,0.1882,5.69,5.984
100,120.925,1.53512e+17,846145,12.1,9.926e-06,0.1698,120.933,false,100,0.2059,0.2916,11.39,11.9
200,654189,9.86205e+20,5.43586e+09,23.88,1e-05,0.1698,654189,false,200,0.3877,0.516,22.75,23.67
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,2.62905e-09,1.81426e+11,1,3.288,1.926e-05,0.1601,1,false,10,0.004121,0.03873,2.664,2.709
50,9.18325e-05,2.65199e+11,1.46175,13.18,1.045e-05,0.1601,1,false,50,0.09961,0.1859,12.33,12.62
100,0.0214711,1.39016e+13,76.6242,25.83,1.06e-05,0.1601,1.00024,false,100,0.1968,0.3086,24.77,25.28
200,0.132798,1.03961e+14,573.024,50.82,9.673e-06,0.1601,1.00909,false,200,0.4045,0.519,49.35,50.29
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1.87395e-09,1.81426e+11,1,4.218,1.669e-05,0.1611,1,false,10,0.004156,0.03919,3.356,3.401
50,0.00194205,3.98602e+11,2.19705,16.72,1.087e-05,0.1611,1,false,50,0.09652,0.1969,15.65,15.94
100,0.0157859,5.78759e+12,31.9006,32.52,9.367e-06,0.1611,1.00006,false,100,0.1963,0.307,31.22,31.73
200,13.2656,7.54766e+15,41601.9,64.14,1.014e-05,0.1611,13.3013,false,200,0.3855,0.5455,62.42,63.36
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,6.09451e-09,1.81426e+11,1,5.288,1.661e-05,0.1949,1,false,10,0.004243,0.03773,4.168,4.212
50,0.000138595,1.83968e+11,1.01401,20.61,1.02e-05,0.1949,1,false,50,0.09569,0.1837,19.31,19.6
100,0.000971126,4.62591e+11,2.54975,40.19,1.005e-05,0.1949,1,false,100,0.1934,0.3016,38.67,39.17
200,40.0781,1.00308e+16,55289,79.21,1.041e-05,0.1949,40.0923,false,200,0.3974,0.519,77.29,78.22
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,2.75835e-07,1.81426e+11,1,1.468,1.766e-05,0.194,1,false,10,0.004235,0.03984,1.185,1.231
50,283.749,4.78918e+17,2.63975e+06,5.975,8.877e-06,0.194,283.75,false,50,0.1001,0.1789,5.486,5.77
100,12945,1.17783e+19,6.49207e+07,11.67,8.963e-06,0.194,12945,false,100,0.204,0.2842,10.97,11.47
200,3.83722e+06,5.32559e+21,2.93541e+10,23.04,8.419e-06,0.194,3.83722e+06,false,200,0.3766,0.509,21.94,22.84
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,6.6194e-11,1.81426e+11,1,3.209,1.749e-05,0.2286,1,false,10,0.004052,0.03772,2.575,2.618
50,3.58388e-05,1.8285e+11,1.00785,12.82,8.423e-06,0.2286,1,false,50,0.1009,0.1785,12.01,12.3
100,0.000818079,7.31957e+11,4.03447,25.02,9.453e-06,0.2286,0.999997,false,100,0.2046,0.2898,23.98,24.48
200,1950.7,1.73421e+18,9.55876e+06,49.5,8.868e-06,0.2286,1950.7,false,200,0.4003,0.537,48,48.95
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,8.50357e-10,1.81426e+11,1,4.205,1.677e-05,0.2734,1,false,10,0.00411,0.03962,3.338,3.384
50,0.000405783,3.06439e+11,1.68906,16.4,9.22e-06,0.2734,1,false,50,0.09435,0.1749,15.36,15.63
100,0.0744043,2.48277e+13,136.848,32.01,8.44e-06,0.2734,1.00303,false,100,0.1896,0.2938,30.76,31.25
200,3.84649,2.92913e+15,16145.1,63.26,9.118e-06,0.2734,3.97188,false,200,0.3957,0.5253,61.56,62.49
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,9.54192e-09,1.81426e+11,1,5.149,1.695e-05,0.257,1,false,10,0.004691,0.04158,4.031,4.079
50,0.000381615,4.39363e+11,2.42172,19.95,8.617e-06,0.257,0.999999,false,50,0.1006,0.1824,18.6,18.89
100,0.00119893,4.8734e+11,2.68617,38.79,9.017e-06,0.257,0.999997,false,100,0.1965,0.3115,37.24,37.76
200,2.30707,6.5766e+14,3624.95,76.4,9.011e-06,0.257,2.51551,false,200,0.3937,0.531,74.41,75.35
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,6.99071e-12,1.81426e+11,1,1.5,1.788e-05,0.228,1,false,10,0.004439,0.03991,1.213,1.259
50,2.55813,2.46636e+15,13594.3,6.11,9.17e-06,0.228,2.74342,false,50,0.1033,0.1861,5.609,5.904
100,1065.82,4.16532e+18,2.29588e+07,11.93,8.935e-06,0.228,1065.82,false,100,0.2081,0.3033,11.21,11.73
200,1.6404e+07,2.41744e+22,1.33247e+11,23.6,8.892e-06,0.228,1.6404e+07,false,200,0.4303,0.5387,22.42,23.4
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,8.96353e-11,1.81426e+11,1,3.367,1.788e-05,0.2543,1,false,10,0.004289,0.03845,2.721,2.765
50,6.50364e-06,1.81453e+11,1.00015,13.39,9.473e-06,0.2543,1,false,50,0.09626,0.1832,12.54,12.83
100,3.24555e-05,1.84369e+11,1.01622,25.96,8.754e-06,0.2543,1,false,100,0.2077,0.3006,24.91,25.43
200,0.404336,1.30651e+14,720.133,51.61,8.741e-06,0.2543,1.07886,false,200,0.3908,0.5407,50.12,51.06
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,3.03432e-09,1.81426e+11,1,4.201,1.853e-05,0.2295,1,false,10,0.00402,0.03738,3.361,3.405
50,8.40243e-06,1.81449e+11,1.00013,16.59,9.887e-06,0.2295,1,false,50,0.104,0.1907,15.54,15.83
100,3.4379e-05,1.82677e+11,1.0069,32.35,8.563e-06,0.2295,1,false,100,0.1917,0.2936,31.07,31.56
200,0.00555987,2.78866e+12,15.3708,64.12,8.645e-06,0.2295,1,false,200,0.3974,0.5173,62.4,63.32
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,2.26673e-08,1.81426e+11,1,5.226,1.791e-05,0.2129,1,false,10,0.004133,0.03816,4.126,4.17
50,2.64567e-05,1.81516e+11,1.0005,20.43,8.732e-06,0.2129,1,false,50,0.1,0.1812,19.12,19.41
100,0.00451269,1.00284e+12,5.52754,39.72,8.756e-06,0.2129,0.999996,false,100,0.1982,0.2914,38.2,38.7
200,0.167146,8.74192e+13,481.846,78.39,8.574e-06,0.2129,1.01338,false,200,0.376,0.5379,76.42,77.34
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.521648,7.00436e+08,0.00386073,1.164,0.003289,0.1622,0.708739,false,10,0.004076,0.03896,0.872,0.9172
50,0.96678,4.79194e+07,0.000264127,4.53,0.001646,0.1622,0.0581243,false,50,0.101,0.1821,4.027,4.315
100,0.999609,1.54328e+06,8.50642e-06,8.763,0.001652,0.1622,0.0016869,false,100,0.214,0.3108,8.016,8.548
200,0.999998,3736.57,2.05956e-08,17.19,0.001637,0.1622,4.46088e-06,false,200,0.4088,0.5438,16,16.96
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.637327,4.20738e+08,0.00231906,2.457,0.002635,0.1594,0.49711,false,10,0.004233,0.03923,1.804,1.85
50,0.999627,2.10056e+06,1.15781e-05,9.273,0.001627,0.1594,0.00244738,false,50,0.1082,0.1854,8.403,8.702
100,0.999998,2791,1.53837e-08,17.84,0.001671,0.1594,3.38032e-06,false,100,0.1954,0.3014,16.77,17.27
200,1,17.5216,9.65773e-11,24.77,0.001667,0.1594,2.27518e-08,true,140,0.2529,0.402,23.54,24.21
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.739975,3.22388e+08,0.00177697,3.207,0.002551,0.1895,0.37057,false,10,0.004157,0.03964,2.331,2.377
50,1.00004,431979,2.38103e-06,11.95,0.001651,0.1895,0.00071517,false,50,0.1019,0.1823,10.85,11.14
100,1,154.028,8.48985e-10,22.84,0.001599,0.1895,1.00588e-07,false,100,0.1989,0.3151,21.53,22.05
200,1,17.1854,9.47239e-11,26.11,0.001674,0.1895,2.29054e-08,true,114,0.2059,0.3425,24.76,25.32
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.826814,2.16442e+08,0.001193,3.928,0.002492,0.1881,0.253329,false,10,0.00397,0.03919,2.809,2.855
50,1.00005,90096.2,4.96601e-07,14.39,0.001653,0.1881,0.000165808,false,50,0.09906,0.181,13.04,13.32
100,1,16.809,9.26497e-11,26.61,0.00169,0.1881,2.06375e-08,true,96,0.2006,0.2958,25.04,25.54
200,1,16.8091,9.26502e-11,26.6,0.001659,0.1881,2.06376e-08,true,96,0.1905,0.2877,25.06,25.55
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.521648,7.00436e+08,0.00386073,1.157,0.001965,0.2219,0.708739,false,10,0.00417,0.03838,0.8558,0.9002
50,0.96678,4.79194e+07,0.000264127,4.485,0.001806,0.2219,0.0581243,false,50,0.09971,0.1843,3.975,4.264
100,0.999609,1.54328e+06,8.50642e-06,8.659,0.001812,0.2219,0.0016869,false,100,0.2065,0.2994,7.925,8.439
200,0.999998,3736.57,2.05956e-08,17,0.001891,0.2219,4.46088e-06,false,200,0.3924,0.5367,15.84,16.78
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.637327,4.20738e+08,0.00231906,2.46,0.001859,0.2378,0.49711,false,10,0.004139,0.03902,1.796,1.841
50,0.999627,2.10056e+06,1.15781e-05,9.123,0.001528,0.2378,0.00244738,false,50,0.1,0.1768,8.266,8.548
100,0.999998,2791,1.53837e-08,17.6,0.001579,0.2378,3.38032e-06,false,100,0.1995,0.2943,16.54,17.04
200,1,17.5202,9.65695e-11,24.44,0.001584,0.2378,2.27517e-08,true,140,0.2686,0.3916,23.21,23.88
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.739975,3.22388e+08,0.00177697,3.129,0.00185,0.2507,0.37057,false,10,0.004068,0.04165,2.246,2.294
50,1.00004,431979,2.38103e-06,11.5,0.001559,0.2507,0.00071517,false,50,0.09944,0.1848,10.4,10.69
100,1,154.027,8.48982e-10,22.08,0.001645,0.2507,1.00588e-07,false,100,0.2018,0.2937,20.79,21.3
200,1,17.1861,9.47279e-11,25.2,0.001598,0.2507,2.29052e-08,true,114,0.2079,0.3346,23.85,24.41
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.826814,2.16442e+08,0.001193,3.866,0.001909,0.1965,0.253329,false,10,0.004162,0.04173,2.744,2.792
50,1.00005,90096.2,4.96601e-07,14.05,0.001559,0.1965,0.000165808,false,50,0.09813,0.1913,12.71,13
100,1,16.8091,9.26502e-11,25.94,0.001614,0.1965,2.06374e-08,true,96,0.1802,0.2926,24.43,24.91
200,1,16.8091,9.26502e-11,25.98,0.001641,0.1965,2.06374e-08,true,96,0.1813,0.3024,24.43,24.92
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.521648,7.00436e+08,0.00386073,1.16,0.001904,0.2416,0.708739,false,10,0.004138,0.03883,0.8647,0.9096
50,0.96678,4.79194e+07,0.000264127,4.513,0.001785,0.2416,0.0581243,false,50,0.09729,0.1796,4.006,4.288
100,0.999609,1.54328e+06,8.50642e-06,8.75,0.001793,0.2416,0.0016869,false,100,0.2081,0.295,8.02,8.531
200,0.999998,3736.56,2.05956e-08,17.15,0.001871,0.2416,4.46088e-06,false,200,0.3855,0.5304,16.01,16.94
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.637327,4.20738e+08,0.00231906,2.471,0.002033,0.2433,0.49711,false,10,0.004291,0.03994,1.81,1.857
50,0.999627,2.10056e+06,1.15781e-05,9.263,0.001667,0.2433,0.00244738,false,50,0.09926,0.1916,8.4,8.696
100,0.999998,2791,1.53837e-08,17.89,0.001696,0.2433,3.38032e-06,false,100,0.2071,0.2998,16.81,17.33
200,1,17.5202,9.65696e-11,24.81,0.001726,0.2433,2.27514e-08,true,140,0.2724,0.3861,23.57,24.24
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.739975,3.22388e+08,0.00177697,3.229,0.001872,0.2176,0.37057,false,10,0.004119,0.03995,2.356,2.402
50,1.00004,431979,2.38103e-06,12.01,0.001572,0.2176,0.00071517,false,50,0.09938,0.1798,10.94,11.22
100,1,154.028,8.48986e-10,23.15,0.001643,0.2176,1.00588e-07,false,100,0.2073,0.3062,21.83,22.36
200,1,17.1853,9.47233e-11,26.47,0.001632,0.2176,2.29055e-08,true,114,0.2074,0.3364,25.12,25.67
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.826814,2.16442e+08,0.001193,3.969,0.001908,0.2326,0.253329,false,10,0.004321,0.04041,2.823,2.87
50,1.00005,90096.2,4.96601e-07,14.44,0.001566,0.2326,0.000165808,false,50,0.1005,0.1855,13.1,13.39
100,1,16.8101,9.26553e-11,26.71,0.001594,0.2326,2.06375e-08,true,96,0.1805,0.2936,25.17,25.66
200,1,16.8101,9.26553e-11,26.67,0.00158,0.2326,2.06376e-08,true,96,0.1851,0.2935,25.14,25.63
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.202813,9.78286e+10,0.539221,2.332,0.5992,0.1464,0.984521,false,10,0.003947,0.03838,1.943,1.987
50,0.203659,8.89831e+10,0.490465,9.613,0.5929,0.1464,0.982687,false,50,0.1007,0.177,9.008,9.29
100,0.202436,8.86811e+10,0.488801,18.79,0.5956,0.1464,0.982687,false,100,0.2062,0.3042,17.97,18.48
200,0.202294,8.86237e+10,0.488485,37.14,0.5952,0.1464,0.982861,false,200,0.3888,0.5463,35.88,36.83
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00183443,1.81264e+11,0.999107,4.884,0.5988,0.1492,0.999951,false,10,0.004162,0.03977,4.061,4.106
50,0.00154022,1.81085e+11,0.998124,19.84,0.5984,0.1492,0.99993,false,50,0.1013,0.181,18.81,19.1
100,0.00129319,1.81077e+11,0.998079,38.89,0.5974,0.1492,0.999929,false,100,0.1929,0.3183,37.62,38.14
200,0.00129417,1.81075e+11,0.998068,76.9,0.5972,0.1492,0.999929,false,200,0.3839,0.5517,75.21,76.16
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0335836,1.7503e+11,0.964745,6.282,0.5968,0.1883,0.994512,false,10,0.00429,0.0376,5.207,5.251
50,0.0341233,1.74562e+11,0.96217,25.45,0.5948,0.1883,0.994449,false,50,0.09819,0.192,24.14,24.44
100,0.0344425,1.74546e+11,0.962081,49.81,0.5961,0.1883,0.994399,false,100,0.1929,0.3034,48.3,48.8
200,0.0345329,1.74541e+11,0.962052,98.51,0.5977,0.1883,0.994382,false,200,0.3825,0.5268,96.59,97.51
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0464034,1.69119e+11,0.932167,7.774,0.5984,0.1559,0.998562,false,10,0.00433,0.03773,6.409,6.453
50,0.0288623,1.61788e+11,0.891758,31.28,0.5964,0.1559,0.995082,false,50,0.09929,0.1738,29.7,29.98
100,0.032348,1.58545e+11,0.873883,61.15,0.5969,0.1559,0.994653,false,100,0.188,0.2918,59.38,59.87
200,0.0328808,1.57356e+11,0.867331,121,0.5963,0.1559,0.994443,false,200,0.3943,0.5261,118.7,119.7
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00028461,1.81363e+11,0.999652,2.032,0.593,0.2409,1,false,10,0.004442,0.03785,1.642,1.687
50,0.000288215,1.81362e+11,0.999647,8.203,0.5884,0.2409,1,false,50,0.09751,0.179,7.616,7.898
100,0.000287843,1.81362e+11,0.999646,16.03,0.5929,0.2409,1,false,100,0.1922,0.2952,15.23,15.72
200,0.000287879,1.81362e+11,0.999646,31.67,0.5916,0.2409,1,false,200,0.382,0.5309,30.42,31.35
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.000233355,1.81411e+11,0.999919,4.196,0.5932,0.2104,1,false,10,0.004023,0.0379,3.376,3.42
50,0.000233798,1.81411e+11,0.999919,16.72,0.5901,0.2104,1,false,50,0.09935,0.1833,15.7,15.98
100,0.00023405,1.81411e+11,0.999919,32.61,0.5936,0.2104,1,false,100,0.2,0.2919,31.38,31.88
200,0.00023441,1.81411e+11,0.999919,64.42,0.5933,0.2104,1,false,200,0.3882,0.5238,62.75,63.68
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,2.28572e-05,1.81426e+11,1,5.44,0.5936,0.2109,1,false,10,0.004121,0.03778,4.344,4.388
50,0.000187176,1.81426e+11,0.999999,21.49,0.5898,0.2109,1,false,50,0.09617,0.1828,20.2,20.48
100,0.000176766,1.81426e+11,0.999999,41.93,0.5939,0.2109,1,false,100,0.1944,0.2865,40.45,40.93
200,0.000180263,1.81426e+11,0.999999,82.72,0.5926,0.2109,1,false,200,0.3826,0.5344,80.8,81.73
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1.08669e-09,1.81426e+11,1,6.66,0.593,0.2014,1,false,10,0.004279,0.04094,5.268,5.316
50,3.08068e-06,1.81426e+11,1,26.07,0.5926,0.2014,1,false,50,0.1046,0.1857,24.48,24.77
100,1.08401e-05,1.81426e+11,1,50.75,0.5925,0.2014,1,false,100,0.195,0.2963,48.94,49.44
200,9.77066e-06,1.81426e+11,1,100.1,0.5915,0.2014,1,false,200,0.3995,0.5322,97.85,98.8
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.525987,6.80662e+08,0.00375174,2.168,0.02284,0.1839,0.700378,false,10,0.004156,0.039,1.806,1.851
50,0.972297,3.94126e+07,0.000217238,8.955,0.01821,0.1839,0.0483164,false,50,0.1069,0.1843,8.372,8.669
100,0.999723,995724,5.48833e-06,17.57,0.02051,0.1839,0.00127516,false,100,0.2115,0.3147,16.74,17.27
200,0.999999,1532.67,8.44791e-09,34.74,0.02051,0.1839,1.86692e-06,false,200,0.4049,0.5548,33.48,34.46
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.663031,3.94026e+08,0.00217183,4.593,0.02211,0.1831,0.464245,false,10,0.004151,0.03856,3.816,3.861
50,0.999851,1.32209e+06,7.28721e-06,18.71,0.01793,0.1831,0.0016957,false,50,0.1003,0.2003,17.69,18
100,0.999999,1266.69,6.98185e-09,36.59,0.01967,0.1831,2.02812e-06,false,100,0.2132,0.3155,35.36,35.9
200,1,16.9035,9.31702e-11,47.82,0.02006,0.1831,2.5762e-08,true,131,0.2445,0.3999,46.47,47.12
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.777225,2.82658e+08,0.00155798,5.868,0.02227,0.186,0.32213,false,10,0.004264,0.03996,4.838,4.885
50,1.00007,253302,1.39617e-06,23.62,0.01807,0.186,0.000456595,false,50,0.103,0.189,22.36,22.65
100,1,45.4261,2.50384e-10,46.19,0.02027,0.186,3.29442e-08,false,100,0.2026,0.3182,44.72,45.25
200,1,17.055,9.40053e-11,49.35,0.02054,0.186,1.56257e-08,true,106,0.2045,0.3364,47.83,48.38
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.850732,1.8094e+08,0.000997323,7.212,0.02227,0.1842,0.222011,false,10,0.003995,0.04005,5.88,5.927
50,1.00002,45414.9,2.50322e-07,28.67,0.01817,0.1842,7.39329e-05,false,50,0.09982,0.1958,27.13,27.43
100,1,17.0972,9.4238e-11,50.78,0.02008,0.1842,2.52991e-08,true,90,0.1604,0.2868,49.05,49.5
200,1,17.0971,9.42374e-11,50.68,0.01988,0.1842,2.5299e-08,true,90,0.164,0.2988,48.97,49.44
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.530359,6.62021e+08,0.00364899,2.592,0.02144,0.2762,0.690639,false,10,0.004414,0.04096,2.191,2.238
50,0.978984,3.16657e+07,0.000174538,10.78,0.01785,0.2762,0.0377974,false,50,0.1023,0.1865,10.16,10.45
100,0.999798,678663,3.74072e-06,21.16,0.0203,0.2762,0.000925511,false,100,0.2007,0.3098,20.32,20.84
200,1,644.29,3.55126e-09,41.94,0.02047,0.2762,7.14903e-07,false,200,0.427,0.5603,40.61,41.62
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.689715,3.70647e+08,0.00204297,5.627,0.02143,0.2145,0.431338,false,10,0.004387,0.04225,4.777,4.826
50,0.999913,832290,4.5875e-06,23.23,0.02033,0.2145,0.001241,false,50,0.09843,0.1888,22.14,22.44
100,0.999999,620.498,3.42012e-09,45.64,0.02005,0.2145,1.02715e-06,false,100,0.2119,0.3168,44.33,44.87
200,1,15.6969,8.65196e-11,57.41,0.01975,0.2145,1.50189e-08,true,126,0.2254,0.3841,56.01,56.63
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.805013,2.47792e+08,0.0013658,7.005,0.0221,0.2501,0.283112,false,10,0.004112,0.04059,5.883,5.929
50,1.00008,151320,8.34062e-07,28.61,0.01819,0.2501,0.000283387,false,50,0.1002,0.1985,27.25,27.55
100,1,16.4224,9.05183e-11,56.02,0.02125,0.2501,1.64939e-08,true,100,0.2018,0.3355,54.44,54.98
200,1,16.4224,9.05183e-11,56.07,0.02124,0.2501,1.64939e-08,true,100,0.1981,0.344,54.44,54.99
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00941378,1.80481e+11,0.994793,8.741,0.02204,0.2666,0.999495,false,10,0.004219,0.04426,7.289,7.34
50,0.00924294,1.79842e+11,0.99127,35.36,0.01968,0.2666,0.999489,false,50,0.09792,0.1929,33.7,33.99
100,0.00924582,1.7926e+11,0.988061,69.32,0.01774,0.2666,0.999489,false,100,0.2036,0.3265,67.39,67.93
200,0.00924113,1.79233e+11,0.987915,137.2,0.01936,0.2666,0.999489,false,200,0.3958,0.5756,134.9,135.8
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.526088,6.80213e+08,0.00374927,2.468,0.02115,0.353,0.700177,false,10,0.004175,0.03969,2.079,2.125
50,0.972392,3.92663e+07,0.000216432,10.22,0.01752,0.353,0.0481432,false,50,0.1047,0.1875,9.62,9.917
100,0.999726,988292,5.44737e-06,20.07,0.02073,0.353,0.0012691,false,100,0.2176,0.3103,19.24,19.78
200,0.999999,1506.59,8.30419e-09,39.71,0.0208,0.353,1.8308e-06,false,200,0.3979,0.5624,38.44,39.41
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.663481,3.93555e+08,0.00216923,5.252,0.02073,0.3593,0.463685,false,10,0.004336,0.04092,4.452,4.5
50,0.999854,1.31344e+06,7.23955e-06,21.7,0.01734,0.3593,0.00168663,false,50,0.104,0.196,20.66,20.97
100,0.999999,1256.66,6.92659e-09,42.72,0.02028,0.3593,2.01693e-06,false,100,0.2183,0.3203,41.44,41.99
200,1,16.6828,9.19539e-11,55.75,0.02051,0.3593,2.54975e-08,true,131,0.2508,0.3944,54.36,55.01
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.777649,2.82143e+08,0.00155515,6.751,0.02108,0.3237,0.321558,false,10,0.004211,0.04352,5.683,5.733
50,1.00007,251945,1.3887e-06,27.65,0.01788,0.3237,0.000454252,false,50,0.1045,0.1902,26.34,26.64
100,1,44.836,2.47131e-10,54.21,0.02205,0.3237,3.27367e-08,false,100,0.2112,0.3272,52.67,53.22
200,1,16.8318,9.27754e-11,57.89,0.02094,0.3237,1.54474e-08,true,106,0.2111,0.3394,56.33,56.89
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.850988,1.80556e+08,0.000995208,8.269,0.02133,0.3198,0.22169,false,10,0.004524,0.0414,6.88,6.928
50,1.00002,45111.4,2.4865e-07,33.46,0.02143,0.3198,7.32118e-05,false,50,0.1016,0.1965,31.88,32.18
100,1,16.8513,9.28824e-11,59.37,0.02168,0.3198,2.50308e-08,true,90,0.1634,0.297,57.6,58.07
200,1,16.8513,9.28824e-11,59.26,0.02147,0.3198,2.50308e-08,true,90,0.1586,0.2878,57.55,58.01
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.530657,6.60132e+08,0.00363858,3.887,0.0195,0.6914,0.690064,false,10,0.004166,0.03892,3.425,3.47
50,0.979208,3.13166e+07,0.000172614,16.63,0.01771,0.6914,0.0373584,false,50,0.1039,0.1918,15.94,16.24
100,0.9998,670875,3.69779e-06,32.75,0.02193,0.6914,0.000913351,false,100,0.1978,0.319,31.85,32.37
200,1,628.495,3.4642e-09,65.53,0.02218,0.6914,7.01123e-07,false,200,0.3929,0.5659,64.17,65.14
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.648282,4.11701e+08,0.00226925,8.387,0.02029,0.8358,0.482673,false,10,0.004313,0.0412,7.401,7.449
50,0.998844,5.54307e+06,3.05528e-05,35.47,0.02201,0.8358,0.00567336,false,50,0.1008,0.1883,34.27,34.56
100,0.999994,43828,2.41576e-07,70.36,0.02261,0.8358,4.19153e-05,false,100,0.2061,0.3268,68.93,69.47
200,1,16.553,9.12384e-11,131.4,0.02178,0.8358,2.07865e-08,true,187,0.3808,0.5298,129.6,130.5
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.275733,9.34924e+10,0.51532,10.82,0.02037,0.7858,0.987468,false,10,0.004416,0.03959,9.511,9.558
50,0.223778,5.95488e+10,0.328227,45.47,0.02256,0.7858,0.984432,false,50,0.1005,0.1927,43.97,44.27
100,0.225096,5.57625e+10,0.307357,90.44,0.02221,0.7858,0.981326,false,100,0.1974,0.3211,88.71,89.24
200,0.219696,5.39928e+10,0.297603,180,0.02215,0.7858,0.980843,false,200,0.4207,0.5687,177.8,178.8
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.869272,1.54766e+08,0.000853052,13.18,0.02039,0.82,0.198127,false,10,0.004519,0.0413,11.57,11.62
50,1.00001,20876.8,1.15071e-07,55.7,0.02137,0.82,2.68419e-05,false,50,0.09896,0.1925,53.88,54.18
100,1,15.2223,8.39037e-11,93.38,0.0218,0.82,2.03391e-08,true,84,0.1576,0.2833,91.38,91.83
200,1,15.2223,8.39037e-11,93.36,0.02176,0.82,2.03391e-08,true,84,0.1452,0.2812,91.39,91.82


==> plots/horeka/gmres_poly_results_w_RACE/12_Aug_2022/Flan_1565.txt <==
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.361715,159.695,0.000586576,3.353,2.662e-05,0.521,0.890204,false,10,0.01113,0.1292,2.523,2.668
50,0.719727,14.1967,5.2146e-05,13.17,9.824e-06,0.521,0.565834,false,50,0.2339,0.5798,11.72,12.55
100,0.858744,2.01521,7.4021e-06,25.6,1.018e-05,0.521,0.484716,false,100,0.4621,1.067,23.42,24.96
200,0.872589,0.389735,1.43154e-06,50.4,9.125e-06,0.521,0.450904,false,200,0.9297,2.058,46.74,49.75
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.434339,69.107,0.000253838,6.864,1.742e-05,0.5287,0.809033,false,10,0.01059,0.1312,5.144,5.29
50,0.856635,1.74302,6.40231e-06,26.25,9.684e-06,0.5287,0.48391,false,50,0.233,0.586,23.88,24.71
100,0.876201,0.266065,9.77285e-07,50.97,1.014e-05,0.5287,0.449177,false,100,0.4911,1.075,47.82,49.4
200,0.895484,0.159464,5.85729e-07,100.1,9.386e-06,0.5287,0.296572,false,200,0.9514,2.081,95.46,98.52
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.48397,50.8679,0.000186843,8.661,1.755e-05,0.5428,0.759029,false,10,0.01084,0.127,6.389,6.531
50,0.860922,1.17392,4.31194e-06,32.49,9.911e-06,0.5428,0.479469,false,50,0.2386,0.5667,29.58,30.4
100,0.876341,0.20806,7.64227e-07,62.77,1.034e-05,0.5428,0.441149,false,100,0.4702,1.072,59.12,60.68
200,0.910217,0.10973,4.0305e-07,123.3,9.904e-06,0.5428,0.233562,false,200,0.9303,2.041,118.2,121.2
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.531894,39.5107,0.000145127,10.89,1.758e-05,0.6251,0.714162,false,10,0.01058,0.1303,8.015,8.16
50,0.865981,0.845026,3.10387e-06,40.59,1.025e-05,0.6251,0.467424,false,50,0.2316,0.5882,37.06,37.89
100,0.877203,0.197045,7.23767e-07,78.45,1.03e-05,0.6251,0.429559,false,100,0.4807,1.074,74.17,75.75
200,0.988318,0.011318,4.15723e-08,154,1.082e-05,0.6251,0.0246709,false,200,0.9259,2.065,148.2,151.3
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.361715,159.695,0.000586576,3.153,1.747e-05,0.5671,0.890204,false,10,0.01065,0.1282,2.332,2.474
50,0.719727,14.1967,5.2146e-05,12.25,9.887e-06,0.5671,0.565834,false,50,0.239,0.5783,10.8,11.62
100,0.858744,2.01521,7.4021e-06,23.79,1.068e-05,0.5671,0.484716,false,100,0.473,1.068,21.6,23.15
200,0.872589,0.389735,1.43154e-06,46.87,1.159e-05,0.5671,0.450904,false,200,0.9417,2.039,43.23,46.24
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.434339,69.107,0.000253838,6.664,1.767e-05,0.5621,0.809033,false,10,0.01074,0.1311,4.951,5.097
50,0.856635,1.74302,6.40231e-06,25.36,9.838e-06,0.5621,0.48391,false,50,0.2354,0.5792,22.99,23.82
100,0.876201,0.266065,9.77285e-07,49.07,9.457e-06,0.5621,0.449177,false,100,0.4825,1.086,45.96,47.55
200,0.895484,0.159464,5.85729e-07,96.47,1.655e-05,0.5621,0.296572,false,200,0.9466,2.063,91.9,94.93
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.48397,50.8679,0.000186843,8.31,1.8e-05,0.5824,0.759029,false,10,0.01062,0.13,6.042,6.186
50,0.860922,1.17392,4.31194e-06,30.91,1.012e-05,0.5824,0.479469,false,50,0.2323,0.5815,27.99,28.81
100,0.876341,0.20806,7.64227e-07,59.65,1.047e-05,0.5824,0.441149,false,100,0.4735,1.065,55.99,57.54
200,0.910217,0.10973,4.0305e-07,117.1,9.611e-06,0.5824,0.233562,false,200,0.9382,2.042,112,115
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.531894,39.5108,0.000145127,10.39,1.7e-05,0.5744,0.714162,false,10,0.01061,0.1325,7.509,7.656
50,0.865981,0.845027,3.10388e-06,38.34,9.883e-06,0.5744,0.467424,false,50,0.2355,0.5829,34.79,35.61
100,0.877203,0.197045,7.23767e-07,73.86,1.236e-05,0.5744,0.429559,false,100,0.4923,1.071,69.57,71.15
200,0.988318,0.011318,4.15722e-08,144.8,1.413e-05,0.5744,0.0246708,false,200,0.9322,2.045,139.1,142.1
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.361715,159.695,0.000586576,3.214,1.711e-05,0.6184,0.890204,false,10,0.01072,0.1282,2.401,2.544
50,0.719727,14.1967,5.2146e-05,12.61,9.252e-06,0.6184,0.565834,false,50,0.2388,0.5881,11.15,11.99
100,0.858744,2.01521,7.4021e-06,24.45,9.516e-06,0.6184,0.484716,false,100,0.475,1.066,22.26,23.82
200,0.872589,0.389735,1.43154e-06,48.16,8.276e-06,0.6184,0.450904,false,200,0.9504,2.04,44.51,47.53
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.434339,69.107,0.000253838,6.642,1.764e-05,0.6627,0.809033,false,10,0.01087,0.1273,4.949,5.091
50,0.856635,1.74302,6.40231e-06,25.21,9.185e-06,0.6627,0.48391,false,50,0.2328,0.5737,22.87,23.69
100,0.876201,0.266065,9.77285e-07,48.77,8.257e-06,0.6627,0.449177,false,100,0.4833,1.076,45.68,47.25
200,0.895484,0.159464,5.85729e-07,95.89,9.274e-06,0.6627,0.296572,false,200,0.9425,2.032,91.36,94.36
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.48397,50.8679,0.000186843,8.437,1.718e-05,0.6701,0.759029,false,10,0.01057,0.1278,6.192,6.334
50,0.860922,1.17392,4.31194e-06,31.6,8.276e-06,0.6701,0.479469,false,50,0.2311,0.5822,28.71,29.53
100,0.876341,0.20806,7.64227e-07,61.06,9.881e-06,0.6701,0.441149,false,100,0.4759,1.065,57.44,58.99
200,0.910217,0.10973,4.0305e-07,119.8,9.811e-06,0.6701,0.233562,false,200,0.9345,2.025,114.8,117.8
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.531894,39.5108,0.000145127,10.6,1.689e-05,0.6422,0.714162,false,10,0.01083,0.1305,7.717,7.863
50,0.865981,0.845026,3.10387e-06,39.28,9.393e-06,0.6422,0.467424,false,50,0.2369,0.5746,35.74,36.56
100,0.877203,0.197045,7.23767e-07,75.79,1e-05,0.6422,0.429559,false,100,0.4815,1.079,71.49,73.07
200,0.988318,0.011318,4.15722e-08,148.6,8.442e-06,0.6422,0.0246708,false,200,0.9481,2.056,142.9,145.9
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.328037,432.307,0.00158791,3.66,0.006684,0.5357,0.913509,false,10,0.01075,0.1295,2.828,2.972
50,0.384781,135.847,0.000498983,14.6,0.00659,0.5357,0.860216,false,50,0.2383,0.5812,13.11,13.94
100,0.404482,101.64,0.000373336,28.47,0.006701,0.5357,0.83084,false,100,0.4689,1.076,26.26,27.82
200,0.436438,73.6558,0.000270546,56.11,0.006601,0.5357,0.795484,false,200,0.9492,2.059,52.42,55.45
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.699354,19.0364,6.99226e-05,8.006,0.006471,0.5319,0.599162,false,10,0.01067,0.1304,6.228,6.373
50,0.876327,0.291655,1.07128e-06,31.21,0.006728,0.5319,0.459088,false,50,0.2353,0.5861,28.78,29.61
100,1.00418,0.0274682,1.00894e-07,60.81,0.006724,0.5319,0.00846485,false,100,0.4844,1.082,57.63,59.21
200,1.00005,0.000467822,1.71836e-09,119.9,0.006812,0.5319,0.000100422,false,200,0.9672,2.064,115.2,118.3
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.76871,10.4179,3.82661e-05,10.2,0.006389,0.5183,0.560245,false,10,0.01061,0.1285,7.844,7.987
50,0.882704,0.192046,7.05407e-07,39.44,0.006758,0.5183,0.368401,false,50,0.2353,0.5898,36.44,37.27
100,0.999882,0.0026324,9.66908e-09,76.59,0.006767,0.5183,0.000349106,false,100,0.4747,1.075,72.86,74.43
200,0.999987,2.52532e-05,9.27577e-11,149.6,0.006755,0.5183,3.96869e-05,true,198,0.9481,2.044,144.4,147.5
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.798422,7.88647,2.89679e-05,12.64,0.006454,0.5286,0.540313,false,10,0.01059,0.1361,9.664,9.816
50,0.999136,0.0141252,5.18835e-08,48.36,0.00691,0.5286,0.00184718,false,50,0.2349,0.5956,44.7,45.54
100,0.999792,0.000428384,1.5735e-09,93.91,0.006819,0.5286,0.000442502,false,100,0.4739,1.084,89.54,91.11
200,0.999996,2.29917e-05,8.44508e-11,140.8,0.006875,0.5286,8.7864e-06,true,151,0.718,1.589,135.7,138
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.328037,432.307,0.00158791,3.577,0.006479,0.5924,0.913509,false,10,0.01068,0.1284,2.729,2.872
50,0.384781,135.847,0.000498983,14.13,0.006741,0.5924,0.860216,false,50,0.2368,0.578,12.65,13.47
100,0.404482,101.64,0.000373336,27.51,0.006653,0.5924,0.83084,false,100,0.4707,1.07,25.28,26.84
200,0.436438,73.6558,0.000270546,54.3,0.006644,0.5924,0.795484,false,200,0.9577,2.053,50.59,53.62
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.699354,19.0364,6.99226e-05,7.82,0.006369,0.5761,0.599162,false,10,0.01066,0.1331,6.03,6.177
50,0.876327,0.291655,1.07128e-06,30.36,0.006706,0.5761,0.459088,false,50,0.2359,0.581,27.94,28.76
100,1.00418,0.0274682,1.00894e-07,59.09,0.006612,0.5761,0.00846485,false,100,0.4818,1.091,55.88,57.47
200,1.00005,0.000467822,1.71836e-09,116.4,0.00664,0.5761,0.000100422,false,200,0.9851,2.103,111.7,114.8
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.76871,10.4179,3.82661e-05,9.994,0.006534,0.5952,0.560245,false,10,0.01054,0.1316,7.604,7.75
50,0.882704,0.192046,7.05407e-07,38.25,0.006663,0.5952,0.368401,false,50,0.2345,0.5957,35.22,36.06
100,0.999882,0.0026324,9.66908e-09,74.27,0.006805,0.5952,0.000349106,false,100,0.474,1.108,70.49,72.09
200,0.999987,2.52532e-05,9.27577e-11,144.8,0.006708,0.5952,3.96869e-05,true,198,0.9431,2.081,139.5,142.6
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.798422,7.88647,2.89679e-05,12.28,0.006365,0.5585,0.540313,false,10,0.01107,0.1308,9.283,9.429
50,0.999136,0.0141252,5.18835e-08,46.69,0.006974,0.5585,0.00184718,false,50,0.2365,0.5823,43.05,43.88
100,0.999792,0.000428384,1.5735e-09,90.46,0.006601,0.5585,0.000442502,false,100,0.4804,1.077,86.08,87.65
200,0.999996,2.29916e-05,8.44508e-11,136,0.006857,0.5585,8.7864e-06,true,151,0.7093,1.593,130.9,133.2
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.328037,432.307,0.00158791,3.694,0.0054,0.6072,0.913509,false,10,0.01087,0.1309,2.836,2.981
50,0.384781,135.847,0.000498983,14.67,0.005258,0.6072,0.860216,false,50,0.2437,0.5872,13.15,13.99
100,0.404482,101.64,0.000373336,28.56,0.005185,0.6072,0.83084,false,100,0.4825,1.092,26.29,27.88
200,0.436438,73.6558,0.000270546,56.36,0.005226,0.6072,0.795484,false,200,0.9513,2.087,52.61,55.68
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.699354,19.0364,6.99226e-05,7.997,0.005321,0.6607,0.599162,false,10,0.01092,0.1288,6.219,6.363
50,0.876327,0.291655,1.07128e-06,31.27,0.005111,0.6607,0.459088,false,50,0.2347,0.5876,28.85,29.68
100,1.00418,0.0274682,1.00894e-07,60.89,0.005216,0.6607,0.00846485,false,100,0.4781,1.074,57.73,59.3
200,1.00005,0.000467822,1.71836e-09,120.1,0.00521,0.6607,0.000100422,false,200,0.9639,2.042,115.5,118.5
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.76871,10.4179,3.82661e-05,10.26,0.005426,0.6894,0.560245,false,10,0.01081,0.1298,7.87,8.015
50,0.882704,0.192046,7.05407e-07,39.56,0.005194,0.6894,0.368401,false,50,0.2381,0.5746,36.55,37.37
100,0.999882,0.0026324,9.66908e-09,76.88,0.005242,0.6894,0.000349106,false,100,0.476,1.07,73.15,74.71
200,0.999987,2.52532e-05,9.27577e-11,149.9,0.005257,0.6894,3.96869e-05,true,198,0.9247,2.065,144.7,147.8
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.798422,7.88647,2.89679e-05,12.74,0.00536,0.7379,0.540313,false,10,0.01084,0.1326,9.726,9.874
50,0.999136,0.0141252,5.18835e-08,48.55,0.005187,0.7379,0.00184718,false,50,0.2363,0.5693,44.89,45.71
100,0.999792,0.000428384,1.5735e-09,94.11,0.005221,0.7379,0.000442502,false,100,0.4752,1.083,89.72,91.3
200,0.999996,2.29916e-05,8.44508e-11,141.4,0.005197,0.7379,8.7864e-06,true,151,0.7129,1.597,136.3,138.6
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.302483,1236.5,0.00454181,7.307,2.476,0.4757,0.925759,false,10,0.01057,0.1268,6.18,6.321
50,0.345591,468.255,0.00171995,30.39,2.476,0.4757,0.896197,false,50,0.2371,0.5682,28.62,29.43
100,0.582673,55.2401,0.000202903,59.76,2.476,0.4757,0.686093,false,100,0.4664,1.052,57.28,58.81
200,0.854777,13.4078,4.92483e-05,118.5,2.477,0.4757,0.50803,false,200,0.9434,2.041,114.5,117.5
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,9.35741e-05,272248,0.999998,15.51,2.478,0.4819,1,false,10,0.01055,0.1273,13.15,13.29
50,9.59822e-05,272248,0.999998,64.08,2.485,0.4819,1,false,50,0.2339,0.591,61.05,61.89
100,9.59913e-05,272248,0.999998,125.8,2.476,0.4819,1,false,100,0.4656,1.05,122.1,123.6
200,9.59936e-05,272248,0.999998,249.5,2.476,0.4819,1,false,200,0.9271,2.051,244.3,247.3
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.000432307,272229,0.999927,19.1,2.476,0.5126,1,false,10,0.01069,0.1303,16.01,16.16
50,0.000445306,272229,0.999926,77.99,2.479,0.5126,1,false,50,0.2328,0.5723,74.29,75.1
100,0.000445119,272229,0.999926,152.8,2.48,0.5126,1,false,100,0.4614,1.069,148.4,149.9
200,0.000445149,272229,0.999926,302.4,2.481,0.5126,1,false,200,0.9265,2.045,296.5,299.5
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00139564,272079,0.999377,23.42,2.476,0.4763,1,false,10,0.01072,0.1296,19.56,19.71
50,0.00151361,272070,0.999342,95.26,2.477,0.4763,1,false,50,0.2329,0.578,90.74,91.56
100,0.00151357,272070,0.999342,186.6,2.477,0.4763,1,false,100,0.4634,1.054,181.5,183
200,0.0015136,272070,0.999342,369.7,2.473,0.4763,1,false,200,0.9398,2.027,363,366
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.000158161,272241,0.999972,5.395,2.494,0.6161,1,false,10,0.01067,0.1283,4.269,4.412
50,0.00020326,272218,0.999888,21.54,2.493,0.6161,0.999999,false,50,0.2367,0.5711,19.78,20.59
100,0.000198698,272218,0.999888,42.07,2.497,0.6161,0.999999,false,100,0.4811,1.057,39.57,41.12
200,0.000198644,272218,0.999888,83.09,2.495,0.6161,0.999999,false,200,0.9322,2.004,79.17,82.14
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,3.36044e-05,272248,0.999998,11.19,2.49,0.6226,1,false,10,0.01078,0.1246,8.859,8.998
50,6.52207e-05,272247,0.999992,43.9,2.492,0.6226,1,false,50,0.2339,0.5769,40.94,41.76
100,6.16303e-05,272247,0.999992,85.59,2.495,0.6226,1,false,100,0.4698,1.042,81.91,83.44
200,6.32824e-05,272247,0.999992,168.9,2.494,0.6226,1,false,200,0.936,1.991,163.8,166.8
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,6.27721e-05,272247,0.999992,14.19,2.491,0.6095,1,false,10,0.01057,0.128,11.14,11.28
50,6.53078e-05,272247,0.999992,55.46,2.49,0.6095,1,false,50,0.233,0.5749,51.79,52.61
100,7.46148e-05,272247,0.999993,107.8,2.491,0.6095,1,false,100,0.466,1.062,103.4,104.9
200,6.29364e-05,272247,0.999992,212.8,2.494,0.6095,1,false,200,0.9305,2.036,206.9,209.9
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,5.51856e-05,272248,0.999995,17.39,2.489,0.5784,1,false,10,0.01049,0.1317,13.54,13.69
50,0.000103533,272250,1,67.44,2.495,0.5784,1,false,50,0.2342,0.5838,62.94,63.77
100,0.000471652,272312,1.00023,131,2.491,0.5784,1,false,100,0.4677,1.059,125.8,127.4
200,0.00109809,272689,1.00162,258.2,2.494,0.5784,1,false,200,0.9367,2.049,251.5,254.5
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.367081,185.446,0.000681164,7.037,0.07168,0.6232,0.877645,false,10,0.0109,0.1283,5.952,6.095
50,0.470469,63.202,0.000232148,29.33,0.06427,0.6232,0.773821,false,50,0.2385,0.5897,27.6,28.44
100,0.493827,49.8944,0.000183268,57.62,0.06676,0.6232,0.744222,false,100,0.4759,1.074,55.16,56.73
200,0.532687,39.6129,0.000145502,114.2,0.06638,0.6232,0.705678,false,200,0.9714,2.076,110.2,113.3
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.72709,15.7457,5.78355e-05,15.07,0.07008,0.6346,0.583305,false,10,0.01082,0.1281,12.81,12.95
50,0.876494,0.227904,8.37117e-07,62.41,0.06411,0.6346,0.446182,false,50,0.2372,0.5788,59.52,60.34
100,0.99976,0.00447875,1.64509e-08,122.7,0.06644,0.6346,0.000600197,false,100,0.4896,1.08,119,120.6
200,0.999964,6.73298e-05,2.47309e-10,243.1,0.06676,0.6346,8.89709e-05,false,200,0.9596,2.068,238,241
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.781484,9.17825,3.37127e-05,19.09,0.07003,0.57,0.5525,false,10,0.01112,0.1299,16.15,16.29
50,0.957686,0.0961376,3.53124e-07,78.39,0.06396,0.57,0.094865,false,50,0.2445,0.5857,74.76,75.6
100,0.999954,0.000952985,3.50042e-09,154,0.06654,0.57,0.000173123,false,100,0.4872,1.08,149.6,151.2
200,0.999984,2.69349e-05,9.89349e-11,268,0.06657,0.57,3.91262e-05,true,175,0.7861,1.834,262.6,265.2
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0210728,175460,0.644483,23.43,0.07016,0.6294,0.999483,false,10,0.01129,0.1279,19.68,19.83
50,0.0217751,171433,0.629693,95.66,0.06385,0.6294,0.999388,false,50,0.2385,0.5775,91.28,92.11
100,0.0218104,171399,0.629567,187.7,0.06613,0.6294,0.999384,false,100,0.4805,1.079,182.6,184.2
200,0.0218057,171396,0.629558,372,0.06639,0.6294,0.999383,false,200,0.9477,2.076,365.4,368.4
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.303869,822.716,0.00302193,8.051,0.07246,0.6632,0.927843,false,10,0.01114,0.1284,6.878,7.022
50,0.304907,733.572,0.00269449,33.69,0.06421,0.6632,0.927408,false,50,0.2379,0.5832,31.87,32.7
100,0.304903,731.781,0.00268791,66.27,0.06748,0.6632,0.927412,false,100,0.489,1.088,63.68,65.28
200,0.304901,731.738,0.00268775,131.5,0.06719,0.6632,0.927413,false,200,0.9628,2.083,127.4,130.5
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00524909,241033,0.885342,17.36,0.07024,0.6556,0.999986,false,10,0.01084,0.128,14.95,15.09
50,0.00526958,240922,0.884931,72.39,0.06413,0.6556,0.999987,false,50,0.2396,0.5858,69.35,70.18
100,0.00526753,240910,0.884888,142.3,0.06741,0.6556,0.999987,false,100,0.4865,1.08,138.5,140.1
200,0.00526829,240909,0.884886,282.3,0.06736,0.6556,0.999987,false,200,0.9623,2.084,277,280.1
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00221575,263163,0.966628,22.18,0.0719,0.6653,0.999993,false,10,0.01113,0.1289,18.99,19.14
50,0.00220102,263147,0.966566,91.95,0.06423,0.6653,0.999993,false,50,0.2419,0.5797,88.14,88.97
100,0.00220097,263147,0.966566,180.6,0.06604,0.6653,0.999993,false,100,0.4767,1.076,176.1,177.6
200,0.00220097,263147,0.966566,358.3,0.06567,0.6653,0.999993,false,200,0.9542,2.065,352.3,355.4
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0479006,173217,0.636246,27.14,0.07005,0.6931,0.996352,false,10,0.0107,0.1295,23.22,23.37
50,0.0517756,161781,0.594239,112.3,0.06403,0.6931,0.995002,false,50,0.2372,0.5769,107.7,108.6
100,0.0526035,161270,0.592361,221.4,0.06641,0.6931,0.994879,false,100,0.4728,1.09,216.1,217.7
200,0.0526926,161251,0.592293,438.7,0.06708,0.6931,0.994856,false,200,0.945,2.089,431.9,434.9
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.371074,169.802,0.000623702,6.85,0.06818,0.7471,0.874154,false,10,0.01076,0.1261,5.743,5.884
50,0.488289,56.5516,0.00020772,28.39,0.0637,0.7471,0.757815,false,50,0.2369,0.574,26.64,27.46
100,0.530893,41.3067,0.000151724,55.74,0.06749,0.7471,0.709103,false,100,0.4774,1.065,53.25,54.8
200,0.571016,32.1069,0.000117932,110.5,0.06755,0.7471,0.672754,false,200,0.9536,2.047,106.5,109.6
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.727929,15.6408,5.74505e-05,14.69,0.06895,0.7301,0.582839,false,10,0.0107,0.1265,12.35,12.49
50,0.876491,0.227071,8.34055e-07,60.38,0.06412,0.7301,0.445981,false,50,0.2434,0.5881,57.39,58.23
100,0.999953,0.00436153,1.60204e-08,118.4,0.06824,0.7301,0.00034007,false,100,0.4835,1.063,114.7,116.3
200,0.999997,2.71678e-05,9.97903e-11,233.6,0.06842,0.7301,1.53198e-05,true,199,0.9693,2.051,228.4,231.4
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0502167,232235,0.853023,18.87,0.06773,0.7383,0.981359,false,10,0.01091,0.1306,15.82,15.96
50,0.0516531,231732,0.851178,77.31,0.06367,0.7383,0.980829,false,50,0.2404,0.5798,73.6,74.43
100,0.051559,231728,0.851162,151.5,0.06736,0.7383,0.980866,false,100,0.481,1.075,147.1,148.7
200,0.0515707,231723,0.851145,300.2,0.06598,0.7383,0.980862,false,200,0.9702,2.054,294.3,297.3
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.378509,1540.43,0.00565815,22.98,0.06955,0.744,0.85716,false,10,0.011,0.1277,19.15,19.29
50,0.403706,579.454,0.0021284,93.37,0.06455,0.744,0.827481,false,50,0.2389,0.5894,88.89,89.73
100,0.40399,446.457,0.00163988,183,0.06848,0.744,0.827133,false,100,0.4744,1.068,177.8,179.4
200,0.40678,412.068,0.00151357,362.1,0.0678,0.744,0.823759,false,200,0.9494,2.057,355.4,358.4
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.304934,742.44,0.00272706,8.965,0.06897,0.9042,0.927368,false,10,0.0107,0.1282,7.705,7.848
50,0.305077,721.975,0.00265189,37.6,0.06754,0.9042,0.92734,false,50,0.239,0.5753,35.69,36.52
100,0.305074,721.904,0.00265163,74.05,0.07058,0.9042,0.927342,false,100,0.4922,1.077,71.38,72.96
200,0.305076,721.895,0.0026516,146.9,0.07023,0.9042,0.92734,false,200,0.9642,2.06,142.7,145.8
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00327995,271290,0.996479,19.68,0.06911,0.8527,0.999286,false,10,0.0108,0.1311,17.05,17.2
50,0.011524,255702,0.939223,82.31,0.06746,0.8527,0.999557,false,50,0.238,0.5839,79.04,79.87
100,0.0115516,255654,0.939046,162.2,0.07016,0.8527,0.999557,false,100,0.4816,1.097,158.2,159.8
200,0.0116205,255623,0.938932,321.8,0.07031,0.8527,0.999556,false,200,0.9674,2.124,316.3,319.4
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0015921,268948,0.987876,25.25,0.06926,0.8865,0.999993,false,10,0.0109,0.1281,21.79,21.93
50,0.00159689,268943,0.987858,104.9,0.06737,0.8865,0.999993,false,50,0.2426,0.5826,100.9,101.7
100,0.00159697,268943,0.987858,206.7,0.06952,0.8865,0.999993,false,100,0.4763,1.089,201.9,203.4
200,0.00159705,268943,0.987858,410,0.06973,0.8865,0.999993,false,200,0.9637,2.089,403.7,406.8
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00204999,267736,0.983422,30.65,0.06815,0.8499,0.999993,false,10,0.0107,0.1277,26.41,26.56
50,0.00205328,267734,0.983415,127.4,0.06665,0.8499,0.999993,false,50,0.2387,0.5774,122.5,123.3
100,0.00205514,267733,0.983414,250.5,0.06949,0.8499,0.999993,false,100,0.4751,1.081,244.9,246.5
200,0.00205514,267733,0.983414,496.8,0.06996,0.8499,0.999993,false,200,0.9513,2.064,489.8,492.8


==> plots/horeka/gmres_poly_results_w_RACE/12_Aug_2022/Flan_1565_RCM.txt <==
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.361715,159.695,0.000586576,3.391,2.809e-05,0.5785,0.890204,false,10,0.01083,0.1293,2.522,2.666
50,0.719727,14.1967,5.2146e-05,13.14,1.058e-05,0.5785,0.565834,false,50,0.233,0.5796,11.68,12.51
100,0.858744,2.01521,7.4021e-06,25.56,9.766e-06,0.5785,0.484716,false,100,0.4647,1.07,23.37,24.92
200,0.872589,0.389735,1.43154e-06,50.37,1.071e-05,0.5785,0.450904,false,200,0.9245,2.048,46.74,49.74
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.434339,69.107,0.000253838,6.903,1.922e-05,0.5729,0.809033,false,10,0.01049,0.1305,5.167,5.311
50,0.856635,1.74302,6.40231e-06,26.35,9.742e-06,0.5729,0.48391,false,50,0.2317,0.5881,23.98,24.81
100,0.876201,0.266065,9.77285e-07,51.04,1.008e-05,0.5729,0.449177,false,100,0.4761,1.079,47.92,49.49
200,0.895484,0.159464,5.85729e-07,100.3,1.012e-05,0.5729,0.296572,false,200,0.9555,2.076,95.68,98.74
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.48397,50.8679,0.000186843,8.69,1.947e-05,0.589,0.759029,false,10,0.01073,0.1297,6.427,6.571
50,0.860922,1.17392,4.31194e-06,32.81,1.093e-05,0.589,0.479469,false,50,0.2328,0.5815,29.89,30.72
100,0.876341,0.20806,7.64227e-07,63.28,1.027e-05,0.589,0.441149,false,100,0.4715,1.056,59.63,61.17
200,0.910217,0.10973,4.0305e-07,124.5,9.328e-06,0.589,0.233562,false,200,0.9297,2.042,119.4,122.4
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.531894,39.5108,0.000145128,10.85,1.85e-05,0.5723,0.714162,false,10,0.01066,0.1277,7.967,8.11
50,0.865981,0.845031,3.10389e-06,40.42,9.73e-06,0.5723,0.467425,false,50,0.2346,0.5768,36.91,37.73
100,0.877203,0.197045,7.23767e-07,78.08,1.012e-05,0.5723,0.42956,false,100,0.4764,1.07,73.8,75.36
200,0.988318,0.0113179,4.15718e-08,153.4,1.868e-05,0.5723,0.0246706,false,200,0.9329,2.048,147.7,150.7
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.361715,159.695,0.000586576,3.165,1.741e-05,0.6578,0.890204,false,10,0.01068,0.1302,2.353,2.498
50,0.719727,14.1967,5.2146e-05,12.36,9.822e-06,0.6578,0.565834,false,50,0.233,0.5816,10.91,11.73
100,0.858744,2.01521,7.4021e-06,24,9.416e-06,0.6578,0.484716,false,100,0.4729,1.078,21.8,23.36
200,0.872589,0.389735,1.43154e-06,47.31,1.096e-05,0.6578,0.450904,false,200,0.9524,2.066,43.64,46.68
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.434339,69.107,0.000253838,6.63,1.764e-05,0.6141,0.809033,false,10,0.01047,0.129,4.914,5.057
50,0.856635,1.74302,6.40231e-06,25.14,9.846e-06,0.6141,0.48391,false,50,0.2342,0.5695,22.8,23.61
100,0.876201,0.266065,9.77285e-07,48.78,9.865e-06,0.6141,0.449177,false,100,0.4765,1.074,45.66,47.22
200,0.895484,0.159464,5.85729e-07,95.78,9.554e-06,0.6141,0.296572,false,200,0.947,2.045,91.22,94.23
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.48397,50.8679,0.000186843,8.378,1.84e-05,0.6211,0.759029,false,10,0.01044,0.1326,6.096,6.243
50,0.860922,1.17392,4.31194e-06,31.12,1.053e-05,0.6211,0.479469,false,50,0.2346,0.5934,28.18,29.02
100,0.876341,0.20806,7.64227e-07,60.13,9.444e-06,0.6211,0.441149,false,100,0.4699,1.096,56.44,58.02
200,0.910217,0.10973,4.0305e-07,117.9,9.399e-06,0.6211,0.233562,false,200,0.9361,2.095,112.7,115.8
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.531895,39.5106,0.000145127,10.47,1.882e-05,0.6439,0.714161,false,10,0.01051,0.1345,7.588,7.737
50,0.865981,0.845015,3.10383e-06,38.72,1.04e-05,0.6439,0.467424,false,50,0.2304,0.5777,35.21,36.03
100,0.877203,0.197045,7.23766e-07,74.72,1.059e-05,0.6439,0.429559,false,100,0.4735,1.079,70.45,72.02
200,0.988318,0.0113183,4.15733e-08,146.7,1.097e-05,0.6439,0.0246714,false,200,0.9532,2.094,140.9,144
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.361715,159.695,0.000586576,3.209,1.901e-05,0.7087,0.890204,false,10,0.01093,0.1285,2.401,2.544
50,0.719727,14.1967,5.2146e-05,12.6,8.684e-06,0.7087,0.565834,false,50,0.2373,0.5863,11.13,11.96
100,0.858744,2.01521,7.4021e-06,24.45,8.468e-06,0.7087,0.484716,false,100,0.4841,1.065,22.25,23.81
200,0.872589,0.389735,1.43154e-06,48.18,8.46e-06,0.7087,0.450904,false,200,0.9486,2.066,44.5,47.54
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.434339,69.107,0.000253838,6.628,1.74e-05,0.6958,0.809033,false,10,0.01075,0.1297,4.923,5.068
50,0.856635,1.74302,6.40231e-06,25.17,8.782e-06,0.6958,0.48391,false,50,0.2327,0.5778,22.83,23.65
100,0.876201,0.266065,9.77285e-07,48.76,8.918e-06,0.6958,0.449177,false,100,0.479,1.073,45.66,47.23
200,0.895484,0.159464,5.85729e-07,95.77,8.907e-06,0.6958,0.296572,false,200,0.937,2.065,91.21,94.24
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.48397,50.8679,0.000186843,8.557,1.821e-05,0.6813,0.759029,false,10,0.01067,0.132,6.276,6.423
50,0.860922,1.17392,4.31194e-06,32.04,9.315e-06,0.6813,0.479469,false,50,0.2345,0.5809,29.11,29.93
100,0.876341,0.20806,7.64227e-07,61.92,1.036e-05,0.6813,0.441149,false,100,0.4666,1.083,58.24,59.81
200,0.910217,0.10973,4.0305e-07,121.5,8.57e-06,0.6813,0.233562,false,200,0.9269,2.1,116.3,119.4
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.531894,39.5107,0.000145127,10.57,1.754e-05,0.6677,0.714162,false,10,0.0109,0.1301,7.694,7.839
50,0.865981,0.845025,3.10387e-06,39.09,8.76e-06,0.6677,0.467424,false,50,0.2347,0.5963,35.54,36.38
100,0.877203,0.197045,7.23767e-07,75.39,9.995e-06,0.6677,0.429559,false,100,0.471,1.099,71.08,72.67
200,0.988318,0.011318,4.15723e-08,148,1.053e-05,0.6677,0.0246709,false,200,0.9445,2.095,142.2,145.3
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.328037,432.307,0.00158791,3.758,0.01385,0.5503,0.913509,false,10,0.01043,0.1333,2.905,3.053
50,0.384781,135.847,0.000498983,15.02,0.00784,0.5503,0.860216,false,50,0.2358,0.6002,13.49,14.33
100,0.404482,101.64,0.000373336,29.21,0.006722,0.5503,0.83084,false,100,0.4773,1.106,26.94,28.54
200,0.436438,73.6557,0.000270546,57.61,0.006729,0.5503,0.795484,false,200,0.9447,2.091,53.87,56.94
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.699354,19.0364,6.99226e-05,8.012,0.006476,0.5533,0.599162,false,10,0.01052,0.1306,6.23,6.375
50,0.876327,0.291655,1.07128e-06,31.34,0.006883,0.5533,0.459088,false,50,0.235,0.5957,28.89,29.73
100,1.00418,0.0274682,1.00894e-07,60.99,0.006781,0.5533,0.00846485,false,100,0.4683,1.086,57.79,59.36
200,1.00005,0.000467822,1.71836e-09,120.4,0.006887,0.5533,0.000100422,false,200,0.9548,2.106,115.7,118.8
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.76871,10.4179,3.82661e-05,10.17,0.006474,0.5606,0.560245,false,10,0.01084,0.1288,7.857,8
50,0.882704,0.192046,7.05407e-07,39.45,0.00682,0.5606,0.368401,false,50,0.2342,0.5812,36.46,37.28
100,0.999882,0.0026324,9.66908e-09,76.63,0.006746,0.5606,0.000349106,false,100,0.4797,1.082,72.89,74.46
200,0.999987,2.52532e-05,9.27577e-11,149.5,0.006729,0.5606,3.96869e-05,true,198,0.9163,2.053,144.3,147.3
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.798422,7.88647,2.89679e-05,12.67,0.006468,0.5759,0.540313,false,10,0.01038,0.1322,9.692,9.838
50,0.999136,0.0141252,5.18835e-08,48.47,0.006953,0.5759,0.00184718,false,50,0.2362,0.5855,44.84,45.67
100,0.999792,0.000428384,1.5735e-09,94.17,0.006708,0.5759,0.000442502,false,100,0.4788,1.089,89.75,91.34
200,0.999996,2.29916e-05,8.44508e-11,141.5,0.006717,0.5759,8.7864e-06,true,151,0.7114,1.623,136.2,138.6
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.328037,432.307,0.00158791,3.582,0.00587,0.6327,0.913509,false,10,0.01056,0.1292,2.741,2.885
50,0.384781,135.847,0.000498983,14.19,0.005152,0.6327,0.860216,false,50,0.237,0.5806,12.7,13.53
100,0.404482,101.64,0.000373336,27.63,0.005225,0.6327,0.83084,false,100,0.4787,1.064,25.4,26.96
200,0.436438,73.6557,0.000270545,54.5,0.005149,0.6327,0.795484,false,200,0.9552,2.06,50.79,53.83
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.699354,19.0364,6.99226e-05,7.868,0.005971,0.6249,0.599162,false,10,0.01066,0.1298,6.092,6.236
50,0.876327,0.291655,1.07128e-06,30.72,0.005203,0.6249,0.459088,false,50,0.2386,0.5877,28.28,29.12
100,1.00418,0.0274682,1.00894e-07,59.71,0.005172,0.6249,0.00846485,false,100,0.4992,1.068,56.52,58.11
200,1.00005,0.000467822,1.71836e-09,117.7,0.00524,0.6249,0.000100422,false,200,0.9624,2.067,113,116
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.76871,10.4179,3.82661e-05,10.02,0.005992,0.6323,0.560245,false,10,0.01086,0.1276,7.666,7.809
50,0.882704,0.192046,7.05407e-07,38.58,0.005215,0.6323,0.368401,false,50,0.234,0.5822,35.58,36.41
100,0.999882,0.0026324,9.66908e-09,74.94,0.005288,0.6323,0.000349106,false,100,0.4792,1.072,71.18,72.75
200,0.999987,2.52532e-05,9.27577e-11,146.2,0.005312,0.6323,3.96869e-05,true,198,0.9175,2.043,141,144
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.798422,7.88647,2.89679e-05,12.42,0.005973,0.6168,0.540313,false,10,0.01062,0.134,9.424,9.573
50,0.999136,0.0141252,5.18835e-08,47.38,0.005193,0.6168,0.00184718,false,50,0.2357,0.584,43.7,44.53
100,0.999792,0.000428384,1.5735e-09,91.66,0.005236,0.6168,0.000442502,false,100,0.4697,1.093,87.3,88.88
200,0.999996,2.29916e-05,8.44508e-11,137.8,0.005261,0.6168,8.78639e-06,true,151,0.7109,1.607,132.6,135
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.328037,432.307,0.00158791,3.698,0.005484,0.7133,0.913509,false,10,0.01071,0.1293,2.854,2.998
50,0.384781,135.847,0.000498983,14.73,0.005302,0.7133,0.860216,false,50,0.2402,0.5784,13.23,14.06
100,0.404482,101.64,0.000373336,28.71,0.005276,0.7133,0.83084,false,100,0.4805,1.077,26.46,28.03
200,0.436438,73.6558,0.000270546,56.68,0.005265,0.7133,0.795484,false,200,0.9787,2.059,52.93,55.99
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.699354,19.0364,6.99226e-05,8.026,0.005513,0.6687,0.599162,false,10,0.01112,0.1294,6.233,6.377
50,0.876327,0.291655,1.07128e-06,31.35,0.005261,0.6687,0.459088,false,50,0.2337,0.5913,28.9,29.73
100,1.00418,0.0274682,1.00894e-07,60.92,0.005317,0.6687,0.00846485,false,100,0.4863,1.089,57.73,59.32
200,1.00005,0.000467822,1.71836e-09,120.1,0.00535,0.6687,0.000100422,false,200,0.9598,2.076,115.4,118.5
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.76871,10.4179,3.82661e-05,10.23,0.005435,0.6594,0.560245,false,10,0.01074,0.1319,7.894,8.04
50,0.882704,0.192046,7.05407e-07,39.6,0.005186,0.6594,0.368401,false,50,0.2361,0.5749,36.6,37.42
100,0.999882,0.0026324,9.66908e-09,76.89,0.005247,0.6594,0.000349106,false,100,0.4668,1.073,73.16,74.72
200,0.999987,2.52532e-05,9.27577e-11,149.9,0.005235,0.6594,3.96869e-05,true,198,0.9258,2.035,144.8,147.8
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.798422,7.88647,2.89679e-05,12.7,0.005497,0.6909,0.540313,false,10,0.01073,0.1318,9.688,9.835
50,0.999136,0.0141252,5.18835e-08,48.4,0.00533,0.6909,0.00184718,false,50,0.2366,0.5937,44.72,45.56
100,0.999792,0.000428384,1.5735e-09,93.94,0.005357,0.6909,0.000442502,false,100,0.4681,1.087,89.55,91.12
200,0.999996,2.29916e-05,8.44508e-11,141.3,0.005352,0.6909,8.7864e-06,true,151,0.7142,1.618,136.1,138.4
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00473628,269712,0.990682,7.788,2.56,0.588,0.998712,false,10,0.01084,0.1303,6.652,6.797
50,0.0115406,272766,1.0019,32.65,2.544,0.588,0.998649,false,50,0.2356,0.5791,30.85,31.68
100,0.0398522,493569,1.81293,64.19,2.544,0.588,0.999329,false,100,0.4775,1.063,61.67,63.23
200,0.314824,823173,3.0236,127.3,2.54,0.588,1.0468,false,200,0.9343,2.047,123.4,126.4
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0108317,204593,0.751493,15.47,2.539,0.544,0.999756,false,10,0.01046,0.1285,13.11,13.25
50,0.0109677,203717,0.748274,63.68,2.543,0.544,0.999745,false,50,0.232,0.5697,60.68,61.5
100,0.0109584,203716,0.748272,125.2,2.538,0.544,0.999745,false,100,0.4753,1.063,121.4,123
200,0.0109592,203716,0.748272,247.9,2.539,0.544,0.999745,false,200,0.9369,2.026,242.7,245.7
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0368281,254121,0.933415,19.97,2.539,0.5196,0.998749,false,10,0.01104,0.1291,16.9,17.04
50,0.0362518,254043,0.933126,81.95,2.542,0.5196,0.998719,false,50,0.2349,0.5748,78.24,79.06
100,0.0361613,254037,0.933104,160.8,2.539,0.5196,0.998715,false,100,0.4656,1.065,156.3,157.8
200,0.0361153,254035,0.933099,318.5,2.538,0.5196,0.998713,false,200,0.918,2.035,312.6,315.6
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,7.27336e-07,272249,1,23,2.539,0.6043,1,false,10,0.01106,0.1307,19.15,19.29
50,3.25677e-06,272249,1,93.38,2.54,0.6043,1,false,50,0.2335,0.5758,88.85,89.67
100,3.03331e-06,272249,1,182.8,2.538,0.6043,1,false,100,0.4656,1.071,177.6,179.1
200,3.00981e-06,272249,1,361.8,2.539,0.6043,1,false,200,0.9308,2.047,355.1,358.1
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,2.55224e-05,272248,0.999996,5.675,2.543,0.6472,0.999999,false,10,0.01076,0.1295,4.504,4.648
50,4.26735e-05,272247,0.999993,22.65,2.543,0.6472,0.999999,false,50,0.2331,0.5768,20.87,21.69
100,3.63506e-05,272247,0.999992,44.25,2.548,0.6472,0.999999,false,100,0.4793,1.079,41.71,43.28
200,3.51263e-05,272247,0.999992,87.43,2.547,0.6472,0.999999,false,200,0.9389,2.051,83.46,86.48
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,4.59987e-07,272249,1,11.36,2.545,0.6191,1,false,10,0.01059,0.1273,8.97,9.112
50,6.33557e-06,272249,1,44.55,2.546,0.6191,1,false,50,0.2349,0.5752,41.55,42.37
100,2.57732e-06,272249,1,86.94,2.547,0.6191,1,false,100,0.4671,1.062,83.23,84.77
200,2.51667e-06,272249,1,171.5,2.549,0.6191,1,false,200,0.9495,2.037,166.3,169.3
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1.17755e-06,272249,1,14.39,2.542,0.6527,1,false,10,0.01056,0.1294,11.29,11.44
50,1.44927e-05,272249,1,55.95,2.543,0.6527,1,false,50,0.2349,0.5909,52.23,53.06
100,2.12365e-05,272249,1,108.9,2.544,0.6527,1,false,100,0.4698,1.074,104.4,106
200,0.000268914,272256,1.00002,214.6,2.544,0.6527,1,false,200,0.9259,2.051,208.8,211.8
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,9.12436e-07,272249,1,17.39,2.543,0.6297,1,false,10,0.0106,0.1298,13.52,13.67
50,1.2308e-05,272249,1,67.22,2.54,0.6297,1,false,50,0.234,0.5779,62.75,63.57
100,6.88769e-05,272251,1.00001,130.6,2.544,0.6297,1,false,100,0.4665,1.058,125.4,127
200,0.000262068,272255,1.00002,257.3,2.543,0.6297,1,false,200,0.9453,2.066,250.7,253.7
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.370284,173.147,0.000635989,7.116,0.09562,0.7028,0.874783,false,10,0.0109,0.1293,5.995,6.139
50,0.476927,60.1559,0.000220959,29.47,0.06493,0.7028,0.76853,false,50,0.2358,0.5746,27.75,28.57
100,0.499168,48.5814,0.000178445,58,0.06419,0.7028,0.739911,false,100,0.4819,1.088,55.51,57.09
200,0.528805,40.6696,0.000149384,115,0.06637,0.7028,0.709633,false,200,0.9636,2.091,111,114.1
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.727487,15.6954,5.76511e-05,15.16,0.07039,0.6438,0.583153,false,10,0.01135,0.1308,12.88,13.03
50,0.876493,0.227472,8.35528e-07,62.54,0.06394,0.6438,0.446103,false,50,0.2391,0.5801,59.61,60.44
100,0.999921,0.00454222,1.66841e-08,123.1,0.06638,0.6438,0.000373407,false,100,0.4801,1.101,119.4,121
200,0.999992,3.74734e-05,1.37644e-10,243.8,0.06653,0.6438,3.24694e-05,false,200,0.9776,2.102,238.6,241.7
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.78158,9.17004,3.36826e-05,19.34,0.07103,0.6901,0.552433,false,10,0.01115,0.1297,16.32,16.46
50,0.958113,0.0956362,3.51282e-07,79.31,0.06705,0.6901,0.0938173,false,50,0.2429,0.5853,75.66,76.5
100,0.999937,0.00119301,4.38206e-09,155.6,0.06702,0.6901,0.000224627,false,100,0.484,1.09,151.2,152.8
200,0.999987,2.61466e-05,9.60392e-11,273.5,0.06675,0.6901,2.94821e-05,true,177,0.7931,1.884,268,270.7
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.382751,546.497,0.00200734,23.35,0.07147,0.643,0.852979,false,10,0.01097,0.1303,19.56,19.71
50,0.411257,170.55,0.000626448,95.26,0.06465,0.643,0.820053,false,50,0.2397,0.5913,90.87,91.71
100,0.411316,153.357,0.000563298,186.8,0.06682,0.643,0.819981,false,100,0.4858,1.1,181.6,183.2
200,0.411537,128.646,0.000472532,370.3,0.06681,0.643,0.819713,false,200,0.9466,2.103,363.7,366.8
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.385964,137.268,0.0005042,8.288,0.06965,0.778,0.857059,false,10,0.01109,0.1307,7.094,7.24
50,0.742842,13.77,5.05789e-05,34.75,0.07035,0.778,0.574376,false,50,0.241,0.5947,32.92,33.77
100,0.851738,3.07553,1.12968e-05,68.38,0.07052,0.778,0.507458,false,100,0.4883,1.087,65.8,67.39
200,0.869158,0.904835,3.32356e-06,135.8,0.07133,0.778,0.476711,false,200,0.9699,2.117,131.7,134.8
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.184905,127228,0.467322,17.56,0.07073,0.6928,0.986949,false,10,0.01078,0.1304,15.11,15.26
50,0.197717,115130,0.422884,72.8,0.0711,0.6928,0.983244,false,50,0.2411,0.5915,69.7,70.54
100,0.197509,115063,0.42264,143.4,0.07051,0.6928,0.98309,false,100,0.4822,1.085,139.6,141.2
200,0.197499,115063,0.422639,284.5,0.07041,0.6928,0.983087,false,200,0.9629,2.094,279.1,282.2
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.000534634,272060,0.999307,22.37,0.07067,0.7494,1,false,10,0.01109,0.1296,19.18,19.32
50,0.000410286,271916,0.998779,92.78,0.06383,0.7494,1,false,50,0.2406,0.5941,88.96,89.81
100,0.000410178,271916,0.998779,182.5,0.06732,0.7494,1,false,100,0.4778,1.08,178,179.6
200,0.000410181,271916,0.998779,361.7,0.06642,0.7494,1,false,200,0.952,2.087,355.7,358.7
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00358325,253893,0.932578,27.04,0.0708,0.6882,0.999989,false,10,0.01088,0.1306,23.07,23.22
50,0.0035809,253246,0.930202,111.6,0.07042,0.6882,0.999989,false,50,0.2398,0.5992,106.9,107.8
100,0.00361303,253228,0.930135,219.2,0.07126,0.6882,0.999989,false,100,0.4746,1.096,213.9,215.5
200,0.00359355,253216,0.930092,434.3,0.07089,0.6882,0.999989,false,200,0.9561,2.114,427.4,430.5
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.373002,164.906,0.000605718,6.967,0.06836,0.8231,0.871953,false,10,0.01093,0.1293,5.799,5.943
50,0.519087,47.7198,0.00017528,28.66,0.06389,0.8231,0.731072,false,50,0.2417,0.5885,26.87,27.71
100,0.536027,39.5418,0.000145241,56.23,0.06807,0.8231,0.709191,false,100,0.4869,1.081,53.69,55.27
200,0.551564,35.1689,0.000129179,111.4,0.06744,0.8231,0.692571,false,200,0.9647,2.07,107.4,110.5
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00174611,270895,0.995028,14.79,0.0687,0.8057,1,false,10,0.01111,0.1274,12.45,12.59
50,0.00144168,270762,0.994537,60.7,0.06432,0.8057,1,false,50,0.236,0.5822,57.72,58.55
100,0.00143966,270761,0.994536,119.1,0.06801,0.8057,1,false,100,0.478,1.086,115.3,116.9
200,0.00143679,270761,0.994533,235.7,0.06801,0.8057,1,false,200,0.9578,2.083,230.5,233.6
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.406067,52200.8,0.191739,19.01,0.0686,0.8258,0.836067,false,10,0.01081,0.13,15.93,16.07
50,0.554384,35554.3,0.130595,77.54,0.06391,0.8258,0.697597,false,50,0.2352,0.5822,73.83,74.66
100,0.648075,29212.3,0.1073,152.1,0.06821,0.8258,0.62267,false,100,0.4758,1.092,147.6,149.2
200,0.726761,24107.8,0.0885507,301.2,0.06841,0.8258,0.571832,false,200,0.9447,2.095,295.3,298.3
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.018995,210104,0.771736,23.34,0.06854,0.8436,0.998127,false,10,0.01122,0.1286,19.52,19.66
50,0.0295165,190327,0.699092,94.77,0.06343,0.8436,0.998086,false,50,0.2355,0.5901,90.28,91.11
100,0.029315,189441,0.695836,185.8,0.06774,0.8436,0.998345,false,100,0.47,1.085,180.6,182.2
200,0.0292135,188700,0.693116,368.1,0.0683,0.8436,0.998251,false,200,0.9377,2.076,361.4,364.4
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.251391,119830,0.440149,9.108,0.07129,0.9673,0.934946,false,10,0.01081,0.1276,7.827,7.97
50,0.253771,117425,0.431314,38.17,0.07054,0.9673,0.934621,false,50,0.2422,0.5798,36.25,37.08
100,0.253771,117424,0.431312,75.22,0.07081,0.9673,0.934621,false,100,0.4951,1.081,72.54,74.13
200,0.253771,117424,0.431312,149.2,0.07003,0.9673,0.934621,false,200,0.9505,2.074,145,148.1
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.337785,62160.7,0.228323,20.14,0.0714,0.9237,0.895086,false,10,0.01105,0.1295,17.46,17.61
50,0.337973,62034,0.227858,84.45,0.07035,0.9237,0.89487,false,50,0.2397,0.569,81.16,81.97
100,0.337973,62033.3,0.227855,165.8,0.07086,0.9237,0.89487,false,100,0.4784,1.072,161.8,163.4
200,0.337973,62032.7,0.227853,329.1,0.07068,0.9237,0.89487,false,200,0.9578,2.083,323.6,326.6
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00561968,260245,0.955909,25.57,0.07212,0.9567,0.999987,false,10,0.01097,0.131,22.13,22.27
50,0.00641823,259394,0.952784,106.5,0.07088,0.9567,0.99999,false,50,0.236,0.5887,102.5,103.3
100,0.0065532,259340,0.952582,209.8,0.0717,0.9567,0.999991,false,100,0.4851,1.095,204.9,206.5
200,0.00655137,259340,0.952582,416.1,0.07122,0.9567,0.999991,false,200,0.9533,2.119,409.8,412.9
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00390993,250459,0.919962,31.37,0.07198,0.9087,0.999988,false,10,0.01087,0.1312,27.11,27.26
50,0.00391083,250458,0.919958,131,0.07041,0.9087,0.999988,false,50,0.2391,0.5865,126.1,126.9
100,0.00391081,250458,0.919958,257.5,0.07094,0.9087,0.999988,false,100,0.4742,1.101,251.8,253.4
200,0.0039108,250458,0.919958,510.2,0.07016,0.9087,0.999988,false,200,0.9665,2.104,503,506.1


==> plots/horeka/gmres_poly_results_w_RACE/12_Aug_2022/G3_circuit.txt <==
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.201147,0.0110399,3.5876e-06,0.6216,2.924e-05,0.162,0.962064,false,10,0.01182,0.02307,0.2737,0.3126
50,0.398786,0.00144893,4.70853e-07,1.891,9.678e-06,0.162,0.762236,false,50,0.2415,0.1162,1.276,1.643
100,0.778142,0.000618445,2.00974e-07,3.461,9.539e-06,0.162,0.272752,false,100,0.4832,0.1584,2.544,3.201
200,0.955423,0.000118623,3.85485e-08,6.536,9.356e-06,0.162,0.0526652,false,200,0.9694,0.2292,5.048,6.273
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.250379,0.00431131,1.40103e-06,1.439,1.841e-05,0.1987,0.923118,false,10,0.01176,0.02382,0.5567,0.5959
50,0.782712,0.000609749,1.98148e-07,3.752,1.037e-05,0.1987,0.264993,false,50,0.2433,0.1086,2.568,2.93
100,0.998708,2.40672e-05,7.82105e-09,6.661,9.999e-06,0.1987,0.00483407,false,100,0.4883,0.1556,5.199,5.858
200,0.999933,2.97366e-07,9.6634e-11,12.5,9.343e-06,0.1987,9.78736e-05,true,197,0.9363,0.2368,10.48,11.69
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.272841,0.00330949,1.07548e-06,1.988,1.773e-05,0.1925,0.900913,false,10,0.0116,0.02297,0.7078,0.7462
50,0.952811,0.000257615,8.37163e-08,4.837,1.059e-05,0.1925,0.0634339,false,50,0.2428,0.1197,3.25,3.623
100,0.999406,4.69911e-06,1.52705e-09,8.567,9.865e-06,0.1925,0.0012114,false,100,0.4895,0.1677,6.698,7.371
200,0.999916,3.06651e-07,9.96513e-11,11.39,1e-05,0.1925,9.58341e-05,true,142,0.6522,0.1961,9.321,10.19
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.293157,0.00279011,9.06693e-07,2.539,1.808e-05,0.1564,0.878864,false,10,0.01179,0.0231,0.8524,0.891
50,0.996813,5.58138e-05,1.81376e-08,5.998,1.012e-05,0.1564,0.0185718,false,50,0.2441,0.1211,3.997,4.371
100,0.999563,1.24672e-06,4.05143e-10,10.1,9.434e-06,0.1564,0.000600565,false,100,0.4802,0.1502,7.816,8.462
200,0.999905,2.95166e-07,9.59192e-11,11.89,9.87e-06,0.1564,0.000111575,true,121,0.5308,0.1704,9.554,10.28
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.201147,0.0110399,3.5876e-06,0.6081,1.805e-05,0.1597,0.962064,false,10,0.01178,0.02485,0.2716,0.3121
50,0.398786,0.00144893,4.70853e-07,1.878,9.9e-06,0.1597,0.762236,false,50,0.2444,0.1173,1.247,1.618
100,0.778142,0.000618445,2.00974e-07,3.37,1.008e-05,0.1597,0.272752,false,100,0.4894,0.1577,2.458,3.121
200,0.955423,0.000118623,3.85485e-08,6.453,9.673e-06,0.1597,0.0526652,false,200,0.9491,0.2417,4.973,6.19
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.250379,0.00431131,1.40103e-06,1.396,1.762e-05,0.1449,0.923118,false,10,0.01147,0.02245,0.5183,0.556
50,0.782712,0.000609749,1.98148e-07,3.634,1.065e-05,0.1449,0.264993,false,50,0.2371,0.1235,2.449,2.819
100,0.998708,2.40672e-05,7.82105e-09,6.305,9.457e-06,0.1449,0.00483407,false,100,0.4762,0.1685,4.848,5.507
200,0.999933,2.97366e-07,9.6634e-11,11.49,9.632e-06,0.1449,9.78736e-05,true,197,0.9261,0.251,9.477,10.68
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.272841,0.00330949,1.07548e-06,1.962,1.856e-05,0.1737,0.900913,false,10,0.01149,0.02267,0.7049,0.7429
50,0.952811,0.000257615,8.37163e-08,4.637,1.006e-05,0.1737,0.0634339,false,50,0.2426,0.1246,3.067,3.444
100,0.999406,4.69911e-06,1.52705e-09,8.358,9.838e-06,0.1737,0.0012114,false,100,0.4891,0.1639,6.505,7.174
200,0.999916,3.06651e-07,9.96513e-11,11.12,1.079e-05,0.1737,9.58341e-05,true,142,0.651,0.1914,9.082,9.947
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.293157,0.00279011,9.06693e-07,2.464,1.813e-05,0.1529,0.878864,false,10,0.01167,0.02518,0.7571,0.7978
50,0.996813,5.58138e-05,1.81376e-08,5.541,9.626e-06,0.1529,0.0185718,false,50,0.2423,0.1219,3.516,3.889
100,0.999563,1.24672e-06,4.05143e-10,9.465,9.844e-06,0.1529,0.000600565,false,100,0.481,0.1774,7.155,7.829
200,0.999905,2.95166e-07,9.59192e-11,10.86,9.028e-06,0.1529,0.000111575,true,121,0.5209,0.1893,8.495,9.225
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.201147,0.0110399,3.5876e-06,0.5563,1.727e-05,0.1622,0.962064,false,10,0.01178,0.02255,0.2329,0.2709
50,0.398786,0.00144893,4.70853e-07,1.731,9.447e-06,0.1622,0.762236,false,50,0.2406,0.1155,1.112,1.477
100,0.778142,0.000618445,2.00974e-07,3.081,9.723e-06,0.1622,0.272752,false,100,0.4915,0.1624,2.16,2.829
200,0.955423,0.000118623,3.85485e-08,5.859,8.987e-06,0.1622,0.0526652,false,200,0.9934,0.2478,4.331,5.598
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.250379,0.00431131,1.40103e-06,1.356,1.802e-05,0.1439,0.923118,false,10,0.01169,0.02277,0.4768,0.515
50,0.782712,0.000609749,1.98148e-07,3.399,9.31e-06,0.1439,0.264993,false,50,0.2404,0.1135,2.234,2.598
100,0.998708,2.40672e-05,7.82105e-09,5.891,9.423e-06,0.1439,0.00483407,false,100,0.4867,0.1555,4.433,5.091
200,0.999933,2.97366e-07,9.6634e-11,10.79,1.007e-05,0.1439,9.78736e-05,true,197,0.9229,0.239,8.771,9.961
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.272841,0.00330949,1.07548e-06,1.831,1.782e-05,0.1729,0.900913,false,10,0.01175,0.02387,0.5853,0.6246
50,0.952811,0.000257615,8.37163e-08,4.32,9.734e-06,0.1729,0.0634339,false,50,0.2434,0.1369,2.732,3.122
100,0.999406,4.69911e-06,1.52705e-09,7.277,9.812e-06,0.1729,0.0012114,false,100,0.488,0.175,5.422,6.101
200,0.999916,3.06651e-07,9.96513e-11,9.761,9.365e-06,0.1729,9.58341e-05,true,142,0.6548,0.1989,7.698,8.574
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.293157,0.00279011,9.06693e-07,2.467,1.906e-05,0.1589,0.878864,false,10,0.01178,0.02484,0.7738,0.8146
50,0.996813,5.58138e-05,1.81376e-08,5.431,1.055e-05,0.1589,0.0185718,false,50,0.2405,0.1215,3.453,3.824
100,0.999563,1.24672e-06,4.05143e-10,9.235,9.647e-06,0.1589,0.000600565,false,100,0.4802,0.1655,6.973,7.634
200,0.999905,2.95166e-07,9.59192e-11,11.02,9.796e-06,0.1589,0.000111575,true,121,0.5372,0.1875,8.676,9.421
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.362776,0.00316182,1.02749e-06,0.7123,0.002997,0.1385,0.799946,false,10,0.01167,0.02208,0.3678,0.4055
50,1.00005,4.34753e-06,1.4128e-09,2.334,0.002631,0.1385,0.00122646,false,50,0.2496,0.112,1.692,2.064
100,0.999997,2.90676e-07,9.44601e-11,3.197,0.002684,0.1385,2.90856e-05,true,73,0.2906,0.1316,2.485,2.921
200,0.999997,2.90676e-07,9.44601e-11,3.181,0.002866,0.1385,2.90856e-05,true,73,0.298,0.1363,2.466,2.914
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.655056,0.0014527,4.72079e-07,1.621,0.002961,0.2026,0.39698,false,10,0.01139,0.02309,0.7326,0.771
50,0.999999,2.35532e-07,7.65399e-11,3.346,0.002972,0.2026,3.63584e-05,true,34,0.1154,0.08279,2.309,2.517
100,0.999999,2.35532e-07,7.65399e-11,3.308,0.002915,0.2026,3.63584e-05,true,34,0.1131,0.07917,2.278,2.479
200,0.999999,2.35532e-07,7.65399e-11,3.278,0.002905,0.2026,3.63584e-05,true,34,0.1147,0.07895,2.242,2.445
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.995695,0.000158353,5.14596e-08,2.205,0.002738,0.2029,0.00661797,false,10,0.01151,0.02127,0.9085,0.9454
50,1,2.36708e-07,7.69222e-11,3.712,0.002805,0.2029,3.65222e-05,true,27,0.07416,0.06469,2.345,2.492
100,1,2.36708e-07,7.69223e-11,3.671,0.002762,0.2029,3.65222e-05,true,27,0.0746,0.05782,2.336,2.476
200,1,2.36708e-07,7.69222e-11,3.641,0.0027,0.2029,3.65222e-05,true,27,0.07475,0.05807,2.289,2.43
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999634,4.02094e-05,1.30667e-08,2.747,0.002693,0.1343,0.00347224,false,10,0.01143,0.02266,1.037,1.075
50,1,2.78865e-07,9.06217e-11,3.887,0.002751,0.1343,3.93691e-05,true,22,0.04946,0.04842,2.144,2.249
100,1,2.78864e-07,9.06217e-11,3.913,0.00269,0.1343,3.93691e-05,true,22,0.05062,0.05258,2.163,2.274
200,1,2.78864e-07,9.06217e-11,3.952,0.002715,0.1343,3.93691e-05,true,22,0.04934,0.04825,2.186,2.291
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.362776,0.00316182,1.02749e-06,0.6493,0.002676,0.1525,0.799946,false,10,0.01206,0.02426,0.3098,0.3501
50,1.00005,4.34753e-06,1.4128e-09,2.078,0.002688,0.1525,0.00122646,false,50,0.2466,0.1109,1.446,1.813
100,0.999997,2.90676e-07,9.44601e-11,2.8,0.002848,0.1525,2.90856e-05,true,73,0.2939,0.132,2.085,2.525
200,0.999997,2.90676e-07,9.44601e-11,2.817,0.00277,0.1525,2.90856e-05,true,73,0.2968,0.1452,2.099,2.555
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.655056,0.0014527,4.72079e-07,1.517,0.002603,0.1367,0.39698,false,10,0.01199,0.02535,0.6078,0.6491
50,0.999999,2.35532e-07,7.65399e-11,2.956,0.002763,0.1367,3.63584e-05,true,34,0.1142,0.0854,1.925,2.134
100,0.999999,2.35532e-07,7.65399e-11,2.986,0.002649,0.1367,3.63584e-05,true,34,0.1144,0.08303,1.966,2.172
200,0.999999,2.35532e-07,7.65399e-11,2.953,0.00265,0.1367,3.63584e-05,true,34,0.1148,0.07923,1.922,2.125
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.995695,0.000158353,5.14596e-08,2.032,0.002594,0.1628,0.00661797,false,10,0.01194,0.02295,0.7533,0.7922
50,1,2.36708e-07,7.69222e-11,3.258,0.0028,0.1628,3.65222e-05,true,27,0.0728,0.06067,1.917,2.059
100,1,2.36708e-07,7.69222e-11,3.254,0.002788,0.1628,3.65222e-05,true,27,0.07555,0.06238,1.91,2.056
200,1,2.36708e-07,7.69222e-11,3.267,0.00285,0.1628,3.65222e-05,true,27,0.07391,0.06419,1.909,2.056
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999634,4.02094e-05,1.30667e-08,2.667,0.002547,0.1941,0.00347224,false,10,0.01153,0.02302,0.9467,0.9853
50,1,2.78864e-07,9.06216e-11,3.74,0.002791,0.1941,3.93691e-05,true,22,0.0493,0.05572,1.98,2.093
100,1,2.78864e-07,9.06217e-11,3.799,0.002754,0.1941,3.93691e-05,true,22,0.04915,0.05252,2.042,2.151
200,1,2.78864e-07,9.06217e-11,3.798,0.002731,0.1941,3.93691e-05,true,22,0.05014,0.05721,2.013,2.128
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.362776,0.00316182,1.02749e-06,0.6439,0.002735,0.134,0.799946,false,10,0.01148,0.02193,0.2979,0.3353
50,1.00005,4.34753e-06,1.4128e-09,2.023,0.002723,0.134,0.00122646,false,50,0.2409,0.1206,1.38,1.751
100,0.999997,2.90676e-07,9.44601e-11,2.719,0.002743,0.134,2.90856e-05,true,73,0.2992,0.1395,1.996,2.449
200,0.999997,2.90676e-07,9.44601e-11,2.783,0.002892,0.134,2.90856e-05,true,73,0.2944,0.1477,2.052,2.509
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.655056,0.0014527,4.72079e-07,1.438,0.002716,0.1438,0.39698,false,10,0.01142,0.0211,0.5478,0.5842
50,0.999999,2.35532e-07,7.65399e-11,2.746,0.002955,0.1438,3.63584e-05,true,34,0.1137,0.07874,1.734,1.936
100,0.999999,2.35532e-07,7.65399e-11,2.772,0.002977,0.1438,3.63584e-05,true,34,0.1136,0.0792,1.74,1.942
200,0.999999,2.35532e-07,7.65399e-11,2.771,0.003041,0.1438,3.63584e-05,true,34,0.1142,0.07323,1.743,1.939
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.995695,0.000158353,5.14596e-08,1.986,0.002583,0.1588,0.00661797,false,10,0.01206,0.0235,0.6867,0.7261
50,1,2.36708e-07,7.69222e-11,3.126,0.002748,0.1588,3.65222e-05,true,27,0.07332,0.05906,1.755,1.896
100,1,2.36708e-07,7.69222e-11,3.115,0.002733,0.1588,3.65222e-05,true,27,0.07386,0.06957,1.758,1.909
200,1,2.36708e-07,7.69223e-11,3.113,0.002928,0.1588,3.65222e-05,true,27,0.07393,0.07052,1.75,1.903
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999634,4.02094e-05,1.30667e-08,2.571,0.002616,0.1123,0.00347224,false,10,0.01219,0.02591,0.8313,0.8737
50,1,2.78864e-07,9.06217e-11,3.506,0.00271,0.1123,3.93691e-05,true,22,0.04963,0.05323,1.725,1.836
100,1,2.78864e-07,9.06217e-11,3.497,0.002837,0.1123,3.93691e-05,true,22,0.05208,0.05452,1.719,1.834
200,1,2.78864e-07,9.06217e-11,3.497,0.002752,0.1123,3.93691e-05,true,22,0.04882,0.05366,1.736,1.846
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.378644,0.00315071,1.02388e-06,1.204,0.1592,0.1469,0.783672,false,10,0.01175,0.02164,0.8374,0.8749
50,0.999901,3.00199e-05,9.75548e-09,4.598,0.158,0.1469,0.00506808,false,50,0.247,0.1159,3.918,4.292
100,0.999956,3.0326e-07,9.85493e-11,8.359,0.1583,0.1469,5.93633e-05,true,96,0.4505,0.1607,7.431,8.059
200,0.999956,3.0326e-07,9.85493e-11,8.374,0.158,0.1469,5.93633e-05,true,96,0.4531,0.1547,7.447,8.072
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.520786,0.00192434,6.25345e-07,2.706,0.1577,0.2014,0.581514,false,10,0.01168,0.02204,1.734,1.771
50,1,4.87187e-07,1.58319e-10,8.987,0.1581,0.2014,0.000116855,false,50,0.242,0.1069,7.744,8.102
100,1,2.983e-07,9.69377e-11,10.25,0.1589,0.2014,7.15046e-05,true,56,0.2459,0.1274,8.989,9.375
200,1,2.983e-07,9.69377e-11,10.13,0.1586,0.2014,7.15046e-05,true,56,0.2474,0.1287,8.854,9.243
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.457415,0.00218274,7.09319e-07,3.468,0.158,0.1791,0.681215,false,10,0.01135,0.02136,2.086,2.122
50,0.993957,0.000184145,5.9841e-08,11.26,0.1586,0.1791,0.0460708,false,50,0.2425,0.1264,9.587,9.965
100,0.996503,1.68371e-05,5.4715e-09,21.02,0.1584,0.1791,0.004563,false,100,0.4848,0.1637,19.06,19.72
200,0.999941,2.95296e-07,9.59614e-11,39.19,0.1586,0.1791,7.59812e-05,true,193,0.8853,0.2428,36.74,37.9
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.453888,0.00221468,7.19698e-07,4.386,0.1601,0.1705,0.68525,false,10,0.01185,0.02373,2.571,2.611
50,0.994645,0.000172222,5.59665e-08,14.07,0.1598,0.1705,0.0422116,false,50,0.2411,0.1213,11.93,12.3
100,0.99492,5.08714e-05,1.65315e-08,26.36,0.1591,0.1705,0.008968,false,100,0.4847,0.1688,23.94,24.61
200,0.998825,8.60226e-06,2.79545e-09,51.04,0.1596,0.1705,0.00171596,false,200,0.9436,0.2412,48.08,49.29
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.369655,0.00320576,1.04176e-06,0.9831,0.1578,0.2107,0.79276,false,10,0.01124,0.0222,0.6118,0.6497
50,0.999945,1.78289e-05,5.79378e-09,3.554,0.1574,0.2107,0.002417,false,50,0.2388,0.1189,2.891,3.259
100,0.999961,3.06683e-07,9.96618e-11,5.764,0.1588,0.2107,7.24284e-05,true,87,0.3735,0.1431,4.933,5.466
200,0.999961,3.06683e-07,9.96618e-11,5.82,0.1587,0.2107,7.24284e-05,true,87,0.3753,0.1513,4.975,5.518
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.456425,0.0020915,6.79666e-07,2.219,0.1581,0.213,0.683608,false,10,0.01187,0.02458,1.236,1.277
50,1,1.91298e-06,6.21654e-10,7.032,0.1577,0.213,0.000401459,false,50,0.2389,0.1267,5.751,6.126
100,0.999999,2.53227e-07,8.22905e-11,9.499,0.1592,0.213,3.80535e-05,true,71,0.291,0.1373,8.144,8.587
200,0.999999,2.53227e-07,8.22905e-11,9.682,0.1583,0.213,3.80535e-05,true,71,0.2872,0.1444,8.328,8.775
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.463401,0.00205912,6.69146e-07,3.157,0.1578,0.1621,0.671437,false,10,0.01187,0.02317,1.768,1.806
50,1,1.54779e-06,5.0298e-10,9.915,0.159,0.1621,0.000294364,false,50,0.2416,0.1186,8.246,8.616
100,0.999999,2.84601e-07,9.24858e-11,13.66,0.1578,0.1621,5.11943e-05,true,71,0.2884,0.1516,11.89,12.35
200,0.999999,2.84601e-07,9.24859e-11,13.45,0.1588,0.1621,5.11944e-05,true,71,0.2875,0.1425,11.69,12.14
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.44161,0.00222071,7.21656e-07,3.731,0.1598,0.141,0.705386,false,10,0.01184,0.02594,1.873,1.915
50,1,1.0588e-06,3.44075e-10,10.85,0.1591,0.141,0.000170606,false,50,0.2413,0.1106,8.697,9.058
100,1,2.81772e-07,9.15664e-11,13.98,0.1584,0.141,7.24081e-05,true,68,0.2818,0.1402,11.8,12.23
200,1,2.81772e-07,9.15664e-11,14.05,0.1594,0.141,7.24081e-05,true,68,0.2675,0.1341,11.87,12.28
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.372925,0.00300159,9.75417e-07,1.128,0.01906,0.1631,0.789189,false,10,0.01203,0.02389,0.7538,0.7935
50,1.00003,3.77263e-06,1.22598e-09,4.182,0.009629,0.1631,0.000982674,false,50,0.2509,0.1289,3.479,3.869
100,0.999998,2.82706e-07,9.187e-11,5.866,0.01135,0.1631,2.70755e-05,true,73,0.3056,0.1498,5.073,5.543
200,0.999998,2.82706e-07,9.187e-11,5.846,0.01097,0.1631,2.70755e-05,true,73,0.3028,0.1501,5.059,5.525
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.713428,0.00130812,4.25095e-07,2.538,0.01908,0.1551,0.325507,false,10,0.01196,0.0238,1.527,1.567
50,1,3.03437e-07,9.86068e-11,5.714,0.009604,0.1551,4.08512e-05,true,32,0.1035,0.08492,4.609,4.806
100,1,3.03437e-07,9.86068e-11,5.794,0.01267,0.1551,4.08512e-05,true,32,0.1044,0.07201,4.706,4.89
200,1,3.03437e-07,9.86069e-11,5.651,0.009715,0.1551,4.08512e-05,true,32,0.1052,0.08007,4.56,4.752
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.997959,0.000106111,3.44825e-08,3.282,0.01903,0.1898,0.0049377,false,10,0.01181,0.02399,1.865,1.904
50,1,2.37306e-07,7.71166e-11,6.167,0.01131,0.1898,3.65697e-05,true,26,0.06929,0.06959,4.659,4.806
100,1,2.37306e-07,7.71166e-11,6.068,0.01107,0.1898,3.65697e-05,true,26,0.07189,0.07006,4.588,4.737
200,1,2.37306e-07,7.71166e-11,6.003,0.01019,0.1898,3.65697e-05,true,26,0.06839,0.05816,4.523,4.656
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999749,3.26557e-05,1.0612e-08,4.177,0.01867,0.1669,0.00319092,false,10,0.01262,0.02795,2.298,2.343
50,1,3.0326e-07,9.85494e-11,6.535,0.01115,0.1669,4.10032e-05,true,21,0.04634,0.05313,4.652,4.759
100,1,3.0326e-07,9.85495e-11,6.485,0.01086,0.1669,4.10032e-05,true,21,0.04648,0.05446,4.577,4.684
200,1,3.0326e-07,9.85495e-11,6.372,0.009824,0.1669,4.10032e-05,true,21,0.04592,0.0538,4.474,4.58
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.382533,0.00285728,9.28519e-07,1.33,0.01897,0.2254,0.778903,false,10,0.01181,0.02429,0.9266,0.9668
50,1.00002,3.14736e-06,1.02279e-09,5.111,0.01408,0.2254,0.000721568,false,50,0.2486,0.1353,4.384,4.778
100,0.999998,2.79559e-07,9.08474e-11,7.259,0.01595,0.2254,2.91815e-05,true,73,0.3037,0.1521,6.449,6.919
200,0.999998,2.79559e-07,9.08474e-11,7.245,0.01425,0.2254,2.91815e-05,true,73,0.3054,0.1595,6.438,6.918
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.774726,0.0011469,3.72706e-07,2.976,0.01889,0.2358,0.252962,false,10,0.01214,0.02285,1.948,1.986
50,1,2.99114e-07,9.7202e-11,6.87,0.014,0.2358,4.054e-05,true,31,0.0965,0.0795,5.726,5.911
100,1,2.99114e-07,9.7202e-11,6.944,0.01607,0.2358,4.054e-05,true,31,0.09994,0.07981,5.796,5.985
200,1,2.99114e-07,9.7202e-11,6.807,0.01411,0.2358,4.054e-05,true,31,0.09694,0.08,5.66,5.846
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.998667,8.24493e-05,2.67933e-08,3.952,0.01915,0.1555,0.0044604,false,10,0.01207,0.02321,2.512,2.552
50,1,2.52975e-07,8.22086e-11,7.556,0.01567,0.1555,3.74107e-05,true,25,0.0664,0.05972,6.043,6.177
100,1,2.52975e-07,8.22086e-11,7.571,0.01448,0.1555,3.74107e-05,true,25,0.06635,0.05907,6.062,6.195
200,1,2.52975e-07,8.22086e-11,7.448,0.01417,0.1555,3.74107e-05,true,25,0.06499,0.05932,5.941,6.073
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999854,2.57353e-05,8.36311e-09,5.181,0.01905,0.2342,0.00292644,false,10,0.01174,0.02379,3.268,3.308
50,1,2.19186e-07,7.12281e-11,8.272,0.01552,0.2342,3.49815e-05,true,21,0.04708,0.04967,6.3,6.404
100,1,2.19186e-07,7.12281e-11,8.237,0.01472,0.2342,3.49815e-05,true,21,0.04663,0.05034,6.289,6.393
200,1,2.19186e-07,7.12281e-11,8.393,0.01567,0.2342,3.49815e-05,true,21,0.04564,0.05302,6.465,6.571
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.372925,0.00300159,9.75417e-07,1.059,0.01799,0.2309,0.789189,false,10,0.01134,0.02266,0.6785,0.7165
50,1.00003,3.77263e-06,1.22598e-09,3.697,0.01105,0.2309,0.000982674,false,50,0.2428,0.1196,3.019,3.391
100,0.999998,2.82706e-07,9.187e-11,5.117,0.01018,0.2309,2.70755e-05,true,73,0.3004,0.1462,4.342,4.803
200,0.999998,2.82706e-07,9.187e-11,5.229,0.01023,0.2309,2.70755e-05,true,73,0.2987,0.1477,4.461,4.92
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.713428,0.00130812,4.25095e-07,2.403,0.01908,0.1748,0.325507,false,10,0.01132,0.02717,1.391,1.434
50,1,3.03437e-07,9.86069e-11,5.273,0.009937,0.1748,4.08512e-05,true,32,0.09991,0.07908,4.152,4.34
100,1,3.03437e-07,9.86069e-11,5.214,0.01263,0.1748,4.08512e-05,true,32,0.1021,0.0786,4.089,4.278
200,1,3.03437e-07,9.86068e-11,5.323,0.01006,0.1748,4.08512e-05,true,32,0.1006,0.0914,4.174,4.374
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.997959,0.000106111,3.44825e-08,3.171,0.01849,0.2146,0.0049377,false,10,0.01188,0.02673,1.75,1.792
50,1,2.37306e-07,7.71166e-11,5.774,0.01035,0.2146,3.65697e-05,true,26,0.06841,0.0611,4.269,4.406
100,1,2.37306e-07,7.71166e-11,5.677,0.01103,0.2146,3.65697e-05,true,26,0.0686,0.07267,4.19,4.338
200,1,2.37306e-07,7.71166e-11,5.828,0.009701,0.2146,3.65697e-05,true,26,0.06887,0.05989,4.347,4.482
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999749,3.26557e-05,1.0612e-08,3.858,0.01836,0.2693,0.00319092,false,10,0.0115,0.02663,1.984,2.027
50,1,3.0326e-07,9.85495e-11,6.033,0.01125,0.2693,4.10032e-05,true,21,0.04516,0.05511,4.128,4.236
100,1,3.0326e-07,9.85495e-11,5.972,0.01032,0.2693,4.10032e-05,true,21,0.04553,0.05281,4.075,4.18
200,1,3.0326e-07,9.85495e-11,5.953,0.01026,0.2693,4.10032e-05,true,21,0.04558,0.05137,4.042,4.144
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.382533,0.00285728,9.28519e-07,1.329,0.01906,0.2133,0.778903,false,10,0.01226,0.02636,0.9154,0.9581
50,1.00002,3.14736e-06,1.02279e-09,4.908,0.01921,0.2133,0.000721568,false,50,0.2462,0.1274,4.193,4.576
100,0.999998,2.79559e-07,9.08474e-11,6.971,0.01924,0.2133,2.91815e-05,true,73,0.296,0.1507,6.161,6.622
200,0.999998,2.79559e-07,9.08474e-11,6.986,0.01909,0.2133,2.91815e-05,true,73,0.2994,0.1451,6.191,6.649
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.774726,0.0011469,3.72706e-07,3.047,0.01884,0.2539,0.252962,false,10,0.01142,0.02458,1.992,2.031
50,1,2.99114e-07,9.7202e-11,6.96,0.01937,0.2539,4.054e-05,true,31,0.09726,0.07889,5.822,6.006
100,1,2.99114e-07,9.7202e-11,6.975,0.019,0.2539,4.054e-05,true,31,0.0957,0.08416,5.823,6.012
200,1,2.99114e-07,9.7202e-11,6.971,0.01933,0.2539,4.054e-05,true,31,0.09569,0.07422,5.819,5.998
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.998667,8.24493e-05,2.67933e-08,4.076,0.01894,0.2013,0.0044604,false,10,0.01186,0.02318,2.609,2.648
50,1,2.52975e-07,8.22086e-11,7.683,0.01918,0.2013,3.74107e-05,true,25,0.06486,0.05712,6.143,6.273
100,1,2.52975e-07,8.22086e-11,7.621,0.0192,0.2013,3.74107e-05,true,25,0.0656,0.0572,6.107,6.237
200,1,2.52976e-07,8.22086e-11,7.682,0.01915,0.2013,3.74107e-05,true,25,0.06377,0.06172,6.142,6.276
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999854,2.57353e-05,8.36311e-09,4.949,0.01875,0.1875,0.00292644,false,10,0.01211,0.02346,3.023,3.063
50,1,2.19186e-07,7.12281e-11,8.042,0.01917,0.1875,3.49815e-05,true,21,0.04739,0.05194,6.069,6.176
100,1,2.19186e-07,7.12281e-11,8.005,0.0193,0.1875,3.49815e-05,true,21,0.04577,0.05191,6.053,6.159
200,1,2.19186e-07,7.12281e-11,8.033,0.0196,0.1875,3.49815e-05,true,21,0.0463,0.04981,6.069,6.173


==> plots/horeka/gmres_poly_results_w_RACE/12_Aug_2022/G3_circuit_RCM.txt <==
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.201147,0.0110399,3.5876e-06,0.6244,2.922e-05,0.1296,0.962064,false,10,0.01174,0.02093,0.278,0.3147
50,0.398786,0.00144893,4.70853e-07,1.923,9.52e-06,0.1296,0.762236,false,50,0.244,0.1208,1.29,1.664
100,0.778142,0.000618445,2.00974e-07,3.48,9.429e-06,0.1296,0.272752,false,100,0.4791,0.1564,2.572,3.222
200,0.955423,0.000118623,3.85485e-08,6.649,9.686e-06,0.1296,0.0526652,false,200,0.9684,0.2267,5.169,6.39
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.250379,0.00431131,1.40103e-06,1.437,1.774e-05,0.136,0.923118,false,10,0.01122,0.02227,0.5574,0.5944
50,0.782712,0.000609749,1.98148e-07,3.766,1.063e-05,0.136,0.264993,false,50,0.2386,0.1188,2.599,2.966
100,0.998708,2.40672e-05,7.82105e-09,6.609,9.976e-06,0.136,0.00483407,false,100,0.4784,0.1543,5.173,5.821
200,0.999933,2.97366e-07,9.6634e-11,12.53,1.073e-05,0.136,9.78736e-05,true,197,0.9251,0.2326,10.53,11.72
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.272841,0.00330949,1.07548e-06,1.992,1.913e-05,0.1444,0.900913,false,10,0.0114,0.02208,0.731,0.7682
50,0.952811,0.000257615,8.37163e-08,4.81,1.001e-05,0.1444,0.0634339,false,50,0.2385,0.116,3.253,3.617
100,0.999406,4.69911e-06,1.52705e-09,8.548,9.842e-06,0.1444,0.0012114,false,100,0.4842,0.1694,6.686,7.355
200,0.999916,3.06651e-07,9.96513e-11,11.72,1.011e-05,0.1444,9.58341e-05,true,142,0.6433,0.1955,9.669,10.53
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.293157,0.00279011,9.06693e-07,2.485,1.89e-05,0.1639,0.878864,false,10,0.01208,0.02197,0.8191,0.8571
50,0.996813,5.58138e-05,1.81376e-08,5.817,1.127e-05,0.1639,0.0185718,false,50,0.239,0.119,3.813,4.18
100,0.999563,1.24672e-06,4.05143e-10,10.33,9.997e-06,0.1639,0.000600565,false,100,0.4823,0.1528,8.055,8.705
200,0.999905,2.95166e-07,9.59192e-11,11.72,1.018e-05,0.1639,0.000111575,true,121,0.5232,0.1674,9.381,10.09
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.201147,0.0110399,3.5876e-06,0.5922,1.826e-05,0.1605,0.962064,false,10,0.01155,0.02452,0.2606,0.3008
50,0.398786,0.00144893,4.70853e-07,1.851,1.036e-05,0.1605,0.762236,false,50,0.2396,0.1229,1.223,1.595
100,0.778142,0.000618445,2.00974e-07,3.406,1.002e-05,0.1605,0.272752,false,100,0.4817,0.1674,2.484,3.148
200,0.955423,0.000118623,3.85485e-08,6.363,1.048e-05,0.1605,0.0526652,false,200,0.9674,0.2524,4.861,6.107
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.250379,0.00431131,1.40103e-06,1.389,1.891e-05,0.1824,0.923118,false,10,0.01182,0.02412,0.5088,0.5485
50,0.782712,0.000609749,1.98148e-07,3.52,1.085e-05,0.1824,0.264993,false,50,0.237,0.1199,2.354,2.72
100,0.998708,2.40672e-05,7.82105e-09,6.131,9.429e-06,0.1824,0.00483407,false,100,0.485,0.1724,4.668,5.341
200,0.999933,2.97366e-07,9.6634e-11,11.14,9.203e-06,0.1824,9.78736e-05,true,197,0.9169,0.2548,9.148,10.35
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.272841,0.00330949,1.07548e-06,1.944,1.737e-05,0.1285,0.900913,false,10,0.01161,0.02345,0.6598,0.6987
50,0.952811,0.000257615,8.37163e-08,4.605,1.003e-05,0.1285,0.0634339,false,50,0.2388,0.1205,3.036,3.405
100,0.999406,4.69911e-06,1.52705e-09,7.97,1.036e-05,0.1285,0.0012114,false,100,0.4805,0.1648,6.104,6.764
200,0.999916,3.06651e-07,9.96513e-11,10.62,1.033e-05,0.1285,9.58341e-05,true,142,0.6452,0.2036,8.563,9.434
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.293157,0.00279011,9.06693e-07,2.444,1.778e-05,0.1532,0.878864,false,10,0.01189,0.02479,0.7516,0.7922
50,0.996813,5.58138e-05,1.81376e-08,5.549,1.033e-05,0.1532,0.0185718,false,50,0.2403,0.1224,3.55,3.922
100,0.999563,1.24672e-06,4.05143e-10,9.378,9.086e-06,0.1532,0.000600565,false,100,0.4783,0.1609,7.1,7.755
200,0.999905,2.95166e-07,9.59192e-11,11.26,9.609e-06,0.1532,0.000111575,true,121,0.5164,0.1828,8.902,9.621
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.201147,0.0110399,3.5876e-06,0.556,1.771e-05,0.1662,0.962064,false,10,0.01182,0.02322,0.2339,0.2728
50,0.398786,0.00144893,4.70853e-07,1.712,1.019e-05,0.1662,0.762236,false,50,0.2392,0.1153,1.102,1.465
100,0.778142,0.000618445,2.00974e-07,3.082,9.315e-06,0.1662,0.272752,false,100,0.4884,0.1704,2.139,2.813
200,0.955423,0.000118623,3.85485e-08,5.82,9.859e-06,0.1662,0.0526652,false,200,0.983,0.2668,4.286,5.562
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.250379,0.00431131,1.40103e-06,1.377,1.782e-05,0.1688,0.923118,false,10,0.01151,0.02343,0.482,0.5208
50,0.782712,0.000609749,1.98148e-07,3.448,1.034e-05,0.1688,0.264993,false,50,0.2445,0.1138,2.264,2.632
100,0.998708,2.40672e-05,7.82105e-09,5.954,9.913e-06,0.1688,0.00483407,false,100,0.4962,0.1774,4.45,5.139
200,0.999933,2.97366e-07,9.6634e-11,10.95,9.542e-06,0.1688,9.78736e-05,true,197,0.9515,0.2575,8.917,10.16
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.272841,0.00330949,1.07548e-06,1.919,1.789e-05,0.1759,0.900913,false,10,0.01132,0.02354,0.6375,0.6762
50,0.952811,0.000257615,8.37163e-08,4.543,1.004e-05,0.1759,0.0634339,false,50,0.2445,0.1343,2.952,3.341
100,0.999406,4.69911e-06,1.52705e-09,7.723,1.056e-05,0.1759,0.0012114,false,100,0.4816,0.1708,5.871,6.539
200,0.999916,3.06651e-07,9.96513e-11,10.47,1.038e-05,0.1759,9.58341e-05,true,142,0.6515,0.2202,8.37,9.264
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.293157,0.00279011,9.06693e-07,2.416,1.695e-05,0.1346,0.878864,false,10,0.01187,0.02508,0.7021,0.7429
50,0.996813,5.58138e-05,1.81376e-08,5.258,9.628e-06,0.1346,0.0185718,false,50,0.2403,0.124,3.256,3.63
100,0.999563,1.24672e-06,4.05143e-10,8.855,1.024e-05,0.1346,0.000600565,false,100,0.487,0.1733,6.545,7.22
200,0.999905,2.95166e-07,9.59192e-11,10.32,9.598e-06,0.1346,0.000111575,true,121,0.5361,0.1907,7.927,8.674
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.362776,0.00316182,1.02749e-06,0.6902,0.003092,0.2409,0.799946,false,10,0.0117,0.02377,0.3574,0.3969
50,1.00005,4.34753e-06,1.4128e-09,2.316,0.00322,0.2409,0.00122646,false,50,0.2415,0.1173,1.681,2.049
100,0.999997,2.90676e-07,9.44601e-11,3.079,0.003319,0.2409,2.90856e-05,true,73,0.2897,0.1383,2.375,2.818
200,0.999997,2.90676e-07,9.44601e-11,3.1,0.003117,0.2409,2.90856e-05,true,73,0.2967,0.1285,2.399,2.838
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.655056,0.0014527,4.72079e-07,1.648,0.002677,0.1942,0.39698,false,10,0.01133,0.02304,0.7104,0.7485
50,0.999999,2.35532e-07,7.65399e-11,3.352,0.002802,0.1942,3.63584e-05,true,34,0.1152,0.07569,2.291,2.491
100,0.999999,2.35532e-07,7.65399e-11,3.343,0.002807,0.1942,3.63584e-05,true,34,0.1129,0.07965,2.318,2.519
200,0.999999,2.35532e-07,7.65399e-11,3.304,0.002785,0.1942,3.63584e-05,true,34,0.1161,0.08279,2.286,2.494
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.995695,0.000158353,5.14596e-08,2.211,0.002731,0.1521,0.00661797,false,10,0.01185,0.02615,0.9108,0.9533
50,1,2.36708e-07,7.69223e-11,3.783,0.002735,0.1521,3.65222e-05,true,27,0.07282,0.06773,2.397,2.547
100,1,2.36708e-07,7.69222e-11,3.782,0.002772,0.1521,3.65222e-05,true,27,0.07418,0.06403,2.42,2.567
200,1,2.36708e-07,7.69223e-11,3.703,0.002859,0.1521,3.65222e-05,true,27,0.0731,0.06134,2.342,2.485
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999634,4.02094e-05,1.30667e-08,2.813,0.002593,0.1913,0.00347224,false,10,0.01142,0.02335,1.077,1.116
50,1,2.78864e-07,9.06216e-11,4.045,0.002689,0.1913,3.93691e-05,true,22,0.05021,0.05743,2.268,2.384
100,1,2.78864e-07,9.06216e-11,4.092,0.002952,0.1913,3.93691e-05,true,22,0.04897,0.04997,2.287,2.393
200,1,2.78864e-07,9.06216e-11,3.941,0.002719,0.1913,3.93691e-05,true,22,0.05001,0.05009,2.206,2.314
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.362776,0.00316182,1.02749e-06,0.6985,0.0027,0.2245,0.799946,false,10,0.01257,0.02746,0.3435,0.3879
50,1.00005,4.34753e-06,1.4128e-09,2.268,0.002937,0.2245,0.00122646,false,50,0.2471,0.1222,1.608,1.987
100,0.999997,2.90676e-07,9.44601e-11,3.053,0.002959,0.2245,2.90856e-05,true,73,0.2958,0.1433,2.314,2.768
200,0.999997,2.90676e-07,9.44601e-11,3.034,0.002845,0.2245,2.90856e-05,true,73,0.2992,0.152,2.298,2.764
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.655056,0.0014527,4.72079e-07,1.533,0.00256,0.1253,0.39698,false,10,0.01154,0.02341,0.6122,0.651
50,0.999999,2.35532e-07,7.65399e-11,3.02,0.002721,0.1253,3.63584e-05,true,34,0.118,0.08506,1.959,2.172
100,0.999999,2.35532e-07,7.65399e-11,3.002,0.002804,0.1253,3.63584e-05,true,34,0.1151,0.07924,1.962,2.166
200,0.999999,2.35532e-07,7.65399e-11,2.97,0.002787,0.1253,3.63584e-05,true,34,0.1156,0.08318,1.933,2.142
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.995695,0.000158353,5.14596e-08,2.045,0.002707,0.1631,0.00661797,false,10,0.01159,0.022,0.7432,0.7808
50,1,2.36708e-07,7.69223e-11,3.309,0.002877,0.1631,3.65222e-05,true,27,0.07235,0.05954,1.957,2.097
100,1,2.36708e-07,7.69222e-11,3.245,0.002698,0.1631,3.65222e-05,true,27,0.07289,0.0645,1.906,2.051
200,1,2.36708e-07,7.69223e-11,3.256,0.00272,0.1631,3.65222e-05,true,27,0.07251,0.07021,1.899,2.05
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999634,4.02094e-05,1.30667e-08,2.634,0.002631,0.157,0.00347224,false,10,0.01165,0.02507,0.9081,0.9492
50,1,2.78864e-07,9.06216e-11,3.64,0.002954,0.157,3.93691e-05,true,22,0.04888,0.04856,1.873,1.978
100,1,2.78864e-07,9.06216e-11,3.632,0.002745,0.157,3.93691e-05,true,22,0.04987,0.04993,1.893,2
200,1,2.78864e-07,9.06216e-11,3.632,0.002872,0.157,3.93691e-05,true,22,0.04917,0.05129,1.879,1.987
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.362776,0.00316182,1.02749e-06,0.6482,0.002629,0.1788,0.799946,false,10,0.01237,0.02598,0.3006,0.3436
50,1.00005,4.34753e-06,1.4128e-09,1.996,0.002898,0.1788,0.00122646,false,50,0.2436,0.1144,1.354,1.722
100,0.999997,2.90676e-07,9.44601e-11,2.718,0.002958,0.1788,2.90856e-05,true,73,0.301,0.1415,1.975,2.432
200,0.999997,2.90676e-07,9.44601e-11,2.708,0.002845,0.1788,2.90856e-05,true,73,0.2928,0.1457,1.987,2.441
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.655056,0.0014527,4.72079e-07,1.478,0.002647,0.1662,0.39698,false,10,0.01122,0.02234,0.5628,0.6003
50,0.999999,2.35532e-07,7.65399e-11,2.85,0.002787,0.1662,3.63584e-05,true,34,0.1161,0.0855,1.786,1.998
100,0.999999,2.35532e-07,7.65399e-11,2.849,0.00291,0.1662,3.63584e-05,true,34,0.1173,0.08696,1.808,2.022
200,0.999999,2.35532e-07,7.65399e-11,2.876,0.002843,0.1662,3.63584e-05,true,34,0.1126,0.08294,1.82,2.025
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.995695,0.000158353,5.14596e-08,2.012,0.00263,0.1324,0.00661797,false,10,0.0114,0.02353,0.6929,0.7316
50,1,2.36708e-07,7.69222e-11,3.14,0.002832,0.1324,3.65222e-05,true,27,0.07287,0.06343,1.77,1.914
100,1,2.36708e-07,7.69222e-11,3.137,0.002725,0.1324,3.65222e-05,true,27,0.0736,0.06241,1.776,1.92
200,1,2.36708e-07,7.69223e-11,3.145,0.002777,0.1324,3.65222e-05,true,27,0.07337,0.06541,1.772,1.919
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999634,4.02094e-05,1.30667e-08,2.628,0.002598,0.1692,0.00347224,false,10,0.01156,0.02409,0.8679,0.9075
50,1,2.78864e-07,9.06216e-11,3.508,0.002718,0.1692,3.93691e-05,true,22,0.04902,0.05459,1.733,1.844
100,1,2.78864e-07,9.06216e-11,3.522,0.002836,0.1692,3.93691e-05,true,22,0.04943,0.05357,1.747,1.857
200,1,2.78864e-07,9.06216e-11,3.52,0.00287,0.1692,3.93691e-05,true,22,0.05022,0.05491,1.746,1.859
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.38101,0.00315359,1.02481e-06,1.26,0.1593,0.1416,0.781198,false,10,0.01174,0.02299,0.8853,0.924
50,0.999954,2.51482e-05,8.17233e-09,4.804,0.1588,0.1416,0.00430257,false,50,0.2433,0.115,4.136,4.504
100,0.99996,3.00198e-07,9.75544e-11,8.56,0.1579,0.1416,5.82512e-05,true,93,0.4287,0.1686,7.633,8.247
200,0.99996,3.00198e-07,9.75544e-11,8.53,0.1594,0.1416,5.82512e-05,true,93,0.4248,0.1531,7.624,8.219
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.698654,0.001445,4.69576e-07,2.612,0.1577,0.2104,0.350084,false,10,0.01211,0.023,1.633,1.672
50,1,3.02941e-07,9.84458e-11,8.46,0.1585,0.2104,6.12379e-05,true,48,0.2241,0.1064,7.218,7.56
100,1,3.02941e-07,9.84458e-11,8.515,0.1573,0.2104,6.12379e-05,true,48,0.232,0.12,7.249,7.613
200,1,3.02941e-07,9.84458e-11,8.642,0.1576,0.2104,6.12379e-05,true,48,0.2314,0.1191,7.342,7.705
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.557173,0.00186402,6.05746e-07,3.458,0.1585,0.2108,0.528326,false,10,0.01194,0.02263,2.054,2.092
50,0.999902,2.67629e-05,8.69706e-09,11.15,0.1593,0.2108,0.0052265,false,50,0.2437,0.1333,9.439,9.827
100,0.999959,2.85828e-07,9.28845e-11,20.81,0.1591,0.2108,5.67232e-05,true,100,0.4836,0.1615,18.84,19.5
200,0.999959,2.85828e-07,9.28845e-11,20.63,0.1583,0.2108,5.67232e-05,true,100,0.4927,0.1562,18.67,19.34
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.277315,0.157531,5.11922e-05,4.285,0.1571,0.1846,0.88994,false,10,0.01269,0.02467,2.451,2.493
50,0.277511,0.155679,5.05906e-05,13.51,0.1567,0.1846,0.889676,false,50,0.2481,0.1219,11.36,11.74
100,0.27751,0.155615,5.05696e-05,24.88,0.1576,0.1846,0.889676,false,100,0.485,0.1582,22.43,23.09
200,0.27751,0.155602,5.05656e-05,48.39,0.1575,0.1846,0.889676,false,200,0.9635,0.2475,45.37,46.6
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.325599,0.00405509,1.31777e-06,1.116,0.1571,0.1874,0.839012,false,10,0.01133,0.0233,0.7439,0.7825
50,0.999881,2.69478e-05,8.75713e-09,4.063,0.1561,0.1874,0.00390773,false,50,0.2449,0.1268,3.378,3.76
100,0.999954,2.96551e-07,9.63691e-11,7.584,0.157,0.1874,7.17635e-05,true,96,0.4541,0.1815,6.623,7.276
200,0.999954,2.96551e-07,9.63691e-11,7.493,0.1565,0.1874,7.17635e-05,true,96,0.4464,0.1734,6.545,7.181
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.457099,0.00208709,6.78235e-07,2.382,0.1592,0.1828,0.682751,false,10,0.01153,0.02472,1.409,1.449
50,1,5.71077e-07,1.85581e-10,7.72,0.1594,0.1828,8.84536e-05,false,50,0.2443,0.1228,6.431,6.808
100,1,2.81849e-07,9.15917e-11,8.633,0.1583,0.1828,7.12108e-05,true,55,0.2575,0.1322,7.336,7.739
200,1,2.81849e-07,9.15917e-11,8.634,0.1588,0.1828,7.12108e-05,true,55,0.2467,0.1353,7.339,7.734
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.503251,0.00191632,6.22739e-07,3.144,0.1571,0.1772,0.60616,false,10,0.0117,0.02306,1.762,1.801
50,1,2.75425e-07,8.9504e-11,9.748,0.1578,0.1772,7.11134e-05,true,50,0.2446,0.127,8.056,8.437
100,1,2.75425e-07,8.9504e-11,9.721,0.1575,0.1772,7.11134e-05,true,50,0.2427,0.1334,8.044,8.43
200,1,2.75425e-07,8.9504e-11,9.716,0.158,0.1772,7.11134e-05,true,50,0.2403,0.124,8.041,8.415
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.48875,0.00196918,6.39917e-07,3.949,0.1568,0.1707,0.629115,false,10,0.01198,0.02597,2.118,2.161
50,1,2.66052e-07,8.64581e-11,10.03,0.1572,0.1707,5.83788e-05,true,40,0.1577,0.1061,7.969,8.243
100,1,2.66052e-07,8.64581e-11,9.908,0.1572,0.1707,5.83788e-05,true,40,0.1594,0.1001,7.873,8.143
200,1,2.66052e-07,8.64581e-11,9.922,0.1574,0.1707,5.83788e-05,true,40,0.1598,0.1064,7.875,8.152
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.372163,0.00301369,9.79347e-07,1.182,0.01937,0.2114,0.79,false,10,0.01189,0.02385,0.799,0.8388
50,1.00004,3.81881e-06,1.24099e-09,4.404,0.01162,0.2114,0.00100263,false,50,0.2493,0.1343,3.71,4.104
100,0.999998,2.77755e-07,9.0261e-11,6.158,0.01104,0.2114,2.66342e-05,true,73,0.3017,0.1477,5.375,5.839
200,0.999998,2.77755e-07,9.0261e-11,6.191,0.01025,0.2114,2.66342e-05,true,73,0.2965,0.1481,5.431,5.889
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.709021,0.00131944,4.28775e-07,2.73,0.01924,0.1859,0.330815,false,10,0.01195,0.02357,1.741,1.781
50,0.999999,2.27341e-07,7.38782e-11,6.378,0.01022,0.1859,3.57519e-05,true,33,0.1091,0.08064,5.26,5.459
100,0.999999,2.27341e-07,7.38782e-11,6.403,0.01291,0.1859,3.57519e-05,true,33,0.1118,0.08641,5.264,5.47
200,0.999999,2.27341e-07,7.38782e-11,6.409,0.009859,0.1859,3.57519e-05,true,33,0.1089,0.07614,5.284,5.476
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.997871,0.00010875,3.53401e-08,3.579,0.01914,0.1645,0.00499718,false,10,0.01221,0.02681,2.121,2.164
50,1,2.43376e-07,7.9089e-11,6.749,0.01296,0.1645,3.70094e-05,true,26,0.07086,0.06502,5.232,5.376
100,1,2.43376e-07,7.9089e-11,6.714,0.01011,0.1645,3.70094e-05,true,26,0.07049,0.06743,5.215,5.359
200,1,2.43376e-07,7.9089e-11,6.763,0.01162,0.1645,3.70094e-05,true,26,0.07046,0.06336,5.208,5.349
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999741,3.32242e-05,1.07968e-08,4.369,0.01873,0.2167,0.00321308,false,10,0.01208,0.02666,2.486,2.529
50,1,2.00894e-07,6.52838e-11,7.208,0.01298,0.2167,3.36926e-05,true,22,0.05105,0.05743,5.272,5.388
100,1,2.00894e-07,6.52838e-11,7.141,0.009859,0.2167,3.36926e-05,true,22,0.05277,0.05544,5.232,5.346
200,1,2.00894e-07,6.52838e-11,7.115,0.0119,0.2167,3.36926e-05,true,22,0.05014,0.05039,5.239,5.345
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.381256,0.0028769,9.34896e-07,1.404,0.01752,0.178,0.780276,false,10,0.01222,0.02496,1.003,1.044
50,1.00001,3.22989e-06,1.04961e-09,5.311,0.0139,0.178,0.000753617,false,50,0.2436,0.1207,4.611,4.985
100,0.999998,2.8848e-07,9.37463e-11,7.533,0.01431,0.178,2.98659e-05,true,73,0.2976,0.1457,6.744,7.202
200,0.999998,2.8848e-07,9.37463e-11,7.55,0.01419,0.178,2.98659e-05,true,73,0.2993,0.1461,6.757,7.216
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.766756,0.00116892,3.79861e-07,3.212,0.01841,0.1755,0.262274,false,10,0.01179,0.02344,2.166,2.206
50,1,2.27917e-07,7.40653e-11,7.662,0.01604,0.1755,3.56713e-05,true,32,0.1024,0.07908,6.505,6.695
100,1,2.27917e-07,7.40653e-11,7.721,0.01426,0.1755,3.56713e-05,true,32,0.1049,0.08718,6.555,6.757
200,1,2.27917e-07,7.40653e-11,7.648,0.01616,0.1755,3.56713e-05,true,32,0.103,0.08251,6.496,6.691
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.998609,8.46066e-05,2.74943e-08,4.067,0.01899,0.15,0.00450143,false,10,0.01208,0.02349,2.611,2.651
50,1,2.63014e-07,8.54708e-11,7.746,0.01614,0.15,3.81019e-05,true,25,0.06528,0.06233,6.221,6.357
100,1,2.63014e-07,8.54708e-11,7.757,0.01415,0.15,3.81019e-05,true,25,0.06463,0.06373,6.252,6.389
200,1,2.63014e-07,8.54708e-11,7.743,0.0161,0.15,3.81019e-05,true,25,0.06615,0.06421,6.215,6.354
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999841,2.65581e-05,8.63049e-09,5.172,0.01901,0.2164,0.00295736,false,10,0.01187,0.02766,3.213,3.257
50,1,2.28481e-07,7.42485e-11,8.385,0.0158,0.2164,3.56947e-05,true,21,0.04642,0.064,6.406,6.524
100,1,2.2848e-07,7.42485e-11,8.388,0.01391,0.2164,3.56947e-05,true,21,0.04738,0.05044,6.412,6.517
200,1,2.2848e-07,7.42485e-11,8.405,0.01595,0.2164,3.56947e-05,true,21,0.04609,0.05776,6.439,6.55
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.372163,0.00301369,9.79347e-07,1.12,0.01908,0.1659,0.79,false,10,0.0112,0.02415,0.7331,0.7725
50,1.00004,3.81881e-06,1.24099e-09,4.072,0.009843,0.1659,0.00100263,false,50,0.2427,0.125,3.394,3.772
100,0.999998,2.77755e-07,9.0261e-11,5.956,0.01188,0.1659,2.66342e-05,true,73,0.2945,0.1539,5.175,5.638
200,0.999998,2.77755e-07,9.0261e-11,6,0.01113,0.1659,2.66342e-05,true,73,0.2915,0.1497,5.226,5.68
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.709021,0.00131944,4.28775e-07,2.515,0.01953,0.1351,0.330815,false,10,0.01164,0.02411,1.511,1.551
50,0.999999,2.27341e-07,7.38782e-11,5.769,0.01151,0.1351,3.57519e-05,true,33,0.1059,0.07692,4.654,4.846
100,0.999999,2.27341e-07,7.38782e-11,5.809,0.01104,0.1351,3.57519e-05,true,33,0.1083,0.07479,4.709,4.899
200,0.999999,2.27341e-07,7.38782e-11,5.783,0.009698,0.1351,3.57519e-05,true,33,0.1096,0.07448,4.691,4.882
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.997871,0.00010875,3.53401e-08,3.263,0.01895,0.1676,0.00499718,false,10,0.01224,0.028,1.863,1.908
50,1,2.43376e-07,7.9089e-11,6.062,0.01286,0.1676,3.70094e-05,true,26,0.06848,0.05922,4.577,4.712
100,1,2.43376e-07,7.9089e-11,6.082,0.01004,0.1676,3.70094e-05,true,26,0.07196,0.06725,4.597,4.743
200,1,2.43376e-07,7.9089e-11,6.094,0.01296,0.1676,3.70094e-05,true,26,0.06926,0.06137,4.6,4.737
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999741,3.32242e-05,1.07968e-08,4.163,0.01917,0.2243,0.00321308,false,10,0.01172,0.02485,2.245,2.286
50,1,2.00894e-07,6.52838e-11,6.659,0.01279,0.2243,3.36926e-05,true,22,0.05056,0.05409,4.718,4.83
100,1,2.00894e-07,6.52839e-11,6.643,0.01011,0.2243,3.36926e-05,true,22,0.05034,0.0578,4.733,4.847
200,1,2.00894e-07,6.52838e-11,6.606,0.01157,0.2243,3.36926e-05,true,22,0.0502,0.06203,4.689,4.807
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.381256,0.0028769,9.34896e-07,1.465,0.01912,0.2188,0.780276,false,10,0.01132,0.02628,1.045,1.087
50,1.00001,3.22989e-06,1.04961e-09,5.599,0.01598,0.2188,0.000753617,false,50,0.2451,0.1232,4.864,5.242
100,0.999998,2.8848e-07,9.37463e-11,7.924,0.01452,0.2188,2.98659e-05,true,73,0.2983,0.1511,7.116,7.58
200,0.999998,2.8848e-07,9.37463e-11,7.967,0.01462,0.2188,2.98659e-05,true,73,0.3006,0.1616,7.141,7.618
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.766756,0.00116892,3.79861e-07,3.254,0.01885,0.1955,0.262274,false,10,0.01166,0.02332,2.198,2.238
50,1,2.27917e-07,7.40653e-11,7.761,0.01531,0.1955,3.56713e-05,true,32,0.1043,0.07882,6.614,6.806
100,1,2.27917e-07,7.40653e-11,7.753,0.0141,0.1955,3.56713e-05,true,32,0.1037,0.08331,6.592,6.789
200,1,2.27917e-07,7.40653e-11,7.73,0.01558,0.1955,3.56713e-05,true,32,0.1018,0.08966,6.565,6.766
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.998609,8.46066e-05,2.74943e-08,4.137,0.01892,0.1514,0.00450143,false,10,0.01166,0.02595,2.655,2.697
50,1,2.63014e-07,8.54708e-11,7.761,0.01631,0.1514,3.81019e-05,true,25,0.06401,0.06654,6.22,6.359
100,1,2.63014e-07,8.54708e-11,7.795,0.01415,0.1514,3.81019e-05,true,25,0.06423,0.0693,6.268,6.41
200,1,2.63014e-07,8.54708e-11,7.762,0.01643,0.1514,3.81019e-05,true,25,0.06448,0.05782,6.25,6.381
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999841,2.65581e-05,8.63049e-09,5.291,0.01961,0.1546,0.00295736,false,10,0.01212,0.0261,3.335,3.377
50,1,2.28481e-07,7.42485e-11,8.658,0.01631,0.1546,3.56947e-05,true,21,0.04594,0.05721,6.674,6.785
100,1,2.2848e-07,7.42485e-11,8.677,0.01425,0.1546,3.56947e-05,true,21,0.04594,0.05354,6.712,6.819
200,1,2.2848e-07,7.42485e-11,8.616,0.01607,0.1546,3.56947e-05,true,21,0.04531,0.05097,6.662,6.766


==> plots/horeka/gmres_poly_results_w_RACE/12_Aug_2022/HPCG-128-128-128.txt <==
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.19977e-11,5.03321e-12,0.9774,2.808e-05,0.4151,7.11851e-12,true,2,0.001282,0.02319,0.4141,0.4438
50,1,1.19977e-11,5.03321e-12,0.9145,9.762e-06,0.4151,7.11851e-12,true,2,0.001002,0.02332,0.4156,0.4445
100,1,1.19977e-11,5.03321e-12,0.9149,1.061e-05,0.4151,7.11851e-12,true,2,0.001007,0.02356,0.4134,0.4426
200,1,1.19977e-11,5.03321e-12,0.9214,9.906e-06,0.4151,7.11851e-12,true,2,0.001025,0.02317,0.4155,0.4443
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.60532e-14,6.73453e-15,1.389,1.766e-05,0.4231,2.898e-15,true,2,0.001143,0.02343,0.5702,0.5998
50,1,1.60532e-14,6.73453e-15,1.346,1.095e-05,0.4231,2.898e-15,true,2,0.001001,0.0233,0.5709,0.6
100,1,1.60532e-14,6.73453e-15,1.336,9.63e-06,0.4231,2.898e-15,true,2,0.0009951,0.02386,0.5706,0.6001
200,1,1.60532e-14,6.73453e-15,1.344,9.775e-06,0.4231,2.898e-15,true,2,0.001027,0.02352,0.5715,0.6008
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.60532e-14,6.73453e-15,1.395,2.027e-05,0.3774,2.898e-15,true,2,0.001119,0.0237,0.5751,0.6048
50,1,1.60532e-14,6.73453e-15,1.348,9.542e-06,0.3774,2.898e-15,true,2,0.001007,0.02357,0.5746,0.6039
100,1,1.60532e-14,6.73453e-15,1.345,9.358e-06,0.3774,2.898e-15,true,2,0.0009967,0.02393,0.5749,0.6046
200,1,1.60532e-14,6.73453e-15,1.348,9.701e-06,0.3774,2.898e-15,true,2,0.00101,0.02374,0.5756,0.6053
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.60532e-14,6.73453e-15,1.388,1.867e-05,0.4258,2.898e-15,true,2,0.001123,0.02329,0.5753,0.6045
50,1,1.60532e-14,6.73453e-15,1.349,1.045e-05,0.4258,2.898e-15,true,2,0.0009929,0.02357,0.5744,0.6038
100,1,1.60532e-14,6.73453e-15,1.35,9.524e-06,0.4258,2.898e-15,true,2,0.001017,0.02398,0.5747,0.6044
200,1,1.60532e-14,6.73453e-15,1.356,9.501e-06,0.4258,2.898e-15,true,2,0.001005,0.02377,0.5771,0.6065
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.19976e-11,5.03314e-12,0.9535,1.665e-05,0.5181,7.11833e-12,true,2,0.001105,0.0232,0.4117,0.4409
50,1,1.19976e-11,5.03314e-12,0.915,1.046e-05,0.5181,7.11833e-12,true,2,0.001004,0.0235,0.4128,0.4422
100,1,1.19976e-11,5.03314e-12,0.9146,9.967e-06,0.5181,7.11833e-12,true,2,0.001028,0.02316,0.4119,0.4408
200,1,1.19976e-11,5.03314e-12,0.9161,9.555e-06,0.5181,7.11833e-12,true,2,0.001014,0.02322,0.4119,0.4408
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.49286e-14,6.26272e-15,1.375,2.101e-05,0.4525,6.36223e-15,true,2,0.001114,0.02309,0.5727,0.6019
50,1,1.49286e-14,6.26272e-15,1.338,8.985e-06,0.4525,6.36223e-15,true,2,0.0009933,0.02323,0.5748,0.6038
100,1,1.49286e-14,6.26272e-15,1.342,9.218e-06,0.4525,6.36223e-15,true,2,0.001026,0.02312,0.5749,0.6038
200,1,1.49286e-14,6.26272e-15,1.336,8.712e-06,0.4525,6.36223e-15,true,2,0.001053,0.02335,0.5723,0.6016
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.49286e-14,6.26272e-15,1.375,1.593e-05,0.4304,6.36223e-15,true,2,0.001113,0.02365,0.5692,0.5991
50,1,1.49286e-14,6.26272e-15,1.337,9.045e-06,0.4304,6.36223e-15,true,2,0.001012,0.02351,0.5702,0.5994
100,1,1.49286e-14,6.26272e-15,1.335,8.937e-06,0.4304,6.36223e-15,true,2,0.0009892,0.02336,0.5677,0.5968
200,1,1.49286e-14,6.26272e-15,1.34,9.524e-06,0.4304,6.36223e-15,true,2,0.001001,0.0235,0.569,0.5982
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.49286e-14,6.26272e-15,1.373,1.623e-05,0.4575,6.36223e-15,true,2,0.001116,0.02361,0.5639,0.5935
50,1,1.49286e-14,6.26272e-15,1.331,9.749e-06,0.4575,6.36223e-15,true,2,0.001037,0.02329,0.5626,0.5918
100,1,1.49286e-14,6.26272e-15,1.331,9.773e-06,0.4575,6.36223e-15,true,2,0.001026,0.02337,0.5634,0.5925
200,1,1.49286e-14,6.26272e-15,1.342,9.008e-06,0.4575,6.36223e-15,true,2,0.001012,0.02356,0.5658,0.5953
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.19983e-11,5.03344e-12,0.9858,1.811e-05,0.4675,7.12052e-12,true,2,0.001184,0.02359,0.4438,0.4734
50,1,1.19983e-11,5.03344e-12,0.949,1.032e-05,0.4675,7.12052e-12,true,2,0.001008,0.02353,0.4427,0.4718
100,1,1.19983e-11,5.03344e-12,0.9478,8.799e-06,0.4675,7.12052e-12,true,2,0.00102,0.02366,0.4417,0.4712
200,1,1.19983e-11,5.03344e-12,0.9461,8.916e-06,0.4675,7.12052e-12,true,2,0.001079,0.02374,0.4428,0.4722
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.54139e-14,6.46633e-15,1.439,1.809e-05,0.4721,4.15536e-15,true,2,0.001142,0.02406,0.6199,0.651
50,1,1.54139e-14,6.46633e-15,1.393,8.993e-06,0.4721,4.15536e-15,true,2,0.001009,0.02349,0.6177,0.6475
100,1,1.54139e-14,6.46633e-15,1.39,8.347e-06,0.4721,4.15536e-15,true,2,0.001018,0.02344,0.618,0.6477
200,1,1.54139e-14,6.46633e-15,1.379,8.481e-06,0.4721,4.15536e-15,true,2,0.0009982,0.0236,0.6181,0.6478
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.54139e-14,6.46633e-15,1.422,1.809e-05,0.5524,4.15536e-15,true,2,0.00114,0.02303,0.6141,0.643
50,1,1.54139e-14,6.46633e-15,1.38,9.306e-06,0.5524,4.15536e-15,true,2,0.001008,0.02364,0.6125,0.6419
100,1,1.54139e-14,6.46633e-15,1.379,9.319e-06,0.5524,4.15536e-15,true,2,0.001044,0.02303,0.6132,0.642
200,1,1.54139e-14,6.46633e-15,1.377,9.006e-06,0.5524,4.15536e-15,true,2,0.001009,0.02342,0.6131,0.6423
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.54139e-14,6.46633e-15,1.436,1.831e-05,0.5015,4.15536e-15,true,2,0.001143,0.02386,0.6208,0.6507
50,1,1.54139e-14,6.46633e-15,1.394,9.682e-06,0.5015,4.15536e-15,true,2,0.0009882,0.02395,0.6214,0.6512
100,1,1.54139e-14,6.46633e-15,1.399,9.008e-06,0.5015,4.15536e-15,true,2,0.001016,0.02365,0.6219,0.6512
200,1,1.54139e-14,6.46633e-15,1.392,8.903e-06,0.5015,4.15536e-15,true,2,0.001014,0.02392,0.6208,0.6506
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.19963e-11,5.03262e-12,1.017,0.005445,0.4638,7.12075e-12,true,2,0.001,0.02269,0.4489,0.4775
50,1,1.19963e-11,5.03262e-12,0.9852,0.005552,0.4638,7.12075e-12,true,2,0.0009439,0.02269,0.4497,0.4781
100,1,1.19963e-11,5.03262e-12,0.9842,0.005516,0.4638,7.12075e-12,true,2,0.0009109,0.02238,0.4483,0.4764
200,1,1.19963e-11,5.03262e-12,0.9773,0.005441,0.4638,7.12075e-12,true,2,0.0009555,0.02288,0.4494,0.4779
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.7025e-14,7.14218e-15,1.47,0.005447,0.3735,4.00657e-15,true,2,0.001022,0.0229,0.6235,0.6528
50,1,1.7025e-14,7.14218e-15,1.445,0.005875,0.3735,4.00657e-15,true,2,0.0008998,0.02321,0.6219,0.6514
100,1,1.7025e-14,7.14218e-15,1.439,0.005896,0.3735,4.00657e-15,true,2,0.0009565,0.02287,0.6253,0.6543
200,1,1.7025e-14,7.14218e-15,1.445,0.005753,0.3735,4.00657e-15,true,2,0.0009043,0.02316,0.6239,0.6534
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.7025e-14,7.14218e-15,1.453,0.005135,0.4206,4.00657e-15,true,2,0.001042,0.02234,0.6134,0.6415
50,1,1.7025e-14,7.14218e-15,1.42,0.005691,0.4206,4.00657e-15,true,2,0.0009198,0.0225,0.6138,0.6418
100,1,1.7025e-14,7.14218e-15,1.417,0.005443,0.4206,4.00657e-15,true,2,0.0009358,0.02243,0.6135,0.6414
200,1,1.7025e-14,7.14218e-15,1.421,0.005478,0.4206,4.00657e-15,true,2,0.0009441,0.0226,0.6141,0.6423
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.7025e-14,7.14218e-15,1.471,0.005219,0.4069,4.00657e-15,true,2,0.001034,0.0233,0.6171,0.6463
50,1,1.7025e-14,7.14218e-15,1.43,0.005655,0.4069,4.00657e-15,true,2,0.0009267,0.02278,0.6178,0.6462
100,1,1.7025e-14,7.14218e-15,1.435,0.005449,0.4069,4.00657e-15,true,2,0.0009471,0.02286,0.619,0.6477
200,1,1.7025e-14,7.14218e-15,1.428,0.005546,0.4069,4.00657e-15,true,2,0.0009012,0.02279,0.617,0.6453
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.19963e-11,5.03261e-12,1.013,0.005218,0.4025,7.12114e-12,true,2,0.001006,0.02282,0.4394,0.4681
50,1,1.19963e-11,5.03261e-12,0.9848,0.004592,0.4025,7.12114e-12,true,2,0.0009445,0.02291,0.4411,0.4697
100,1,1.19963e-11,5.03261e-12,0.9828,0.004609,0.4025,7.12114e-12,true,2,0.0009396,0.02292,0.441,0.4696
200,1,1.19963e-11,5.03261e-12,0.9861,0.004699,0.4025,7.12114e-12,true,2,0.0009075,0.02288,0.4403,0.4687
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.76503e-14,7.40451e-15,1.458,0.005274,0.4305,2.74759e-15,true,2,0.001041,0.02318,0.5997,0.6288
50,1,1.76503e-14,7.40451e-15,1.423,0.004649,0.4305,2.74759e-15,true,2,0.0009211,0.0233,0.5996,0.6285
100,1,1.76503e-14,7.40451e-15,1.419,0.004632,0.4305,2.74759e-15,true,2,0.0009605,0.02336,0.5998,0.6287
200,1,1.76503e-14,7.40451e-15,1.414,0.004677,0.4305,2.74759e-15,true,2,0.0009257,0.02311,0.6,0.6287
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.76503e-14,7.40451e-15,1.481,0.005134,0.4507,2.74759e-15,true,2,0.001022,0.02309,0.624,0.6533
50,1,1.76503e-14,7.40451e-15,1.434,0.004609,0.4507,2.74759e-15,true,2,0.0009095,0.02277,0.6089,0.6374
100,1,1.76503e-14,7.40451e-15,1.429,0.004598,0.4507,2.74759e-15,true,2,0.0009243,0.02297,0.6122,0.6409
200,1,1.76503e-14,7.40451e-15,1.436,0.004625,0.4507,2.74759e-15,true,2,0.0009352,0.02302,0.6087,0.6374
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.76503e-14,7.40451e-15,1.449,0.005183,0.4888,2.74759e-15,true,2,0.001025,0.02233,0.606,0.6343
50,1,1.76503e-14,7.40451e-15,1.419,0.004576,0.4888,2.74759e-15,true,2,0.0009067,0.02263,0.6063,0.6346
100,1,1.76503e-14,7.40451e-15,1.415,0.004607,0.4888,2.74759e-15,true,2,0.0009178,0.02276,0.6081,0.6364
200,1,1.76503e-14,7.40451e-15,1.418,0.004576,0.4888,2.74759e-15,true,2,0.000922,0.02243,0.6068,0.6348
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.1997e-11,5.03289e-12,1.047,0.005112,0.5084,7.12235e-12,true,2,0.001045,0.02235,0.4761,0.5042
50,1,1.1997e-11,5.03289e-12,1.01,0.004567,0.5084,7.12235e-12,true,2,0.0009224,0.02245,0.4772,0.505
100,1,1.1997e-11,5.03289e-12,1.011,0.004693,0.5084,7.12235e-12,true,2,0.0009093,0.02253,0.4757,0.5037
200,1,1.1997e-11,5.03289e-12,1.01,0.004612,0.5084,7.12235e-12,true,2,0.0009368,0.02262,0.4773,0.5055
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.80677e-14,7.57961e-15,1.502,0.005165,0.4677,6.03014e-15,true,2,0.001047,0.02271,0.6521,0.6807
50,1,1.80677e-14,7.57961e-15,1.468,0.004633,0.4677,6.03014e-15,true,2,0.000916,0.02226,0.6538,0.6816
100,1,1.80677e-14,7.57961e-15,1.471,0.004556,0.4677,6.03014e-15,true,2,0.0009567,0.02272,0.6526,0.6809
200,1,1.80677e-14,7.57961e-15,1.466,0.0046,0.4677,6.03014e-15,true,2,0.000921,0.02229,0.654,0.6819
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.80677e-14,7.57961e-15,1.504,0.005212,0.4601,6.03014e-15,true,2,0.001028,0.02276,0.6543,0.6829
50,1,1.80677e-14,7.57961e-15,1.479,0.00465,0.4601,6.03014e-15,true,2,0.0009276,0.02271,0.6544,0.6829
100,1,1.80677e-14,7.57961e-15,1.474,0.004637,0.4601,6.03014e-15,true,2,0.0009356,0.02247,0.6544,0.6825
200,1,1.80677e-14,7.57961e-15,1.47,0.004569,0.4601,6.03014e-15,true,2,0.0009118,0.023,0.6568,0.6855
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.80677e-14,7.57961e-15,1.506,0.005147,0.5483,6.03014e-15,true,2,0.001038,0.02287,0.6533,0.682
50,1,1.80677e-14,7.57961e-15,1.47,0.004555,0.5483,6.03014e-15,true,2,0.0009196,0.02263,0.6532,0.6817
100,1,1.80677e-14,7.57961e-15,1.468,0.004627,0.5483,6.03014e-15,true,2,0.0009186,0.02301,0.6543,0.6832
200,1,1.80677e-14,7.57961e-15,1.468,0.004582,0.5483,6.03014e-15,true,2,0.0009055,0.02291,0.6555,0.684
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.90144e-14,7.97678e-15,2.155,1.196,0.4193,3.33346e-15,true,3,0.00182,0.02876,1.386,1.422
50,1,1.90144e-14,7.97678e-15,2.126,1.195,0.4193,3.33346e-15,true,3,0.00173,0.02841,1.395,1.43
100,1,1.90144e-14,7.97678e-15,2.114,1.196,0.4193,3.33346e-15,true,3,0.001758,0.02815,1.389,1.424
200,1,1.90144e-14,7.97678e-15,2.119,1.197,0.4193,3.33346e-15,true,3,0.00176,0.02878,1.387,1.422
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.42323e-14,5.97064e-15,2.813,1.196,0.362,3.26539e-15,true,2,0.00106,0.02262,1.569,1.598
50,1,1.42323e-14,5.97064e-15,2.785,1.194,0.362,3.26539e-15,true,2,0.0009473,0.02262,1.57,1.598
100,1,1.42323e-14,5.97064e-15,2.769,1.195,0.362,3.26539e-15,true,2,0.0009899,0.02314,1.571,1.6
200,1,1.42323e-14,5.97064e-15,2.782,1.196,0.362,3.26539e-15,true,2,0.0009983,0.02309,1.573,1.602
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.42323e-14,5.97064e-15,2.811,1.195,0.358,3.26539e-15,true,2,0.001076,0.02257,1.567,1.596
50,1,1.42323e-14,5.97064e-15,2.766,1.194,0.358,3.26539e-15,true,2,0.0009899,0.02278,1.564,1.593
100,1,1.42323e-14,5.97064e-15,2.771,1.194,0.358,3.26539e-15,true,2,0.001037,0.02292,1.565,1.594
200,1,1.42323e-14,5.97064e-15,2.767,1.197,0.358,3.26539e-15,true,2,0.001058,0.02278,1.564,1.592
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.42323e-14,5.97064e-15,2.813,1.194,0.4263,3.26539e-15,true,2,0.001084,0.02299,1.563,1.592
50,1,1.42323e-14,5.97064e-15,2.768,1.196,0.4263,3.26539e-15,true,2,0.0009576,0.02311,1.561,1.59
100,1,1.42323e-14,5.97064e-15,2.769,1.196,0.4263,3.26539e-15,true,2,0.0009898,0.02302,1.564,1.593
200,1,1.42323e-14,5.97064e-15,2.769,1.196,0.4263,3.26539e-15,true,2,0.0009843,0.02302,1.564,1.593
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999974,0.0155032,0.00650378,3.75,1.168,0.4278,0.00055527,false,10,0.01476,0.06966,2.928,3.018
50,1,1.9546e-06,8.1998e-07,14.92,1.168,0.4278,6.89472e-08,false,50,0.3082,0.3053,13.59,14.22
100,1,2.31665e-10,9.71865e-11,25.15,1.168,0.4278,8.13042e-12,true,86,0.472,0.4882,23.47,24.45
200,1,2.31665e-10,9.71865e-11,25.15,1.169,0.4278,8.13042e-12,true,86,0.4742,0.4888,23.46,24.45
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,0.000215172,9.02675e-05,5.625,1.171,0.4784,8.88414e-06,false,10,0.0145,0.07129,4.312,4.402
50,1,2.35513e-10,9.88006e-11,12.07,1.167,0.4784,9.71866e-12,true,26,0.08899,0.1689,10.6,10.87
100,1,2.35513e-10,9.88006e-11,12.04,1.169,0.4784,9.71866e-12,true,26,0.0883,0.1714,10.59,10.86
200,1,2.35513e-10,9.88006e-11,12.05,1.168,0.4784,9.71866e-12,true,26,0.08814,0.172,10.58,10.85
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,0.000215172,9.02675e-05,5.718,1.169,0.4316,8.88414e-06,false,10,0.01472,0.07019,4.398,4.488
50,1,2.35513e-10,9.88006e-11,12.26,1.168,0.4316,9.71866e-12,true,26,0.08969,0.1685,10.79,11.05
100,1,2.35513e-10,9.88006e-11,12.26,1.17,0.4316,9.71866e-12,true,26,0.08742,0.1772,10.79,11.06
200,1,2.35513e-10,9.88006e-11,12.27,1.175,0.4316,9.71866e-12,true,26,0.08777,0.174,10.79,11.06
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,0.000215172,9.02675e-05,5.712,1.169,0.4615,8.88414e-06,false,10,0.01455,0.07342,4.367,4.46
50,1,2.35513e-10,9.88006e-11,12.24,1.168,0.4615,9.71866e-12,true,26,0.08945,0.1765,10.75,11.03
100,1,2.35513e-10,9.88006e-11,12.22,1.17,0.4615,9.71866e-12,true,26,0.0883,0.1731,10.73,11.01
200,1,2.35513e-10,9.88006e-11,12.26,1.17,0.4615,9.71866e-12,true,26,0.08847,0.1782,10.75,11.03
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,8.19152e-12,3.43645e-12,1.612,0.04663,0.5259,5.05348e-12,true,2,0.001085,0.02486,0.8571,0.8889
50,1,8.19152e-12,3.43645e-12,1.574,0.03997,0.5259,5.05348e-12,true,2,0.0009883,0.02429,0.8575,0.888
100,1,8.19152e-12,3.43645e-12,1.573,0.04001,0.5259,5.05348e-12,true,2,0.0009484,0.02509,0.8575,0.8889
200,1,8.19152e-12,3.43645e-12,1.579,0.04,0.5259,5.05348e-12,true,2,0.0009547,0.02422,0.8582,0.8884
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.76651e-14,7.41072e-15,2.284,0.04572,0.5178,5.87441e-15,true,2,0.001107,0.0245,1.187,1.219
50,1,1.76651e-14,7.41072e-15,2.247,0.0391,0.5178,5.87441e-15,true,2,0.001001,0.0255,1.187,1.219
100,1,1.76651e-14,7.41072e-15,2.253,0.03975,0.5178,5.87441e-15,true,2,0.001085,0.02481,1.185,1.216
200,1,1.76651e-14,7.41072e-15,2.257,0.03948,0.5178,5.87441e-15,true,2,0.0009755,0.0252,1.188,1.22
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.76651e-14,7.41072e-15,2.305,0.04582,0.4866,5.87441e-15,true,2,0.001102,0.02555,1.19,1.223
50,1,1.76651e-14,7.41072e-15,2.272,0.03916,0.4866,5.87441e-15,true,2,0.0009792,0.02409,1.188,1.218
100,1,1.76651e-14,7.41072e-15,2.279,0.03942,0.4866,5.87441e-15,true,2,0.001003,0.02546,1.191,1.224
200,1,1.76651e-14,7.41072e-15,2.279,0.03927,0.4866,5.87441e-15,true,2,0.0009816,0.02512,1.19,1.222
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.76651e-14,7.41072e-15,2.282,0.04572,0.4738,5.87441e-15,true,2,0.001102,0.02514,1.175,1.207
50,1,1.76651e-14,7.41072e-15,2.245,0.03925,0.4738,5.87441e-15,true,2,0.0009851,0.02538,1.176,1.208
100,1,1.76651e-14,7.41072e-15,2.256,0.03933,0.4738,5.87441e-15,true,2,0.0009968,0.02561,1.18,1.213
200,1,1.76651e-14,7.41072e-15,2.258,0.03964,0.4738,5.87441e-15,true,2,0.0009722,0.02531,1.175,1.207
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,6.54832e-12,2.7471e-12,1.889,0.04519,0.5326,4.14129e-12,true,2,0.001106,0.02459,1.068,1.099
50,1,6.54832e-12,2.7471e-12,1.852,0.03932,0.5326,4.14129e-12,true,2,0.001,0.02549,1.067,1.099
100,1,6.54832e-12,2.7471e-12,1.856,0.03911,0.5326,4.14129e-12,true,2,0.001023,0.02447,1.08,1.11
200,1,6.54832e-12,2.7471e-12,1.87,0.03979,0.5326,4.14129e-12,true,2,0.0009983,0.02576,1.069,1.101
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.44422e-14,6.05868e-15,2.615,0.04599,0.5152,3.41281e-15,true,2,0.001135,0.02626,1.433,1.466
50,1,1.44422e-14,6.05868e-15,2.559,0.03992,0.5152,3.41281e-15,true,2,0.00101,0.02573,1.429,1.461
100,1,1.44422e-14,6.05868e-15,2.552,0.03955,0.5152,3.41281e-15,true,2,0.001078,0.02506,1.43,1.461
200,1,1.44422e-14,6.05868e-15,2.569,0.03978,0.5152,3.41281e-15,true,2,0.001006,0.02559,1.432,1.463
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.44422e-14,6.05868e-15,2.586,0.04545,0.4778,3.41281e-15,true,2,0.001151,0.02574,1.429,1.462
50,1,1.44422e-14,6.05868e-15,2.547,0.03989,0.4778,3.41281e-15,true,2,0.0009862,0.02521,1.426,1.458
100,1,1.44422e-14,6.05868e-15,2.536,0.03995,0.4778,3.41281e-15,true,2,0.001034,0.02627,1.424,1.457
200,1,1.44422e-14,6.05868e-15,2.55,0.0396,0.4778,3.41281e-15,true,2,0.0009861,0.02597,1.424,1.457
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.44422e-14,6.05868e-15,2.591,0.04528,0.5448,3.41281e-15,true,2,0.001102,0.02455,1.437,1.468
50,1,1.44422e-14,6.05868e-15,2.555,0.03918,0.5448,3.41281e-15,true,2,0.001024,0.02399,1.434,1.464
100,1,1.44422e-14,6.05868e-15,2.56,0.03935,0.5448,3.41281e-15,true,2,0.001033,0.02434,1.433,1.463
200,1,1.44422e-14,6.05868e-15,2.566,0.0396,0.5448,3.41281e-15,true,2,0.0009719,0.02379,1.436,1.466
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,8.20688e-12,3.44289e-12,1.669,0.04556,0.5523,5.10986e-12,true,2,0.001124,0.02539,0.8967,0.929
50,1,8.20688e-12,3.44289e-12,1.633,0.03909,0.5523,5.10986e-12,true,2,0.0009557,0.02406,0.8952,0.9252
100,1,8.20688e-12,3.44289e-12,1.642,0.03921,0.5523,5.10986e-12,true,2,0.0009836,0.02425,0.8973,0.9275
200,1,8.20688e-12,3.44289e-12,1.634,0.03932,0.5523,5.10986e-12,true,2,0.0009674,0.02421,0.8986,0.929
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.75436e-14,7.35978e-15,2.309,0.04526,0.5333,5.06612e-15,true,2,0.001066,0.02395,1.218,1.248
50,1,1.75436e-14,7.35978e-15,2.28,0.03938,0.5333,5.06612e-15,true,2,0.0009834,0.0243,1.22,1.25
100,1,1.75436e-14,7.35978e-15,2.274,0.03975,0.5333,5.06612e-15,true,2,0.001002,0.02436,1.217,1.248
200,1,1.75436e-14,7.35978e-15,2.274,0.0395,0.5333,5.06612e-15,true,2,0.0009623,0.02458,1.219,1.249
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.75436e-14,7.35978e-15,2.348,0.04543,0.6018,5.06612e-15,true,2,0.001115,0.02443,1.227,1.258
50,1,1.75436e-14,7.35978e-15,2.302,0.03965,0.6018,5.06612e-15,true,2,0.001008,0.0246,1.222,1.252
100,1,1.75436e-14,7.35978e-15,2.299,0.03982,0.6018,5.06612e-15,true,2,0.0009619,0.02414,1.222,1.252
200,1,1.75436e-14,7.35978e-15,2.309,0.03994,0.6018,5.06612e-15,true,2,0.0009674,0.02461,1.221,1.252
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.75436e-14,7.35978e-15,2.306,0.04496,0.5631,5.06612e-15,true,2,0.001081,0.02352,1.22,1.251
50,1,1.75436e-14,7.35978e-15,2.268,0.03895,0.5631,5.06612e-15,true,2,0.000957,0.02375,1.219,1.249
100,1,1.75436e-14,7.35978e-15,2.272,0.03926,0.5631,5.06612e-15,true,2,0.0009444,0.02361,1.23,1.259
200,1,1.75436e-14,7.35978e-15,2.261,0.03902,0.5631,5.06612e-15,true,2,0.0009747,0.02443,1.219,1.249
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,6.41865e-12,2.69271e-12,2.18,0.04541,0.6403,4.11093e-12,true,2,0.001114,0.02389,1.321,1.351
50,1,6.41865e-12,2.69271e-12,2.126,0.0388,0.6403,4.11093e-12,true,2,0.0009911,0.02362,1.32,1.349
100,1,6.41865e-12,2.69271e-12,2.139,0.03877,0.6403,4.11093e-12,true,2,0.001025,0.02463,1.328,1.359
200,1,6.41865e-12,2.69271e-12,2.128,0.0393,0.6403,4.11093e-12,true,2,0.001014,0.02372,1.321,1.351
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.52718e-14,6.40671e-15,3.036,0.04493,0.6664,2.13849e-15,true,2,0.001115,0.02436,1.802,1.833
50,1,1.52718e-14,6.40671e-15,3.003,0.03969,0.6664,2.13849e-15,true,2,0.001023,0.02442,1.808,1.838
100,1,1.52718e-14,6.40671e-15,2.997,0.03934,0.6664,2.13849e-15,true,2,0.001028,0.02418,1.808,1.838
200,1,1.52718e-14,6.40671e-15,2.981,0.03933,0.6664,2.13849e-15,true,2,0.001012,0.02421,1.802,1.832
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.52718e-14,6.40671e-15,3.006,0.04549,0.7269,2.13849e-15,true,2,0.001089,0.02406,1.793,1.823
50,1,1.52718e-14,6.40671e-15,2.954,0.03943,0.7269,2.13849e-15,true,2,0.001009,0.02395,1.798,1.828
100,1,1.52718e-14,6.40671e-15,2.963,0.03907,0.7269,2.13849e-15,true,2,0.001024,0.02435,1.797,1.828
200,1,1.52718e-14,6.40671e-15,2.953,0.03934,0.7269,2.13849e-15,true,2,0.0009898,0.02403,1.796,1.826
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.52718e-14,6.40671e-15,3.003,0.04523,0.7926,2.13849e-15,true,2,0.001111,0.02428,1.798,1.828
50,1,1.52718e-14,6.40671e-15,2.958,0.03943,0.7926,2.13849e-15,true,2,0.0009964,0.02412,1.792,1.821
100,1,1.52718e-14,6.40671e-15,2.952,0.03982,0.7926,2.13849e-15,true,2,0.001016,0.02454,1.792,1.823
200,1,1.52718e-14,6.40671e-15,2.943,0.03944,0.7926,2.13849e-15,true,2,0.0009801,0.0239,1.79,1.82


==> plots/horeka/gmres_poly_results_w_RACE/12_Aug_2022/HPCG-128-128-128_RCM.txt <==
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.19973e-11,5.03304e-12,0.9152,2.628e-05,0.4728,7.1162e-12,true,2,0.001291,0.02312,0.3608,0.3903
50,1,1.19973e-11,5.03304e-12,0.8628,1.067e-05,0.4728,7.1162e-12,true,2,0.001022,0.02312,0.3619,0.3907
100,1,1.19973e-11,5.03304e-12,0.863,9.293e-06,0.4728,7.1162e-12,true,2,0.001019,0.02324,0.3618,0.3906
200,1,1.19973e-11,5.03304e-12,0.8623,8.537e-06,0.4728,7.1162e-12,true,2,0.001006,0.0234,0.3625,0.3918
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.65097e-14,6.92604e-15,1.312,1.791e-05,0.4973,4.41487e-15,true,2,0.00111,0.02315,0.4979,0.5268
50,1,1.65097e-14,6.92604e-15,1.26,9.835e-06,0.4973,4.41487e-15,true,2,0.001023,0.02308,0.4974,0.5263
100,1,1.65097e-14,6.92604e-15,1.26,9.988e-06,0.4973,4.41487e-15,true,2,0.0009989,0.02305,0.4971,0.5259
200,1,1.65097e-14,6.92604e-15,1.261,1.019e-05,0.4973,4.41487e-15,true,2,0.001,0.02287,0.4947,0.5232
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.65097e-14,6.92604e-15,1.301,1.644e-05,0.4665,4.41487e-15,true,2,0.001167,0.023,0.4975,0.5265
50,1,1.65097e-14,6.92604e-15,1.258,9.965e-06,0.4665,4.41487e-15,true,2,0.001033,0.02315,0.4986,0.5276
100,1,1.65097e-14,6.92604e-15,1.254,9.218e-06,0.4665,4.41487e-15,true,2,0.00101,0.02291,0.4966,0.5252
200,1,1.65097e-14,6.92604e-15,1.253,9.492e-06,0.4665,4.41487e-15,true,2,0.001018,0.02268,0.4993,0.5276
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.65097e-14,6.92604e-15,1.292,1.616e-05,0.4192,4.41487e-15,true,2,0.001111,0.02274,0.4928,0.5215
50,1,1.65097e-14,6.92604e-15,1.258,1.01e-05,0.4192,4.41487e-15,true,2,0.001022,0.0234,0.4967,0.5259
100,1,1.65097e-14,6.92604e-15,1.257,1.044e-05,0.4192,4.41487e-15,true,2,0.001028,0.023,0.4947,0.5236
200,1,1.65097e-14,6.92604e-15,1.26,9.747e-06,0.4192,4.41487e-15,true,2,0.00104,0.02303,0.4935,0.5223
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.19965e-11,5.03268e-12,0.8937,1.75e-05,0.4484,7.11554e-12,true,2,0.001127,0.02282,0.3571,0.3857
50,1,1.19965e-11,5.03268e-12,0.8499,4.142e-05,0.4484,7.11554e-12,true,2,0.00102,0.02308,0.357,0.3858
100,1,1.19965e-11,5.03268e-12,0.8516,8.967e-06,0.4484,7.11554e-12,true,2,0.0009945,0.02294,0.3573,0.3859
200,1,1.19965e-11,5.03268e-12,0.855,9.41e-06,0.4484,7.11554e-12,true,2,0.001011,0.02291,0.358,0.3865
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.52511e-14,6.39802e-15,1.297,1.703e-05,0.4611,2.8382e-15,true,2,0.001128,0.02342,0.4916,0.5211
50,1,1.52511e-14,6.39802e-15,1.263,8.957e-06,0.4611,2.8382e-15,true,2,0.001023,0.02308,0.4907,0.5195
100,1,1.52511e-14,6.39802e-15,1.263,9.438e-06,0.4611,2.8382e-15,true,2,0.001005,0.02317,0.4896,0.5184
200,1,1.52511e-14,6.39802e-15,1.262,9.01e-06,0.4611,2.8382e-15,true,2,0.001016,0.02319,0.4903,0.5193
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.52511e-14,6.39802e-15,1.295,2.287e-05,0.4676,2.8382e-15,true,2,0.001135,0.02341,0.493,0.523
50,1,1.52511e-14,6.39802e-15,1.261,9.427e-06,0.4676,2.8382e-15,true,2,0.0009875,0.02309,0.4936,0.5229
100,1,1.52511e-14,6.39802e-15,1.256,8.652e-06,0.4676,2.8382e-15,true,2,0.001036,0.02331,0.4934,0.5233
200,1,1.52511e-14,6.39802e-15,1.262,8.658e-06,0.4676,2.8382e-15,true,2,0.001015,0.02294,0.4932,0.5223
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.52511e-14,6.39802e-15,1.294,1.703e-05,0.4698,2.8382e-15,true,2,0.001131,0.02302,0.4889,0.5179
50,1,1.52511e-14,6.39802e-15,1.251,9.414e-06,0.4698,2.8382e-15,true,2,0.001036,0.02315,0.4893,0.5182
100,1,1.52511e-14,6.39802e-15,1.248,8.46e-06,0.4698,2.8382e-15,true,2,0.001005,0.02291,0.4895,0.518
200,1,1.52511e-14,6.39802e-15,1.252,9.904e-06,0.4698,2.8382e-15,true,2,0.00104,0.02305,0.4886,0.5173
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.1996e-11,5.03249e-12,0.9279,1.799e-05,0.5255,7.11707e-12,true,2,0.001107,0.02286,0.3953,0.424
50,1,1.1996e-11,5.03249e-12,0.8944,9.656e-06,0.5255,7.11707e-12,true,2,0.0009982,0.02293,0.396,0.4246
100,1,1.1996e-11,5.03249e-12,0.8907,9.472e-06,0.5255,7.11707e-12,true,2,0.001006,0.023,0.395,0.4236
200,1,1.1996e-11,5.03249e-12,0.8941,9.295e-06,0.5255,7.11707e-12,true,2,0.001008,0.02286,0.3968,0.4253
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.50574e-14,6.31678e-15,1.351,1.866e-05,0.5409,4.93039e-15,true,2,0.001117,0.02321,0.548,0.577
50,1,1.50574e-14,6.31678e-15,1.32,9.123e-06,0.5409,4.93039e-15,true,2,0.00103,0.02353,0.5486,0.578
100,1,1.50574e-14,6.31678e-15,1.314,9.507e-06,0.5409,4.93039e-15,true,2,0.001026,0.02313,0.5491,0.5779
200,1,1.50574e-14,6.31678e-15,1.307,8.263e-06,0.5409,4.93039e-15,true,2,0.001012,0.02326,0.5479,0.5768
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.50574e-14,6.31678e-15,1.344,1.888e-05,0.5062,4.93039e-15,true,2,0.001121,0.02308,0.5475,0.5765
50,1,1.50574e-14,6.31678e-15,1.31,9.246e-06,0.5062,4.93039e-15,true,2,0.001006,0.0228,0.5491,0.5774
100,1,1.50574e-14,6.31678e-15,1.307,9.539e-06,0.5062,4.93039e-15,true,2,0.00102,0.02315,0.5486,0.5775
200,1,1.50574e-14,6.31678e-15,1.308,8.607e-06,0.5062,4.93039e-15,true,2,0.0009963,0.02276,0.5479,0.5762
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.50574e-14,6.31678e-15,1.353,1.777e-05,0.4818,4.93039e-15,true,2,0.001107,0.02284,0.5547,0.5835
50,1,1.50574e-14,6.31678e-15,1.315,9.505e-06,0.4818,4.93039e-15,true,2,0.001005,0.02274,0.5532,0.5817
100,1,1.50574e-14,6.31678e-15,1.32,9.622e-06,0.4818,4.93039e-15,true,2,0.001018,0.0226,0.561,0.5892
200,1,1.50574e-14,6.31678e-15,1.32,9.101e-06,0.4818,4.93039e-15,true,2,0.001033,0.02295,0.556,0.5847
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.19957e-11,5.03235e-12,0.9763,0.005452,0.4506,7.12228e-12,true,2,0.001032,0.02251,0.4141,0.4425
50,1,1.19957e-11,5.03235e-12,0.9433,0.005379,0.4506,7.12228e-12,true,2,0.0009468,0.02242,0.4138,0.4418
100,1,1.19957e-11,5.03235e-12,0.9423,0.005429,0.4506,7.12228e-12,true,2,0.0009487,0.02229,0.413,0.4408
200,1,1.19957e-11,5.03235e-12,0.9413,0.005449,0.4506,7.12228e-12,true,2,0.0009556,0.02258,0.4139,0.4421
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.75851e-14,7.37717e-15,1.426,0.005211,0.446,6.03568e-15,true,2,0.001093,0.02277,0.5819,0.6105
50,1,1.75851e-14,7.37717e-15,1.391,0.005435,0.446,6.03568e-15,true,2,0.0009369,0.02278,0.5834,0.6118
100,1,1.75851e-14,7.37717e-15,1.389,0.005372,0.446,6.03568e-15,true,2,0.0009219,0.02243,0.5826,0.6107
200,1,1.75851e-14,7.37717e-15,1.398,0.005394,0.446,6.03568e-15,true,2,0.0009162,0.02289,0.5819,0.6104
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.75851e-14,7.37717e-15,1.42,0.005612,0.4605,6.03568e-15,true,2,0.00102,0.0229,0.5772,0.6063
50,1,1.75851e-14,7.37717e-15,1.389,0.005862,0.4605,6.03568e-15,true,2,0.0009411,0.02306,0.5742,0.6036
100,1,1.75851e-14,7.37717e-15,1.387,0.00583,0.4605,6.03568e-15,true,2,0.0009498,0.02275,0.5771,0.606
200,1,1.75851e-14,7.37717e-15,1.385,0.005891,0.4605,6.03568e-15,true,2,0.0009442,0.02284,0.5752,0.6041
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.75851e-14,7.37717e-15,1.431,0.005204,0.4481,6.03568e-15,true,2,0.001051,0.02279,0.5747,0.6033
50,1,1.75851e-14,7.37717e-15,1.388,0.005507,0.4481,6.03568e-15,true,2,0.0009328,0.02266,0.5747,0.6028
100,1,1.75851e-14,7.37717e-15,1.384,0.005586,0.4481,6.03568e-15,true,2,0.0009129,0.02276,0.5768,0.6052
200,1,1.75851e-14,7.37717e-15,1.391,0.005567,0.4481,6.03568e-15,true,2,0.0009333,0.02301,0.575,0.6038
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.19982e-11,5.03341e-12,0.9743,0.00422,0.4576,7.12464e-12,true,2,0.001041,0.02276,0.4083,0.4368
50,1,1.19982e-11,5.03341e-12,0.9428,0.003946,0.4576,7.12464e-12,true,2,0.0009147,0.02255,0.4097,0.4377
100,1,1.19982e-11,5.03341e-12,0.9401,0.003897,0.4576,7.12464e-12,true,2,0.0009282,0.02286,0.4099,0.4383
200,1,1.19982e-11,5.03341e-12,0.9449,0.003944,0.4576,7.12464e-12,true,2,0.0009202,0.02285,0.4091,0.4374
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.94829e-14,8.17331e-15,1.417,0.004181,0.4417,1.45346e-15,true,2,0.001054,0.02265,0.5674,0.596
50,1,1.94829e-14,8.17331e-15,1.379,0.00395,0.4417,1.45346e-15,true,2,0.0009548,0.02277,0.5673,0.5957
100,1,1.94829e-14,8.17331e-15,1.381,0.003952,0.4417,1.45346e-15,true,2,0.0009358,0.02333,0.5694,0.5985
200,1,1.94829e-14,8.17331e-15,1.384,0.003969,0.4417,1.45346e-15,true,2,0.0009274,0.0228,0.569,0.5976
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.94829e-14,8.17331e-15,1.414,0.00417,0.5015,1.45346e-15,true,2,0.001057,0.02271,0.576,0.6045
50,1,1.94829e-14,8.17331e-15,1.381,0.004191,0.5015,1.45346e-15,true,2,0.0009462,0.02265,0.5675,0.5959
100,1,1.94829e-14,8.17331e-15,1.382,0.003908,0.5015,1.45346e-15,true,2,0.0009337,0.02235,0.5689,0.5968
200,1,1.94829e-14,8.17331e-15,1.371,0.003883,0.5015,1.45346e-15,true,2,0.0009204,0.02242,0.5663,0.5945
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.94829e-14,8.17331e-15,1.411,0.004136,0.5169,1.45346e-15,true,2,0.001026,0.02274,0.5661,0.5946
50,1,1.94829e-14,8.17331e-15,1.372,0.003874,0.5169,1.45346e-15,true,2,0.0009512,0.02281,0.5662,0.5947
100,1,1.94829e-14,8.17331e-15,1.378,0.00392,0.5169,1.45346e-15,true,2,0.0009331,0.02242,0.5668,0.5949
200,1,1.94829e-14,8.17331e-15,1.375,0.003861,0.5169,1.45346e-15,true,2,0.0009531,0.02316,0.5673,0.5963
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.19957e-11,5.03235e-12,1.013,0.004186,0.5256,7.12352e-12,true,2,0.001067,0.02245,0.4496,0.4779
50,1,1.19957e-11,5.03235e-12,0.978,0.00391,0.5256,7.12352e-12,true,2,0.0009068,0.02217,0.449,0.4767
100,1,1.19957e-11,5.03235e-12,0.9825,0.003911,0.5256,7.12352e-12,true,2,0.0009156,0.02274,0.4507,0.4792
200,1,1.19957e-11,5.03235e-12,0.9861,0.003918,0.5256,7.12352e-12,true,2,0.000913,0.02254,0.4503,0.4783
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.75986e-14,7.38283e-15,1.468,0.004154,0.4831,1.33583e-15,true,2,0.001053,0.02262,0.62,0.6485
50,1,1.75986e-14,7.38283e-15,1.432,0.003981,0.4831,1.33583e-15,true,2,0.0009337,0.02247,0.6213,0.6493
100,1,1.75986e-14,7.38283e-15,1.432,0.003909,0.4831,1.33583e-15,true,2,0.0009246,0.0226,0.6199,0.6481
200,1,1.75986e-14,7.38283e-15,1.427,0.003967,0.4831,1.33583e-15,true,2,0.000923,0.02246,0.6208,0.6488
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.75986e-14,7.38283e-15,1.472,0.004235,0.5066,1.33583e-15,true,2,0.001018,0.02316,0.6191,0.6481
50,1,1.75986e-14,7.38283e-15,1.442,0.003987,0.5066,1.33583e-15,true,2,0.0009274,0.02308,0.6202,0.6487
100,1,1.75986e-14,7.38283e-15,1.451,0.003972,0.5066,1.33583e-15,true,2,0.000925,0.02313,0.6298,0.6584
200,1,1.75986e-14,7.38283e-15,1.438,0.004038,0.5066,1.33583e-15,true,2,0.000903,0.02301,0.6209,0.6494
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.75986e-14,7.38283e-15,1.476,0.004048,0.4741,1.33583e-15,true,2,0.001033,0.02309,0.6251,0.654
50,1,1.75986e-14,7.38283e-15,1.437,0.00379,0.4741,1.33583e-15,true,2,0.0009319,0.02248,0.6265,0.6547
100,1,1.75986e-14,7.38283e-15,1.44,0.003803,0.4741,1.33583e-15,true,2,0.0009192,0.02276,0.6254,0.6537
200,1,1.75986e-14,7.38283e-15,1.441,0.003809,0.4741,1.33583e-15,true,2,0.000909,0.02257,0.6285,0.6566
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,5.1215e-14,2.14853e-14,2.185,1.193,0.404,3.8322e-15,true,3,0.001817,0.029,1.415,1.451
50,1,5.1215e-14,2.14853e-14,2.152,1.194,0.404,3.8322e-15,true,3,0.001753,0.02851,1.413,1.448
100,1,5.1215e-14,2.14853e-14,2.14,1.192,0.404,3.8322e-15,true,3,0.001748,0.02863,1.412,1.447
200,1,5.1215e-14,2.14853e-14,2.145,1.195,0.404,3.8322e-15,true,3,0.001749,0.02844,1.409,1.444
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.55861e-14,6.53857e-15,2.824,1.193,0.442,3.03883e-15,true,2,0.001048,0.02227,1.579,1.607
50,1,1.55861e-14,6.53857e-15,2.782,1.192,0.442,3.03883e-15,true,2,0.0009737,0.02274,1.579,1.607
100,1,1.55861e-14,6.53857e-15,2.788,1.194,0.442,3.03883e-15,true,2,0.001041,0.02264,1.58,1.609
200,1,1.55861e-14,6.53857e-15,2.785,1.191,0.442,3.03883e-15,true,2,0.0009655,0.02293,1.582,1.611
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.55861e-14,6.53857e-15,2.811,1.192,0.4579,3.03883e-15,true,2,0.00108,0.02297,1.569,1.599
50,1,1.55861e-14,6.53857e-15,2.778,1.193,0.4579,3.03883e-15,true,2,0.0009965,0.02319,1.567,1.596
100,1,1.55861e-14,6.53857e-15,2.784,1.193,0.4579,3.03883e-15,true,2,0.001022,0.02313,1.568,1.596
200,1,1.55861e-14,6.53857e-15,2.8,1.192,0.4579,3.03883e-15,true,2,0.0009935,0.02371,1.566,1.596
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.55861e-14,6.53857e-15,2.83,1.191,0.4396,3.03883e-15,true,2,0.001052,0.02319,1.588,1.618
50,1,1.55861e-14,6.53857e-15,2.812,1.192,0.4396,3.03883e-15,true,2,0.0009752,0.02292,1.588,1.617
100,1,1.55861e-14,6.53857e-15,2.794,1.193,0.4396,3.03883e-15,true,2,0.001018,0.02308,1.585,1.614
200,1,1.55861e-14,6.53857e-15,2.798,1.193,0.4396,3.03883e-15,true,2,0.00103,0.02371,1.585,1.615
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.992603,0.212171,0.0890085,3.619,1.159,0.4614,0.0105594,false,10,0.0145,0.06987,2.79,2.879
50,0.992711,0.210605,0.0883514,14.25,1.156,0.4614,0.0104342,false,50,0.3074,0.3138,12.92,13.56
100,0.992715,0.210521,0.0883162,27.72,1.161,0.4614,0.0104298,false,100,0.6239,0.5566,25.81,27.01
200,0.992718,0.21052,0.0883159,54.81,1.159,0.4614,0.0104268,false,200,1.251,1.063,51.76,54.11
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.981339,0.330095,0.138479,5.501,1.16,0.4711,0.0235435,false,10,0.01447,0.06946,4.211,4.3
50,1,2.16695e-10,9.09065e-11,12.56,1.158,0.4711,8.1208e-12,true,28,0.102,0.1792,11.09,11.38
100,1,2.16695e-10,9.09065e-11,12.55,1.16,0.4711,8.1208e-12,true,28,0.1014,0.1806,11.08,11.38
200,1,2.16695e-10,9.09065e-11,12.54,1.158,0.4711,8.1208e-12,true,28,0.1007,0.1783,11.08,11.37
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.981339,0.330095,0.138479,5.501,1.159,0.4751,0.0235435,false,10,0.01455,0.07086,4.2,4.29
50,1,2.16695e-10,9.09065e-11,12.53,1.155,0.4751,8.1208e-12,true,28,0.09986,0.1767,11.07,11.35
100,1,2.16695e-10,9.09065e-11,12.56,1.162,0.4751,8.1208e-12,true,28,0.1015,0.1775,11.09,11.38
200,1,2.16695e-10,9.09065e-11,12.55,1.156,0.4751,8.1208e-12,true,28,0.1019,0.18,11.07,11.37
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.981339,0.330095,0.138479,5.49,1.16,0.4918,0.0235435,false,10,0.01453,0.0694,4.178,4.266
50,1,2.16695e-10,9.09065e-11,12.51,1.158,0.4918,8.1208e-12,true,28,0.1014,0.1811,11.04,11.33
100,1,2.16695e-10,9.09065e-11,12.51,1.159,0.4918,8.1208e-12,true,28,0.1014,0.183,11.03,11.32
200,1,2.16695e-10,9.09065e-11,12.51,1.157,0.4918,8.1208e-12,true,28,0.1014,0.1809,11.03,11.32
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,8.16974e-12,3.42731e-12,1.606,0.04574,0.5473,5.03305e-12,true,2,0.001201,0.02267,0.8571,0.8858
50,1,8.16974e-12,3.42731e-12,1.559,0.03927,0.5473,5.03305e-12,true,2,0.0009719,0.02345,0.8574,0.8866
100,1,8.16974e-12,3.42731e-12,1.569,0.03946,0.5473,5.03305e-12,true,2,0.0009676,0.02384,0.8597,0.8898
200,1,8.16974e-12,3.42731e-12,1.574,0.03922,0.5473,5.03305e-12,true,2,0.001004,0.02367,0.8581,0.8878
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.79727e-14,7.53977e-15,2.222,0.04467,0.4729,3.81948e-15,true,2,0.001108,0.02288,1.174,1.203
50,1,1.79727e-14,7.53977e-15,2.195,0.03926,0.4729,3.81948e-15,true,2,0.0009737,0.02343,1.175,1.204
100,1,1.79727e-14,7.53977e-15,2.192,0.03885,0.4729,3.81948e-15,true,2,0.0009719,0.02307,1.176,1.205
200,1,1.79727e-14,7.53977e-15,2.2,0.03908,0.4729,3.81948e-15,true,2,0.0009646,0.02285,1.175,1.204
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.79727e-14,7.53977e-15,2.272,0.04427,0.5068,3.81948e-15,true,2,0.001071,0.02334,1.196,1.225
50,1,1.79727e-14,7.53977e-15,2.218,0.03859,0.5068,3.81948e-15,true,2,0.0009598,0.02295,1.194,1.223
100,1,1.79727e-14,7.53977e-15,2.228,0.03873,0.5068,3.81948e-15,true,2,0.0009891,0.02343,1.194,1.224
200,1,1.79727e-14,7.53977e-15,2.238,0.03858,0.5068,3.81948e-15,true,2,0.0009687,0.02402,1.194,1.225
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.79727e-14,7.53977e-15,2.258,0.04457,0.5356,3.81948e-15,true,2,0.001094,0.02348,1.191,1.22
50,1,1.79727e-14,7.53977e-15,2.228,0.03942,0.5356,3.81948e-15,true,2,0.0009881,0.02348,1.189,1.218
100,1,1.79727e-14,7.53977e-15,2.226,0.03938,0.5356,3.81948e-15,true,2,0.0009781,0.02396,1.192,1.222
200,1,1.79727e-14,7.53977e-15,2.238,0.03876,0.5356,3.81948e-15,true,2,0.0009891,0.02426,1.19,1.221
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,6.52924e-12,2.7391e-12,1.854,0.04449,0.5448,4.12912e-12,true,2,0.001108,0.0231,1.053,1.082
50,1,6.52924e-12,2.7391e-12,1.809,0.03868,0.5448,4.12912e-12,true,2,0.0009873,0.02321,1.054,1.083
100,1,6.52924e-12,2.7391e-12,1.806,0.03911,0.5448,4.12912e-12,true,2,0.0009999,0.02349,1.052,1.082
200,1,6.52924e-12,2.7391e-12,1.813,0.03863,0.5448,4.12912e-12,true,2,0.00101,0.02366,1.057,1.087
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.51939e-14,6.37404e-15,2.563,0.04458,0.4553,2.13224e-15,true,2,0.001083,0.02445,1.416,1.447
50,1,1.51939e-14,6.37404e-15,2.53,0.03889,0.4553,2.13224e-15,true,2,0.0009848,0.02405,1.416,1.446
100,1,1.51939e-14,6.37404e-15,2.522,0.03916,0.4553,2.13224e-15,true,2,0.001034,0.02376,1.417,1.447
200,1,1.51939e-14,6.37404e-15,2.534,0.03874,0.4553,2.13224e-15,true,2,0.001027,0.02361,1.417,1.447
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.51939e-14,6.37404e-15,2.591,0.04486,0.4989,2.13224e-15,true,2,0.001114,0.02464,1.436,1.468
50,1,1.51939e-14,6.37404e-15,2.554,0.0391,0.4989,2.13224e-15,true,2,0.001029,0.02373,1.433,1.463
100,1,1.51939e-14,6.37404e-15,2.569,0.03914,0.4989,2.13224e-15,true,2,0.001129,0.02474,1.451,1.483
200,1,1.51939e-14,6.37404e-15,2.561,0.03887,0.4989,2.13224e-15,true,2,0.0009978,0.02438,1.433,1.463
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.51939e-14,6.37404e-15,2.553,0.04435,0.503,2.13224e-15,true,2,0.001106,0.02402,1.414,1.444
50,1,1.51939e-14,6.37404e-15,2.525,0.0389,0.503,2.13224e-15,true,2,0.001045,0.02379,1.413,1.443
100,1,1.51939e-14,6.37404e-15,2.508,0.03904,0.503,2.13224e-15,true,2,0.000991,0.02407,1.413,1.443
200,1,1.51939e-14,6.37404e-15,2.561,0.03893,0.503,2.13224e-15,true,2,0.001012,0.02402,1.446,1.476
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,8.19145e-12,3.43642e-12,1.649,0.04456,0.5587,5.09649e-12,true,2,0.001074,0.023,0.8962,0.9252
50,1,8.19145e-12,3.43642e-12,1.601,0.039,0.5587,5.09649e-12,true,2,0.0009988,0.02333,0.8977,0.9268
100,1,8.19145e-12,3.43642e-12,1.601,0.03884,0.5587,5.09649e-12,true,2,0.000986,0.0236,0.899,0.9287
200,1,8.19145e-12,3.43642e-12,1.619,0.03896,0.5587,5.09649e-12,true,2,0.0009915,0.02366,0.8983,0.9278
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.76081e-14,7.38683e-15,2.31,0.04489,0.5737,3.28253e-15,true,2,0.001054,0.02331,1.225,1.254
50,1,1.76081e-14,7.38683e-15,2.279,0.03913,0.5737,3.28253e-15,true,2,0.001,0.0237,1.217,1.247
100,1,1.76081e-14,7.38683e-15,2.285,0.03973,0.5737,3.28253e-15,true,2,0.0009735,0.02366,1.219,1.249
200,1,1.76081e-14,7.38683e-15,2.279,0.03915,0.5737,3.28253e-15,true,2,0.0009944,0.02332,1.216,1.245
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.76081e-14,7.38683e-15,2.295,0.04454,0.5331,3.28253e-15,true,2,0.001116,0.02331,1.224,1.253
50,1,1.76081e-14,7.38683e-15,2.266,0.03908,0.5331,3.28253e-15,true,2,0.0009831,0.0237,1.22,1.25
100,1,1.76081e-14,7.38683e-15,2.261,0.03927,0.5331,3.28253e-15,true,2,0.001015,0.02338,1.22,1.249
200,1,1.76081e-14,7.38683e-15,2.262,0.0391,0.5331,3.28253e-15,true,2,0.0009647,0.02346,1.219,1.248
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.76081e-14,7.38683e-15,2.328,0.04447,0.5308,3.28253e-15,true,2,0.001103,0.02384,1.222,1.252
50,1,1.76081e-14,7.38683e-15,2.289,0.03872,0.5308,3.28253e-15,true,2,0.0009802,0.02366,1.221,1.251
100,1,1.76081e-14,7.38683e-15,2.278,0.03846,0.5308,3.28253e-15,true,2,0.0009847,0.02381,1.221,1.251
200,1,1.76081e-14,7.38683e-15,2.284,0.03919,0.5308,3.28253e-15,true,2,0.0009986,0.02431,1.224,1.255
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,6.40626e-12,2.68751e-12,2.196,0.04488,0.7394,4.10217e-12,true,2,0.001136,0.02315,1.335,1.364
50,1,6.40626e-12,2.68751e-12,2.163,0.04513,0.7394,4.10217e-12,true,2,0.001004,0.02356,1.337,1.366
100,1,6.40626e-12,2.68751e-12,2.16,0.04499,0.7394,4.10217e-12,true,2,0.001014,0.02365,1.339,1.369
200,1,6.40626e-12,2.68751e-12,2.16,0.04451,0.7394,4.10217e-12,true,2,0.001013,0.02364,1.335,1.365
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.45575e-14,6.10704e-15,3,0.04456,0.6897,4.22804e-15,true,2,0.001094,0.02357,1.806,1.836
50,1,1.45575e-14,6.10704e-15,2.978,0.04523,0.6897,4.22804e-15,true,2,0.001064,0.02387,1.813,1.843
100,1,1.45575e-14,6.10704e-15,2.97,0.04519,0.6897,4.22804e-15,true,2,0.00105,0.02457,1.808,1.839
200,1,1.45575e-14,6.10704e-15,2.979,0.04481,0.6897,4.22804e-15,true,2,0.001055,0.02368,1.808,1.838
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.45575e-14,6.10704e-15,2.995,0.0448,0.7692,4.22804e-15,true,2,0.001175,0.02395,1.803,1.833
50,1,1.45575e-14,6.10704e-15,2.971,0.04502,0.7692,4.22804e-15,true,2,0.001028,0.0234,1.81,1.839
100,1,1.45575e-14,6.10704e-15,2.964,0.04463,0.7692,4.22804e-15,true,2,0.001017,0.02349,1.812,1.842
200,1,1.45575e-14,6.10704e-15,2.972,0.04534,0.7692,4.22804e-15,true,2,0.001056,0.024,1.807,1.837
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.45575e-14,6.10704e-15,3.009,0.04504,0.7162,4.22804e-15,true,2,0.001115,0.02376,1.791,1.821
50,1,1.45575e-14,6.10704e-15,2.986,0.04449,0.7162,4.22804e-15,true,2,0.00102,0.02373,1.791,1.821
100,1,1.45575e-14,6.10704e-15,2.974,0.04521,0.7162,4.22804e-15,true,2,0.001148,0.02382,1.793,1.823
200,1,1.45575e-14,6.10704e-15,2.991,0.04441,0.7162,4.22804e-15,true,2,0.001001,0.02416,1.793,1.824


==> plots/horeka/gmres_poly_results_w_RACE/12_Aug_2022/Lynx649_reordered.txt <==
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.4579e-12,1.4579e-12,1.314,2.856e-05,18.9,1.4579e-12,true,1,0.02639,0.3121,0.1349,0.5696
50,1,1.4579e-12,1.4579e-12,1.245,1.367e-05,18.9,1.4579e-12,true,1,0.02638,0.3121,0.1359,0.5684
100,1,1.4579e-12,1.4579e-12,1.244,1.301e-05,18.9,1.4579e-12,true,1,0.02654,0.3116,0.136,0.5688
200,1,1.4579e-12,1.4579e-12,1.243,1.176e-05,18.9,1.4579e-12,true,1,0.02634,0.3107,0.136,0.5676
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.4579e-12,1.4579e-12,1.267,1.855e-05,18.56,1.4579e-12,true,1,0.02618,0.3114,0.1352,0.5665
50,1,1.4579e-12,1.4579e-12,1.244,1.254e-05,18.56,1.4579e-12,true,1,0.02636,0.3103,0.1364,0.5677
100,1,1.4579e-12,1.4579e-12,1.244,1.294e-05,18.56,1.4579e-12,true,1,0.02646,0.3117,0.1367,0.5685
200,1,1.4579e-12,1.4579e-12,1.245,1.28e-05,18.56,1.4579e-12,true,1,0.02603,0.3099,0.1364,0.5687
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.4579e-12,1.4579e-12,1.272,1.774e-05,18.63,1.4579e-12,true,1,0.02636,0.3122,0.136,0.5701
50,1,1.4579e-12,1.4579e-12,1.245,1.285e-05,18.63,1.4579e-12,true,1,0.02654,0.3105,0.1358,0.5662
100,1,1.4579e-12,1.4579e-12,1.247,1.344e-05,18.63,1.4579e-12,true,1,0.02654,0.3122,0.1369,0.569
200,1,1.4579e-12,1.4579e-12,1.246,1.251e-05,18.63,1.4579e-12,true,1,0.0263,0.3113,0.1365,0.5677
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.4579e-12,1.4579e-12,1.269,1.839e-05,18.63,1.4579e-12,true,1,0.02629,0.3102,0.1361,0.5659
50,1,1.4579e-12,1.4579e-12,1.249,1.235e-05,18.63,1.4579e-12,true,1,0.02643,0.3141,0.1364,0.5714
100,1,1.4579e-12,1.4579e-12,1.242,1.33e-05,18.63,1.4579e-12,true,1,0.02627,0.3107,0.1345,0.5661
200,1,1.4579e-12,1.4579e-12,1.241,1.28e-05,18.63,1.4579e-12,true,1,0.02633,0.3112,0.1349,0.5662
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.45812e-12,1.45812e-12,1.277,2.025e-05,26.43,1.45812e-12,true,1,0.02709,0.3091,0.1487,0.5785
50,1,1.45812e-12,1.45812e-12,1.254,1.352e-05,26.43,1.45812e-12,true,1,0.02679,0.3095,0.1484,0.579
100,1,1.45812e-12,1.45812e-12,1.257,1.283e-05,26.43,1.45812e-12,true,1,0.02669,0.31,0.1481,0.5795
200,1,1.45812e-12,1.45812e-12,1.255,1.244e-05,26.43,1.45812e-12,true,1,0.02678,0.3104,0.1507,0.5809
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.45812e-12,1.45812e-12,1.275,1.992e-05,26.56,1.45812e-12,true,1,0.02653,0.3086,0.1479,0.5772
50,1,1.45812e-12,1.45812e-12,1.251,1.333e-05,26.56,1.45812e-12,true,1,0.02651,0.3089,0.1489,0.5786
100,1,1.45812e-12,1.45812e-12,1.256,1.252e-05,26.56,1.45812e-12,true,1,0.02649,0.3106,0.1496,0.5806
200,1,1.45812e-12,1.45812e-12,1.254,1.328e-05,26.56,1.45812e-12,true,1,0.0263,0.3094,0.148,0.5799
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.45812e-12,1.45812e-12,1.28,1.984e-05,26.6,1.45812e-12,true,1,0.02638,0.3084,0.1484,0.5765
50,1,1.45812e-12,1.45812e-12,1.256,1.275e-05,26.6,1.45812e-12,true,1,0.02643,0.3126,0.148,0.5812
100,1,1.45812e-12,1.45812e-12,1.252,1.414e-05,26.6,1.45812e-12,true,1,0.02637,0.3083,0.1495,0.5778
200,1,1.45812e-12,1.45812e-12,1.252,1.301e-05,26.6,1.45812e-12,true,1,0.02636,0.3097,0.1484,0.5771
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.45812e-12,1.45812e-12,1.273,2.049e-05,26.63,1.45812e-12,true,1,0.02659,0.3116,0.1483,0.5803
50,1,1.45812e-12,1.45812e-12,1.251,1.188e-05,26.63,1.45812e-12,true,1,0.02649,0.309,0.1504,0.5799
100,1,1.45812e-12,1.45812e-12,1.251,1.305e-05,26.63,1.45812e-12,true,1,0.02611,0.3087,0.1508,0.58
200,1,1.45812e-12,1.45812e-12,1.248,1.253e-05,26.63,1.45812e-12,true,1,0.02645,0.3092,0.1494,0.5784
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.4579e-12,1.4579e-12,1.337,2.267e-05,45.02,1.4579e-12,true,1,0.02694,0.3065,0.1636,0.592
50,1,1.4579e-12,1.4579e-12,1.259,1.4e-05,45.02,1.4579e-12,true,1,0.02648,0.3059,0.1648,0.592
100,1,1.4579e-12,1.4579e-12,1.255,1.372e-05,45.02,1.4579e-12,true,1,0.02643,0.3055,0.1626,0.5891
200,1,1.4579e-12,1.4579e-12,1.26,1.463e-05,45.02,1.4579e-12,true,1,0.02653,0.3067,0.1635,0.5921
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.4579e-12,1.4579e-12,1.285,2.119e-05,45.44,1.4579e-12,true,1,0.02666,0.3043,0.1637,0.5888
50,1,1.4579e-12,1.4579e-12,1.261,1.211e-05,45.44,1.4579e-12,true,1,0.0266,0.3053,0.1634,0.5897
100,1,1.4579e-12,1.4579e-12,1.261,1.477e-05,45.44,1.4579e-12,true,1,0.02647,0.3047,0.1636,0.5892
200,1,1.4579e-12,1.4579e-12,1.262,1.304e-05,45.44,1.4579e-12,true,1,0.02659,0.3053,0.1651,0.5907
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.4579e-12,1.4579e-12,1.294,2.063e-05,45.3,1.4579e-12,true,1,0.02673,0.316,0.1645,0.6022
50,1,1.4579e-12,1.4579e-12,1.268,1.485e-05,45.3,1.4579e-12,true,1,0.02673,0.3158,0.1637,0.6001
100,1,1.4579e-12,1.4579e-12,1.272,1.39e-05,45.3,1.4579e-12,true,1,0.02648,0.3158,0.1638,0.6005
200,1,1.4579e-12,1.4579e-12,1.269,1.503e-05,45.3,1.4579e-12,true,1,0.02633,0.316,0.1648,0.6018
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.4579e-12,1.4579e-12,1.337,2.115e-05,45.24,1.4579e-12,true,1,0.02641,0.3039,0.1634,0.5874
50,1,1.4579e-12,1.4579e-12,1.251,1.361e-05,45.24,1.4579e-12,true,1,0.02629,0.3038,0.1645,0.5878
100,1,1.4579e-12,1.4579e-12,1.25,1.322e-05,45.24,1.4579e-12,true,1,0.0262,0.3032,0.163,0.5865
200,1,1.4579e-12,1.4579e-12,1.254,1.428e-05,45.24,1.4579e-12,true,1,0.02619,0.3033,0.1627,0.5878
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.70007e-13,4.70007e-13,4.791,0.1103,18.56,4.78835e-13,true,2,0.05934,0.4222,1.631,2.263
50,1,4.70007e-13,4.70007e-13,4.677,0.1093,18.56,4.78835e-13,true,2,0.0593,0.4159,1.635,2.216
100,1,4.70007e-13,4.70007e-13,4.573,0.1089,18.56,4.78835e-13,true,2,0.05946,0.4167,1.64,2.222
200,1,4.70007e-13,4.70007e-13,4.677,0.1094,18.56,4.78835e-13,true,2,0.05984,0.4174,1.634,2.218
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.70007e-13,4.70007e-13,4.822,0.1098,18.52,4.78835e-13,true,2,0.06031,0.4189,1.632,2.219
50,1,4.70007e-13,4.70007e-13,4.673,0.1109,18.52,4.78835e-13,true,2,0.06028,0.4162,1.635,2.217
100,1,4.70007e-13,4.70007e-13,4.77,0.1173,18.52,4.78835e-13,true,2,0.06019,0.4169,1.629,2.213
200,1,4.70007e-13,4.70007e-13,4.733,0.1093,18.52,4.78835e-13,true,2,0.06041,0.4148,1.627,2.208
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.70007e-13,4.70007e-13,4.924,0.11,18.54,4.78835e-13,true,2,0.06069,0.4164,1.632,2.215
50,1,4.70007e-13,4.70007e-13,4.868,0.1111,18.54,4.78835e-13,true,2,0.05985,0.4147,1.629,2.21
100,1,4.70007e-13,4.70007e-13,4.842,0.1092,18.54,4.78835e-13,true,2,0.05973,0.4166,1.629,2.212
200,1,4.70007e-13,4.70007e-13,4.85,0.1093,18.54,4.78835e-13,true,2,0.06056,0.4196,1.632,2.219
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.70007e-13,4.70007e-13,4.88,0.1095,18.46,4.78835e-13,true,2,0.06144,0.4161,1.629,2.213
50,1,4.70007e-13,4.70007e-13,4.851,0.1093,18.46,4.78835e-13,true,2,0.06079,0.4164,1.647,2.229
100,1,4.70007e-13,4.70007e-13,4.743,0.1095,18.46,4.78835e-13,true,2,0.06015,0.4146,1.633,2.213
200,1,4.70007e-13,4.70007e-13,4.786,0.1096,18.46,4.78835e-13,true,2,0.06045,0.4153,1.635,2.218
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.7054e-13,4.7054e-13,4.852,0.1092,26.85,4.79359e-13,true,2,0.06012,0.4144,1.673,2.254
50,1,4.7054e-13,4.7054e-13,4.871,0.1097,26.85,4.79359e-13,true,2,0.06064,0.4139,1.672,2.253
100,1,4.7054e-13,4.7054e-13,4.798,0.1091,26.85,4.79359e-13,true,2,0.05967,0.4147,1.668,2.25
200,1,4.7054e-13,4.7054e-13,4.84,0.1096,26.85,4.79359e-13,true,2,0.06018,0.4147,1.669,2.251
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.7054e-13,4.7054e-13,4.851,0.1095,26.78,4.79359e-13,true,2,0.06046,0.4115,1.672,2.251
50,1,4.7054e-13,4.7054e-13,4.881,0.1095,26.78,4.79359e-13,true,2,0.06076,0.4107,1.669,2.246
100,1,4.7054e-13,4.7054e-13,4.838,0.1094,26.78,4.79359e-13,true,2,0.06057,0.4108,1.672,2.251
200,1,4.7054e-13,4.7054e-13,4.905,0.1096,26.78,4.79359e-13,true,2,0.06123,0.4114,1.672,2.251
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.7054e-13,4.7054e-13,4.919,0.1094,26.41,4.79359e-13,true,2,0.0611,0.413,1.69,2.27
50,1,4.7054e-13,4.7054e-13,4.879,0.1125,26.41,4.79359e-13,true,2,0.06015,0.4114,1.668,2.245
100,1,4.7054e-13,4.7054e-13,4.845,0.1098,26.41,4.79359e-13,true,2,0.06069,0.4134,1.671,2.251
200,1,4.7054e-13,4.7054e-13,4.928,0.1098,26.41,4.79359e-13,true,2,0.06073,0.412,1.668,2.246
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.7054e-13,4.7054e-13,4.881,0.1096,26.76,4.79359e-13,true,2,0.0608,0.4143,1.677,2.258
50,1,4.7054e-13,4.7054e-13,4.861,0.1097,26.76,4.79359e-13,true,2,0.06118,0.4179,1.675,2.259
100,1,4.7054e-13,4.7054e-13,4.874,0.1094,26.76,4.79359e-13,true,2,0.06142,0.4156,1.679,2.261
200,1,4.7054e-13,4.7054e-13,4.931,0.1099,26.76,4.79359e-13,true,2,0.06065,0.4147,1.675,2.256
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.69901e-13,4.69901e-13,4.955,0.1094,45.32,4.78732e-13,true,2,0.05983,0.4091,1.751,2.325
50,1,4.69901e-13,4.69901e-13,5.094,0.1128,45.32,4.78732e-13,true,2,0.06018,0.4111,1.75,2.328
100,1,4.69901e-13,4.69901e-13,4.993,0.1094,45.32,4.78732e-13,true,2,0.06048,0.4081,1.753,2.327
200,1,4.69901e-13,4.69901e-13,5.05,0.1101,45.32,4.78732e-13,true,2,0.06069,0.4102,1.755,2.334
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.69901e-13,4.69901e-13,4.925,0.1096,45.42,4.78732e-13,true,2,0.05978,0.4061,1.749,2.322
50,1,4.69901e-13,4.69901e-13,4.91,0.1092,45.42,4.78732e-13,true,2,0.06034,0.4099,1.751,2.328
100,1,4.69901e-13,4.69901e-13,4.976,0.1093,45.42,4.78732e-13,true,2,0.06104,0.41,1.748,2.327
200,1,4.69901e-13,4.69901e-13,4.925,0.1095,45.42,4.78732e-13,true,2,0.06016,0.4074,1.754,2.327
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.69901e-13,4.69901e-13,4.894,0.1092,45.28,4.78732e-13,true,2,0.06055,0.4061,1.753,2.327
50,1,4.69901e-13,4.69901e-13,4.941,0.1094,45.28,4.78732e-13,true,2,0.06048,0.4053,1.752,2.324
100,1,4.69901e-13,4.69901e-13,4.978,0.1091,45.28,4.78732e-13,true,2,0.06042,0.4081,1.751,2.326
200,1,4.69901e-13,4.69901e-13,4.991,0.1095,45.28,4.78732e-13,true,2,0.06097,0.4049,1.751,2.324
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.69901e-13,4.69901e-13,4.916,0.1093,45.82,4.78732e-13,true,2,0.05956,0.4085,1.749,2.324
50,1,4.69901e-13,4.69901e-13,4.883,0.1094,45.82,4.78732e-13,true,2,0.06019,0.4089,1.753,2.328
100,1,4.69901e-13,4.69901e-13,4.988,0.1092,45.82,4.78732e-13,true,2,0.05951,0.4083,1.751,2.326
200,1,4.69901e-13,4.69901e-13,5.072,0.1106,45.82,4.78732e-13,true,2,0.06072,0.408,1.749,2.325
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,6.10074e-13,6.10074e-13,5.917,24.02,12.25,8.28353e-13,true,2,0.05916,0.4204,3.128,3.714
50,1,6.10074e-13,6.10074e-13,5.867,24.01,12.25,8.28353e-13,true,2,0.05941,0.4186,3.126,3.709
100,1,6.10074e-13,6.10074e-13,5.872,24.02,12.25,8.28353e-13,true,2,0.05934,0.42,3.126,3.711
200,1,6.10074e-13,6.10074e-13,5.882,24.01,12.25,8.28353e-13,true,2,0.05929,0.4206,3.134,3.721
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,6.10074e-13,6.10074e-13,5.934,24.01,12.27,8.28353e-13,true,2,0.0592,0.4175,3.133,3.717
50,1,6.10074e-13,6.10074e-13,5.875,24.02,12.27,8.28353e-13,true,2,0.05907,0.4185,3.133,3.717
100,1,6.10074e-13,6.10074e-13,5.88,24.04,12.27,8.28353e-13,true,2,0.05969,0.4201,3.137,3.722
200,1,6.10074e-13,6.10074e-13,5.873,24.02,12.27,8.28353e-13,true,2,0.05928,0.4175,3.134,3.715
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,6.10074e-13,6.10074e-13,5.906,24.02,12.11,8.28353e-13,true,2,0.05913,0.4165,3.125,3.707
50,1,6.10074e-13,6.10074e-13,5.863,24.01,12.11,8.28353e-13,true,2,0.05888,0.4169,3.125,3.705
100,1,6.10074e-13,6.10074e-13,5.873,24.03,12.11,8.28353e-13,true,2,0.05937,0.4199,3.128,3.712
200,1,6.10074e-13,6.10074e-13,5.869,24.02,12.11,8.28353e-13,true,2,0.05895,0.4175,3.132,3.714
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,6.10074e-13,6.10074e-13,5.929,24.02,12.27,8.28353e-13,true,2,0.05901,0.4191,3.142,3.726
50,1,6.10074e-13,6.10074e-13,5.881,24.02,12.27,8.28353e-13,true,2,0.05889,0.4184,3.139,3.724
100,1,6.10074e-13,6.10074e-13,5.895,24.02,12.27,8.28353e-13,true,2,0.05916,0.4199,3.151,3.735
200,1,6.10074e-13,6.10074e-13,5.883,24.02,12.27,8.28353e-13,true,2,0.05954,0.4179,3.139,3.723
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,3.75171e-12,3.75171e-12,6.719,23.78,26.53,3.76663e-12,true,3,0.1077,0.516,3.77,4.518
50,1,3.75171e-12,3.75171e-12,6.675,23.79,26.53,3.76663e-12,true,3,0.1078,0.515,3.782,4.521
100,1,3.75171e-12,3.75171e-12,6.671,23.8,26.53,3.76663e-12,true,3,0.1085,0.516,3.774,4.516
200,1,3.75171e-12,3.75171e-12,6.674,23.79,26.53,3.76663e-12,true,3,0.1084,0.5143,3.775,4.515
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,3.75171e-12,3.75171e-12,6.714,23.82,26.53,3.76663e-12,true,3,0.108,0.5212,3.766,4.513
50,1,3.75171e-12,3.75171e-12,6.68,23.81,26.53,3.76663e-12,true,3,0.1082,0.5184,3.775,4.519
100,1,3.75171e-12,3.75171e-12,6.691,23.8,26.53,3.76663e-12,true,3,0.1095,0.5164,3.775,4.52
200,1,3.75171e-12,3.75171e-12,6.68,23.81,26.53,3.76663e-12,true,3,0.1078,0.5179,3.77,4.514
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,3.75171e-12,3.75171e-12,6.704,23.8,26.92,3.76663e-12,true,3,0.1085,0.5131,3.768,4.507
50,1,3.75171e-12,3.75171e-12,6.683,23.81,26.92,3.76663e-12,true,3,0.109,0.5211,3.78,4.526
100,1,3.75171e-12,3.75171e-12,6.676,23.81,26.92,3.76663e-12,true,3,0.1087,0.5149,3.776,4.518
200,1,3.75171e-12,3.75171e-12,6.678,23.8,26.92,3.76663e-12,true,3,0.1087,0.5151,3.779,4.52
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,3.75171e-12,3.75171e-12,6.727,23.8,26.76,3.76663e-12,true,3,0.1079,0.5233,3.772,4.522
50,1,3.75171e-12,3.75171e-12,6.686,23.81,26.76,3.76663e-12,true,3,0.1086,0.5176,3.78,4.523
100,1,3.75171e-12,3.75171e-12,6.683,23.79,26.76,3.76663e-12,true,3,0.1074,0.5191,3.776,4.519
200,1,3.75171e-12,3.75171e-12,6.678,23.8,26.76,3.76663e-12,true,3,0.1089,0.5179,3.771,4.514
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.61092e-13,4.61092e-13,7.001,1.02,19.95,4.64336e-13,true,2,0.05899,0.4187,3.833,4.416
50,1,4.61092e-13,4.61092e-13,6.779,1.014,19.95,4.64336e-13,true,2,0.05942,0.4194,3.833,4.418
100,1,4.61092e-13,4.61092e-13,6.788,1.017,19.95,4.64336e-13,true,2,0.05924,0.4175,3.841,4.424
200,1,4.61092e-13,4.61092e-13,6.784,1.017,19.95,4.64336e-13,true,2,0.0592,0.4168,3.837,4.42
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.61092e-13,4.61092e-13,6.984,1.016,19.72,4.64336e-13,true,2,0.0591,0.4149,3.832,4.411
50,1,4.61092e-13,4.61092e-13,6.781,1.019,19.72,4.64336e-13,true,2,0.05909,0.4172,3.832,4.414
100,1,4.61092e-13,4.61092e-13,6.772,1.018,19.72,4.64336e-13,true,2,0.05932,0.4186,3.832,4.415
200,1,4.61092e-13,4.61092e-13,6.771,1.017,19.72,4.64336e-13,true,2,0.05943,0.4172,3.831,4.414


==> plots/horeka/gmres_poly_results_w_RACE/12_Aug_2022/Lynx649_reordered_RCM.txt <==
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.4579e-12,1.4579e-12,1.286,2.852e-05,18.05,1.4579e-12,true,1,0.02636,0.2975,0.1335,0.5523
50,1,1.4579e-12,1.4579e-12,1.204,1.236e-05,18.05,1.4579e-12,true,1,0.02598,0.2972,0.1344,0.5515
100,1,1.4579e-12,1.4579e-12,1.21,1.275e-05,18.05,1.4579e-12,true,1,0.02608,0.2979,0.1364,0.5555
200,1,1.4579e-12,1.4579e-12,1.206,1.276e-05,18.05,1.4579e-12,true,1,0.02627,0.2972,0.1346,0.5524
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.4579e-12,1.4579e-12,1.223,1.886e-05,18.29,1.4579e-12,true,1,0.02628,0.2961,0.1357,0.5533
50,1,1.4579e-12,1.4579e-12,1.205,1.358e-05,18.29,1.4579e-12,true,1,0.02637,0.2973,0.1337,0.5508
100,1,1.4579e-12,1.4579e-12,1.204,1.329e-05,18.29,1.4579e-12,true,1,0.0265,0.2969,0.1342,0.5523
200,1,1.4579e-12,1.4579e-12,1.203,1.312e-05,18.29,1.4579e-12,true,1,0.02644,0.297,0.1341,0.5505
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.4579e-12,1.4579e-12,1.227,2.08e-05,18.17,1.4579e-12,true,1,0.02632,0.297,0.136,0.556
50,1,1.4579e-12,1.4579e-12,1.207,1.261e-05,18.17,1.4579e-12,true,1,0.02618,0.2976,0.1352,0.5532
100,1,1.4579e-12,1.4579e-12,1.206,1.22e-05,18.17,1.4579e-12,true,1,0.0265,0.2976,0.135,0.5533
200,1,1.4579e-12,1.4579e-12,1.205,1.327e-05,18.17,1.4579e-12,true,1,0.02617,0.2973,0.1343,0.5522
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.4579e-12,1.4579e-12,1.221,2.135e-05,18.28,1.4579e-12,true,1,0.02638,0.2978,0.1342,0.5525
50,1,1.4579e-12,1.4579e-12,1.205,1.354e-05,18.28,1.4579e-12,true,1,0.02629,0.2963,0.1342,0.5501
100,1,1.4579e-12,1.4579e-12,1.203,1.303e-05,18.28,1.4579e-12,true,1,0.02635,0.2962,0.133,0.5488
200,1,1.4579e-12,1.4579e-12,1.206,1.414e-05,18.28,1.4579e-12,true,1,0.02623,0.2964,0.1366,0.5531
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.4579e-12,1.4579e-12,1.262,1.988e-05,25.98,1.4579e-12,true,1,0.02636,0.2956,0.1487,0.5641
50,1,1.4579e-12,1.4579e-12,1.217,1.32e-05,25.98,1.4579e-12,true,1,0.02622,0.2955,0.1487,0.5661
100,1,1.4579e-12,1.4579e-12,1.217,1.465e-05,25.98,1.4579e-12,true,1,0.02645,0.2957,0.148,0.5644
200,1,1.4579e-12,1.4579e-12,1.219,1.357e-05,25.98,1.4579e-12,true,1,0.02632,0.2958,0.1513,0.5674
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.4579e-12,1.4579e-12,1.258,2.008e-05,26.02,1.4579e-12,true,1,0.02602,0.295,0.1494,0.5621
50,1,1.4579e-12,1.4579e-12,1.22,1.273e-05,26.02,1.4579e-12,true,1,0.02631,0.2951,0.1492,0.5626
100,1,1.4579e-12,1.4579e-12,1.222,1.328e-05,26.02,1.4579e-12,true,1,0.02601,0.2957,0.1482,0.5643
200,1,1.4579e-12,1.4579e-12,1.224,1.491e-05,26.02,1.4579e-12,true,1,0.02656,0.2955,0.1495,0.5652
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.4579e-12,1.4579e-12,1.264,1.832e-05,26.29,1.4579e-12,true,1,0.02649,0.2951,0.1487,0.5637
50,1,1.4579e-12,1.4579e-12,1.213,1.303e-05,26.29,1.4579e-12,true,1,0.02657,0.295,0.148,0.5632
100,1,1.4579e-12,1.4579e-12,1.217,1.443e-05,26.29,1.4579e-12,true,1,0.02613,0.2964,0.1494,0.5666
200,1,1.4579e-12,1.4579e-12,1.215,1.347e-05,26.29,1.4579e-12,true,1,0.02624,0.2951,0.1488,0.5645
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.4579e-12,1.4579e-12,1.26,2.033e-05,26.09,1.4579e-12,true,1,0.02655,0.2965,0.1479,0.5649
50,1,1.4579e-12,1.4579e-12,1.217,1.21e-05,26.09,1.4579e-12,true,1,0.02627,0.296,0.1492,0.5657
100,1,1.4579e-12,1.4579e-12,1.218,1.376e-05,26.09,1.4579e-12,true,1,0.02617,0.2959,0.1488,0.5651
200,1,1.4579e-12,1.4579e-12,1.217,1.267e-05,26.09,1.4579e-12,true,1,0.02604,0.2956,0.1497,0.5647
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.45812e-12,1.45812e-12,1.27,2.09e-05,37.38,1.45812e-12,true,1,0.0266,0.2943,0.1643,0.5786
50,1,1.45812e-12,1.45812e-12,1.228,1.494e-05,37.38,1.45812e-12,true,1,0.02651,0.2945,0.162,0.5771
100,1,1.45812e-12,1.45812e-12,1.226,1.322e-05,37.38,1.45812e-12,true,1,0.02643,0.2937,0.1622,0.5766
200,1,1.45812e-12,1.45812e-12,1.225,1.507e-05,37.38,1.45812e-12,true,1,0.02626,0.2938,0.164,0.5768
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.45812e-12,1.45812e-12,1.252,2.098e-05,37.38,1.45812e-12,true,1,0.02619,0.2951,0.1615,0.5774
50,1,1.45812e-12,1.45812e-12,1.231,1.617e-05,37.38,1.45812e-12,true,1,0.02597,0.2949,0.1634,0.5788
100,1,1.45812e-12,1.45812e-12,1.226,1.329e-05,37.38,1.45812e-12,true,1,0.02621,0.2943,0.161,0.5748
200,1,1.45812e-12,1.45812e-12,1.229,1.314e-05,37.38,1.45812e-12,true,1,0.02607,0.2937,0.1631,0.5764
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.45812e-12,1.45812e-12,1.251,2.326e-05,37.07,1.45812e-12,true,1,0.02625,0.2942,0.1631,0.5765
50,1,1.45812e-12,1.45812e-12,1.227,1.948e-05,37.07,1.45812e-12,true,1,0.02631,0.2943,0.1625,0.576
100,1,1.45812e-12,1.45812e-12,1.23,1.374e-05,37.07,1.45812e-12,true,1,0.02616,0.2954,0.1643,0.5779
200,1,1.45812e-12,1.45812e-12,1.227,1.423e-05,37.07,1.45812e-12,true,1,0.02635,0.2945,0.1626,0.5759
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,1.45812e-12,1.45812e-12,1.249,2.144e-05,37.07,1.45812e-12,true,1,0.02606,0.2939,0.1623,0.5756
50,1,1.45812e-12,1.45812e-12,1.225,1.502e-05,37.07,1.45812e-12,true,1,0.02656,0.2943,0.1614,0.5748
100,1,1.45812e-12,1.45812e-12,1.225,1.385e-05,37.07,1.45812e-12,true,1,0.02621,0.2939,0.1626,0.5763
200,1,1.45812e-12,1.45812e-12,1.225,1.467e-05,37.07,1.45812e-12,true,1,0.0261,0.2935,0.1622,0.5763
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.7043e-13,4.7043e-13,4.722,0.114,18.36,4.79251e-13,true,2,0.05928,0.3967,1.626,2.259
50,1,4.7043e-13,4.7043e-13,4.505,0.1085,18.36,4.79251e-13,true,2,0.05897,0.3961,1.625,2.185
100,1,4.7043e-13,4.7043e-13,4.571,0.1083,18.36,4.79251e-13,true,2,0.05999,0.3984,1.622,2.186
200,1,4.7043e-13,4.7043e-13,4.624,0.1086,18.36,4.79251e-13,true,2,0.05995,0.3968,1.627,2.191
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.7043e-13,4.7043e-13,4.673,0.1088,18.29,4.79251e-13,true,2,0.05983,0.3972,1.627,2.189
50,1,4.7043e-13,4.7043e-13,4.583,0.1083,18.29,4.79251e-13,true,2,0.05988,0.3973,1.625,2.187
100,1,4.7043e-13,4.7043e-13,4.594,0.1086,18.29,4.79251e-13,true,2,0.05999,0.3978,1.627,2.191
200,1,4.7043e-13,4.7043e-13,4.649,0.1086,18.29,4.79251e-13,true,2,0.06,0.3969,1.623,2.186
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.7043e-13,4.7043e-13,4.76,0.1091,18.47,4.79251e-13,true,2,0.05962,0.3964,1.626,2.188
50,1,4.7043e-13,4.7043e-13,4.568,0.1095,18.47,4.79251e-13,true,2,0.05969,0.3981,1.622,2.185
100,1,4.7043e-13,4.7043e-13,4.678,0.1087,18.47,4.79251e-13,true,2,0.05988,0.3966,1.624,2.186
200,1,4.7043e-13,4.7043e-13,4.586,0.1087,18.47,4.79251e-13,true,2,0.06059,0.3972,1.622,2.185
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.7043e-13,4.7043e-13,4.727,0.1094,18.28,4.79251e-13,true,2,0.06015,0.3972,1.621,2.185
50,1,4.7043e-13,4.7043e-13,4.632,0.1084,18.28,4.79251e-13,true,2,0.06101,0.3975,1.624,2.188
100,1,4.7043e-13,4.7043e-13,4.822,0.1089,18.28,4.79251e-13,true,2,0.06018,0.3976,1.624,2.187
200,1,4.7043e-13,4.7043e-13,4.609,0.1099,18.28,4.79251e-13,true,2,0.06054,0.3983,1.624,2.189
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.7063e-13,4.7063e-13,4.856,0.1084,26.35,4.79448e-13,true,2,0.05993,0.3952,1.677,2.239
50,1,4.7063e-13,4.7063e-13,4.723,0.1087,26.35,4.79448e-13,true,2,0.0604,0.3947,1.672,2.232
100,1,4.7063e-13,4.7063e-13,4.734,0.1085,26.35,4.79448e-13,true,2,0.06128,0.3948,1.676,2.238
200,1,4.7063e-13,4.7063e-13,4.696,0.1095,26.35,4.79448e-13,true,2,0.06121,0.3965,1.669,2.232
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.7063e-13,4.7063e-13,4.778,0.1089,26.08,4.79448e-13,true,2,0.06041,0.3981,1.669,2.234
50,1,4.7063e-13,4.7063e-13,4.688,0.1088,26.08,4.79448e-13,true,2,0.06016,0.3963,1.67,2.233
100,1,4.7063e-13,4.7063e-13,4.782,0.1087,26.08,4.79448e-13,true,2,0.06121,0.3966,1.68,2.243
200,1,4.7063e-13,4.7063e-13,4.763,0.1087,26.08,4.79448e-13,true,2,0.06003,0.3965,1.671,2.235
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.7063e-13,4.7063e-13,4.76,0.1087,26.03,4.79448e-13,true,2,0.06138,0.3965,1.673,2.238
50,1,4.7063e-13,4.7063e-13,4.649,0.1085,26.03,4.79448e-13,true,2,0.06073,0.3962,1.673,2.236
100,1,4.7063e-13,4.7063e-13,4.745,0.1082,26.03,4.79448e-13,true,2,0.06039,0.3953,1.672,2.233
200,1,4.7063e-13,4.7063e-13,4.746,0.1084,26.03,4.79448e-13,true,2,0.06014,0.396,1.674,2.236
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.7063e-13,4.7063e-13,4.745,0.1169,26.09,4.79448e-13,true,2,0.06012,0.3944,1.666,2.226
50,1,4.7063e-13,4.7063e-13,4.648,0.1175,26.09,4.79448e-13,true,2,0.05986,0.3949,1.666,2.227
100,1,4.7063e-13,4.7063e-13,4.664,0.1167,26.09,4.79448e-13,true,2,0.06108,0.3942,1.666,2.227
200,1,4.7063e-13,4.7063e-13,4.676,0.1165,26.09,4.79448e-13,true,2,0.06007,0.3955,1.669,2.229
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.70741e-13,4.70741e-13,4.94,0.109,37.01,4.79556e-13,true,2,0.05925,0.393,1.726,2.283
50,1,4.70741e-13,4.70741e-13,4.699,0.1087,37.01,4.79556e-13,true,2,0.05983,0.3939,1.729,2.289
100,1,4.70741e-13,4.70741e-13,4.872,0.109,37.01,4.79556e-13,true,2,0.05984,0.3951,1.733,2.293
200,1,4.70741e-13,4.70741e-13,4.747,0.1086,37.01,4.79556e-13,true,2,0.06004,0.3946,1.725,2.287
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.70741e-13,4.70741e-13,4.814,0.1085,37.21,4.79556e-13,true,2,0.05956,0.393,1.731,2.288
50,1,4.70741e-13,4.70741e-13,4.835,0.1083,37.21,4.79556e-13,true,2,0.05932,0.3931,1.737,2.296
100,1,4.70741e-13,4.70741e-13,4.759,0.1088,37.21,4.79556e-13,true,2,0.06007,0.3932,1.731,2.291
200,1,4.70741e-13,4.70741e-13,4.848,0.1089,37.21,4.79556e-13,true,2,0.06057,0.3936,1.736,2.297
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.70741e-13,4.70741e-13,4.838,0.1088,37.23,4.79556e-13,true,2,0.06112,0.3942,1.734,2.296
50,1,4.70741e-13,4.70741e-13,4.897,0.1087,37.23,4.79556e-13,true,2,0.06037,0.396,1.74,2.303
100,1,4.70741e-13,4.70741e-13,4.777,0.1091,37.23,4.79556e-13,true,2,0.06046,0.3942,1.736,2.296
200,1,4.70741e-13,4.70741e-13,4.879,0.1092,37.23,4.79556e-13,true,2,0.06122,0.3954,1.74,2.302
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.70741e-13,4.70741e-13,4.823,0.1088,37.26,4.79556e-13,true,2,0.06057,0.3953,1.732,2.294
50,1,4.70741e-13,4.70741e-13,4.852,0.1087,37.26,4.79556e-13,true,2,0.0601,0.3945,1.735,2.298
100,1,4.70741e-13,4.70741e-13,4.899,0.1085,37.26,4.79556e-13,true,2,0.06,0.3953,1.729,2.288
200,1,4.70741e-13,4.70741e-13,4.886,0.1084,37.26,4.79556e-13,true,2,0.06059,0.3936,1.736,2.295
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.75042e-13,4.75042e-13,5.852,23.63,12.11,5.06387e-13,true,2,0.05981,0.3993,3.122,3.686
50,1,4.75042e-13,4.75042e-13,5.796,23.63,12.11,5.06387e-13,true,2,0.05939,0.3985,3.127,3.691
100,1,4.75042e-13,4.75042e-13,5.801,23.63,12.11,5.06387e-13,true,2,0.05924,0.3987,3.134,3.696
200,1,4.75042e-13,4.75042e-13,5.789,23.64,12.11,5.06387e-13,true,2,0.05911,0.3977,3.123,3.685
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.75042e-13,4.75042e-13,5.839,23.63,12.14,5.06387e-13,true,2,0.05956,0.3972,3.129,3.691
50,1,4.75042e-13,4.75042e-13,5.803,23.64,12.14,5.06387e-13,true,2,0.05888,0.3974,3.133,3.695
100,1,4.75042e-13,4.75042e-13,5.799,23.65,12.14,5.06387e-13,true,2,0.05929,0.3974,3.131,3.693
200,1,4.75042e-13,4.75042e-13,5.805,23.64,12.14,5.06387e-13,true,2,0.05919,0.3978,3.132,3.695
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.75042e-13,4.75042e-13,5.845,23.63,12.11,5.06387e-13,true,2,0.0587,0.3978,3.128,3.69
50,1,4.75042e-13,4.75042e-13,5.798,23.64,12.11,5.06387e-13,true,2,0.05895,0.398,3.124,3.687
100,1,4.75042e-13,4.75042e-13,5.815,23.66,12.11,5.06387e-13,true,2,0.05859,0.4003,3.138,3.702
200,1,4.75042e-13,4.75042e-13,5.806,23.65,12.11,5.06387e-13,true,2,0.05917,0.3998,3.132,3.696
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.75042e-13,4.75042e-13,5.85,23.63,12.09,5.06387e-13,true,2,0.05962,0.3987,3.124,3.688
50,1,4.75042e-13,4.75042e-13,5.795,23.63,12.09,5.06387e-13,true,2,0.05908,0.3977,3.129,3.691
100,1,4.75042e-13,4.75042e-13,5.808,23.64,12.09,5.06387e-13,true,2,0.05918,0.3973,3.135,3.698
200,1,4.75042e-13,4.75042e-13,5.8,23.65,12.09,5.06387e-13,true,2,0.05882,0.398,3.131,3.694
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.1805e-12,4.1805e-12,6.693,23.61,26.41,4.20175e-12,true,3,0.1081,0.4966,3.772,4.529
50,1,4.1805e-12,4.1805e-12,6.609,23.61,26.41,4.20175e-12,true,3,0.1085,0.4965,3.768,4.49
100,1,4.1805e-12,4.1805e-12,6.613,23.61,26.41,4.20175e-12,true,3,0.1081,0.4969,3.774,4.495
200,1,4.1805e-12,4.1805e-12,6.61,23.6,26.41,4.20175e-12,true,3,0.108,0.4961,3.773,4.495
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.1805e-12,4.1805e-12,6.656,23.58,26.28,4.20175e-12,true,3,0.1083,0.4967,3.754,4.475
50,1,4.1805e-12,4.1805e-12,6.586,23.59,26.28,4.20175e-12,true,3,0.1086,0.4962,3.751,4.473
100,1,4.1805e-12,4.1805e-12,6.588,23.59,26.28,4.20175e-12,true,3,0.1078,0.4998,3.752,4.477
200,1,4.1805e-12,4.1805e-12,6.589,23.57,26.28,4.20175e-12,true,3,0.1082,0.4957,3.754,4.476
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.1805e-12,4.1805e-12,6.656,23.58,26.19,4.20175e-12,true,3,0.1084,0.4964,3.754,4.476
50,1,4.1805e-12,4.1805e-12,6.591,23.57,26.19,4.20175e-12,true,3,0.1077,0.4972,3.753,4.474
100,1,4.1805e-12,4.1805e-12,6.598,23.56,26.19,4.20175e-12,true,3,0.1078,0.4978,3.756,4.479
200,1,4.1805e-12,4.1805e-12,6.591,23.59,26.19,4.20175e-12,true,3,0.108,0.4973,3.754,4.476
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.1805e-12,4.1805e-12,6.673,23.58,25.96,4.20175e-12,true,3,0.1087,0.495,3.761,4.481
50,1,4.1805e-12,4.1805e-12,6.591,23.57,25.96,4.20175e-12,true,3,0.1079,0.4954,3.757,4.477
100,1,4.1805e-12,4.1805e-12,6.589,23.57,25.96,4.20175e-12,true,3,0.1082,0.4955,3.757,4.478
200,1,4.1805e-12,4.1805e-12,6.586,23.58,25.96,4.20175e-12,true,3,0.1077,0.4945,3.754,4.473
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.61925e-13,4.61925e-13,6.991,1.004,19.67,4.65066e-13,true,2,0.05906,0.3986,3.842,4.428
50,1,4.61925e-13,4.61925e-13,6.751,1.003,19.67,4.65066e-13,true,2,0.05873,0.3982,3.837,4.422
100,1,4.61925e-13,4.61925e-13,6.749,1.003,19.67,4.65066e-13,true,2,0.0591,0.3984,3.836,4.42
200,1,4.61925e-13,4.61925e-13,6.761,1.003,19.67,4.65066e-13,true,2,0.05934,0.3994,3.841,4.428
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.61925e-13,4.61925e-13,6.962,1.002,19.44,4.65066e-13,true,2,0.05911,0.3975,3.845,4.409
50,1,4.61925e-13,4.61925e-13,6.718,1.003,19.44,4.65066e-13,true,2,0.05906,0.3981,3.842,4.405
100,1,4.61925e-13,4.61925e-13,6.716,1.002,19.44,4.65066e-13,true,2,0.05885,0.3973,3.844,4.406
200,1,4.61925e-13,4.61925e-13,6.714,1,19.44,4.65066e-13,true,2,0.05901,0.3971,3.842,4.403
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1,4.61925e-13,4.61925e-13,6.979,1.001,19.55,4.65066e-13,true,2,0.05941,0.3986,3.835,4.4
50,1,4.61925e-13,4.61925e-13,6.729,1,19.55,4.65066e-13,true,2,0.05893,0.3979,3.835,4.397
100,1,4.61925e-13,4.61925e-13,6.743,1.002,19.55,4.65066e-13,true,2,0.05903,0.3989,3.845,4.41
200,1,4.61925e-13,4.61925e-13,6.734,1.002,19.55,4.65066e-13,true,2,0.05881,0.3984,3.837,4.401


==> plots/horeka/gmres_poly_results_w_RACE/12_Aug_2022/ML_Geer.txt <==
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.141858,38.1883,0.0781053,2.699,2.807e-05,0.5172,0.945017,false,10,0.01038,0.1195,1.917,2.051
50,0.194919,24.8897,0.0509062,10.17,1.035e-05,0.5172,0.916675,false,50,0.2241,0.5373,8.81,9.581
100,0.195421,24.5709,0.0502542,19.78,1.042e-05,0.5172,0.916034,false,100,0.4525,0.9797,17.74,19.19
200,0.195452,24.5103,0.0501303,39.33,1.09e-05,0.5172,0.915996,false,200,0.9073,1.895,35.92,38.75
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.212548,17.0235,0.0348178,5.754,1.855e-05,0.4863,0.897597,false,10,0.01029,0.1207,4.134,4.269
50,0.364984,1.10807,0.0022663,21.44,1.048e-05,0.4863,0.753279,false,50,0.227,0.5463,19.21,19.99
100,0.432994,0.595962,0.0012189,41.31,9.462e-06,0.4863,0.653165,false,100,0.4508,1.015,38.38,39.86
200,0.658087,0.335529,0.000686248,80.94,9.803e-06,0.4863,0.372257,false,200,0.9015,1.925,76.64,79.49
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.251487,11.8896,0.0243174,7.367,1.607e-05,0.5345,0.867575,false,10,0.01029,0.12,5.221,5.356
50,0.388182,0.682926,0.00139677,26.93,1.084e-05,0.5345,0.720892,false,50,0.2238,0.5405,24.17,24.95
100,1.00434,0.0780595,0.000159653,51.71,1.069e-05,0.5345,0.00475112,false,100,0.4488,0.9975,48.28,49.74
200,1.00043,0.00149931,3.0665e-06,101.2,9.872e-06,0.5345,0.000449053,false,200,0.9016,1.893,96.44,99.26
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.276802,9.08091,0.0185729,9.15,1.749e-05,0.4523,0.846495,false,10,0.01027,0.1223,6.416,6.552
50,0.398675,0.572049,0.00116999,33.06,1.042e-05,0.4523,0.70571,false,50,0.2256,0.5373,29.73,30.51
100,0.997622,0.0309024,6.32038e-05,63.43,1.065e-05,0.4523,0.00250853,false,100,0.4492,1.006,59.4,60.87
200,0.99999,0.00016736,3.42298e-07,124.3,1.018e-05,0.4523,1.01167e-05,false,200,0.8896,1.936,118.9,121.7
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.141858,38.1883,0.0781053,2.452,1.569e-05,0.482,0.945017,false,10,0.01067,0.1196,1.699,1.833
50,0.194919,24.8897,0.0509062,9.252,1.01e-05,0.482,0.916675,false,50,0.2274,0.5472,7.875,8.659
100,0.195421,24.5709,0.0502542,17.8,9.993e-06,0.482,0.916034,false,100,0.4559,1.008,15.73,17.21
200,0.195452,24.5103,0.0501303,34.96,1.06e-05,0.482,0.915996,false,200,0.9055,1.926,31.51,34.37
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.212548,17.0235,0.0348178,5.25,1.734e-05,0.5348,0.897597,false,10,0.01039,0.1209,3.629,3.765
50,0.364984,1.10807,0.0022663,19.07,1.02e-05,0.5348,0.753279,false,50,0.2267,0.541,16.83,17.61
100,0.432994,0.595962,0.0012189,36.6,9.272e-06,0.5348,0.653165,false,100,0.4476,1.003,33.68,35.15
200,0.658087,0.335529,0.000686248,71.67,9.837e-06,0.5348,0.372257,false,200,0.9032,1.923,67.37,70.22
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.251487,11.8896,0.0243174,6.808,1.628e-05,0.4689,0.867575,false,10,0.01017,0.1195,4.676,4.81
50,0.388182,0.682926,0.00139677,24.53,1.028e-05,0.4689,0.720892,false,50,0.2252,0.547,21.79,22.57
100,1.00434,0.0780595,0.000159653,46.84,1.047e-05,0.4689,0.00475112,false,100,0.4508,0.9917,43.43,44.89
200,1.00043,0.00149929,3.06646e-06,91.59,1.038e-05,0.4689,0.000449039,false,200,0.8933,1.904,86.8,89.62
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.276802,9.08091,0.0185729,8.317,1.745e-05,0.4627,0.846495,false,10,0.01015,0.1196,5.622,5.755
50,0.398675,0.572049,0.00116999,29.39,1.118e-05,0.4627,0.70571,false,50,0.2227,0.5415,26.08,26.86
100,0.997622,0.0309024,6.32038e-05,56.14,1.065e-05,0.4627,0.00250853,false,100,0.4505,1.006,52.14,53.62
200,0.99999,0.00016736,3.42297e-07,109.6,1.099e-05,0.4627,1.01166e-05,false,200,0.8964,1.922,104.2,107.1
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.141858,38.1883,0.0781053,2.413,1.694e-05,0.4815,0.945017,false,10,0.01022,0.1202,1.646,1.78
50,0.194919,24.8897,0.0509062,9.014,1.103e-05,0.4815,0.916675,false,50,0.2266,0.5508,7.64,8.427
100,0.195421,24.5709,0.0502542,17.31,9.937e-06,0.4815,0.916034,false,100,0.4479,1.001,15.25,16.71
200,0.195452,24.5103,0.0501303,33.96,1.026e-05,0.4815,0.915996,false,200,0.9129,1.932,30.5,33.37
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.212548,17.0235,0.0348178,5.119,1.776e-05,0.472,0.897597,false,10,0.01062,0.1188,3.512,3.645
50,0.364984,1.10807,0.0022663,18.45,1.045e-05,0.472,0.753279,false,50,0.2293,0.5352,16.25,17.02
100,0.432994,0.595962,0.0012189,35.45,1.054e-05,0.472,0.653165,false,100,0.4551,0.9919,32.55,34.01
200,0.658087,0.335529,0.000686248,69.41,1.015e-05,0.472,0.372257,false,200,0.899,1.912,65.14,67.97
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.251487,11.8896,0.0243174,6.655,1.618e-05,0.4858,0.867575,false,10,0.01021,0.123,4.483,4.62
50,0.388182,0.682926,0.00139677,23.53,1.032e-05,0.4858,0.720892,false,50,0.2251,0.5394,20.75,21.52
100,1.00434,0.0780595,0.000159653,44.95,9.989e-06,0.4858,0.00475112,false,100,0.4616,1.012,41.48,42.97
200,1.00043,0.0014993,3.06647e-06,87.91,9.971e-06,0.4858,0.000449043,false,200,0.9057,1.967,83.02,85.92
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.276802,9.08091,0.0185729,8.183,1.643e-05,0.4798,0.846495,false,10,0.0107,0.1219,5.456,5.593
50,0.398675,0.572049,0.00116999,28.61,1.09e-05,0.4798,0.70571,false,50,0.2236,0.5525,25.26,26.04
100,0.997622,0.0309024,6.32038e-05,54.49,1.01e-05,0.4798,0.00250853,false,100,0.447,1.018,50.46,51.93
200,0.99999,0.000167365,3.42306e-07,106.3,1.016e-05,0.4798,1.01183e-05,false,200,0.9104,1.946,100.9,103.8
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,2.95101e-05,480.963,0.983701,2.971,0.006474,0.4438,1,false,10,0.01019,0.1194,2.182,2.316
50,2.86222e-05,480.956,0.983686,11.39,0.006487,0.4438,1,false,50,0.2267,0.5319,10,10.77
100,2.86278e-05,480.956,0.983686,22.13,0.006597,0.4438,1,false,100,0.4518,1.001,20.05,21.51
200,2.86277e-05,480.956,0.983686,43.96,0.006429,0.4438,1,false,200,0.902,1.916,40.5,43.35
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.580861,91.3023,0.186738,6.094,0.006194,0.4512,0.5697,false,10,0.01027,0.1219,4.421,4.557
50,0.999842,0.191672,0.000392022,22.8,0.006232,0.4512,0.00119043,false,50,0.2246,0.5559,20.51,21.3
100,1,9.79424e-05,2.00319e-07,43.97,0.006646,0.4512,1.25972e-06,false,100,0.4471,1.014,41,42.48
200,1,4.42204e-08,9.04427e-11,63.89,0.006281,0.4512,3.02027e-10,true,147,0.6405,1.447,60.28,62.39
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.77068,46.3975,0.0948954,7.634,0.006057,0.4422,0.315463,false,10,0.01008,0.1205,5.461,5.595
50,1.00001,0.00201841,4.12819e-06,28.14,0.006303,0.4422,4.18738e-05,false,50,0.2326,0.5444,25.32,26.1
100,1,4.6883e-08,9.58885e-11,50.05,0.006261,0.4422,4.02977e-10,true,92,0.3874,0.94,46.66,48.01
200,1,4.69526e-08,9.60307e-11,50.1,0.006265,0.4422,4.03103e-10,true,92,0.3856,0.9376,46.73,48.07
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.92124,19.2999,0.0394735,9.486,0.005987,0.4438,0.113864,false,10,0.01054,0.1205,6.684,6.819
50,1,3.19863e-05,6.54206e-08,34.14,0.006573,0.4438,9.91665e-09,false,50,0.2305,0.5466,30.76,31.55
100,1,4.26235e-08,8.71765e-11,42.86,0.006402,0.4438,2.81193e-10,true,63,0.2419,0.6643,39.33,40.25
200,1,4.26235e-08,8.71766e-11,42.96,0.006416,0.4438,2.81193e-10,true,63,0.241,0.6721,39.42,40.35
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,5.21996e-07,488.932,0.999998,2.788,0.006094,0.5271,1,false,10,0.01042,0.1203,2.009,2.144
50,2.37145e-05,488.885,0.999903,10.69,0.006498,0.5271,0.999995,false,50,0.2269,0.5375,9.288,10.06
100,2.3718e-05,488.885,0.999903,20.68,0.006356,0.5271,0.999995,false,100,0.4548,1.01,18.57,20.06
200,2.3718e-05,488.885,0.999903,40.7,0.00637,0.5271,0.999995,false,200,0.9155,1.95,37.2,40.09
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.580861,91.3023,0.186738,5.74,0.006188,0.4746,0.5697,false,10,0.01027,0.1207,4.086,4.221
50,0.999842,0.191672,0.000392022,21.24,0.006315,0.4746,0.00119043,false,50,0.2254,0.5409,18.97,19.75
100,1,9.79424e-05,2.00319e-07,40.86,0.006341,0.4746,1.25972e-06,false,100,0.4525,1.006,37.9,39.37
200,1,4.42284e-08,9.0459e-11,59.31,0.006337,0.4746,3.02043e-10,true,147,0.6456,1.45,55.7,57.82
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.77068,46.3975,0.0948954,7.343,0.006236,0.4767,0.315463,false,10,0.01044,0.1205,5.149,5.284
50,1.00001,0.0020184,4.12818e-06,26.78,0.006673,0.4767,4.18738e-05,false,50,0.2247,0.5429,23.97,24.74
100,1,4.6883e-08,9.58885e-11,47.49,0.006615,0.4767,4.02977e-10,true,92,0.381,0.9401,44.14,45.48
200,1,4.69527e-08,9.60309e-11,47.43,0.006622,0.4767,4.03103e-10,true,92,0.3823,0.9351,44.08,45.41
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.92124,19.2999,0.0394735,8.98,0.006141,0.4556,0.113864,false,10,0.01052,0.1199,6.209,6.343
50,1,3.19863e-05,6.54206e-08,32.29,0.006517,0.4556,9.91665e-09,false,50,0.2292,0.5597,28.88,29.68
100,1,4.26573e-08,8.72458e-11,40.37,0.006492,0.4556,2.81751e-10,true,63,0.2408,0.6671,36.81,37.73
200,1,4.26665e-08,8.72646e-11,40.39,0.006401,0.4556,2.81885e-10,true,63,0.2418,0.6686,36.85,37.78
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,2.19634e-07,488.932,0.999999,2.762,0.006301,0.4826,1,false,10,0.01027,0.1199,1.975,2.109
50,2.61974e-05,481.008,0.983791,10.54,0.006521,0.4826,1,false,50,0.2258,0.5488,9.145,9.929
100,2.65678e-05,481.007,0.98379,20.4,0.006697,0.4826,1,false,100,0.4505,1.01,18.31,19.79
200,2.65683e-05,481.007,0.98379,40.02,0.006658,0.4826,1,false,200,0.8932,1.91,36.57,39.4
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.580861,91.3023,0.186738,5.668,0.006045,0.4769,0.5697,false,10,0.01023,0.1203,4.018,4.152
50,0.999842,0.191672,0.000392022,20.92,0.006192,0.4769,0.00119043,false,50,0.2272,0.5491,18.65,19.44
100,1,9.79432e-05,2.0032e-07,40.25,0.006358,0.4769,1.25972e-06,false,100,0.4462,1.005,37.3,38.77
200,1,4.42235e-08,9.04492e-11,58.42,0.006397,0.4769,3.02038e-10,true,147,0.6433,1.435,54.84,56.94
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.77068,46.3975,0.0948954,7.268,0.006016,0.4721,0.315463,false,10,0.01057,0.1208,5.065,5.2
50,1.00001,0.00201841,4.12819e-06,26.27,0.006609,0.4721,4.18738e-05,false,50,0.2266,0.5552,23.45,24.24
100,1,4.69534e-08,9.60325e-11,46.54,0.006424,0.4721,4.03098e-10,true,92,0.386,0.9438,43.15,44.5
200,1,4.69534e-08,9.60325e-11,46.6,0.006541,0.4721,4.03098e-10,true,92,0.3908,0.9362,43.23,44.57
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.92124,19.2999,0.0394735,8.84,0.005907,0.4687,0.113864,false,10,0.01019,0.1196,6.066,6.2
50,1,3.20422e-05,6.5535e-08,31.55,0.006468,0.4687,9.91664e-09,false,50,0.2214,0.5513,28.16,28.95
100,1,4.26235e-08,8.71765e-11,39.44,0.006562,0.4687,2.81193e-10,true,63,0.2404,0.6702,35.91,36.84
200,1,4.26573e-08,8.72458e-11,39.44,0.006453,0.4687,2.81751e-10,true,63,0.2393,0.6669,35.93,36.85
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.248455,292.45,0.59814,6.586,2.354,0.4261,0.870902,false,10,0.01019,0.1204,5.519,5.653
50,0.600469,94.3395,0.19295,27.26,2.353,0.4261,0.537709,false,50,0.222,0.531,25.6,26.36
100,0.901054,28.8666,0.05904,53.54,2.355,0.4261,0.166062,false,100,0.4459,0.9865,51.2,52.64
200,0.986107,3.80819,0.00778878,106.1,2.354,0.4261,0.0234055,false,200,0.8818,1.893,102.4,105.2
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.567675,104.843,0.214432,13.52,2.351,0.4335,0.580385,false,10,0.009974,0.1178,11.28,11.41
50,0.999943,0.111102,0.000227234,55.15,2.352,0.4335,0.00100672,false,50,0.2237,0.5378,52.33,53.1
100,1,2.58996e-05,5.29717e-08,108.1,2.352,0.4335,1.50003e-07,false,100,0.4446,0.9961,104.6,106
200,1,3.64406e-08,7.4531e-11,150.6,2.352,0.4335,2.00892e-10,true,140,0.5803,1.356,146.6,148.5
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.686416,71.984,0.147227,16.86,2.352,0.4304,0.428987,false,10,0.01021,0.1192,13.95,14.09
50,1,0.000809993,1.65666e-06,68.22,2.352,0.4304,1.11974e-05,false,50,0.2284,0.5352,64.7,65.48
100,1,4.55553e-08,9.3173e-11,122,2.351,0.4304,5.61976e-10,true,91,0.3705,0.9024,118,119.2
200,1,3.38699e-08,6.92731e-11,123.2,2.352,0.4304,4.41144e-10,true,92,0.3785,0.8974,119.2,120.5
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.802238,48.0392,0.0982532,20.47,2.353,0.5189,0.286323,false,10,0.01069,0.1196,16.81,16.95
50,1,3.46785e-05,7.0927e-08,82.11,2.351,0.5189,3.56364e-07,false,50,0.2215,0.5398,77.86,78.63
100,1,4.00503e-08,8.19137e-11,125.2,2.353,0.5189,2.97071e-10,true,77,0.2871,0.7941,120.6,121.7
200,1,3.96302e-08,8.10545e-11,125.2,2.354,0.5189,2.91855e-10,true,77,0.2878,0.7796,120.7,121.7
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.263096,282.351,0.577484,4.796,2.353,0.4732,0.861479,false,10,0.0101,0.1173,3.741,3.873
50,0.61213,90.2018,0.184487,19.02,2.353,0.4732,0.522839,false,50,0.2209,0.5376,17.35,18.12
100,0.868394,33.9752,0.0694885,37.01,2.354,0.4732,0.197062,false,100,0.4425,0.9884,34.66,36.11
200,0.96826,7.81141,0.0159765,73.04,2.354,0.4732,0.0462812,false,200,0.8911,1.883,69.35,72.15
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.572329,102.459,0.209555,9.733,2.353,0.4814,0.574598,false,10,0.01044,0.1186,7.497,7.63
50,1.00028,0.363177,0.000742795,37.65,2.352,0.4814,0.00183161,false,50,0.225,0.5343,34.82,35.59
100,0.999999,0.000145757,2.98112e-07,73.15,2.353,0.4814,1.58074e-06,false,100,0.4648,1.006,69.61,71.09
200,1,4.5198e-08,9.24421e-11,113.5,2.351,0.4814,7.62908e-10,true,156,0.6821,1.514,109.3,111.5
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.680686,72.5441,0.148372,12.33,2.355,0.4613,0.435678,false,10,0.01069,0.12,9.451,9.586
50,1.00001,0.0049041,1.00302e-05,47.31,2.354,0.4613,2.16954e-05,false,50,0.2286,0.547,43.78,44.56
100,1,4.53213e-08,9.26944e-11,91.81,2.357,0.4613,3.34106e-10,true,100,0.4392,0.9742,87.65,89.08
200,1,4.52548e-08,9.25583e-11,91.69,2.353,0.4613,3.3337e-10,true,100,0.4438,0.9954,87.51,88.96
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.764213,54.7542,0.111987,15.09,2.353,0.4769,0.331633,false,10,0.01021,0.1193,11.44,11.57
50,1,8.20557e-05,1.67826e-07,57.2,2.349,0.4769,1.51853e-06,false,50,0.2238,0.5441,52.97,53.75
100,1,4.49596e-08,9.19545e-11,91.92,2.354,0.4769,3.17851e-10,true,82,0.3206,0.8338,87.27,88.44
200,1,4.49596e-08,9.19545e-11,91.96,2.353,0.4769,3.17851e-10,true,82,0.3252,0.843,87.32,88.51
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1.8036e-06,488.858,0.999847,5.712,0.06667,0.5614,1,false,10,0.01085,0.1225,4.701,4.838
50,8.66505e-06,487.583,0.99724,23.42,0.06043,0.5614,1,false,50,0.2275,0.5492,21.79,22.58
100,8.66742e-06,487.583,0.99724,45.87,0.06268,0.5614,1,false,100,0.4591,1.02,43.55,45.04
200,8.66748e-06,487.583,0.99724,90.82,0.06277,0.5614,1,false,200,0.9131,1.95,87.1,89.99
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.578374,92.0345,0.188235,11.52,0.06645,0.5408,0.572596,false,10,0.01052,0.1199,9.425,9.559
50,0.999946,0.409234,0.000836994,46.43,0.05975,0.5408,0.00213755,false,50,0.2271,0.5566,43.72,44.51
100,0.999999,0.000435168,8.90037e-07,90.74,0.06258,0.5408,1.4778e-06,false,100,0.4577,1.006,87.34,88.81
200,1,4.32411e-08,8.84398e-11,152.5,0.06201,0.5408,2.27942e-10,true,169,0.717,1.652,148.2,150.6
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.769093,46.7137,0.0955423,14.47,0.06633,0.535,0.317756,false,10,0.01053,0.1205,11.73,11.87
50,1.00002,0.00447059,9.14356e-06,57.76,0.06031,0.535,5.00433e-05,false,50,0.2289,0.5522,54.42,55.22
100,1,4.33067e-08,8.85739e-11,112.9,0.06298,0.535,4.59307e-10,true,100,0.4542,1.023,108.8,110.3
200,1,4.33067e-08,8.85739e-11,112.9,0.06331,0.535,4.59307e-10,true,100,0.4705,1.029,108.8,110.3
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.923131,18.8714,0.038597,17.51,0.06586,0.5556,0.111243,false,10,0.01071,0.1213,14.08,14.22
50,1,4.80936e-05,9.83645e-08,69.28,0.05991,0.5556,1.31131e-07,false,50,0.232,0.5522,65.24,66.03
100,1,3.33836e-08,6.82785e-11,97.74,0.06173,0.5556,3.59003e-10,true,71,0.2701,0.7508,93.46,94.49
200,1,3.33836e-08,6.82785e-11,97.71,0.06168,0.5556,3.59003e-10,true,71,0.2725,0.7414,93.41,94.44
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,3.88675e-06,488.926,0.999985,6.603,0.06669,0.5587,0.999999,false,10,0.01075,0.1228,5.541,5.678
50,0.0017892,486.408,0.994837,27.34,0.06046,0.5587,0.99956,false,50,0.2261,0.5597,25.66,26.46
100,0.00179865,486.408,0.994837,53.68,0.06309,0.5587,0.999557,false,100,0.4562,1.014,51.32,52.8
200,0.0017987,486.408,0.994837,106.5,0.06309,0.5587,0.999557,false,200,0.9184,1.96,102.7,105.6
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.55145,101.202,0.206986,13.39,0.06601,0.5585,0.606183,false,10,0.0111,0.1223,11.18,11.31
50,0.999586,0.918799,0.00187919,54.67,0.06063,0.5585,0.00443176,false,50,0.2323,0.5478,51.84,52.63
100,0.999999,0.00172098,3.51987e-06,107.1,0.06434,0.5585,1.9799e-05,false,100,0.4759,1.012,103.6,105.1
200,1,4.34739e-08,8.8916e-11,204,0.06299,0.5585,3.23929e-10,true,192,0.8598,1.864,199.2,201.9
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.750309,50.37,0.10302,16.96,0.06618,0.5542,0.343196,false,10,0.01081,0.1236,14.07,14.21
50,1.00002,0.00946331,1.9355e-05,68.71,0.06037,0.5542,7.32487e-05,false,50,0.2275,0.5578,65.22,66.02
100,1,2.23369e-07,4.5685e-10,134.6,0.06305,0.5542,2.18105e-09,false,100,0.4671,1.038,130.4,131.9
200,1,4.14906e-08,8.48595e-11,148.7,0.06262,0.5542,2.27075e-10,true,110,0.4686,1.129,144.4,146
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.916807,20.1966,0.0413075,20.44,0.06671,0.6113,0.119307,false,10,0.01066,0.1225,16.85,16.99
50,1,8.94553e-05,1.8296e-07,82.33,0.06108,0.6113,7.81672e-07,false,50,0.229,0.5543,78.14,78.93
100,1,4.45272e-08,9.10701e-11,124,0.0628,0.6113,3.30239e-10,true,76,0.2989,0.8008,119.5,120.7
200,1,4.45272e-08,9.10701e-11,124.1,0.06239,0.6113,3.30239e-10,true,76,0.2948,0.808,119.6,120.7
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1.8036e-06,488.858,0.999847,5.807,0.06622,0.6248,1,false,10,0.01062,0.1232,4.742,4.88
50,8.66505e-06,487.583,0.99724,23.6,0.06055,0.6248,1,false,50,0.2269,0.5471,21.92,22.7
100,8.66742e-06,487.583,0.99724,46.19,0.06068,0.6248,1,false,100,0.4524,1.026,43.81,45.3
200,8.66748e-06,487.583,0.99724,91.44,0.06186,0.6248,1,false,200,0.8968,1.969,87.66,90.55
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.578374,92.0345,0.188235,11.8,0.06642,0.6098,0.572596,false,10,0.01079,0.1217,9.599,9.736
50,0.999946,0.409234,0.000836994,47.07,0.06048,0.6098,0.00213755,false,50,0.2284,0.5511,44.24,45.03
100,0.999999,0.000435168,8.90037e-07,92.05,0.06231,0.6098,1.4778e-06,false,100,0.4586,1.008,88.54,90.03
200,1,4.32404e-08,8.84383e-11,154.2,0.06224,0.6098,2.27942e-10,true,169,0.7193,1.647,149.7,152.1
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.769093,46.7137,0.0955423,14.83,0.06618,0.6198,0.317756,false,10,0.01079,0.1202,11.95,12.09
50,1.00002,0.00447059,9.14356e-06,58.89,0.06013,0.6198,5.00433e-05,false,50,0.2266,0.5372,55.4,56.17
100,1,4.33067e-08,8.85739e-11,115.4,0.06242,0.6198,4.59307e-10,true,100,0.4553,1.015,111.2,112.7
200,1,4.33067e-08,8.85739e-11,115.2,0.06213,0.6198,4.59307e-10,true,100,0.4493,1.008,111,112.5
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.923131,18.8714,0.038597,18.05,0.06653,0.6156,0.111243,false,10,0.01073,0.1226,14.45,14.59
50,1,4.4401e-05,9.0812e-08,71.35,0.06095,0.6156,1.31131e-07,false,50,0.2265,0.5437,67.13,67.91
100,1,3.33836e-08,6.82785e-11,100.4,0.06349,0.6156,3.59003e-10,true,71,0.2732,0.7498,95.91,96.95
200,1,3.33836e-08,6.82785e-11,100.6,0.06414,0.6156,3.59003e-10,true,71,0.267,0.7662,96.07,97.12
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,3.88675e-06,488.926,0.999985,7.758,0.06614,0.6415,0.999999,false,10,0.01071,0.1227,6.54,6.678
50,0.0017892,486.408,0.994837,32.21,0.06666,0.6415,0.99956,false,50,0.2279,0.5635,30.36,31.16
100,0.00179865,486.408,0.994837,63.24,0.06658,0.6415,0.999557,false,100,0.4548,1.023,60.71,62.2
200,0.0017987,486.408,0.994837,125.4,0.06653,0.6415,0.999557,false,200,0.9068,1.952,121.4,124.3
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.55145,101.202,0.206986,15.67,0.06656,0.6676,0.606183,false,10,0.01023,0.1219,13.18,13.32
50,0.999586,0.918799,0.00187919,64.58,0.06673,0.6676,0.00443176,false,50,0.2285,0.5526,61.47,62.26
100,0.999999,0.00172098,3.51987e-06,126.4,0.0669,0.6676,1.9799e-05,false,100,0.4613,1.027,122.5,124
200,1,4.34748e-08,8.89177e-11,240.7,0.06709,0.6676,3.23932e-10,true,192,0.8453,1.875,235.6,238.3
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.750309,50.37,0.10302,20,0.06511,0.6415,0.343196,false,10,0.01123,0.1223,16.74,16.88
50,1.00002,0.00946333,1.93551e-05,81.07,0.06596,0.6415,7.32487e-05,false,50,0.2253,0.5573,77.2,77.99
100,1,2.23369e-07,4.5685e-10,158.7,0.06592,0.6415,2.18105e-09,false,100,0.4575,1.023,154.1,155.6
200,1,4.14897e-08,8.48576e-11,175.8,0.06605,0.6415,2.27075e-10,true,110,0.4617,1.12,171.1,172.7
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.916807,20.1966,0.0413075,24.37,0.06596,0.6355,0.119307,false,10,0.01059,0.1213,20.31,20.45
50,1,8.94553e-05,1.8296e-07,98,0.06557,0.6355,7.81672e-07,false,50,0.2301,0.5475,93.36,94.15
100,1,4.44606e-08,9.09339e-11,148.4,0.06641,0.6355,3.29724e-10,true,76,0.3134,0.8084,143.4,144.6
200,1,4.45272e-08,9.10701e-11,148.2,0.06619,0.6355,3.30239e-10,true,76,0.2901,0.7864,143.3,144.4


==> plots/horeka/gmres_poly_results_w_RACE/12_Aug_2022/ML_Geer_RCM.txt <==
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.141858,38.1883,0.0781053,2.638,2.792e-05,0.5338,0.945017,false,10,0.01039,0.1176,1.88,2.012
50,0.194919,24.8897,0.0509062,10.1,1.025e-05,0.5338,0.916675,false,50,0.2207,0.5327,8.761,9.524
100,0.195421,24.5709,0.0502542,19.45,1.07e-05,0.5338,0.916034,false,100,0.451,0.9797,17.42,18.86
200,0.195452,24.5103,0.0501303,38.19,1.02e-05,0.5338,0.915996,false,200,0.8839,1.897,34.8,37.61
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.212548,17.0235,0.0348178,5.654,1.689e-05,0.5069,0.897597,false,10,0.009931,0.118,4.057,4.189
50,0.364984,1.10807,0.0022663,21,1.008e-05,0.5069,0.753279,false,50,0.2196,0.5277,18.82,19.58
100,0.432994,0.595962,0.0012189,40.53,1.02e-05,0.5069,0.653165,false,100,0.4409,1.012,37.64,39.11
200,0.658087,0.335529,0.000686248,79.6,9.881e-06,0.5069,0.372257,false,200,0.8847,1.91,75.35,78.18
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.251487,11.8896,0.0243174,7.183,1.618e-05,0.5083,0.867575,false,10,0.01008,0.1204,5.054,5.189
50,0.388182,0.682926,0.00139677,26.15,9.855e-06,0.5083,0.720892,false,50,0.2205,0.5336,23.42,24.19
100,1.00434,0.0780595,0.000159653,50.23,1.1e-05,0.5083,0.00475112,false,100,0.4414,0.9913,46.85,48.3
200,1.00043,0.00149929,3.06646e-06,98.77,9.224e-06,0.5083,0.000449039,false,200,0.8893,1.899,93.98,96.79
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.276802,9.08091,0.0185729,8.997,1.671e-05,0.5388,0.846495,false,10,0.01037,0.1181,6.314,6.446
50,0.398675,0.572049,0.00116999,32.55,1.062e-05,0.5388,0.70571,false,50,0.2237,0.5328,29.26,30.03
100,0.997622,0.0309024,6.32038e-05,62.5,9.751e-06,0.5388,0.00250853,false,100,0.4446,0.985,58.54,59.99
200,0.99999,0.000167355,3.42286e-07,122.4,1.015e-05,0.5388,1.01155e-05,false,200,0.8895,1.884,117.1,119.8
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.141858,38.1883,0.0781053,2.431,1.852e-05,0.6601,0.945017,false,10,0.01033,0.1181,1.684,1.816
50,0.194919,24.8897,0.0509062,9.138,1.064e-05,0.6601,0.916675,false,50,0.2235,0.5264,7.797,8.556
100,0.195421,24.5709,0.0502542,17.67,1.088e-05,0.6601,0.916034,false,100,0.4501,0.984,15.64,17.09
200,0.195452,24.5103,0.0501303,34.66,1.111e-05,0.6601,0.915996,false,200,0.8944,1.893,31.26,34.07
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.212548,17.0235,0.0348178,5.208,1.815e-05,0.6323,0.897597,false,10,0.01011,0.1178,3.613,3.745
50,0.364984,1.10807,0.0022663,18.97,1.008e-05,0.6323,0.753279,false,50,0.2205,0.5454,16.76,17.54
100,0.432994,0.595962,0.0012189,36.38,1.012e-05,0.6323,0.653165,false,100,0.4482,0.9919,33.5,34.95
200,0.658087,0.335529,0.000686248,71.29,9.904e-06,0.6323,0.372257,false,200,0.8964,1.882,67.06,69.86
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.251487,11.8896,0.0243174,6.762,1.903e-05,0.5905,0.867575,false,10,0.01002,0.1177,4.647,4.778
50,0.388182,0.682926,0.00139677,24.27,9.414e-06,0.5905,0.720892,false,50,0.219,0.5422,21.55,22.32
100,1.00434,0.0780595,0.000159653,46.54,9.459e-06,0.5905,0.00475112,false,100,0.4491,0.9953,43.11,44.57
200,1.00043,0.00149931,3.06649e-06,90.92,1.009e-05,0.5905,0.000449049,false,200,0.8689,1.887,86.18,88.97
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.276802,9.08091,0.0185729,8.28,1.783e-05,0.5301,0.846495,false,10,0.009993,0.1199,5.631,5.765
50,0.398675,0.572049,0.00116999,29.52,9.488e-06,0.5301,0.70571,false,50,0.2159,0.5603,26.18,26.97
100,0.997622,0.0309024,6.32038e-05,56.25,1.036e-05,0.5301,0.00250853,false,100,0.4501,0.9822,52.26,53.71
200,0.99999,0.000167348,3.42272e-07,109.9,9.868e-06,0.5301,1.0112e-05,false,200,0.8689,1.907,104.6,107.4
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.141858,38.1883,0.0781053,2.358,1.8e-05,0.5279,0.945017,false,10,0.01026,0.1183,1.612,1.744
50,0.194919,24.8897,0.0509062,8.852,1.026e-05,0.5279,0.916675,false,50,0.2265,0.5438,7.495,8.275
100,0.195421,24.5709,0.0502542,16.98,1.001e-05,0.5279,0.916034,false,100,0.4431,0.9826,14.95,16.39
200,0.195452,24.5103,0.0501303,33.31,9.414e-06,0.5279,0.915996,false,200,0.9072,1.885,29.89,32.71
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.212548,17.0235,0.0348178,5.131,2.129e-05,0.6112,0.897597,false,10,0.01015,0.1222,3.537,3.673
50,0.364984,1.10807,0.0022663,18.46,1.032e-05,0.6112,0.753279,false,50,0.2266,0.5335,16.26,17.03
100,0.432994,0.595962,0.0012189,35.43,1.032e-05,0.6112,0.653165,false,100,0.4481,1.004,32.53,33.99
200,0.658087,0.335529,0.000686248,69.43,1.013e-05,0.6112,0.372257,false,200,0.8967,1.911,65.16,68
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.251487,11.8896,0.0243174,6.49,1.76e-05,0.5587,0.867575,false,10,0.01059,0.1188,4.39,4.523
50,0.388182,0.682926,0.00139677,23.01,1.025e-05,0.5587,0.720892,false,50,0.2211,0.5325,20.31,21.07
100,1.00434,0.0780595,0.000159653,44.06,1.037e-05,0.5587,0.00475112,false,100,0.447,0.9834,40.68,42.13
200,1.00043,0.00149929,3.06646e-06,85.88,1.007e-05,0.5587,0.000449039,false,200,0.8837,1.869,81.16,83.94
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.276802,9.08091,0.0185729,8.082,1.911e-05,0.5519,0.846495,false,10,0.01025,0.1222,5.395,5.532
50,0.398675,0.572049,0.00116999,28.4,1.095e-05,0.5519,0.70571,false,50,0.218,0.546,25.07,25.84
100,0.997622,0.0309024,6.32038e-05,54.03,1.079e-05,0.5519,0.00250853,false,100,0.4726,1.013,50.01,51.51
200,0.99999,0.000167357,3.4229e-07,105.5,1.002e-05,0.5519,1.01148e-05,false,200,0.8738,1.919,100.2,103
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,2.95101e-05,480.963,0.983701,2.863,0.04165,0.5231,1,false,10,0.01017,0.1187,2.093,2.226
50,2.86222e-05,480.956,0.983686,11.1,0.006122,0.5231,1,false,50,0.2259,0.5234,9.728,10.49
100,2.86278e-05,480.956,0.983686,21.55,0.006165,0.5231,1,false,100,0.451,0.981,19.5,20.95
200,2.86277e-05,480.956,0.983686,42.27,0.006256,0.5231,1,false,200,0.8852,1.88,38.86,41.65
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.580861,91.3023,0.186738,6.055,0.005909,0.5089,0.5697,false,10,0.009988,0.1194,4.426,4.559
50,0.999842,0.191672,0.000392022,22.76,0.006438,0.5089,0.00119043,false,50,0.2203,0.5325,20.53,21.29
100,1,9.79435e-05,2.00321e-07,43.86,0.006372,0.5089,1.25972e-06,false,100,0.4426,0.9986,40.94,42.39
200,1,4.42179e-08,9.04375e-11,63.73,0.006302,0.5089,3.02043e-10,true,147,0.6377,1.427,60.18,62.27
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.77068,46.3975,0.0948954,7.5,0.006235,0.4748,0.315463,false,10,0.009941,0.1179,5.326,5.458
50,1.00001,0.00201841,4.12819e-06,27.59,0.006719,0.4748,4.18738e-05,false,50,0.2205,0.5378,24.79,25.56
100,1,4.69213e-08,9.59667e-11,48.95,0.006671,0.4748,4.03065e-10,true,92,0.3858,0.9344,45.62,46.96
200,1,4.68911e-08,9.5905e-11,48.95,0.006659,0.4748,4.03015e-10,true,92,0.3827,0.9371,45.63,46.97
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.92124,19.2999,0.0394735,9.311,0.006074,0.5085,0.113864,false,10,0.0102,0.1221,6.569,6.706
50,1,3.35331e-05,6.85842e-08,33.62,0.006367,0.5085,9.91684e-09,false,50,0.218,0.5384,30.27,31.03
100,1,4.28446e-08,8.76289e-11,41.99,0.006317,0.5085,2.84441e-10,true,63,0.2358,0.6748,38.5,39.42
200,1,4.27148e-08,8.73633e-11,41.97,0.006338,0.5085,2.82701e-10,true,63,0.2398,0.6701,38.47,39.39
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,5.21996e-07,488.932,0.999998,2.746,0.005995,0.5682,1,false,10,0.01013,0.1194,1.971,2.105
50,2.37145e-05,488.885,0.999903,10.51,0.006432,0.5682,0.999995,false,50,0.2258,0.5345,9.133,9.903
100,2.3718e-05,488.885,0.999903,20.31,0.006347,0.5682,0.999995,false,100,0.4485,0.9858,18.25,19.7
200,2.3718e-05,488.885,0.999903,40.07,0.006384,0.5682,0.999995,false,200,0.9469,1.901,36.58,39.46
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.580861,91.3023,0.186738,5.978,0.006063,0.5408,0.5697,false,10,0.01033,0.1182,4.349,4.482
50,0.999842,0.191672,0.000392022,22.44,0.006379,0.5408,0.00119043,false,50,0.2194,0.5334,20.2,20.97
100,1,9.79437e-05,2.00321e-07,43.41,0.006331,0.5408,1.25972e-06,false,100,0.4453,0.9918,40.46,41.92
200,1,4.42204e-08,9.04426e-11,62.97,0.006377,0.5408,3.02047e-10,true,147,0.634,1.409,59.43,61.5
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.77068,46.3975,0.0948954,7.194,0.006039,0.5155,0.315463,false,10,0.01012,0.1199,5.028,5.162
50,1.00001,0.00201841,4.12819e-06,26.14,0.006177,0.5155,4.18738e-05,false,50,0.2245,0.5349,23.36,24.13
100,1,4.69228e-08,9.59699e-11,46.33,0.006251,0.5155,4.03071e-10,true,92,0.3903,0.9284,42.97,44.3
200,1,4.68911e-08,9.5905e-11,46.34,0.006097,0.5155,4.03015e-10,true,92,0.3829,0.9153,43.02,44.33
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.92124,19.2999,0.0394735,8.83,0.006041,0.5293,0.113864,false,10,0.01015,0.1222,6.089,6.226
50,1,3.35331e-05,6.85842e-08,31.39,0.00619,0.5293,9.91684e-09,false,50,0.2175,0.5279,28.05,28.8
100,1,4.28446e-08,8.76289e-11,39.35,0.006339,0.5293,2.84441e-10,true,63,0.2386,0.6752,35.86,36.79
200,1,4.28446e-08,8.76289e-11,39.27,0.006246,0.5293,2.84441e-10,true,63,0.2417,0.6631,35.76,36.68
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,2.19634e-07,488.932,0.999999,2.683,0.006013,0.5052,1,false,10,0.01019,0.1202,1.898,2.032
50,2.61974e-05,481.008,0.983791,10.19,0.006238,0.5052,1,false,50,0.2225,0.5412,8.791,9.565
100,2.65678e-05,481.007,0.98379,19.65,0.006362,0.5052,1,false,100,0.4475,0.998,17.57,19.03
200,2.65683e-05,481.007,0.98379,38.6,0.006389,0.5052,1,false,200,0.891,1.917,35.14,37.98
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.580861,91.3023,0.186738,5.6,0.006091,0.5907,0.5697,false,10,0.01032,0.1186,3.914,4.048
50,0.999842,0.191672,0.000392022,20.5,0.006493,0.5907,0.00119043,false,50,0.2238,0.5362,18.25,19.02
100,1,9.79437e-05,2.00321e-07,39.3,0.006579,0.5907,1.25972e-06,false,100,0.4459,1.003,36.35,37.81
200,1,4.42204e-08,9.04426e-11,57.06,0.006581,0.5907,3.02047e-10,true,147,0.6441,1.434,53.47,55.57
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.77068,46.3975,0.0948954,7.107,0.006142,0.5504,0.315463,false,10,0.01024,0.1185,4.9,5.033
50,1.00001,0.00201841,4.12819e-06,25.54,0.006404,0.5504,4.18738e-05,false,50,0.2239,0.5304,22.77,23.53
100,1,4.69214e-08,9.59669e-11,45.23,0.006544,0.5504,4.03065e-10,true,92,0.3842,0.9343,41.9,43.24
200,1,4.69214e-08,9.59669e-11,45.29,0.006603,0.5504,4.03065e-10,true,92,0.3802,0.9288,41.96,43.29
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.92124,19.2999,0.0394735,8.698,0.005985,0.5648,0.113864,false,10,0.01017,0.1188,5.925,6.058
50,1,3.35331e-05,6.85842e-08,30.7,0.00631,0.5648,9.91684e-09,false,50,0.2212,0.5408,27.36,28.13
100,1,4.27148e-08,8.73633e-11,38.36,0.006416,0.5648,2.82701e-10,true,63,0.2419,0.6566,34.87,35.78
200,1,4.27148e-08,8.73633e-11,38.37,0.006364,0.5648,2.82701e-10,true,63,0.237,0.6613,34.87,35.78
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0175719,471.249,0.963832,6.607,2.231,0.4919,0.993149,false,10,0.009978,0.1168,5.497,5.628
50,0.39236,191.876,0.392438,27.15,2.231,0.4919,0.772102,false,50,0.2176,0.5215,25.49,26.24
100,0.446582,167.207,0.341984,53.34,2.231,0.4919,0.730391,false,100,0.4408,0.9633,51.02,52.44
200,0.535127,120.1,0.245636,105.7,2.231,0.4919,0.629086,false,200,0.8728,1.848,102,104.8
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,4.65885e-09,488.933,1,13.87,2.23,0.4651,1,false,10,0.01021,0.119,11.61,11.74
50,5.21099e-06,488.933,1,56.71,2.231,0.4651,1,false,50,0.2161,0.5395,53.86,54.63
100,5.21099e-06,488.933,1,111.2,2.231,0.4651,1,false,100,0.4301,0.9855,107.7,109.1
200,5.21099e-06,488.933,1,220,2.231,0.4651,1,false,200,0.8556,1.875,215.2,217.9
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,2.24774e-08,488.933,1,17.38,2.228,0.4856,1,false,10,0.01013,0.117,14.44,14.58
50,2.41604e-08,488.933,1,70.34,2.227,0.4856,1,false,50,0.2176,0.531,66.83,67.59
100,2.41508e-08,488.933,1,138,2.228,0.4856,1,false,100,0.4345,0.981,133.8,135.2
200,2.41454e-08,488.933,1,273.1,2.231,0.4856,1,false,200,0.8641,1.868,267.6,270.4
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,7.20168e-09,488.933,1,21.38,2.229,0.4896,1,false,10,0.009954,0.1209,17.7,17.84
50,8.24085e-09,488.933,1,86.26,2.229,0.4896,1,false,50,0.2195,0.5387,82.01,82.78
100,8.24085e-09,488.933,1,168.9,2.229,0.4896,1,false,100,0.4297,0.983,164,165.5
200,8.24085e-09,488.933,1,334.1,2.227,0.4896,1,false,200,0.868,1.867,327.9,330.6
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0100827,477.773,0.977176,4.817,2.229,0.5382,0.996533,false,10,0.01011,0.1173,3.722,3.853
50,0.0108189,477.111,0.975822,18.85,2.23,0.5382,0.996192,false,50,0.2195,0.53,17.18,17.94
100,0.0107671,476.994,0.975583,36.74,2.23,0.5382,0.99621,false,100,0.4433,0.9738,34.4,35.83
200,0.0106996,476.968,0.975529,72.41,2.233,0.5382,0.996233,false,200,0.877,1.86,68.75,71.51
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,2.38299e-08,488.933,1,10.11,2.228,0.5622,1,false,10,0.00987,0.1161,7.871,8.001
50,2.17159e-08,488.933,1,39.38,2.23,0.5622,1,false,50,0.2187,0.5381,36.54,37.3
100,2.17074e-08,488.933,1,76.62,2.229,0.5622,1,false,100,0.4352,0.9842,73.12,74.56
200,2.17081e-08,488.933,1,150.9,2.229,0.5622,1,false,200,0.8518,1.866,146.1,148.9
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1.84699e-09,488.933,1,12.79,2.248,0.5044,1,false,10,0.00983,0.116,9.856,9.986
50,8.36998e-06,488.933,1,49.25,2.23,0.5044,1,false,50,0.2172,0.5193,45.76,46.51
100,8.67261e-06,488.933,1,95.7,2.232,0.5044,1,false,100,0.436,0.9686,91.53,92.95
200,8.66157e-06,488.933,1,188.6,2.23,0.5044,1,false,200,0.8692,1.867,183,185.8
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,5.88849e-08,488.933,1,15.6,2.228,0.5387,1,false,10,0.01012,0.119,11.92,12.05
50,6.0049e-08,488.933,1,59.53,2.23,0.5387,1,false,50,0.2164,0.5401,55.27,56.03
100,6.0049e-08,488.933,1,115.5,2.23,0.5387,1,false,100,0.4321,0.9669,110.6,112.1
200,6.0049e-08,488.933,1,227.5,2.23,0.5387,1,false,200,0.8791,1.879,221.2,224
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,7.84323e-07,488.924,0.999983,5.69,0.07728,0.6467,1,false,10,0.01059,0.1203,4.643,4.778
50,2.70837e-06,488.833,0.999796,23.05,0.05946,0.6467,1,false,50,0.2231,0.5425,21.44,22.22
100,2.7234e-06,488.833,0.999796,45.22,0.06101,0.6467,1,false,100,0.4555,0.9885,42.93,44.39
200,2.72354e-06,488.833,0.999796,89.44,0.06069,0.6467,1,false,200,0.8961,1.908,85.78,88.61
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.537636,106.757,0.218347,11.26,0.06475,0.6132,0.623119,false,10,0.01026,0.1206,9.148,9.283
50,0.998304,1.41448,0.00289299,45.14,0.05896,0.6132,0.00700819,false,50,0.224,0.5423,42.42,43.2
100,1,0.00467034,9.5521e-06,88.23,0.05924,0.6132,5.62756e-05,false,100,0.455,1.006,84.84,86.31
200,1,8.03992e-08,1.64438e-10,174.5,0.06221,0.6132,7.16135e-10,false,200,0.8986,1.922,169.7,172.6
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1.68687e-05,481.423,0.984641,14.14,0.06612,0.6411,1,false,10,0.01048,0.1199,11.36,11.49
50,1.79506e-05,481.382,0.984556,56.02,0.06032,0.6411,1,false,50,0.225,0.5561,52.64,53.44
100,1.80027e-05,481.381,0.984554,109.5,0.0601,0.6411,1,false,100,0.4574,1.015,105.4,106.9
200,1.7997e-05,481.381,0.984554,216.4,0.06201,0.6411,1,false,200,0.9095,1.951,210.9,213.8
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,2.07489e-05,481.586,0.984974,17.14,0.06485,0.6103,1,false,10,0.01077,0.1193,13.69,13.82
50,1.86982e-05,481.404,0.984602,67.45,0.0589,0.6103,0.999999,false,50,0.2261,0.5397,63.42,64.2
100,2.09713e-05,481.389,0.98457,131.6,0.06223,0.6103,0.999999,false,100,0.4487,1.009,126.8,128.3
200,2.11857e-05,481.388,0.98457,259.8,0.06295,0.6103,0.999999,false,200,0.8924,1.915,253.7,256.6
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,5.98823e-07,488.918,0.999971,6.494,0.06593,0.6149,1,false,10,0.01043,0.12,5.428,5.562
50,1.88089e-06,488.846,0.999823,26.79,0.05975,0.6149,1,false,50,0.2274,0.5366,25.13,25.9
100,1.88472e-06,488.846,0.999823,52.67,0.0622,0.6149,1,false,100,0.4645,1.015,50.3,51.8
200,1.88476e-06,488.846,0.999823,104.4,0.06136,0.6149,1,false,200,0.9056,1.938,100.6,103.5
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,5.77331e-06,488.409,0.998928,13.17,0.06451,0.6752,1,false,10,0.01074,0.1227,10.97,11.11
50,7.22178e-06,488.341,0.99879,53.8,0.05933,0.6752,1,false,50,0.2243,0.5498,51,51.78
100,7.22276e-06,488.341,0.99879,105.5,0.06176,0.6752,1,false,100,0.4586,1.015,102,103.5
200,7.22277e-06,488.341,0.99879,208.8,0.06177,0.6752,1,false,200,0.9088,1.943,203.9,206.8
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1.21126e-05,481.803,0.985418,16.52,0.0654,0.6259,1,false,10,0.01069,0.1201,13.6,13.74
50,1.52742e-05,481.585,0.984972,66.49,0.05931,0.6259,1,false,50,0.2264,0.5466,62.99,63.77
100,1.50264e-05,481.584,0.984969,130.2,0.06226,0.6259,1,false,100,0.4555,1.007,126,127.5
200,1.50358e-05,481.584,0.984969,257.7,0.06201,0.6259,1,false,200,0.9003,1.932,252.2,255
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.93309,16.7086,0.0341737,20.13,0.06545,0.6733,0.0983511,false,10,0.01061,0.1218,16.57,16.71
50,1,5.78789e-05,1.18378e-07,80.9,0.05939,0.6733,6.06461e-09,false,50,0.2235,0.5444,76.74,77.52
100,1,4.02153e-08,8.22512e-11,97.54,0.06203,0.6733,4.96017e-10,true,60,0.2435,0.6456,93.27,94.18
200,1,4.2136e-08,8.61796e-11,97.5,0.06194,0.6733,5.37925e-10,true,60,0.2371,0.645,93.25,94.14
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,7.84323e-07,488.924,0.999983,5.733,0.06547,0.6879,1,false,10,0.01025,0.1173,4.675,4.806
50,2.70837e-06,488.833,0.999796,23.31,0.05879,0.6879,1,false,50,0.2284,0.5249,21.67,22.43
100,2.7234e-06,488.833,0.999796,45.58,0.06144,0.6879,1,false,100,0.4518,0.9962,43.24,44.71
200,2.72354e-06,488.833,0.999796,90.12,0.05902,0.6879,1,false,200,0.8928,1.881,86.45,89.25
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.537636,106.757,0.218347,11.64,0.06559,0.6976,0.623119,false,10,0.01051,0.1187,9.431,9.565
50,0.998304,1.41448,0.00289299,46.86,0.05917,0.6976,0.00700819,false,50,0.2203,0.5445,44.06,44.83
100,1,0.00467034,9.5521e-06,91.63,0.05909,0.6976,5.62756e-05,false,100,0.4543,1.005,88.14,89.62
200,1,8.04008e-08,1.64442e-10,181,0.06154,0.6976,7.16141e-10,false,200,0.9048,1.908,176.2,179
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1.68687e-05,481.423,0.984641,14.71,0.06593,0.6667,1,false,10,0.01084,0.1212,11.82,11.95
50,1.79506e-05,481.382,0.984556,58.36,0.05941,0.6667,1,false,50,0.2263,0.5334,54.84,55.61
100,1.80027e-05,481.381,0.984554,113.8,0.06251,0.6667,1,false,100,0.4461,0.9977,109.6,111.1
200,1.7997e-05,481.381,0.984554,224.8,0.06205,0.6667,1,false,200,0.9095,1.913,219.2,222.1
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,2.07489e-05,481.586,0.984974,17.88,0.0663,0.6937,1,false,10,0.01039,0.1192,14.3,14.44
50,1.86982e-05,481.404,0.984602,70.08,0.06149,0.6937,0.999999,false,50,0.2207,0.5373,65.91,66.67
100,2.09713e-05,481.389,0.98457,136.9,0.06168,0.6937,0.999999,false,100,0.4571,0.9866,132.1,133.5
200,2.11857e-05,481.388,0.98457,269.9,0.06198,0.6937,0.999999,false,200,0.9008,1.9,263.7,266.5
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,5.98823e-07,488.918,0.999971,7.683,0.06575,0.7044,1,false,10,0.01113,0.1216,6.468,6.605
50,1.88089e-06,488.846,0.999823,31.83,0.06053,0.7044,1,false,50,0.2283,0.5353,30.01,30.79
100,1.88472e-06,488.846,0.999823,62.6,0.05981,0.7044,1,false,100,0.4642,1.004,60.07,61.56
200,1.88476e-06,488.846,0.999823,124,0.06223,0.7044,1,false,200,0.9457,1.909,120.1,122.9
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,5.77331e-06,488.409,0.998928,15.73,0.06595,0.7019,1,false,10,0.01051,0.12,13.18,13.32
50,7.22178e-06,488.341,0.99879,64.26,0.0598,0.7019,1,false,50,0.2278,0.5462,61.11,61.9
100,7.22276e-06,488.341,0.99879,125.9,0.06242,0.7019,1,false,100,0.4737,1.011,122,123.5
200,7.22277e-06,488.341,0.99879,249.6,0.06229,0.7019,1,false,200,0.9083,1.925,244.3,247.2
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,1.21126e-05,481.803,0.985418,19.38,0.06544,0.7012,1,false,10,0.01055,0.1185,16.14,16.27
50,1.52742e-05,481.585,0.984972,79.98,0.05969,0.7012,1,false,50,0.2228,0.5443,76.14,76.92
100,1.50264e-05,481.584,0.984969,156.5,0.06251,0.7012,1,false,100,0.4588,1.002,151.9,153.4
200,1.50358e-05,481.584,0.984969,309.1,0.0621,0.7012,1,false,200,0.9039,1.921,303.2,306.1
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.93309,16.7086,0.0341737,23.96,0.06541,0.6843,0.0983511,false,10,0.01085,0.1193,19.95,20.09
50,1,5.78789e-05,1.18378e-07,96.64,0.05974,0.6843,6.06461e-09,false,50,0.2229,0.5402,92.03,92.81
100,1,4.2136e-08,8.61796e-11,116.4,0.06173,0.6843,5.37925e-10,true,60,0.235,0.6358,111.7,112.6
200,1,4.02153e-08,8.22513e-11,116.4,0.06124,0.6843,4.96017e-10,true,60,0.2328,0.6342,111.7,112.6


==> plots/horeka/gmres_poly_results_w_RACE/12_Aug_2022/Transport.txt <==
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.157059,1.78759e-06,7.29093e-05,1.013,2.736e-05,0.2146,0.941888,false,10,0.01139,0.03961,0.5922,0.6476
50,0.996172,4.20811e-08,1.71634e-06,3.447,8.821e-06,0.2146,0.00540322,false,50,0.2413,0.1889,2.688,3.128
100,0.999838,5.78066e-10,2.35772e-08,6.524,8.92e-06,0.2146,0.000187541,false,100,0.4886,0.307,5.393,6.205
200,0.999999,2.3654e-12,9.64762e-11,12.16,8.609e-06,0.2146,1.56413e-06,true,193,0.8971,0.4933,10.42,11.83
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.325669,7.57593e-07,3.08994e-05,2.2,1.565e-05,0.2177,0.806554,false,10,0.01082,0.03905,1.167,1.221
50,1,2.1932e-12,8.94528e-11,6.176,8.846e-06,0.2177,1.23059e-07,true,45,0.1956,0.1698,4.863,5.239
100,1,2.1932e-12,8.94528e-11,6.193,1.221e-05,0.2177,1.23059e-07,true,45,0.1996,0.1764,4.873,5.26
200,1,2.1932e-12,8.94528e-11,6.176,8.451e-06,0.2177,1.23059e-07,true,45,0.1938,0.1662,4.879,5.249
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.380106,6.17408e-07,2.51818e-05,2.882,1.62e-05,0.2142,0.744295,false,10,0.01097,0.04064,1.443,1.499
50,1,2.08818e-12,8.51694e-11,6.459,8.68e-06,0.2142,1.18314e-07,true,36,0.1278,0.1286,4.842,5.108
100,1,2.08818e-12,8.51694e-11,6.533,8.766e-06,0.2142,1.18314e-07,true,36,0.1275,0.1396,4.897,5.173
200,1,2.08818e-12,8.51694e-11,6.493,8.414e-06,0.2142,1.18314e-07,true,36,0.1277,0.1383,4.861,5.137
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.42499,5.75902e-07,2.34889e-05,3.672,1.651e-05,0.2075,0.672265,false,10,0.0109,0.0424,1.752,1.809
50,1,1.96386e-12,8.00988e-11,7.025,8.438e-06,0.2075,1.11849e-07,true,30,0.08843,0.1185,4.988,5.203
100,1,1.96386e-12,8.00988e-11,6.962,8.753e-06,0.2075,1.11849e-07,true,30,0.08871,0.1165,4.95,5.163
200,1,1.96386e-12,8.00988e-11,6.987,9.019e-06,0.2075,1.11849e-07,true,30,0.08892,0.1094,4.972,5.178
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.157059,1.78759e-06,7.29093e-05,0.9629,1.63e-05,0.2476,0.941888,false,10,0.01067,0.04254,0.541,0.5979
50,0.996172,4.20811e-08,1.71634e-06,3.25,8.374e-06,0.2476,0.00540322,false,50,0.2413,0.1855,2.503,2.94
100,0.999838,5.78066e-10,2.35772e-08,6.133,9.004e-06,0.2476,0.000187541,false,100,0.483,0.2958,5.015,5.809
200,0.999999,2.3654e-12,9.64762e-11,11.5,8.395e-06,0.2476,1.56413e-06,true,193,0.9008,0.5211,9.724,11.17
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.325669,7.57593e-07,3.08994e-05,2.086,1.777e-05,0.2193,0.806554,false,10,0.01117,0.03916,1.073,1.127
50,1,2.1932e-12,8.94528e-11,5.822,9.868e-06,0.2193,1.23059e-07,true,45,0.1953,0.1642,4.521,4.892
100,1,2.1932e-12,8.94528e-11,5.783,8.877e-06,0.2193,1.23059e-07,true,45,0.2011,0.1674,4.478,4.858
200,1,2.1932e-12,8.94528e-11,5.794,7.994e-06,0.2193,1.23059e-07,true,45,0.1965,0.1687,4.503,4.88
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.380106,6.17408e-07,2.51818e-05,2.778,1.661e-05,0.262,0.744295,false,10,0.01118,0.0385,1.35,1.403
50,1,2.08818e-12,8.51694e-11,6.137,8.758e-06,0.262,1.18314e-07,true,36,0.1257,0.1276,4.536,4.798
100,1,2.08818e-12,8.51694e-11,6.128,8.598e-06,0.262,1.18314e-07,true,36,0.1278,0.1341,4.51,4.781
200,1,2.08818e-12,8.51694e-11,6.113,8.605e-06,0.262,1.18314e-07,true,36,0.1268,0.1379,4.518,4.792
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.42499,5.75902e-07,2.34889e-05,3.453,1.81e-05,0.19,0.672265,false,10,0.01139,0.03901,1.579,1.633
50,1,1.96386e-12,8.00988e-11,6.449,8.455e-06,0.19,1.11849e-07,true,30,0.08726,0.1129,4.444,4.653
100,1,1.96386e-12,8.00988e-11,6.507,8.842e-06,0.19,1.11849e-07,true,30,0.08866,0.1183,4.459,4.674
200,1,1.96386e-12,8.00988e-11,6.512,7.894e-06,0.19,1.11849e-07,true,30,0.08729,0.1097,4.478,4.684
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.157059,1.78759e-06,7.29093e-05,0.9141,1.677e-05,0.2163,0.941888,false,10,0.01096,0.04445,0.5001,0.5592
50,0.996172,4.20811e-08,1.71634e-06,3.077,8.611e-06,0.2163,0.00540322,false,50,0.2415,0.1862,2.323,2.761
100,0.999838,5.78066e-10,2.35772e-08,5.728,8.767e-06,0.2163,0.000187541,false,100,0.4798,0.3073,4.607,5.409
200,0.999999,2.3654e-12,9.64762e-11,10.79,8.652e-06,0.2163,1.56413e-06,true,193,0.906,0.5106,9.025,10.47
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.325669,7.57593e-07,3.08994e-05,2.017,1.63e-05,0.241,0.806554,false,10,0.01112,0.03974,0.9964,1.051
50,1,2.1932e-12,8.94528e-11,5.479,9.075e-06,0.241,1.23059e-07,true,45,0.1957,0.1775,4.175,4.559
100,1,2.1932e-12,8.94528e-11,5.455,8.937e-06,0.241,1.23059e-07,true,45,0.198,0.177,4.15,4.536
200,1,2.1932e-12,8.94528e-11,5.474,9.231e-06,0.241,1.23059e-07,true,45,0.1965,0.1813,4.171,4.56
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.380106,6.17408e-07,2.51818e-05,2.659,1.629e-05,0.2458,0.744295,false,10,0.0116,0.04041,1.249,1.305
50,1,2.08818e-12,8.51694e-11,5.798,8.633e-06,0.2458,1.18314e-07,true,36,0.127,0.1317,4.197,4.465
100,1,2.08818e-12,8.51694e-11,5.81,9.129e-06,0.2458,1.18314e-07,true,36,0.1291,0.1343,4.195,4.468
200,1,2.08818e-12,8.51694e-11,5.851,8.035e-06,0.2458,1.18314e-07,true,36,0.1298,0.1327,4.239,4.51
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.42499,5.75902e-07,2.34889e-05,3.43,1.643e-05,0.1817,0.672265,false,10,0.01127,0.04108,1.526,1.582
50,1,1.96386e-12,8.00988e-11,6.352,8.736e-06,0.1817,1.11849e-07,true,30,0.0891,0.1116,4.312,4.521
100,1,1.96386e-12,8.00988e-11,6.344,8.678e-06,0.1817,1.11849e-07,true,30,0.09117,0.1225,4.3,4.522
200,1,1.96386e-12,8.00988e-11,6.343,8.391e-06,0.1817,1.11849e-07,true,30,0.09053,0.1181,4.298,4.515
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.231805,1.30236e-06,5.31184e-05,1.118,0.003936,0.2151,0.890362,false,10,0.01137,0.04184,0.6949,0.7518
50,1.00001,2.29913e-10,9.37731e-09,3.924,0.003868,0.2151,3.33884e-05,false,50,0.2337,0.1755,3.171,3.59
100,1,2.30874e-12,9.4165e-11,6.361,0.00381,0.2151,8.217e-07,true,84,0.3515,0.2575,5.402,6.027
200,1,2.30874e-12,9.4165e-11,6.343,0.003824,0.2151,8.217e-07,true,84,0.35,0.2697,5.373,6.008
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.387981,6.7811e-07,2.76576e-05,2.363,0.00361,0.2037,0.73247,false,10,0.01115,0.03801,1.318,1.371
50,1,2.15546e-12,8.79135e-11,5.167,0.003978,0.2037,1.29751e-07,true,32,0.09853,0.1147,3.978,4.2
100,1,2.15546e-12,8.79135e-11,5.12,0.003888,0.2037,1.29751e-07,true,32,0.0991,0.1105,3.952,4.17
200,1,2.15546e-12,8.79135e-11,5.168,0.003919,0.2037,1.29751e-07,true,32,0.1029,0.1171,3.976,4.205
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.891732,2.66033e-07,1.08505e-05,3.099,0.003648,0.204,0.115357,false,10,0.01124,0.03614,1.626,1.678
50,1,1.68359e-12,6.86677e-11,5.546,0.003831,0.204,9.74863e-08,true,26,0.06583,0.08739,4.01,4.172
100,1,1.6836e-12,6.86677e-11,5.526,0.003897,0.204,9.74863e-08,true,26,0.0671,0.09577,3.992,4.163
200,1,1.68359e-12,6.86677e-11,5.525,0.003934,0.204,9.74863e-08,true,26,0.06763,0.09022,3.99,4.155
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999683,1.67572e-08,6.83465e-07,3.903,0.003727,0.1741,0.000976934,false,10,0.01109,0.03982,1.968,2.023
50,1,1.37969e-12,5.62724e-11,6.14,0.003949,0.1741,8.31546e-08,true,22,0.04964,0.08688,4.141,4.285
100,1,1.37968e-12,5.62722e-11,6.102,0.003831,0.1741,8.31546e-08,true,22,0.04906,0.08835,4.121,4.266
200,1,1.37969e-12,5.62724e-11,6.151,0.003816,0.1741,8.31546e-08,true,22,0.04879,0.07916,4.143,4.278
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.231805,1.30236e-06,5.31184e-05,1.031,0.003542,0.2335,0.890362,false,10,0.01117,0.03812,0.6217,0.6747
50,1.00001,2.29913e-10,9.37731e-09,3.694,0.004022,0.2335,3.33884e-05,false,50,0.2387,0.1855,2.927,3.361
100,1,2.30874e-12,9.4165e-11,5.829,0.003896,0.2335,8.217e-07,true,84,0.3511,0.2581,4.873,5.497
200,1,2.30874e-12,9.4165e-11,5.798,0.003917,0.2335,8.217e-07,true,84,0.3521,0.2539,4.849,5.47
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.387981,6.7811e-07,2.76576e-05,2.33,0.003494,0.2151,0.73247,false,10,0.01124,0.03908,1.284,1.338
50,1,2.15546e-12,8.79135e-11,5.044,0.003823,0.2151,1.29751e-07,true,32,0.09815,0.1157,3.837,4.06
100,1,2.15546e-12,8.79135e-11,5.01,0.003954,0.2151,1.29751e-07,true,32,0.1009,0.1189,3.84,4.069
200,1,2.15546e-12,8.79135e-11,4.993,0.003832,0.2151,1.29751e-07,true,32,0.09898,0.1151,3.812,4.035
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.891732,2.66033e-07,1.08505e-05,2.978,0.003552,0.2379,0.115357,false,10,0.01158,0.04215,1.5,1.557
50,1,1.6836e-12,6.86677e-11,5.289,0.003927,0.2379,9.74863e-08,true,26,0.06672,0.09542,3.683,3.853
100,1,1.6836e-12,6.86677e-11,5.245,0.003966,0.2379,9.74863e-08,true,26,0.06938,0.09884,3.697,3.874
200,1,1.6836e-12,6.86677e-11,5.289,0.003866,0.2379,9.74863e-08,true,26,0.06648,0.09341,3.682,3.849
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999683,1.67572e-08,6.83465e-07,3.765,0.003531,0.2402,0.000976934,false,10,0.0108,0.03683,1.818,1.87
50,1,1.37969e-12,5.62724e-11,5.815,0.003935,0.2402,8.31546e-08,true,22,0.04923,0.08207,3.805,3.943
100,1,1.37969e-12,5.62724e-11,5.781,0.003861,0.2402,8.31546e-08,true,22,0.0491,0.07878,3.79,3.925
200,1,1.37969e-12,5.62724e-11,5.82,0.003898,0.2402,8.31546e-08,true,22,0.04962,0.08418,3.808,3.949
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.231805,1.30236e-06,5.31184e-05,1.025,0.003596,0.2032,0.890362,false,10,0.01211,0.03958,0.5966,0.6522
50,1.00001,2.29913e-10,9.37731e-09,3.542,0.003896,0.2032,3.33884e-05,false,50,0.2439,0.1816,2.767,3.202
100,1,2.30874e-12,9.4165e-11,5.623,0.003801,0.2032,8.217e-07,true,84,0.3589,0.253,4.653,5.281
200,1,2.30874e-12,9.4165e-11,5.652,0.003814,0.2032,8.217e-07,true,84,0.3523,0.2674,4.679,5.315
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.387981,6.7811e-07,2.76576e-05,2.231,0.003569,0.1945,0.73247,false,10,0.01107,0.03769,1.185,1.237
50,1,2.15546e-12,8.79135e-11,4.759,0.003991,0.1945,1.29751e-07,true,32,0.09977,0.1179,3.564,3.791
100,1,2.15546e-12,8.79135e-11,4.734,0.003783,0.1945,1.29751e-07,true,32,0.1017,0.1152,3.56,3.786
200,1,2.15546e-12,8.79135e-11,4.775,0.004064,0.1945,1.29751e-07,true,32,0.1005,0.1152,3.566,3.79
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.891732,2.66033e-07,1.08505e-05,2.925,0.00354,0.2454,0.115357,false,10,0.01114,0.03754,1.453,1.505
50,1,1.6836e-12,6.86677e-11,5.16,0.003934,0.2454,9.74863e-08,true,26,0.06724,0.08734,3.637,3.799
100,1,1.68359e-12,6.86677e-11,5.142,0.00398,0.2454,9.74863e-08,true,26,0.06692,0.09574,3.57,3.741
200,1,1.68359e-12,6.86677e-11,5.12,0.003936,0.2454,9.74863e-08,true,26,0.06648,0.09351,3.574,3.742
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999683,1.67572e-08,6.83465e-07,3.7,0.003846,0.2133,0.000976934,false,10,0.01116,0.03845,1.758,1.811
50,1,1.37969e-12,5.62724e-11,5.668,0.004103,0.2133,8.31546e-08,true,22,0.04835,0.07526,3.669,3.799
100,1,1.37969e-12,5.62724e-11,5.669,0.0041,0.2133,8.31546e-08,true,22,0.04929,0.08339,3.673,3.813
200,1,1.37969e-12,5.62724e-11,5.658,0.004152,0.2133,8.31546e-08,true,22,0.04798,0.0762,3.667,3.798
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0771718,0.000527012,0.0214949,2.175,0.4698,0.1964,0.990788,false,10,0.01121,0.04056,1.663,1.718
50,0.0771718,0.000527006,0.0214947,8.598,0.47,0.1964,0.990788,false,50,0.2362,0.1868,7.742,8.174
100,0.0771718,0.000527006,0.0214946,16.66,0.4709,0.1964,0.990788,false,100,0.4909,0.3059,15.44,16.25
200,0.0771718,0.000527004,0.0214946,32.97,0.4703,0.1964,0.990788,false,200,0.9614,0.521,31.04,32.55
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0266535,0.000901847,0.0367831,4.744,0.4684,0.2298,0.999932,false,10,0.01088,0.03918,3.532,3.586
50,0.0266535,0.000901848,0.0367831,17.82,0.4708,0.2298,0.999932,false,50,0.2361,0.1824,16.27,16.7
100,0.0266535,0.000901857,0.0367835,34.7,0.4713,0.2298,0.999932,false,100,0.475,0.3029,32.78,33.58
200,0.0267205,0.000936313,0.0381888,67.8,0.4705,0.2298,0.999934,false,200,0.9383,0.5155,65.19,66.67
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0475324,0.0237652,0.969297,6.108,0.4696,0.1908,1.00349,false,10,0.01116,0.04091,4.427,4.483
50,0.0475677,0.0237645,0.969266,22.48,0.4736,0.1908,1.0035,false,50,0.2364,0.1953,20.45,20.89
100,0.0475682,0.0237642,0.969256,43.44,0.4698,0.1908,1.0035,false,100,0.4762,0.3047,41.05,41.84
200,0.047562,0.0237641,0.969249,84.79,0.4699,0.1908,1.0035,false,200,0.9583,0.5226,81.68,83.19
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0463057,0.00620039,0.252891,7.589,0.4702,0.1915,1.00048,false,10,0.01081,0.03751,5.36,5.412
50,0.0462752,0.00618508,0.252267,27.34,0.4694,0.1915,1.00048,false,50,0.2345,0.1989,24.78,25.22
100,0.0462531,0.00618043,0.252077,52.54,0.47,0.1915,1.00048,false,100,0.4743,0.3113,49.61,50.41
200,0.0462525,0.00617887,0.252014,103.1,0.4749,0.1915,1.00048,false,200,0.9365,0.5288,99.53,101
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0771857,8.30425e-06,0.0003387,1.851,0.4694,0.2176,0.990755,false,10,0.01079,0.03783,1.347,1.399
50,0.0771857,8.30424e-06,0.0003387,7.14,0.4711,0.2176,0.990755,false,50,0.2334,0.1823,6.295,6.72
100,0.0771857,8.30424e-06,0.0003387,13.8,0.4698,0.2176,0.990755,false,100,0.4775,0.2855,12.6,13.38
200,0.0771857,8.30424e-06,0.0003387,27.06,0.4696,0.2176,0.990755,false,200,0.9541,0.5107,25.14,26.63
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0349309,0.0224837,0.917026,3.886,0.4687,0.21,1.00051,false,10,0.01105,0.03846,2.655,2.708
50,0.0349433,0.0224814,0.916932,13.93,0.4705,0.21,1.00051,false,50,0.2346,0.1771,12.4,12.82
100,0.0349441,0.0224812,0.916927,26.84,0.4714,0.21,1.00051,false,100,0.4794,0.3149,24.9,25.71
200,0.0349442,0.0224812,0.916927,52.35,0.4696,0.21,1.00051,false,200,0.9462,0.5277,49.71,51.21
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0780652,0.0166756,0.680137,5.398,0.4698,0.1969,1.00272,false,10,0.01096,0.04208,3.713,3.77
50,0.0787414,0.0165824,0.676336,19.34,0.47,0.1969,1.00277,false,50,0.2353,0.1944,17.28,17.72
100,0.0789184,0.01657,0.675831,36.93,0.4707,0.1969,1.00278,false,100,0.4763,0.2953,34.53,35.32
200,0.0786973,0.0165623,0.675518,72.4,0.4698,0.1969,1.00277,false,200,0.9565,0.5084,69.29,70.78
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0803436,0.0137006,0.558796,6.377,0.4692,0.2211,1.00284,false,10,0.01108,0.03884,4.187,4.24
50,0.0803246,0.0136945,0.558548,22.07,0.4698,0.2211,1.00284,false,50,0.2353,0.1892,19.51,19.94
100,0.0803252,0.0136948,0.558559,41.88,0.4693,0.2211,1.00284,false,100,0.48,0.3075,38.94,39.75
200,0.0803257,0.0136947,0.558556,81.46,0.4694,0.2211,1.00284,false,200,0.9428,0.5187,77.85,79.34
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.239461,1.25325e-06,5.11153e-05,1.882,0.02694,0.2459,0.884275,false,10,0.01154,0.03907,1.398,1.452
50,1.00001,1.99624e-10,8.14194e-09,7.398,0.02655,0.2459,2.64877e-05,false,50,0.2456,0.1946,6.545,6.995
100,1,2.07967e-12,8.48223e-11,12.2,0.02685,0.2459,8.24849e-07,true,85,0.3646,0.2776,11.14,11.8
200,1,2.21714e-12,9.0429e-11,12.25,0.02683,0.2459,9.31996e-07,true,85,0.3669,0.2842,11.18,11.84
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.394165,6.71621e-07,2.7393e-05,4.011,0.02651,0.2708,0.721965,false,10,0.01179,0.04093,2.798,2.854
50,1,2.15923e-12,8.80671e-11,9.447,0.02647,0.2708,1.35057e-07,true,31,0.09742,0.1199,8.099,8.325
100,1,2.15923e-12,8.80671e-11,9.389,0.02611,0.2708,1.35057e-07,true,31,0.09813,0.1186,8.046,8.271
200,1,2.15923e-12,8.80671e-11,9.521,0.02625,0.2708,1.35057e-07,true,31,0.09737,0.1207,8.145,8.372
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.973918,1.30264e-07,5.313e-06,5.12,0.02594,0.2001,0.0276525,false,10,0.01185,0.04175,3.438,3.496
50,1,1.71458e-12,6.99313e-11,9.852,0.02618,0.2001,1.07341e-07,true,25,0.06464,0.09754,8.106,8.277
100,1,1.71458e-12,6.99313e-11,9.95,0.02596,0.2001,1.07341e-07,true,25,0.06712,0.1037,8.164,8.343
200,1,1.71458e-12,6.99314e-11,9.858,0.02619,0.2001,1.07341e-07,true,25,0.06381,0.09956,8.101,8.273
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999851,1.28159e-08,5.22714e-07,6.412,0.02596,0.2698,0.000796225,false,10,0.01142,0.03989,4.232,4.287
50,1,1.99308e-12,8.12905e-11,10.66,0.02632,0.2698,1.05953e-07,true,21,0.04512,0.07848,8.426,8.557
100,1,1.99305e-12,8.12892e-11,10.68,0.02613,0.2698,1.05952e-07,true,21,0.04594,0.08394,8.468,8.605
200,1,1.99308e-12,8.12905e-11,10.68,0.0262,0.2698,1.05953e-07,true,21,0.04468,0.0823,8.455,8.589
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.246232,1.21251e-06,4.9454e-05,2.239,0.0265,0.2219,0.878753,false,10,0.0115,0.04091,1.72,1.775
50,1.00001,1.71298e-10,6.98664e-09,8.907,0.02683,0.2219,2.06152e-05,false,50,0.2477,0.1994,8.014,8.471
100,1,2.21947e-12,9.05242e-11,14.79,0.0268,0.2219,1.16623e-06,true,85,0.3707,0.2836,13.68,14.35
200,1,2.2195e-12,9.05252e-11,14.72,0.02689,0.2219,1.16625e-06,true,85,0.3725,0.2856,13.62,14.29
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.404471,6.62344e-07,2.70146e-05,4.61,0.02591,0.2958,0.704639,false,10,0.01196,0.04034,3.339,3.394
50,1,2.34206e-12,9.55239e-11,10.78,0.02666,0.2958,1.40546e-07,true,30,0.09166,0.1206,9.403,9.624
100,1,2.34205e-12,9.55236e-11,10.82,0.02594,0.2958,1.40546e-07,true,30,0.09262,0.1254,9.427,9.653
200,1,2.34204e-12,9.55231e-11,10.8,0.02562,0.2958,1.40545e-07,true,30,0.09217,0.1107,9.417,9.628
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.989453,8.30964e-08,3.3892e-06,5.929,0.02636,0.2501,0.0112256,false,10,0.01165,0.04225,4.206,4.263
50,1,1.34673e-12,5.49282e-11,11.72,0.02689,0.2501,8.23854e-08,true,25,0.06435,0.09379,9.924,10.09
100,1,1.34673e-12,5.49282e-11,11.78,0.02667,0.2501,8.23854e-08,true,25,0.06512,0.09701,9.986,10.16
200,1,1.34673e-12,5.49282e-11,11.71,0.02652,0.2501,8.23854e-08,true,25,0.06454,0.09342,9.911,10.08
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.99676,4.65183e-08,1.89731e-06,7.305,0.02628,0.237,0.0035312,false,10,0.01262,0.04201,5.032,5.091
50,1,9.58208e-13,3.90818e-11,12.82,0.02593,0.237,5.65463e-08,true,22,0.05248,0.08437,10.51,10.66
100,1,9.73557e-13,3.97078e-11,12.79,0.02589,0.237,5.77179e-08,true,22,0.05417,0.08614,10.5,10.65
200,1,9.58208e-13,3.90818e-11,12.81,0.02606,0.237,5.65463e-08,true,22,0.05114,0.08511,10.48,10.63
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.239461,1.25325e-06,5.11153e-05,1.701,0.02603,0.2103,0.884275,false,10,0.01132,0.04102,1.193,1.248
50,1.00001,1.99624e-10,8.14194e-09,6.323,0.02708,0.2103,2.64877e-05,false,50,0.2443,0.1927,5.454,5.901
100,1,2.07967e-12,8.48223e-11,10.34,0.02689,0.2103,8.24849e-07,true,85,0.3617,0.2734,9.267,9.918
200,1,2.07967e-12,8.48223e-11,10.38,0.02681,0.2103,8.24849e-07,true,85,0.3689,0.2857,9.31,9.981
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.394165,6.71621e-07,2.7393e-05,3.481,0.02509,0.2295,0.721965,false,10,0.01152,0.04286,2.295,2.354
50,1,2.15923e-12,8.80671e-11,8.037,0.02577,0.2295,1.35057e-07,true,31,0.09452,0.1206,6.672,6.896
100,1,2.15923e-12,8.80671e-11,8.069,0.02549,0.2295,1.35057e-07,true,31,0.1008,0.1182,6.724,6.951
200,1,2.15923e-12,8.80672e-11,8.016,0.02553,0.2295,1.35057e-07,true,31,0.09568,0.113,6.687,6.904
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.973918,1.30264e-07,5.313e-06,4.571,0.02623,0.2514,0.0276525,false,10,0.01133,0.04235,2.886,2.944
50,1,1.71458e-12,6.99314e-11,8.622,0.02669,0.2514,1.07341e-07,true,25,0.06321,0.09539,6.823,6.989
100,1,1.71458e-12,6.99313e-11,8.561,0.02688,0.2514,1.07341e-07,true,25,0.06535,0.09976,6.827,7
200,1,1.71458e-12,6.99314e-11,8.546,0.02669,0.2514,1.07341e-07,true,25,0.06208,0.09984,6.817,6.986
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999851,1.28159e-08,5.22714e-07,5.596,0.02513,0.209,0.000796225,false,10,0.01117,0.03995,3.408,3.463
50,1,1.99308e-12,8.12904e-11,9.031,0.02572,0.209,1.05953e-07,true,21,0.04492,0.07928,6.809,6.94
100,1,1.99308e-12,8.12905e-11,9.054,0.02574,0.209,1.05953e-07,true,21,0.04532,0.0841,6.829,6.965
200,1,1.99308e-12,8.12905e-11,9.049,0.02565,0.209,1.05953e-07,true,21,0.04594,0.08353,6.811,6.948
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.246232,1.21251e-06,4.9454e-05,2.021,0.02696,0.2329,0.878753,false,10,0.01186,0.04121,1.489,1.547
50,1.00001,1.71288e-10,6.98621e-09,7.827,0.02726,0.2329,2.06131e-05,false,50,0.2453,0.1936,6.942,7.391
100,1,2.21947e-12,9.05242e-11,13,0.02724,0.2329,1.16623e-06,true,85,0.3809,0.293,11.86,12.55
200,1,2.29255e-12,9.35048e-11,13.01,0.02742,0.2329,1.24144e-06,true,85,0.3754,0.2833,11.89,12.56
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.404471,6.62344e-07,2.70146e-05,4.259,0.02651,0.2947,0.704639,false,10,0.01183,0.04116,3.015,3.072
50,1,2.34206e-12,9.5524e-11,9.924,0.02662,0.2947,1.40546e-07,true,30,0.09054,0.1162,8.532,8.747
100,1,2.34205e-12,9.55236e-11,9.942,0.02709,0.2947,1.40546e-07,true,30,0.09163,0.1183,8.527,8.745
200,1,2.34205e-12,9.55236e-11,9.888,0.02683,0.2947,1.40546e-07,true,30,0.08939,0.1181,8.509,8.725
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.989453,8.30964e-08,3.3892e-06,5.53,0.02621,0.2097,0.0112256,false,10,0.0117,0.03985,3.797,3.852
50,1,1.34674e-12,5.49284e-11,10.76,0.02655,0.2097,8.23858e-08,true,25,0.06552,0.1025,8.948,9.124
100,1,1.34673e-12,5.49284e-11,10.78,0.02662,0.2097,8.23858e-08,true,25,0.06395,0.09854,8.972,9.142
200,1,1.34674e-12,5.49284e-11,10.73,0.02662,0.2097,8.23858e-08,true,25,0.06417,0.09381,8.937,9.102
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.99676,4.65183e-08,1.89731e-06,6.891,0.02675,0.2149,0.0035312,false,10,0.01139,0.04428,4.623,4.682
50,1,9.8922e-13,4.03467e-11,12.02,0.02711,0.2149,5.8616e-08,true,22,0.05002,0.08483,9.742,9.884
100,1,1.0032e-12,4.09169e-11,11.95,0.027,0.2149,5.94092e-08,true,22,0.04928,0.0886,9.667,9.812
200,1,9.89229e-13,4.03471e-11,11.99,0.02725,0.2149,5.8616e-08,true,22,0.04925,0.08065,9.708,9.844


==> plots/horeka/gmres_poly_results_w_RACE/12_Aug_2022/Transport_RCM.txt <==
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.157059,1.78759e-06,7.29093e-05,1.006,2.745e-05,0.1569,0.941888,false,10,0.01159,0.04009,0.579,0.6347
50,0.996172,4.20811e-08,1.71634e-06,3.443,9.537e-06,0.1569,0.00540322,false,50,0.2441,0.1787,2.699,3.132
100,0.999838,5.78066e-10,2.35772e-08,6.491,8.488e-06,0.1569,0.000187541,false,100,0.4822,0.293,5.391,6.182
200,0.999999,2.3654e-12,9.64762e-11,12.26,8.555e-06,0.1569,1.56413e-06,true,193,0.9153,0.4943,10.5,11.94
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.325669,7.57593e-07,3.08994e-05,2.179,1.774e-05,0.2349,0.806554,false,10,0.0113,0.0415,1.153,1.209
50,1,2.1932e-12,8.94528e-11,6.122,8.231e-06,0.2349,1.23059e-07,true,45,0.1961,0.1567,4.81,5.174
100,1,2.1932e-12,8.94528e-11,6.133,8.915e-06,0.2349,1.23059e-07,true,45,0.2003,0.172,4.82,5.203
200,1,2.1932e-12,8.94528e-11,6.114,8.125e-06,0.2349,1.23059e-07,true,45,0.1961,0.1721,4.814,5.193
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.380106,6.17408e-07,2.51818e-05,2.871,1.744e-05,0.153,0.744295,false,10,0.01114,0.03818,1.454,1.507
50,1,2.08818e-12,8.51694e-11,6.467,9.244e-06,0.153,1.18314e-07,true,36,0.1266,0.1367,4.853,5.126
100,1,2.08818e-12,8.51694e-11,6.512,8.393e-06,0.153,1.18314e-07,true,36,0.1273,0.1409,4.902,5.179
200,1,2.08818e-12,8.51694e-11,6.462,8.548e-06,0.153,1.18314e-07,true,36,0.128,0.1319,4.877,5.146
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.42499,5.75902e-07,2.34889e-05,3.69,1.801e-05,0.1599,0.672265,false,10,0.01102,0.03955,1.76,1.814
50,1,1.96386e-12,8.00988e-11,6.954,9.378e-06,0.1599,1.1185e-07,true,30,0.08953,0.1157,4.932,5.145
100,1,1.96386e-12,8.00988e-11,7.098,8.658e-06,0.1599,1.1185e-07,true,30,0.09086,0.1232,5.043,5.266
200,1,1.96386e-12,8.00988e-11,7.004,9.181e-06,0.1599,1.1185e-07,true,30,0.09061,0.1122,4.964,5.175
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.157059,1.78759e-06,7.29093e-05,0.9365,1.561e-05,0.1563,0.941888,false,10,0.01107,0.04115,0.5375,0.5934
50,0.996172,4.20811e-08,1.71634e-06,3.232,8.889e-06,0.1563,0.00540322,false,50,0.2384,0.186,2.489,2.923
100,0.999838,5.78066e-10,2.35772e-08,6.078,8.984e-06,0.1563,0.000187541,false,100,0.4819,0.3099,4.951,5.758
200,0.999999,2.3654e-12,9.64762e-11,11.32,9.039e-06,0.1563,1.56413e-06,true,193,0.8927,0.5038,9.58,11
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.325669,7.57593e-07,3.08994e-05,2.023,1.563e-05,0.1556,0.806554,false,10,0.01152,0.0384,1.007,1.06
50,1,2.1932e-12,8.94528e-11,5.515,8.566e-06,0.1556,1.23059e-07,true,45,0.202,0.1702,4.209,4.591
100,1,2.1932e-12,8.94528e-11,5.509,8.488e-06,0.1556,1.23059e-07,true,45,0.1978,0.1699,4.211,4.59
200,1,2.1932e-12,8.94528e-11,5.55,8.458e-06,0.1556,1.23059e-07,true,45,0.2027,0.1773,4.219,4.61
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.380106,6.17408e-07,2.51818e-05,2.674,1.711e-05,0.2116,0.744295,false,10,0.01117,0.03938,1.265,1.319
50,1,2.08818e-12,8.51694e-11,5.903,8.399e-06,0.2116,1.18314e-07,true,36,0.1282,0.1438,4.288,4.57
100,1,2.08818e-12,8.51694e-11,5.888,9.108e-06,0.2116,1.18314e-07,true,36,0.1263,0.1301,4.27,4.535
200,1,2.08818e-12,8.51694e-11,5.867,8.594e-06,0.2116,1.18314e-07,true,36,0.1285,0.133,4.26,4.531
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.42499,5.75902e-07,2.34889e-05,3.44,1.61e-05,0.1558,0.672265,false,10,0.01101,0.04012,1.557,1.612
50,1,1.96386e-12,8.00988e-11,6.425,8.805e-06,0.1558,1.1185e-07,true,30,0.08884,0.1178,4.397,4.612
100,1,1.96386e-12,8.00988e-11,6.401,7.996e-06,0.1558,1.1185e-07,true,30,0.08841,0.1146,4.381,4.592
200,1,1.96386e-12,8.00988e-11,6.431,8.6e-06,0.1558,1.1185e-07,true,30,0.08877,0.1073,4.405,4.609
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.157059,1.78759e-06,7.29093e-05,0.8935,1.63e-05,0.2123,0.941888,false,10,0.0115,0.04161,0.4792,0.5361
50,0.996172,4.20811e-08,1.71634e-06,2.975,8.827e-06,0.2123,0.00540322,false,50,0.242,0.1846,2.222,2.658
100,0.999838,5.78066e-10,2.35772e-08,5.561,8.499e-06,0.2123,0.000187541,false,100,0.4897,0.3008,4.423,5.229
200,0.999999,2.3654e-12,9.64762e-11,10.25,8.432e-06,0.2123,1.56413e-06,true,193,0.8986,0.4906,8.52,9.937
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.325669,7.57593e-07,3.08994e-05,1.963,1.683e-05,0.2567,0.806554,false,10,0.01172,0.03804,0.9297,0.9835
50,1,2.1932e-12,8.94528e-11,5.214,8.65e-06,0.2567,1.23059e-07,true,45,0.1983,0.1686,3.908,4.286
100,1,2.1932e-12,8.94528e-11,5.209,8.726e-06,0.2567,1.23059e-07,true,45,0.2067,0.1802,3.887,4.284
200,1,2.1932e-12,8.94528e-11,5.229,8.669e-06,0.2567,1.23059e-07,true,45,0.2007,0.1752,3.883,4.27
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.380106,6.17408e-07,2.51818e-05,2.639,1.637e-05,0.1621,0.744295,false,10,0.01153,0.03916,1.176,1.231
50,1,2.08818e-12,8.51694e-11,5.557,8.916e-06,0.1621,1.18314e-07,true,36,0.1293,0.1462,3.895,4.18
100,1,2.08818e-12,8.51694e-11,5.539,7.922e-06,0.1621,1.18314e-07,true,36,0.133,0.1353,3.926,4.204
200,1,2.08818e-12,8.51694e-11,5.565,7.939e-06,0.1621,1.18314e-07,true,36,0.1281,0.1348,3.941,4.213
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.42499,5.75902e-07,2.34889e-05,3.321,1.704e-05,0.1669,0.672265,false,10,0.01133,0.03876,1.416,1.47
50,1,1.96386e-12,8.00988e-11,6.046,9.367e-06,0.1669,1.1185e-07,true,30,0.08967,0.1083,4.004,4.21
100,1,1.96386e-12,8.00988e-11,5.99,8.378e-06,0.1669,1.1185e-07,true,30,0.09117,0.1133,3.975,4.188
200,1,1.96386e-12,8.00988e-11,6.001,8.317e-06,0.1669,1.1185e-07,true,30,0.09325,0.1115,3.985,4.198
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.231805,1.30236e-06,5.31184e-05,1.073,0.003824,0.1532,0.890362,false,10,0.01176,0.03841,0.6581,0.7119
50,1.00001,2.29913e-10,9.37731e-09,3.807,0.003786,0.1532,3.33884e-05,false,50,0.2362,0.185,3.045,3.476
100,1,2.30874e-12,9.4165e-11,6.104,0.003853,0.1532,8.21699e-07,true,84,0.3533,0.2648,5.142,5.776
200,1,2.30874e-12,9.4165e-11,6.106,0.003914,0.1532,8.21699e-07,true,84,0.3493,0.259,5.147,5.771
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.387981,6.7811e-07,2.76576e-05,2.372,0.003633,0.1529,0.73247,false,10,0.0116,0.03778,1.318,1.371
50,1,2.15546e-12,8.79135e-11,5.207,0.003812,0.1529,1.29751e-07,true,32,0.1003,0.1202,3.996,4.226
100,1,2.15546e-12,8.79135e-11,5.172,0.003882,0.1529,1.29751e-07,true,32,0.1025,0.1147,3.985,4.212
200,1,2.15546e-12,8.79135e-11,5.162,0.004064,0.1529,1.29751e-07,true,32,0.09854,0.1158,3.956,4.18
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.891732,2.66033e-07,1.08505e-05,3.114,0.003623,0.152,0.115357,false,10,0.01122,0.03641,1.651,1.702
50,1,1.68359e-12,6.86677e-11,5.588,0.003876,0.152,9.74858e-08,true,26,0.06638,0.09437,4.044,4.213
100,1,1.68359e-12,6.86677e-11,5.594,0.00407,0.152,9.74858e-08,true,26,0.06753,0.09743,4.037,4.21
200,1,1.68359e-12,6.86677e-11,5.586,0.003955,0.152,9.74858e-08,true,26,0.06656,0.09505,4.031,4.2
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999683,1.67572e-08,6.83465e-07,3.914,0.003568,0.1543,0.000976934,false,10,0.0114,0.03873,1.965,2.019
50,1,1.37968e-12,5.62722e-11,6.104,0.004031,0.1543,8.31542e-08,true,22,0.05051,0.08437,4.113,4.255
100,1,1.37968e-12,5.62723e-11,6.105,0.003967,0.1543,8.31541e-08,true,22,0.04847,0.0794,4.101,4.236
200,1,1.37968e-12,5.62722e-11,6.086,0.003885,0.1543,8.31542e-08,true,22,0.04962,0.08232,4.123,4.261
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.231805,1.30236e-06,5.31184e-05,1.05,0.003577,0.156,0.890362,false,10,0.0118,0.03967,0.6144,0.6694
50,1.00001,2.29913e-10,9.37731e-09,3.603,0.003834,0.156,3.33884e-05,false,50,0.2375,0.1775,2.853,3.278
100,1,2.30874e-12,9.4165e-11,5.751,0.003925,0.156,8.21699e-07,true,84,0.3542,0.2615,4.79,5.421
200,1,2.30874e-12,9.4165e-11,5.755,0.004044,0.156,8.21699e-07,true,84,0.3565,0.2614,4.786,5.419
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.387981,6.7811e-07,2.76576e-05,2.215,0.003563,0.203,0.73247,false,10,0.0113,0.03571,1.169,1.22
50,1,2.15546e-12,8.79135e-11,4.723,0.003864,0.203,1.29751e-07,true,32,0.099,0.118,3.534,3.76
100,1,2.15546e-12,8.79135e-11,4.738,0.003862,0.203,1.29751e-07,true,32,0.1018,0.119,3.553,3.783
200,1,2.15546e-12,8.79135e-11,4.716,0.003807,0.203,1.29751e-07,true,32,0.09918,0.1121,3.549,3.769
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.891732,2.66033e-07,1.08505e-05,2.994,0.003589,0.1538,0.115357,false,10,0.01117,0.03621,1.51,1.56
50,1,1.6836e-12,6.86677e-11,5.262,0.003969,0.1538,9.74858e-08,true,26,0.06732,0.09567,3.711,3.882
100,1,1.68359e-12,6.86677e-11,5.261,0.003867,0.1538,9.74858e-08,true,26,0.06687,0.09242,3.719,3.886
200,1,1.68359e-12,6.86677e-11,5.241,0.003816,0.1538,9.74858e-08,true,26,0.06642,0.09155,3.693,3.858
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999683,1.67572e-08,6.83465e-07,3.704,0.003561,0.1553,0.000976934,false,10,0.01138,0.04025,1.759,1.814
50,1,1.37968e-12,5.62723e-11,5.642,0.003876,0.1553,8.31541e-08,true,22,0.04929,0.07736,3.669,3.803
100,1,1.37968e-12,5.62722e-11,5.723,0.003974,0.1553,8.31542e-08,true,22,0.04903,0.0784,3.72,3.855
200,1,1.37968e-12,5.62722e-11,5.635,0.003926,0.1553,8.31542e-08,true,22,0.04821,0.0791,3.669,3.803
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.231805,1.30236e-06,5.31184e-05,1.01,0.003654,0.1616,0.890362,false,10,0.01177,0.03806,0.5846,0.6382
50,1.00001,2.29913e-10,9.37731e-09,3.512,0.003891,0.1616,3.33884e-05,false,50,0.2468,0.1865,2.733,3.176
100,1,2.30874e-12,9.4165e-11,5.666,0.003804,0.1616,8.21699e-07,true,84,0.3563,0.2647,4.69,5.326
200,1,2.30874e-12,9.4165e-11,5.622,0.003856,0.1616,8.21699e-07,true,84,0.3656,0.2692,4.648,5.298
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.387981,6.7811e-07,2.76576e-05,2.171,0.003832,0.1585,0.73247,false,10,0.0114,0.03609,1.13,1.181
50,1,2.15546e-12,8.79135e-11,4.603,0.004319,0.1585,1.29751e-07,true,32,0.1027,0.1193,3.435,3.666
100,1,2.15546e-12,8.79135e-11,4.591,0.00431,0.1585,1.29751e-07,true,32,0.1,0.1124,3.419,3.64
200,1,2.15546e-12,8.79135e-11,4.602,0.004307,0.1585,1.29751e-07,true,32,0.09994,0.1113,3.416,3.635
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.891732,2.66033e-07,1.08505e-05,2.875,0.003642,0.1578,0.115357,false,10,0.01116,0.03672,1.391,1.443
50,1,1.68359e-12,6.86677e-11,4.991,0.004144,0.1578,9.74858e-08,true,26,0.06861,0.098,3.426,3.6
100,1,1.68359e-12,6.86677e-11,4.985,0.004021,0.1578,9.74858e-08,true,26,0.0673,0.09658,3.436,3.608
200,1,1.68359e-12,6.86677e-11,4.98,0.003886,0.1578,9.74858e-08,true,26,0.06669,0.09838,3.435,3.608
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999683,1.67572e-08,6.83465e-07,3.669,0.003629,0.2054,0.000976934,false,10,0.01174,0.0406,1.723,1.779
50,1,1.37968e-12,5.62722e-11,5.578,0.003912,0.2054,8.31542e-08,true,22,0.04913,0.07779,3.593,3.727
100,1,1.37968e-12,5.62722e-11,5.603,0.003872,0.2054,8.31542e-08,true,22,0.04947,0.08435,3.593,3.734
200,1,1.37968e-12,5.62722e-11,5.617,0.003804,0.2054,8.31542e-08,true,22,0.04913,0.08434,3.6,3.742
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0684924,1.20958e-05,0.000493342,2.225,0.469,0.184,0.99318,false,10,0.01127,0.03737,1.712,1.764
50,0.0685416,1.20755e-05,0.000492517,8.86,0.4662,0.184,0.993156,false,50,0.2507,0.1884,7.989,8.438
100,0.0685416,1.20735e-05,0.000492434,17.26,0.4675,0.184,0.993156,false,100,0.4866,0.2981,16.03,16.83
200,0.0685416,1.20735e-05,0.000492434,34.09,0.4675,0.184,0.993156,false,200,0.9883,0.5194,32.13,33.66
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0555822,0.001558,0.0635449,4.823,0.4681,0.1505,1.0021,false,10,0.01101,0.04084,3.582,3.637
50,0.0555822,0.00155799,0.0635449,18.21,0.469,0.1505,1.0021,false,50,0.2427,0.1796,16.64,17.07
100,0.0555822,0.00155799,0.0635449,34.9,0.468,0.1505,1.0021,false,100,0.492,0.3051,32.95,33.76
200,0.0555822,0.00155799,0.0635449,68.47,0.4668,0.1505,1.0021,false,200,0.9841,0.5166,65.8,67.33
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0515484,0.00189205,0.0771699,6.443,0.4665,0.2946,1.00057,false,10,0.0112,0.04122,4.713,4.769
50,0.0514499,0.00188937,0.0770605,23.92,0.4671,0.2946,1.00057,false,50,0.2394,0.1901,21.83,22.27
100,0.0514498,0.00188928,0.077057,46.2,0.467,0.2946,1.00057,false,100,0.4775,0.3074,43.82,44.62
200,0.0514498,0.00188928,0.0770568,90.41,0.4673,0.2946,1.00057,false,200,0.9448,0.5213,87.32,88.81
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.354391,0.0194758,0.794346,7.749,0.4662,0.1548,1.08318,false,10,0.01115,0.03705,5.517,5.569
50,0.354466,0.0194735,0.794253,28.13,0.4654,0.1548,1.08322,false,50,0.2362,0.19,25.56,25.99
100,0.354461,0.0194733,0.794245,54.18,0.4653,0.1548,1.08322,false,100,0.4691,0.3071,51.27,52.06
200,0.35446,0.0194733,0.794244,107,0.4653,0.1548,1.08322,false,200,0.9494,0.5098,103.3,104.8
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0683401,1.21478e-05,0.000495465,1.82,0.4658,0.1541,0.993256,false,10,0.01085,0.03743,1.309,1.361
50,0.0683505,1.21435e-05,0.00049529,6.971,0.4659,0.1541,0.993251,false,50,0.244,0.1864,6.112,6.552
100,0.0683505,1.21435e-05,0.000495289,13.48,0.4673,0.1541,0.993251,false,100,0.4768,0.2965,12.27,13.06
200,0.0683505,1.21435e-05,0.000495289,26.45,0.466,0.1541,0.993251,false,200,0.962,0.5131,24.52,26.03
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0375519,0.000380583,0.0155226,4.054,0.4671,0.1553,0.999084,false,10,0.01087,0.03909,2.806,2.86
50,0.0456763,0.000288397,0.0117627,14.6,0.4691,0.1553,0.998802,false,50,0.2359,0.194,13.02,13.46
100,0.0456914,0.000287802,0.0117384,27.92,0.4677,0.1553,0.998798,false,100,0.477,0.3013,25.98,26.78
200,0.045696,0.000287735,0.0117357,54.68,0.4674,0.1553,0.9988,false,200,0.9549,0.513,52.04,53.54
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0252237,0.000953402,0.0388858,5.4,0.466,0.1562,0.999742,false,10,0.01077,0.03886,3.712,3.766
50,0.0252234,0.000953367,0.0388843,19.18,0.4673,0.1562,0.999742,false,50,0.236,0.1929,17.14,17.58
100,0.0252232,0.000953357,0.038884,37.02,0.4682,0.1562,0.999742,false,100,0.4745,0.2873,34.61,35.38
200,0.0252232,0.000953357,0.038884,71.85,0.4679,0.1562,0.999742,false,200,0.9519,0.5027,68.76,70.24
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0248984,0.00104306,0.0425425,6.758,0.4665,0.1782,0.999732,false,10,0.01095,0.04318,4.514,4.572
50,0.0248985,0.00104305,0.0425423,23.36,0.4693,0.1782,0.999732,false,50,0.2393,0.1737,20.82,21.24
100,0.0248985,0.00104305,0.0425423,44.65,0.4665,0.1782,0.999732,false,100,0.4739,0.3128,41.71,42.51
200,0.0248985,0.00104305,0.0425423,87.04,0.4668,0.1782,0.999732,false,200,0.9435,0.4945,83.41,84.87
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.239449,1.25335e-06,5.11195e-05,1.865,0.02606,0.1796,0.884283,false,10,0.01167,0.04242,1.37,1.427
50,1.00001,2.14688e-10,8.75632e-09,7.263,0.02529,0.1796,2.98416e-05,false,50,0.2427,0.193,6.414,6.859
100,1,1.9907e-12,8.11932e-11,11.94,0.02544,0.1796,6.86019e-07,true,85,0.3705,0.28,10.87,11.54
200,1,2.08757e-12,8.51443e-11,11.93,0.02524,0.1796,7.49991e-07,true,85,0.3724,0.2825,10.84,11.51
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.394182,6.71603e-07,2.73923e-05,3.926,0.02522,0.1609,0.721936,false,10,0.01158,0.0417,2.716,2.774
50,1,2.30683e-12,9.40872e-11,9.229,0.02534,0.1609,1.38734e-07,true,31,0.09531,0.1174,7.911,8.132
100,1,2.30683e-12,9.40871e-11,9.229,0.0255,0.1609,1.38734e-07,true,31,0.09717,0.1166,7.885,8.107
200,1,2.30683e-12,9.40872e-11,9.244,0.02501,0.1609,1.38734e-07,true,31,0.09654,0.1162,7.899,8.121
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.973838,1.30461e-07,5.32105e-06,5.05,0.02584,0.1791,0.0277376,false,10,0.01155,0.04354,3.4,3.459
50,1,1.85573e-12,7.56884e-11,9.77,0.02604,0.1791,1.12897e-07,true,25,0.06386,0.09613,8.014,8.182
100,1,1.85573e-12,7.56884e-11,9.784,0.02662,0.1791,1.12897e-07,true,25,0.06527,0.1081,8.021,8.202
200,1,1.85573e-12,7.56884e-11,9.844,0.02644,0.1791,1.12897e-07,true,25,0.06444,0.1004,8.068,8.241
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999848,1.28766e-08,5.25191e-07,6.352,0.02642,0.1775,0.000797114,false,10,0.01151,0.03929,4.169,4.223
50,1,1.17114e-12,4.77666e-11,11.03,0.02616,0.1775,6.67714e-08,true,22,0.04918,0.09154,8.777,8.925
100,1,1.17103e-12,4.77621e-11,10.87,0.02653,0.1775,6.67658e-08,true,22,0.04996,0.08241,8.675,8.814
200,1,1.17115e-12,4.77668e-11,10.95,0.02648,0.1775,6.67714e-08,true,22,0.04992,0.08151,8.727,8.865
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.245876,1.21462e-06,4.954e-05,2.187,0.0264,0.1814,0.87904,false,10,0.01238,0.04022,1.661,1.717
50,1.00001,1.93421e-10,7.88893e-09,8.633,0.02658,0.1814,2.51607e-05,false,50,0.2471,0.2023,7.736,8.195
100,1,2.12814e-12,8.6799e-11,14.43,0.02679,0.1814,8.80834e-07,true,86,0.3821,0.2782,13.3,13.98
200,1,2.15536e-12,8.79094e-11,14.5,0.02674,0.1814,9.15137e-07,true,86,0.3738,0.2805,13.38,14.05
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.4045,6.62319e-07,2.70136e-05,4.616,0.0268,0.1829,0.704591,false,10,0.0119,0.04084,3.341,3.398
50,1,1.66021e-12,6.7714e-11,11.18,0.02667,0.1829,1.03814e-07,true,31,0.09801,0.1242,9.745,9.977
100,1,1.6602e-12,6.77137e-11,11.19,0.02683,0.1829,1.03814e-07,true,31,0.1018,0.1285,9.791,10.03
200,1,1.6602e-12,6.77134e-11,11.19,0.02676,0.1829,1.03813e-07,true,31,0.09793,0.113,9.788,10.01
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.979103,1.16601e-07,4.75573e-06,5.815,0.02614,0.1867,0.0221516,false,10,0.01167,0.04093,4.081,4.137
50,1,1.50631e-12,6.14367e-11,11.52,0.0271,0.1867,9.4141e-08,true,25,0.06446,0.09631,9.704,9.872
100,1,1.50631e-12,6.14368e-11,11.48,0.02646,0.1867,9.41405e-08,true,25,0.06465,0.09568,9.673,9.84
200,1,1.50631e-12,6.14368e-11,11.55,0.02677,0.1867,9.41405e-08,true,25,0.06452,0.09314,9.713,9.878
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.860231,2.98824e-07,1.21879e-05,7.228,0.02614,0.1829,0.149517,false,10,0.01203,0.042,4.985,5.042
50,1,9.5031e-13,3.87597e-11,13.21,0.02633,0.1829,5.51982e-08,true,23,0.05552,0.09055,10.89,11.05
100,1,9.5031e-13,3.87597e-11,13.16,0.02637,0.1829,5.51982e-08,true,23,0.05572,0.08687,10.83,10.98
200,1,8.71489e-13,3.55449e-11,13.14,0.02642,0.1829,5.07112e-08,true,23,0.05544,0.09489,10.83,10.99
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.239449,1.25335e-06,5.11195e-05,1.641,0.02529,0.191,0.884283,false,10,0.01164,0.04132,1.139,1.196
50,1.00001,2.14688e-10,8.75632e-09,6.121,0.02545,0.191,2.98416e-05,false,50,0.2438,0.1904,5.264,5.708
100,1,1.9907e-12,8.11932e-11,10.11,0.02522,0.191,6.86019e-07,true,85,0.3645,0.2699,9.051,9.701
200,1,2.13422e-12,8.7047e-11,10.07,0.02541,0.191,7.81851e-07,true,85,0.3708,0.2712,9.003,9.661
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.394182,6.71603e-07,2.73923e-05,3.522,0.02627,0.2589,0.721936,false,10,0.01135,0.04037,2.312,2.367
50,1,2.30683e-12,9.40871e-11,8.089,0.02641,0.2589,1.38734e-07,true,31,0.09442,0.1204,6.736,6.96
100,1,2.30683e-12,9.40872e-11,8.085,0.0266,0.2589,1.38734e-07,true,31,0.09451,0.1271,6.731,6.961
200,1,2.30683e-12,9.40871e-11,8.074,0.02675,0.2589,1.38734e-07,true,31,0.09517,0.1195,6.718,6.941
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.973838,1.30461e-07,5.32105e-06,4.603,0.02663,0.2638,0.0277376,false,10,0.01104,0.04217,2.925,2.981
50,1,1.85573e-12,7.56884e-11,8.665,0.0268,0.2638,1.12897e-07,true,25,0.06168,0.09705,6.92,7.087
100,1,1.85573e-12,7.56884e-11,8.689,0.02663,0.2638,1.12897e-07,true,25,0.06353,0.09787,6.939,7.108
200,1,1.85573e-12,7.56884e-11,8.688,0.02684,0.2638,1.12897e-07,true,25,0.0621,0.09285,6.901,7.063
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999848,1.28766e-08,5.25191e-07,5.647,0.02539,0.1871,0.000797114,false,10,0.01131,0.03893,3.459,3.513
50,1,1.17115e-12,4.77668e-11,9.435,0.02549,0.1871,6.67714e-08,true,22,0.05024,0.08591,7.221,7.364
100,1,1.17103e-12,4.77621e-11,9.462,0.0255,0.1871,6.67658e-08,true,22,0.05019,0.08189,7.252,7.391
200,1,1.17114e-12,4.77666e-11,9.438,0.02557,0.1871,6.67714e-08,true,22,0.05067,0.08409,7.223,7.365
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.245876,1.21462e-06,4.954e-05,2.116,0.02635,0.2012,0.87904,false,10,0.01146,0.0454,1.58,1.64
50,1.00001,1.96791e-10,8.02637e-09,8.391,0.02643,0.2012,2.58907e-05,false,50,0.2434,0.1913,7.505,7.949
100,1,2.12814e-12,8.6799e-11,14.16,0.02672,0.2012,8.80834e-07,true,86,0.3745,0.2795,13.04,13.71
200,1,2.15525e-12,8.79046e-11,14.07,0.02699,0.2012,9.15042e-07,true,86,0.3726,0.2851,12.96,13.63
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.4045,6.62319e-07,2.70136e-05,4.278,0.02655,0.1937,0.704591,false,10,0.01146,0.04171,3.006,3.062
50,1,1.6602e-12,6.77137e-11,10.21,0.02651,0.1937,1.03814e-07,true,31,0.09519,0.1303,8.774,9.009
100,1,1.66021e-12,6.7714e-11,10.12,0.02678,0.1937,1.03814e-07,true,31,0.09617,0.1263,8.725,8.956
200,1,1.66021e-12,6.77139e-11,10.15,0.02652,0.1937,1.03814e-07,true,31,0.0963,0.1237,8.732,8.961
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.979103,1.16601e-07,4.75573e-06,5.554,0.02616,0.1955,0.0221516,false,10,0.01139,0.04029,3.787,3.842
50,1,1.50629e-12,6.14362e-11,10.76,0.02679,0.1955,9.41405e-08,true,25,0.06385,0.09902,8.912,9.083
100,1,1.50635e-12,6.14383e-11,10.77,0.02667,0.1955,9.4145e-08,true,25,0.06385,0.1023,8.928,9.102
200,1,1.50634e-12,6.14383e-11,10.76,0.02674,0.1955,9.4145e-08,true,25,0.06351,0.101,8.913,9.086
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.860231,2.98824e-07,1.21879e-05,6.965,0.02677,0.1953,0.149517,false,10,0.01223,0.04634,4.656,4.718
50,1,8.71489e-13,3.55449e-11,12.45,0.02695,0.1953,5.07112e-08,true,23,0.05627,0.08316,10.13,10.28
100,1,9.5031e-13,3.87597e-11,12.51,0.02746,0.1953,5.51982e-08,true,23,0.05715,0.09019,10.17,10.32
200,1,9.31822e-13,3.80056e-11,12.5,0.0272,0.1953,5.39986e-08,true,23,0.05599,0.09296,10.17,10.32


==> plots/horeka/gmres_poly_results_w_RACE/12_Aug_2022/af_shell10.txt <==
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.631544,2.84682,0.00018099,1.53,2.716e-05,0.3001,0.775043,false,10,0.01039,0.06552,0.9957,1.075
50,0.631895,0.819923,5.21276e-05,5.524,1.021e-05,0.3001,0.774666,false,50,0.2261,0.2976,4.601,5.133
100,0.632019,0.520084,3.3065e-05,10.6,9.898e-06,0.3001,0.774449,false,100,0.463,0.5335,9.193,10.2
200,0.632144,0.340316,2.1636e-05,20.73,1.042e-05,0.3001,0.774239,false,200,0.8988,0.9751,18.43,20.33
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.63249,0.161896,1.02927e-05,3.192,1.618e-05,0.3552,0.773622,false,10,0.01012,0.06481,1.995,2.073
50,0.635065,0.0154562,9.82644e-07,10.89,1.066e-05,0.3552,0.764519,false,50,0.2241,0.319,9.253,9.806
100,0.63858,0.00716768,4.55694e-07,20.53,1.04e-05,0.3552,0.745318,false,100,0.4537,0.5391,18.45,19.46
200,0.646756,0.00466943,2.96865e-07,39.89,1.094e-05,0.3552,0.699161,false,200,0.8891,0.9897,36.92,38.82
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.632776,0.0995146,6.32677e-06,4.095,1.621e-05,0.302,0.772947,false,10,0.01039,0.06526,2.454,2.534
50,0.636362,0.0103066,6.55255e-07,13.43,9.837e-06,0.302,0.757286,false,50,0.2301,0.3007,11.39,11.93
100,0.642308,0.00543553,3.45571e-07,25.27,9.11e-06,0.302,0.724582,false,100,0.4461,0.5312,22.77,23.76
200,0.663274,0.0036901,2.34603e-07,48.65,9.38e-06,0.302,0.640448,false,200,0.901,0.9859,45.26,47.17
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.633041,0.0708567,4.50481e-06,5.07,1.614e-05,0.3255,0.772259,false,10,0.01044,0.06645,2.955,3.035
50,0.637778,0.00796658,5.06485e-07,16.24,1.015e-05,0.3255,0.749377,false,50,0.226,0.3036,13.68,14.22
100,0.64752,0.00467913,2.97482e-07,30.52,1.001e-05,0.3255,0.699826,false,100,0.4514,0.5353,27.5,28.5
200,0.685864,0.00309093,1.9651e-07,58.89,1.008e-05,0.3255,0.585502,false,200,0.9128,0.996,54.94,56.88
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.631544,2.84682,0.00018099,1.346,1.712e-05,0.2977,0.775043,false,10,0.01033,0.06545,0.8219,0.9012
50,0.631895,0.819923,5.21276e-05,4.768,1.058e-05,0.2977,0.774666,false,50,0.2335,0.3106,3.808,4.362
100,0.632019,0.520084,3.3065e-05,9.042,1.104e-05,0.2977,0.774449,false,100,0.4617,0.544,7.619,8.639
200,0.632144,0.340316,2.1636e-05,17.69,1.077e-05,0.2977,0.774239,false,200,0.9213,0.995,15.34,17.28
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.63249,0.161896,1.02927e-05,2.93,1.63e-05,0.2912,0.773622,false,10,0.01041,0.06563,1.75,1.83
50,0.635065,0.0154562,9.82644e-07,9.574,9.939e-06,0.2912,0.764519,false,50,0.226,0.3074,7.964,8.506
100,0.63858,0.00716768,4.55694e-07,18.09,9.857e-06,0.2912,0.745318,false,100,0.4478,0.5476,16,17.01
200,0.646756,0.00466943,2.96865e-07,35.03,9.66e-06,0.2912,0.699161,false,200,0.911,0.9969,32.03,33.96
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.632776,0.0995146,6.32677e-06,3.766,1.683e-05,0.3793,0.772947,false,10,0.0103,0.06671,2.124,2.204
50,0.636362,0.0103066,6.55255e-07,11.92,1.103e-05,0.3793,0.757286,false,50,0.2287,0.3146,9.85,10.4
100,0.642308,0.00543553,3.45571e-07,22.25,9.604e-06,0.3793,0.724582,false,100,0.4557,0.5534,19.7,20.72
200,0.663274,0.0036901,2.34603e-07,42.76,1.012e-05,0.3793,0.640448,false,200,0.9075,1.001,39.29,41.23
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.633041,0.0708567,4.50481e-06,4.643,1.705e-05,0.2736,0.772259,false,10,0.0105,0.06593,2.532,2.612
50,0.637778,0.00796658,5.06485e-07,14.4,9.801e-06,0.2736,0.749377,false,50,0.2256,0.3041,11.85,12.39
100,0.64752,0.00467913,2.97482e-07,26.62,1.026e-05,0.2736,0.699826,false,100,0.4598,0.5363,23.59,24.6
200,0.685864,0.00309093,1.9651e-07,51.08,9.77e-06,0.2736,0.585502,false,200,0.9096,0.9941,47.17,49.1
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.631544,2.84682,0.00018099,1.265,1.656e-05,0.3155,0.775043,false,10,0.01047,0.0649,0.7544,0.8332
50,0.631895,0.819923,5.21276e-05,4.452,1.06e-05,0.3155,0.774666,false,50,0.2281,0.2993,3.512,4.049
100,0.632019,0.520084,3.3065e-05,8.406,1.025e-05,0.3155,0.774449,false,100,0.4624,0.5284,6.998,8.003
200,0.632144,0.340316,2.1636e-05,16.45,1.034e-05,0.3155,0.774239,false,200,0.9174,0.9875,14.12,16.05
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.63249,0.161896,1.02927e-05,2.748,1.842e-05,0.2866,0.773622,false,10,0.01056,0.06539,1.548,1.627
50,0.635065,0.0154562,9.82644e-07,8.804,1.012e-05,0.2866,0.764519,false,50,0.2352,0.3096,7.175,7.729
100,0.63858,0.00716768,4.55694e-07,16.41,9.796e-06,0.2866,0.745318,false,100,0.4586,0.541,14.32,15.33
200,0.646756,0.00466943,2.96865e-07,31.67,1.005e-05,0.2866,0.699161,false,200,0.9014,0.9932,28.67,30.59
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.632776,0.0995146,6.32677e-06,3.57,1.708e-05,0.3121,0.772947,false,10,0.01038,0.06834,1.942,2.025
50,0.636362,0.0103066,6.55255e-07,11.05,1.038e-05,0.3121,0.757286,false,50,0.2251,0.3049,8.988,9.527
100,0.642308,0.00543553,3.45571e-07,20.69,1.096e-05,0.3121,0.724582,false,100,0.4614,0.5433,18.16,19.18
200,0.663274,0.0036901,2.34603e-07,39.49,1e-05,0.3121,0.640448,false,200,0.9202,1.008,36.01,37.97
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.633041,0.0708567,4.50481e-06,4.483,1.672e-05,0.3225,0.772259,false,10,0.01041,0.06731,2.351,2.433
50,0.637778,0.00796658,5.06485e-07,13.51,1.006e-05,0.3225,0.749377,false,50,0.2267,0.3119,10.96,11.5
100,0.64752,0.00467913,2.97482e-07,24.91,1.035e-05,0.3225,0.699826,false,100,0.4658,0.5517,21.87,22.9
200,0.685864,0.00309093,1.9651e-07,47.86,9.485e-06,0.3225,0.585502,false,200,0.904,1.002,43.88,45.81
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.632832,0.141384,8.98869e-06,1.701,0.00479,0.3156,0.77359,false,10,0.01026,0.06592,1.168,1.248
50,0.635231,0.015,9.53644e-07,6.372,0.004806,0.3156,0.767676,false,50,0.2284,0.295,5.419,5.952
100,0.638337,0.00714966,4.54549e-07,12.29,0.00469,0.3156,0.757074,false,100,0.4632,0.5386,10.84,11.86
200,0.643052,0.00494784,3.14565e-07,23.99,0.004839,0.3156,0.734528,false,200,0.9069,0.9885,21.65,23.57
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.633523,0.050929,3.23787e-06,3.572,0.004443,0.3119,0.772235,false,10,0.01033,0.06545,2.335,2.414
50,0.638686,0.00680677,4.32749e-07,12.52,0.00485,0.3119,0.755579,false,50,0.2281,0.3165,10.85,11.4
100,0.64703,0.00457225,2.90687e-07,23.78,0.004905,0.3119,0.722417,false,100,0.4575,0.5285,21.66,22.66
200,0.666552,0.00362625,2.30544e-07,46.44,0.004836,0.3119,0.642606,false,200,0.9193,0.9883,43.41,45.34
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.633865,0.0363698,2.31225e-06,4.702,0.004307,0.288,0.7715,false,10,0.01024,0.06725,3.008,3.09
50,0.640379,0.00579761,3.6859e-07,16.12,0.004864,0.288,0.748728,false,50,0.2272,0.3091,14,14.54
100,0.652774,0.00420852,2.67562e-07,30.42,0.00492,0.288,0.700031,false,100,0.4587,0.5291,27.83,28.84
200,0.690281,0.00300299,1.90919e-07,59.58,0.005158,0.288,0.583409,false,200,0.9172,0.9985,56.06,58.01
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.634198,0.0276912,1.7605e-06,5.663,0.004506,0.3147,0.7707,false,10,0.0103,0.06639,3.465,3.545
50,0.642614,0.00515907,3.27994e-07,18.75,0.004776,0.3147,0.739374,false,50,0.2302,0.3049,16.12,16.67
100,0.663372,0.00388323,2.46881e-07,35.21,0.004819,0.3147,0.663867,false,100,0.4645,0.5322,32.12,33.13
200,0.718134,0.00249227,1.58449e-07,68.5,0.004808,0.3147,0.532824,false,200,0.9013,0.9873,64.5,66.42
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.632832,0.141384,8.98869e-06,1.565,0.004741,0.3227,0.77359,false,10,0.0108,0.06424,1.03,1.108
50,0.635231,0.015,9.53644e-07,5.74,0.004895,0.3227,0.767676,false,50,0.2294,0.2982,4.783,5.32
100,0.638337,0.00714966,4.54549e-07,10.97,0.004848,0.3227,0.757074,false,100,0.4577,0.5294,9.55,10.55
200,0.643052,0.00494784,3.14565e-07,21.53,0.004822,0.3227,0.734528,false,200,0.9381,0.9873,19.16,21.12
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.633523,0.050929,3.23787e-06,3.322,0.004547,0.3673,0.772235,false,10,0.0104,0.06634,2.094,2.174
50,0.638686,0.00680677,4.32749e-07,11.4,0.00493,0.3673,0.755579,false,50,0.2249,0.3048,9.74,10.28
100,0.64703,0.00457225,2.90687e-07,21.41,0.004788,0.3673,0.722417,false,100,0.4626,0.5386,19.3,20.31
200,0.666552,0.00362625,2.30544e-07,41.8,0.00473,0.3673,0.642606,false,200,0.8967,0.9797,38.8,40.7
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.633865,0.0363698,2.31225e-06,4.381,0.004585,0.301,0.7715,false,10,0.01047,0.0653,2.709,2.789
50,0.640379,0.00579761,3.6859e-07,14.81,0.004771,0.301,0.748728,false,50,0.2247,0.3129,12.68,13.23
100,0.652774,0.00420852,2.67562e-07,27.67,0.004866,0.301,0.700031,false,100,0.4546,0.5449,25.09,26.1
200,0.690281,0.00300299,1.90919e-07,53.67,0.005057,0.301,0.583409,false,200,0.8936,0.9984,50.19,52.11
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.634198,0.0276912,1.7605e-06,5.315,0.004513,0.3008,0.7707,false,10,0.01032,0.06777,3.119,3.201
50,0.642614,0.00515907,3.27994e-07,17.13,0.004908,0.3008,0.739374,false,50,0.2274,0.3107,14.49,15.03
100,0.663372,0.00388323,2.46881e-07,32.13,0.005241,0.3008,0.663867,false,100,0.4679,0.553,29.01,30.05
200,0.718134,0.00249227,1.58449e-07,61.86,0.004943,0.3008,0.532824,false,200,0.9035,1.02,57.78,59.73
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.632832,0.141384,8.98869e-06,1.51,0.004513,0.2862,0.77359,false,10,0.01018,0.06381,0.9827,1.061
50,0.635231,0.015,9.53644e-07,5.568,0.004956,0.2862,0.767676,false,50,0.2299,0.3113,4.598,5.15
100,0.638337,0.00714966,4.54549e-07,10.54,0.004948,0.2862,0.757074,false,100,0.4571,0.535,9.105,10.11
200,0.643052,0.00494784,3.14565e-07,20.56,0.004957,0.2862,0.734528,false,200,0.9223,0.9777,18.22,20.14
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.633523,0.050929,3.23787e-06,3.206,0.004647,0.3554,0.772235,false,10,0.01031,0.0651,1.985,2.064
50,0.638686,0.00680677,4.32749e-07,10.83,0.005224,0.3554,0.755579,false,50,0.2264,0.3043,9.163,9.703
100,0.64703,0.00457225,2.90687e-07,20.49,0.004947,0.3554,0.722417,false,100,0.4565,0.5383,18.37,19.38
200,0.666552,0.00362625,2.30544e-07,39.94,0.005063,0.3554,0.642606,false,200,0.913,0.9731,36.9,38.82
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.633865,0.0363698,2.31225e-06,4.207,0.004584,0.2885,0.7715,false,10,0.01047,0.06463,2.547,2.626
50,0.640379,0.00579761,3.6859e-07,13.95,0.004918,0.2885,0.748728,false,50,0.2252,0.3073,11.82,12.37
100,0.652774,0.00420852,2.67562e-07,26.22,0.005101,0.2885,0.700031,false,100,0.4572,0.539,23.64,24.65
200,0.690281,0.00300299,1.90919e-07,50.88,0.00493,0.2885,0.583409,false,200,0.9015,0.9829,47.4,49.31
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.634198,0.0276912,1.7605e-06,5.188,0.004519,0.3081,0.7707,false,10,0.0112,0.0661,2.982,3.063
50,0.642614,0.00515907,3.27994e-07,16.45,0.004911,0.3081,0.739374,false,50,0.2293,0.3092,13.81,14.36
100,0.663372,0.00388323,2.46881e-07,30.75,0.004961,0.3081,0.663867,false,100,0.4568,0.5529,27.64,28.67
200,0.718134,0.00249227,1.58449e-07,59.42,0.00484,0.3081,0.532824,false,200,0.9191,0.9934,55.42,57.36
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.632576,0.564023,3.58585e-05,3.843,1.075,0.2531,0.77968,false,10,0.01031,0.06809,3.12,3.202
50,0.633702,0.0530618,3.37347e-06,15.6,1.075,0.2531,0.777479,false,50,0.2248,0.3126,14.46,15.01
100,0.634876,0.0202968,1.29039e-06,30.56,1.074,0.2531,0.77444,false,100,0.4541,0.547,28.93,29.95
200,0.636345,0.0102647,6.52593e-07,60.48,1.074,0.2531,0.768443,false,200,0.9187,1.006,57.92,59.87
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.632864,0.204256,1.29858e-05,7.97,1.071,0.2746,0.779165,false,10,0.01037,0.06693,6.358,6.439
50,0.634787,0.0213079,1.35468e-06,31.46,1.071,0.2746,0.774623,false,50,0.2311,0.3065,29.45,30
100,0.636871,0.00965007,6.13515e-07,61.45,1.07,0.2746,0.767661,false,100,0.462,0.534,58.97,59.98
200,0.639742,0.00600747,3.81932e-07,121.2,1.076,0.2746,0.754713,false,200,0.9127,1.006,117.8,119.7
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.51046,7413.77,0.47134,10.06,1.068,0.2831,0.797311,false,10,0.01138,0.06494,7.939,8.019
50,0.510869,7404.02,0.47072,39.46,1.076,0.2831,0.797273,false,50,0.2315,0.3012,36.88,37.42
100,0.510869,7403.98,0.470717,76.57,1.072,0.2831,0.797273,false,100,0.4413,0.5374,73.56,74.55
200,0.510869,7403.98,0.470717,151.2,1.073,0.2831,0.797273,false,200,0.887,0.9798,147.3,149.2
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0521147,15224,0.967884,12.44,1.071,0.333,0.976982,false,10,0.01012,0.06376,9.744,9.821
50,0.0528959,15215.4,0.967338,48.3,1.07,0.333,0.976614,false,50,0.2239,0.3113,45.17,45.71
100,0.0528279,15215.1,0.967322,93.94,1.07,0.333,0.976653,false,100,0.4538,0.5238,90.36,91.35
200,0.0528341,15215.1,0.967319,185.3,1.075,0.333,0.976649,false,200,0.8898,0.9626,180.8,182.7
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.632954,0.157134,9.98996e-06,2.794,1.07,0.2748,0.778453,false,10,0.01009,0.0633,2.084,2.161
50,0.635205,0.0163577,1.03996e-06,10.76,1.07,0.2748,0.772836,false,50,0.2235,0.3077,9.636,10.18
100,0.638015,0.00770716,4.89992e-07,20.9,1.07,0.2748,0.763298,false,100,0.448,0.5309,19.3,20.3
200,0.642182,0.00518662,3.29746e-07,41.2,1.072,0.2748,0.743828,false,200,0.9086,0.9781,38.7,40.62
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.588792,4014.28,0.255213,5.792,1.069,0.3413,0.783818,false,10,0.01076,0.06649,4.2,4.281
50,0.589107,3999.94,0.254301,21.6,1.069,0.3413,0.7838,false,50,0.2287,0.3227,19.55,20.11
100,0.589108,3999.9,0.254299,41.41,1.073,0.3413,0.7838,false,100,0.4498,0.5511,38.92,39.93
200,0.589108,3999.89,0.254298,81.29,1.074,0.3413,0.7838,false,200,0.9164,1.011,77.85,79.81
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.633865,0.0426183,2.70951e-06,7.356,1.069,0.2664,0.776533,false,10,0.01028,0.06495,5.248,5.328
50,0.639578,0.0063152,4.01497e-07,26.84,1.071,0.2664,0.757245,false,50,0.2286,0.3116,24.3,24.85
100,0.649471,0.00444421,2.82546e-07,51.64,1.071,0.2664,0.719187,false,100,0.4518,0.5288,48.62,49.61
200,0.675855,0.00339855,2.16067e-07,100.9,1.074,0.2664,0.622394,false,200,0.9003,0.9711,97.06,98.96
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.000995849,15728.2,0.999941,9.078,1.071,0.3552,0.999945,false,10,0.01025,0.06702,6.338,6.419
50,0.000999439,15728.2,0.999941,32.42,1.07,0.3552,0.999945,false,50,0.228,0.3161,29.26,29.81
100,0.000999455,15728.2,0.999941,62.22,1.07,0.3552,0.999945,false,100,0.4558,0.5446,58.61,59.62
200,0.000999437,15728.2,0.999941,121.6,1.076,0.3552,0.999945,false,200,0.8982,1.002,117.1,119
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.632834,0.144213,9.16855e-06,3.097,0.03964,0.4049,0.776094,false,10,0.01105,0.06707,2.419,2.501
50,0.635256,0.0148657,9.45108e-07,12.33,0.0332,0.4049,0.769981,false,50,0.2354,0.3187,11.21,11.78
100,0.638399,0.00709133,4.5084e-07,24.05,0.0353,0.4049,0.7591,false,100,0.4753,0.5466,22.45,23.48
200,0.643204,0.00492032,3.12815e-07,47.46,0.03337,0.4049,0.735918,false,200,0.9459,1.015,44.91,46.9
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.633521,0.0515945,3.28018e-06,6.246,0.03949,0.3817,0.774721,false,10,0.01104,0.06858,4.763,4.847
50,0.638727,0.00677466,4.30707e-07,24.08,0.0336,0.3817,0.757653,false,50,0.2304,0.323,22.15,22.71
100,0.647245,0.00455344,2.8949e-07,46.65,0.03638,0.3817,0.723725,false,100,0.4735,0.5566,44.25,45.3
200,0.667514,0.00359574,2.28604e-07,91.84,0.03555,0.3817,0.641969,false,200,0.9213,1.022,88.49,90.46
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.631436,676.653,0.0430191,8.127,0.03928,0.3412,0.776584,false,10,0.0108,0.06639,6.117,6.198
50,0.633978,0.0286033,1.81849e-06,30.81,0.03339,0.3412,0.773186,false,50,0.2293,0.3256,28.37,28.94
100,0.637936,0.00756052,4.8067e-07,59.74,0.03586,0.3412,0.760436,false,100,0.4647,0.5536,56.83,57.87
200,0.645138,0.00466035,2.96288e-07,117.3,0.03584,0.3412,0.727159,false,200,0.929,1.017,113.5,115.4
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.634236,0.0270642,1.72064e-06,9.8,0.03926,0.3339,0.773053,false,10,0.01102,0.0694,7.227,7.311
50,0.642827,0.00511881,3.25435e-07,36.47,0.03356,0.3339,0.740612,false,50,0.2305,0.3188,33.47,34.03
100,0.665081,0.00384307,2.44328e-07,70.48,0.03593,0.3339,0.66106,false,100,0.4678,0.5679,67,68.05
200,0.72223,0.00242762,1.54339e-07,138.5,0.03578,0.3339,0.529295,false,200,0.9224,1.035,134,136
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.632908,0.13439,8.54402e-06,3.405,0.03938,0.3706,0.778517,false,10,0.01095,0.06734,2.714,2.796
50,0.635359,0.0144173,9.16597e-07,13.65,0.04025,0.3706,0.772108,false,50,0.2353,0.3185,12.51,13.07
100,0.638612,0.00691771,4.39802e-07,26.69,0.03971,0.3706,0.760658,false,100,0.4754,0.5616,25.06,26.12
200,0.643631,0.00485064,3.08386e-07,52.58,0.03966,0.3706,0.736183,false,200,0.9219,1.053,50.01,52.01
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.633558,0.0516357,3.28281e-06,6.892,0.03925,0.3494,0.777183,false,10,0.01108,0.0683,5.372,5.455
50,0.638855,0.00669362,4.25555e-07,26.87,0.03892,0.3494,0.759489,false,50,0.2322,0.3243,24.91,25.48
100,0.647682,0.00451809,2.87243e-07,52.31,0.03928,0.3494,0.724279,false,100,0.4899,0.5647,49.83,50.9
200,0.669316,0.00354105,2.25126e-07,103,0.03953,0.3494,0.639062,false,200,0.9332,1.029,99.57,101.6
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00709419,15710.1,0.998788,9.013,0.03881,0.3393,0.999839,false,10,0.01119,0.06892,6.922,7.006
50,0.00710391,15710,0.998784,35.2,0.0395,0.3393,0.999839,false,50,0.232,0.3195,32.69,33.25
100,0.00710565,15710,0.998784,67.19,0.03933,0.3393,0.999839,false,100,0.4723,0.5655,64.2,65.25
200,0.00710648,15710,0.998784,132.4,0.04246,0.3393,0.999839,false,200,0.9199,1.047,128.4,130.4
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.255524,12770.8,0.811917,10.88,0.03939,0.4248,0.886822,false,10,0.01089,0.06791,8.236,8.32
50,0.256587,12754.7,0.810895,41.54,0.0401,0.4248,0.886379,false,50,0.2417,0.3224,38.46,39.04
100,0.256584,12754.6,0.810889,81.14,0.03987,0.4248,0.88638,false,100,0.4652,0.5616,77.6,78.65
200,0.256584,12754.6,0.810889,160.3,0.03999,0.4248,0.88638,false,200,0.9351,1.024,155.8,157.8
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.632834,0.144213,9.16855e-06,2.58,0.03855,0.3857,0.776094,false,10,0.01093,0.06738,1.905,1.987
50,0.635256,0.0148657,9.45108e-07,9.934,0.03282,0.3857,0.769981,false,50,0.2376,0.33,8.803,9.381
100,0.638399,0.00709133,4.5084e-07,19.32,0.03246,0.3857,0.7591,false,100,0.4691,0.5646,17.73,18.78
200,0.643204,0.00492032,3.12815e-07,37.88,0.03555,0.3857,0.735918,false,200,0.9381,1.022,35.33,37.32
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.633521,0.0515945,3.28018e-06,5.412,0.0388,0.3554,0.774721,false,10,0.01049,0.06693,3.881,3.962
50,0.638727,0.00677466,4.30707e-07,19.98,0.03275,0.3554,0.757653,false,50,0.2404,0.3114,18.03,18.59
100,0.647245,0.00455344,2.8949e-07,38.56,0.0352,0.3554,0.723725,false,100,0.4931,0.5528,36.12,37.18
200,0.667514,0.00359574,2.28604e-07,75.57,0.03524,0.3554,0.641969,false,200,0.9251,1.022,72.22,74.2
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.631436,676.653,0.0430191,7.074,0.03898,0.3636,0.776584,false,10,0.01055,0.0689,5.053,5.136
50,0.633978,0.0286033,1.81849e-06,25.93,0.03271,0.3636,0.773186,false,50,0.2281,0.3265,23.47,24.04
100,0.637936,0.00756051,4.80669e-07,49.93,0.03609,0.3636,0.760436,false,100,0.4552,0.5549,46.99,48.01
200,0.645138,0.00466033,2.96286e-07,98.03,0.03566,0.3636,0.727159,false,200,0.915,1.045,94.15,96.13
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.634236,0.0270642,1.72064e-06,8.566,0.03858,0.3793,0.773053,false,10,0.01064,0.06702,6.009,6.09
50,0.642827,0.00511881,3.25435e-07,31.09,0.03358,0.3793,0.740612,false,50,0.2279,0.3136,28.1,28.65
100,0.665081,0.00384307,2.44328e-07,59.83,0.03491,0.3793,0.66106,false,100,0.4609,0.5415,56.37,57.39
200,0.72223,0.00242762,1.54339e-07,117.1,0.03502,0.3793,0.529295,false,200,0.9062,0.9945,112.7,114.7
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.632908,0.13439,8.54402e-06,3.055,0.03905,0.3523,0.778517,false,10,0.01071,0.06639,2.355,2.437
50,0.635359,0.0144173,9.16597e-07,12.07,0.0396,0.3523,0.772108,false,50,0.2328,0.3118,10.95,11.5
100,0.638612,0.00691771,4.39802e-07,23.54,0.03971,0.3523,0.760658,false,100,0.4674,0.556,21.91,22.95
200,0.643631,0.00485064,3.08386e-07,46.33,0.03945,0.3523,0.736183,false,200,0.9204,1.022,43.79,45.76
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.633558,0.0516357,3.28281e-06,6.417,0.03932,0.3593,0.777183,false,10,0.0113,0.06902,4.876,4.961
50,0.638855,0.00669362,4.25555e-07,24.69,0.03959,0.3593,0.759489,false,50,0.2316,0.3176,22.68,23.24
100,0.647682,0.00451809,2.87243e-07,47.66,0.0395,0.3593,0.724279,false,100,0.4764,0.5608,45.16,46.22
200,0.669316,0.00354105,2.25126e-07,93.76,0.03933,0.3593,0.639062,false,200,0.9301,1.022,90.35,92.33
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00709419,15710.1,0.998788,8.284,0.03933,0.374,0.999839,false,10,0.01113,0.06801,6.193,6.276
50,0.00710391,15710,0.998784,31.38,0.03988,0.374,0.999839,false,50,0.2298,0.3363,28.82,29.39
100,0.00710565,15710,0.998784,60.62,0.04011,0.374,0.999839,false,100,0.4663,0.5643,57.61,58.65
200,0.00710648,15710,0.998784,119.3,0.04014,0.374,0.999839,false,200,0.9241,1.053,115.3,117.3
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.255524,12770.8,0.811917,10.28,0.03971,0.3686,0.886822,false,10,0.01074,0.06934,7.551,7.635
50,0.256587,12754.7,0.810895,38.17,0.03972,0.3686,0.886379,false,50,0.2358,0.331,35.01,35.58
100,0.256584,12754.6,0.810889,73.39,0.03969,0.3686,0.88638,false,100,0.4621,0.5825,69.72,70.78
200,0.256584,12754.6,0.810889,144.2,0.03965,0.3686,0.88638,false,200,0.9212,1.057,139.6,141.6


==> plots/horeka/gmres_poly_results_w_RACE/12_Aug_2022/af_shell10_RCM.txt <==
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.631544,2.84682,0.00018099,1.514,2.642e-05,0.338,0.775043,false,10,0.01019,0.06538,0.9665,1.046
50,0.631895,0.819923,5.21276e-05,5.444,9.567e-06,0.338,0.774666,false,50,0.2254,0.3008,4.508,5.044
100,0.632019,0.520084,3.3065e-05,10.36,1.023e-05,0.338,0.774449,false,100,0.453,0.5299,8.959,9.957
200,0.632144,0.340316,2.1636e-05,20.4,1.008e-05,0.338,0.774239,false,200,0.9119,0.9908,18.06,19.99
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.63249,0.161896,1.02927e-05,3.136,1.636e-05,0.2632,0.773622,false,10,0.01006,0.06502,1.933,2.011
50,0.635065,0.0154562,9.82644e-07,10.67,1.063e-05,0.2632,0.764519,false,50,0.2224,0.3051,9.051,9.588
100,0.63858,0.00716768,4.55694e-07,20.04,9.917e-06,0.2632,0.745318,false,100,0.4519,0.5443,17.96,18.97
200,0.646756,0.00466943,2.96865e-07,38.91,1.027e-05,0.2632,0.699161,false,200,0.8813,0.9939,35.93,37.83
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.632776,0.0995146,6.32677e-06,4.061,1.722e-05,0.2549,0.772947,false,10,0.01015,0.06552,2.407,2.486
50,0.636362,0.0103066,6.55255e-07,13.25,9.736e-06,0.2549,0.757286,false,50,0.2262,0.3022,11.18,11.72
100,0.642308,0.00543553,3.45571e-07,24.78,1.073e-05,0.2549,0.724582,false,100,0.453,0.533,22.25,23.25
200,0.663274,0.0036901,2.34603e-07,48.23,1.025e-05,0.2549,0.640448,false,200,0.8954,0.9697,44.81,46.7
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.633041,0.0708567,4.50481e-06,5.153,1.779e-05,0.31,0.772259,false,10,0.01085,0.065,3.046,3.125
50,0.637778,0.00796658,5.06485e-07,16.63,9.697e-06,0.31,0.749377,false,50,0.2233,0.2974,14.08,14.61
100,0.64752,0.00467913,2.97482e-07,31.24,9.945e-06,0.31,0.699826,false,100,0.4558,0.539,28.23,29.24
200,0.685864,0.00309093,1.9651e-07,60.24,9.874e-06,0.31,0.585502,false,200,0.9001,0.9816,56.31,58.22
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.631544,2.84682,0.00018099,1.319,1.851e-05,0.3512,0.775043,false,10,0.01015,0.06547,0.8123,0.8918
50,0.631895,0.819923,5.21276e-05,4.711,1.006e-05,0.3512,0.774666,false,50,0.2258,0.2982,3.774,4.307
100,0.632019,0.520084,3.3065e-05,8.998,1.018e-05,0.3512,0.774449,false,100,0.4678,0.523,7.585,8.59
200,0.632144,0.340316,2.1636e-05,17.42,9.743e-06,0.3512,0.774239,false,200,0.9321,0.9906,15.08,17.03
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.63249,0.161896,1.02927e-05,2.85,1.808e-05,0.2703,0.773622,false,10,0.01045,0.06639,1.656,1.736
50,0.635065,0.0154562,9.82644e-07,9.33,9.676e-06,0.2703,0.764519,false,50,0.2259,0.3005,7.699,8.234
100,0.63858,0.00716768,4.55694e-07,17.46,9.818e-06,0.2703,0.745318,false,100,0.4566,0.5441,15.38,16.4
200,0.646756,0.00466943,2.96865e-07,33.71,1.002e-05,0.2703,0.699161,false,200,0.8998,0.9819,30.74,32.65
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.632776,0.0995146,6.32677e-06,3.804,1.749e-05,0.3462,0.772947,false,10,0.01082,0.06569,2.155,2.235
50,0.636362,0.0103066,6.55255e-07,12.04,1.044e-05,0.3462,0.757286,false,50,0.2265,0.3081,9.974,10.52
100,0.642308,0.00543553,3.45571e-07,22.53,1.002e-05,0.3462,0.724582,false,100,0.4556,0.5434,19.98,20.99
200,0.663274,0.0036901,2.34603e-07,43.44,1.039e-05,0.3462,0.640448,false,200,0.9075,1.003,39.98,41.92
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.633041,0.0708567,4.50481e-06,4.686,1.778e-05,0.3389,0.772259,false,10,0.0107,0.06722,2.544,2.626
50,0.637778,0.00796658,5.06485e-07,14.33,1.009e-05,0.3389,0.749377,false,50,0.2276,0.3139,11.75,12.3
100,0.64752,0.00467913,2.97482e-07,26.6,1.075e-05,0.3389,0.699826,false,100,0.4585,0.5466,23.55,24.57
200,0.685864,0.00309093,1.9651e-07,51.34,1.04e-05,0.3389,0.585502,false,200,0.919,0.9912,47.35,49.29
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.631544,2.84682,0.00018099,1.271,1.76e-05,0.29,0.775043,false,10,0.0106,0.06708,0.7551,0.8367
50,0.631895,0.819923,5.21276e-05,4.447,1.036e-05,0.29,0.774666,false,50,0.2352,0.3101,3.491,4.047
100,0.632019,0.520084,3.3065e-05,8.412,9.799e-06,0.29,0.774449,false,100,0.4643,0.5374,6.976,7.993
200,0.632144,0.340316,2.1636e-05,16.29,1.035e-05,0.29,0.774239,false,200,0.9145,0.9949,13.95,15.89
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.63249,0.161896,1.02927e-05,2.778,1.721e-05,0.4056,0.773622,false,10,0.01095,0.06633,1.588,1.669
50,0.635065,0.0154562,9.82644e-07,9.023,1.045e-05,0.4056,0.764519,false,50,0.2266,0.3178,7.383,7.937
100,0.63858,0.00716768,4.55694e-07,16.83,1.022e-05,0.4056,0.745318,false,100,0.46,0.5411,14.74,15.76
200,0.646756,0.00466943,2.96865e-07,32.41,9.531e-06,0.4056,0.699161,false,200,0.912,1.005,29.4,31.34
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.632776,0.0995146,6.32677e-06,3.54,1.831e-05,0.2806,0.772947,false,10,0.01089,0.06772,1.919,2.001
50,0.636362,0.0103066,6.55255e-07,10.97,9.999e-06,0.2806,0.757286,false,50,0.2271,0.309,8.928,9.473
100,0.642308,0.00543553,3.45571e-07,20.35,9.667e-06,0.2806,0.724582,false,100,0.4594,0.5448,17.83,18.85
200,0.663274,0.0036901,2.34603e-07,39.11,1.019e-05,0.2806,0.640448,false,200,0.9288,1,35.62,37.58
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.633041,0.0708567,4.50481e-06,4.537,1.767e-05,0.2967,0.772259,false,10,0.01044,0.06603,2.436,2.517
50,0.637778,0.00796658,5.06485e-07,13.85,1.015e-05,0.2967,0.749377,false,50,0.2257,0.3054,11.31,11.85
100,0.64752,0.00467913,2.97482e-07,25.67,1.028e-05,0.2967,0.699826,false,100,0.4647,0.5281,22.66,23.66
200,0.685864,0.00309093,1.9651e-07,49.11,1.094e-05,0.2967,0.585502,false,200,0.9044,0.9828,45.18,47.1
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.632832,0.141384,8.98869e-06,1.708,0.00478,0.3017,0.77359,false,10,0.01049,0.0639,1.177,1.255
50,0.635231,0.015,9.53644e-07,6.424,0.004903,0.3017,0.767676,false,50,0.2313,0.3006,5.456,5.998
100,0.638337,0.00714966,4.54549e-07,12.33,0.005026,0.3017,0.757074,false,100,0.4602,0.5268,10.92,11.92
200,0.643052,0.00494784,3.14565e-07,24.09,0.004926,0.3017,0.734528,false,200,0.9044,0.9872,21.76,23.68
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.633523,0.050929,3.23787e-06,3.528,0.004707,0.2889,0.772235,false,10,0.01033,0.06732,2.287,2.369
50,0.638686,0.00680677,4.32749e-07,12.21,0.004878,0.2889,0.755579,false,50,0.2322,0.3009,10.55,11.09
100,0.64703,0.00457225,2.90687e-07,23.4,0.004968,0.2889,0.722417,false,100,0.4635,0.5278,21.28,22.28
200,0.666552,0.00362625,2.30544e-07,45.42,0.005038,0.2889,0.642606,false,200,0.9079,0.9878,42.38,44.3
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.633865,0.0363698,2.31225e-06,4.716,0.004623,0.3401,0.7715,false,10,0.01062,0.06585,3.033,3.113
50,0.640379,0.00579761,3.6859e-07,16.14,0.004987,0.3401,0.748728,false,50,0.2259,0.3084,14.02,14.57
100,0.652774,0.00420852,2.67562e-07,30.65,0.004995,0.3401,0.700031,false,100,0.4686,0.5334,28.04,29.05
200,0.690281,0.00300299,1.90919e-07,59.83,0.00485,0.3401,0.583409,false,200,0.9002,1.001,56.34,58.27
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.634198,0.0276912,1.7605e-06,5.634,0.004441,0.3608,0.7707,false,10,0.01052,0.06821,3.461,3.544
50,0.642614,0.00515907,3.27994e-07,18.68,0.004878,0.3608,0.739374,false,50,0.2266,0.3041,16.08,16.62
100,0.663372,0.00388323,2.46881e-07,35.17,0.004613,0.3608,0.663867,false,100,0.4679,0.5295,32.07,33.08
200,0.718134,0.00249227,1.58449e-07,68.61,0.00474,0.3608,0.532824,false,200,0.8971,1,64.61,66.54
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.632832,0.141384,8.98869e-06,1.531,0.004504,0.3001,0.77359,false,10,0.01041,0.06493,1.006,1.086
50,0.635231,0.015,9.53644e-07,5.632,0.004951,0.3001,0.767676,false,50,0.228,0.3175,4.659,5.214
100,0.638337,0.00714966,4.54549e-07,10.76,0.005007,0.3001,0.757074,false,100,0.4578,0.5357,9.328,10.34
200,0.643052,0.00494784,3.14565e-07,21.04,0.004972,0.3001,0.734528,false,200,0.9174,0.9826,18.69,20.61
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.633523,0.050929,3.23787e-06,3.325,0.004492,0.2784,0.772235,false,10,0.01036,0.06577,2.112,2.192
50,0.638686,0.00680677,4.32749e-07,11.48,0.004852,0.2784,0.755579,false,50,0.2256,0.3157,9.813,10.36
100,0.64703,0.00457225,2.90687e-07,21.69,0.004923,0.2784,0.722417,false,100,0.4691,0.5337,19.57,20.58
200,0.666552,0.00362625,2.30544e-07,42.23,0.004864,0.2784,0.642606,false,200,0.9142,1.005,39.18,41.13
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.633865,0.0363698,2.31225e-06,4.473,0.004635,0.2492,0.7715,false,10,0.01041,0.06754,2.758,2.84
50,0.640379,0.00579761,3.6859e-07,14.53,0.005068,0.2492,0.748728,false,50,0.2247,0.301,12.4,12.93
100,0.652774,0.00420852,2.67562e-07,27.4,0.00518,0.2492,0.700031,false,100,0.4592,0.5395,24.82,25.84
200,0.690281,0.00300299,1.90919e-07,53.14,0.005061,0.2492,0.583409,false,200,0.8993,0.9893,49.64,51.56
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.634198,0.0276912,1.7605e-06,5.343,0.004527,0.2595,0.7707,false,10,0.01038,0.06696,3.161,3.242
50,0.642614,0.00515907,3.27994e-07,17.28,0.004618,0.2595,0.739374,false,50,0.2255,0.3065,14.63,15.17
100,0.663372,0.00388323,2.46881e-07,32.31,0.004698,0.2595,0.663867,false,100,0.4723,0.5395,29.21,30.24
200,0.718134,0.00249227,1.58449e-07,62.39,0.004706,0.2595,0.532824,false,200,0.9075,0.9722,58.36,60.27
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.632832,0.141384,8.98869e-06,1.483,0.004402,0.3421,0.77359,false,10,0.01037,0.06521,0.951,1.03
50,0.635231,0.015,9.53644e-07,5.346,0.004825,0.3421,0.767676,false,50,0.227,0.2945,4.395,4.926
100,0.638337,0.00714966,4.54549e-07,10.21,0.004939,0.3421,0.757074,false,100,0.4509,0.5198,8.791,9.776
200,0.643052,0.00494784,3.14565e-07,19.87,0.004812,0.3421,0.734528,false,200,0.9037,0.979,17.54,19.45
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.633523,0.050929,3.23787e-06,3.209,0.00452,0.3107,0.772235,false,10,0.01017,0.06706,1.984,2.065
50,0.638686,0.00680677,4.32749e-07,10.89,0.00479,0.3107,0.755579,false,50,0.2249,0.2974,9.232,9.763
100,0.64703,0.00457225,2.90687e-07,20.63,0.004776,0.3107,0.722417,false,100,0.4753,0.5446,18.48,19.52
200,0.666552,0.00362625,2.30544e-07,39.93,0.004778,0.3107,0.642606,false,200,0.8893,0.99,36.93,38.83
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.633865,0.0363698,2.31225e-06,4.218,0.004424,0.362,0.7715,false,10,0.0103,0.06416,2.537,2.615
50,0.640379,0.00579761,3.6859e-07,13.9,0.004698,0.362,0.748728,false,50,0.2259,0.3081,11.78,12.32
100,0.652774,0.00420852,2.67562e-07,26.12,0.004724,0.362,0.700031,false,100,0.4573,0.5353,23.54,24.55
200,0.690281,0.00300299,1.90919e-07,50.79,0.004745,0.362,0.583409,false,200,0.9052,0.9762,47.3,49.21
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.634198,0.0276912,1.7605e-06,5.162,0.004387,0.2848,0.7707,false,10,0.0102,0.06795,2.968,3.05
50,0.642614,0.00515907,3.27994e-07,16.35,0.004926,0.2848,0.739374,false,50,0.2295,0.315,13.71,14.27
100,0.663372,0.00388323,2.46881e-07,30.56,0.004774,0.2848,0.663867,false,100,0.4576,0.5481,27.46,28.49
200,0.718134,0.00249227,1.58449e-07,58.78,0.004886,0.2848,0.532824,false,200,0.9095,0.9936,54.76,56.69
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.633236,0.142739,9.07481e-06,3.825,1.066,0.3292,0.763367,false,10,0.01018,0.06455,3.113,3.192
50,0.635583,0.0153895,9.78409e-07,15.56,1.064,0.3292,0.758601,false,50,0.2254,0.3133,14.43,14.98
100,0.638578,0.00734932,4.67242e-07,30.42,1.064,0.3292,0.750054,false,100,0.4499,0.5315,28.83,29.83
200,0.642864,0.00508091,3.23025e-07,60.26,1.064,0.3292,0.732569,false,200,0.8972,0.9703,57.78,59.67
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.633878,0.053546,3.40425e-06,7.853,1.062,0.2754,0.762317,false,10,0.01027,0.06313,6.301,6.378
50,0.63884,0.00706889,4.49413e-07,31.15,1.064,0.2754,0.7491,false,50,0.2233,0.3089,29.15,29.69
100,0.64583,0.00475143,3.02078e-07,60.79,1.064,0.2754,0.72446,false,100,0.4434,0.54,58.34,59.34
200,0.659647,0.00391729,2.49047e-07,120.4,1.064,0.2754,0.661943,false,200,0.8917,0.9745,117,118.9
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.634212,0.0383565,2.43856e-06,10.17,1.063,0.328,0.761727,false,10,0.01012,0.06449,8.067,8.146
50,0.640375,0.00597786,3.8005e-07,40,1.065,0.328,0.744084,false,50,0.227,0.3182,37.43,37.98
100,0.650378,0.0043956,2.79456e-07,77.93,1.064,0.328,0.707229,false,100,0.4466,0.5337,74.92,75.92
200,0.675949,0.00340089,2.16216e-07,154.5,1.067,0.328,0.611436,false,200,0.8877,0.9772,150.6,152.5
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.348861,10891.4,0.692434,12.22,1.064,0.2624,0.832984,false,10,0.01011,0.06316,9.55,9.628
50,0.350733,10858.8,0.690359,47.36,1.064,0.2624,0.832355,false,50,0.2234,0.3067,44.25,44.79
100,0.350736,10858.1,0.690317,92.09,1.066,0.2624,0.832354,false,100,0.439,0.5393,88.5,89.49
200,0.350736,10858.1,0.690315,181.7,1.07,0.2624,0.832354,false,200,0.903,0.9746,177.2,179.1
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.633002,0.20775,1.3208e-05,2.703,1.066,0.3571,0.764171,false,10,0.01009,0.06549,2.004,2.084
50,0.635031,0.0197169,1.25353e-06,10.44,1.065,0.3571,0.760234,false,50,0.2227,0.2972,9.328,9.858
100,0.637404,0.00888033,5.64578e-07,20.18,1.065,0.3571,0.753379,false,100,0.4556,0.5354,18.59,19.59
200,0.641066,0.00551164,3.5041e-07,39.78,1.065,0.3571,0.739218,false,200,0.892,0.982,37.29,39.19
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.633773,0.0548231,3.48545e-06,5.745,1.065,0.3052,0.762883,false,10,0.01001,0.06386,4.152,4.23
50,0.638706,0.00713308,4.53494e-07,21.34,1.065,0.3052,0.749331,false,50,0.2247,0.3137,19.35,19.89
100,0.645661,0.00475675,3.02416e-07,41.06,1.066,0.3052,0.724407,false,100,0.4511,0.54,38.61,39.62
200,0.659666,0.00390794,2.48452e-07,80.52,1.066,0.3052,0.661239,false,200,0.8916,0.9796,77.16,79.06
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.634003,0.0430656,2.73795e-06,7.298,1.064,0.3024,0.762465,false,10,0.01046,0.06474,5.171,5.25
50,0.640202,0.00602904,3.83304e-07,26.49,1.065,0.3024,0.744383,false,50,0.2258,0.3121,23.94,24.49
100,0.650144,0.00439561,2.79456e-07,50.73,1.066,0.3024,0.707384,false,100,0.4466,0.5339,47.72,48.72
200,0.676603,0.00337596,2.14631e-07,99.52,1.065,0.3024,0.60935,false,200,0.906,0.9887,95.56,97.48
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.359058,11286.1,0.717531,9.169,1.062,0.2959,0.856776,false,10,0.01054,0.06591,6.475,6.556
50,0.361655,11246.2,0.714993,33.15,1.066,0.2959,0.856152,false,50,0.2256,0.2973,30.03,30.56
100,0.361656,11246.2,0.714988,63.7,1.065,0.2959,0.856152,false,100,0.4516,0.5221,60.12,61.11
200,0.361656,11246.1,0.714983,124.4,1.066,0.2959,0.856151,false,200,0.8957,0.968,119.9,121.8
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.632851,0.1419,9.0215e-06,3.058,0.03962,0.3274,0.770838,false,10,0.01131,0.0694,2.385,2.47
50,0.635314,0.0146398,9.30743e-07,12.12,0.03328,0.3274,0.764866,false,50,0.233,0.3106,11.02,11.58
100,0.638493,0.00702247,4.46462e-07,23.56,0.0334,0.3274,0.754141,false,100,0.4743,0.543,21.97,23
200,0.64333,0.0049036,3.11752e-07,46.49,0.03554,0.3274,0.731118,false,200,0.9286,1.013,43.97,45.94
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.633586,0.0487791,3.10119e-06,6.331,0.0389,0.3352,0.769427,false,10,0.01098,0.06753,4.851,4.934
50,0.638908,0.00664601,4.22528e-07,24.43,0.03293,0.3352,0.752401,false,50,0.232,0.3107,22.51,23.06
100,0.647637,0.004521,2.87428e-07,47.41,0.03538,0.3352,0.717851,false,100,0.4653,0.544,45.01,46.04
200,0.668652,0.00356366,2.26564e-07,93.44,0.03484,0.3352,0.633847,false,200,0.9111,1.027,90.11,92.07
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.63394,0.0347793,2.21113e-06,8.168,0.03915,0.3434,0.768675,false,10,0.01099,0.06474,6.189,6.269
50,0.640702,0.00568253,3.61274e-07,31.1,0.03294,0.3434,0.745106,false,50,0.2307,0.3141,28.68,29.23
100,0.653784,0.00416858,2.65023e-07,60.14,0.03556,0.3434,0.693907,false,100,0.4716,0.5542,57.23,58.27
200,0.693663,0.00293152,1.86375e-07,118.8,0.03553,0.3434,0.573632,false,200,0.9194,1.003,115,116.9
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.620185,2516.62,0.159997,9.805,0.03912,0.3039,0.772694,false,10,0.011,0.06676,7.243,7.325
50,0.620185,2516.58,0.159995,36.65,0.03325,0.3039,0.772693,false,50,0.2301,0.3175,33.64,34.2
100,0.620185,2516.58,0.159995,70.89,0.03602,0.3039,0.772693,false,100,0.4673,0.5617,67.41,68.45
200,0.620185,2516.58,0.159995,138.8,0.0364,0.3039,0.772693,false,200,0.9118,1.022,134.4,136.4
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.632954,0.129226,8.21571e-06,3.308,0.03949,0.3609,0.768042,false,10,0.01124,0.06884,2.615,2.698
50,0.635497,0.0139152,8.84678e-07,13.26,0.03932,0.3609,0.761886,false,50,0.2356,0.3176,12.12,12.68
100,0.638841,0.00676152,4.29872e-07,25.82,0.03965,0.3609,0.750675,false,100,0.4632,0.5506,24.21,25.24
200,0.643956,0.00481061,3.05841e-07,51.05,0.03908,0.3609,0.726336,false,200,0.9377,1.02,48.48,50.47
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.633642,0.0488759,3.10734e-06,6.939,0.03936,0.3235,0.766744,false,10,0.01127,0.06786,5.416,5.499
50,0.639104,0.00654116,4.15862e-07,26.9,0.03978,0.3235,0.749482,false,50,0.2325,0.3202,24.95,25.51
100,0.648061,0.0044909,2.85515e-07,52.54,0.03997,0.3235,0.714138,false,100,0.4664,0.5597,50.1,51.14
200,0.669946,0.0035274,2.24259e-07,103.9,0.03982,0.3235,0.627724,false,200,0.945,1.028,100.5,102.5
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.633287,0.0744927,4.73597e-06,8.716,0.03931,0.3153,0.76743,false,10,0.01114,0.06904,6.656,6.74
50,0.639663,0.00617343,3.92483e-07,33.52,0.0393,0.3153,0.747327,false,50,0.2351,0.3216,31.02,31.59
100,0.650568,0.00432527,2.74985e-07,64.84,0.03933,0.3153,0.704119,false,100,0.4775,0.5471,61.85,62.89
200,0.683885,0.00317186,2.01655e-07,127.8,0.03928,0.3153,0.591896,false,200,0.9271,1.003,123.9,125.9
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.634386,0.0256605,1.6314e-06,10.87,0.03863,0.3264,0.765093,false,10,0.0121,0.07029,8.221,8.307
50,0.643306,0.00503915,3.2037e-07,42.23,0.03895,0.3264,0.732235,false,50,0.2356,0.311,39.1,39.66
100,0.667445,0.00379781,2.41451e-07,82.29,0.03935,0.3264,0.647368,false,100,0.4746,0.5411,78.72,79.75
200,0.725711,0.00238334,1.51524e-07,164.1,0.03933,0.3264,0.51526,false,200,0.9427,1.01,159.6,161.6
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.632851,0.1419,9.0215e-06,2.517,0.03955,0.3811,0.770838,false,10,0.01115,0.06547,1.856,1.937
50,0.635314,0.0146398,9.30743e-07,9.712,0.03287,0.3811,0.764866,false,50,0.2306,0.303,8.622,9.165
100,0.638493,0.00702247,4.46462e-07,18.77,0.03522,0.3811,0.754141,false,100,0.4619,0.5392,17.2,18.22
200,0.64333,0.0049036,3.11752e-07,36.92,0.03309,0.3811,0.731118,false,200,0.9479,1.006,34.39,36.37
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.633586,0.0487791,3.10119e-06,5.419,0.03883,0.3705,0.769427,false,10,0.01061,0.06496,3.93,4.009
50,0.638908,0.00664601,4.22528e-07,20.14,0.03292,0.3705,0.752401,false,50,0.236,0.314,18.22,18.78
100,0.647637,0.004521,2.87428e-07,38.79,0.03557,0.3705,0.717851,false,100,0.4755,0.5342,36.39,37.42
200,0.668652,0.00356366,2.26564e-07,76.01,0.03535,0.3705,0.633847,false,200,0.9266,1.003,72.69,74.65
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.63394,0.0347793,2.21113e-06,6.97,0.03941,0.3464,0.768675,false,10,0.01029,0.06872,4.963,5.046
50,0.640702,0.00568253,3.61274e-07,25.58,0.03281,0.3464,0.745106,false,50,0.2275,0.3073,23.17,23.72
100,0.653784,0.00416858,2.65023e-07,49.25,0.03554,0.3464,0.693907,false,100,0.4533,0.5488,46.38,47.4
200,0.693663,0.00293152,1.86375e-07,96.51,0.03719,0.3464,0.573632,false,200,0.9106,1.008,92.7,94.64
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.620185,2516.62,0.159997,8.48,0.03839,0.3401,0.772694,false,10,0.01033,0.06749,5.907,5.989
50,0.620185,2516.58,0.159995,30.6,0.03324,0.3401,0.772693,false,50,0.2255,0.3138,27.61,28.16
100,0.620185,2516.58,0.159995,58.88,0.0346,0.3401,0.772693,false,100,0.4506,0.5448,55.42,56.43
200,0.620185,2516.58,0.159995,115.4,0.0348,0.3401,0.772693,false,200,0.9079,0.9953,111,112.9
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.632954,0.129226,8.21571e-06,3.031,0.03926,0.3596,0.768042,false,10,0.01068,0.06823,2.32,2.403
50,0.635497,0.0139152,8.84678e-07,11.91,0.03984,0.3596,0.761886,false,50,0.236,0.3243,10.75,11.32
100,0.638841,0.00676152,4.29872e-07,23.15,0.03942,0.3596,0.750675,false,100,0.4712,0.5582,21.5,22.54
200,0.643956,0.00481061,3.05841e-07,45.56,0.03974,0.3596,0.726336,false,200,0.9319,1.018,43.01,44.98
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.633642,0.0488759,3.10734e-06,6.366,0.03873,0.4372,0.766744,false,10,0.01107,0.06787,4.826,4.909
50,0.639104,0.00654116,4.15862e-07,24.47,0.03953,0.4372,0.749482,false,50,0.2321,0.323,22.47,23.04
100,0.648061,0.0044909,2.85515e-07,47.23,0.03973,0.4372,0.714138,false,100,0.4713,0.5626,44.77,45.82
200,0.669946,0.0035274,2.24259e-07,92.95,0.0394,0.4372,0.627724,false,200,0.9124,1.036,89.54,91.52
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.633287,0.0744927,4.73597e-06,8.253,0.03899,0.4492,0.76743,false,10,0.0105,0.06522,6.177,6.256
50,0.639663,0.00617343,3.92483e-07,31.08,0.0393,0.4492,0.747327,false,50,0.2258,0.3093,28.55,29.1
100,0.650568,0.00432527,2.74985e-07,60.1,0.04029,0.4492,0.704119,false,100,0.4635,0.5474,57.11,58.14
200,0.683887,0.00317184,2.01654e-07,118.2,0.03972,0.4492,0.591893,false,200,0.9153,1.006,114.3,116.3
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.634386,0.0256605,1.6314e-06,10.13,0.03875,0.367,0.765093,false,10,0.01084,0.07262,7.479,7.567
50,0.643306,0.00503915,3.2037e-07,37.89,0.0389,0.367,0.732235,false,50,0.2311,0.3123,34.8,35.35
100,0.667445,0.00379781,2.41451e-07,73.06,0.03934,0.367,0.647368,false,100,0.4638,0.5548,69.52,70.56
200,0.725711,0.00238334,1.51524e-07,143.8,0.03879,0.367,0.51526,false,200,0.9113,1.025,139.3,141.3


==> plots/horeka/gmres_poly_results_w_RACE/12_Aug_2022/af_shell7.txt <==
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.998568,0.230159,3.10194e-05,0.6354,2.703e-05,0.1223,0.00427926,false,10,0.003401,0.02599,0.4001,0.4314
50,1,0.00124132,1.67297e-07,2.201,8.87e-06,0.1223,7.62006e-05,false,50,0.07498,0.1228,1.857,2.059
100,1,1.73639e-05,2.34019e-09,4.218,9.324e-06,0.1223,1.86161e-06,false,100,0.1625,0.1932,3.71,4.072
200,1,7.39114e-07,9.96132e-11,5.817,1.151e-05,0.1223,6.27735e-08,true,140,0.2038,0.2447,5.204,5.662
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.99994,0.0367077,4.94723e-06,1.291,1.804e-05,0.1032,0.00284939,false,10,0.003483,0.02681,0.8274,0.8595
50,1,1.80609e-05,2.43414e-09,4.452,9.224e-06,0.1032,1.84774e-06,false,50,0.07761,0.1309,3.832,4.045
100,1,6.95459e-07,9.37296e-11,6.218,1.127e-05,0.1032,5.9957e-08,true,72,0.09164,0.1609,5.56,5.819
200,1,6.95459e-07,9.37296e-11,6.21,9.356e-06,0.1032,5.9957e-08,true,72,0.0895,0.1593,5.561,5.815
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.98029,0.55293,7.45204e-05,1.678,1.692e-05,0.1024,0.0221271,false,10,0.003382,0.02648,1.027,1.059
50,1,1.8651e-06,2.51366e-10,5.551,9.106e-06,0.1024,1.9199e-07,false,50,0.07765,0.1305,4.757,4.97
100,1,7.01671e-07,9.45669e-11,6.18,8.689e-06,0.1024,7.87029e-08,true,56,0.08071,0.1352,5.401,5.622
200,1,7.01671e-07,9.45669e-11,6.168,8.631e-06,0.1024,7.87029e-08,true,56,0.07813,0.137,5.41,5.629
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.992957,0.17281,2.32902e-05,2.125,1.776e-05,0.1272,0.00789124,false,10,0.003725,0.02944,1.294,1.329
50,1,7.67366e-07,1.03421e-10,6.978,9.153e-06,0.1272,8.5197e-09,false,50,0.07599,0.121,5.996,6.197
100,1,6.73255e-07,9.07372e-11,7.2,8.915e-06,0.1272,7.86958e-09,true,51,0.07884,0.1366,6.234,6.455
200,1,6.73255e-07,9.07372e-11,7.209,7.918e-06,0.1272,7.86958e-09,true,51,0.07471,0.1391,6.229,6.448
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.998568,0.230159,3.10194e-05,0.5537,1.558e-05,0.0995,0.00427926,false,10,0.003394,0.02655,0.3419,0.3736
50,1,0.00124132,1.67297e-07,1.939,8.684e-06,0.0995,7.62006e-05,false,50,0.0774,0.1244,1.585,1.791
100,1,1.73639e-05,2.34019e-09,3.678,8.516e-06,0.0995,1.86161e-06,false,100,0.1593,0.1945,3.174,3.534
200,1,7.39114e-07,9.96132e-11,5.042,8.574e-06,0.0995,6.27735e-08,true,140,0.1942,0.2482,4.444,4.896
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.99994,0.0367077,4.94723e-06,1.166,1.547e-05,0.0983,0.00284939,false,10,0.003474,0.02608,0.7044,0.7357
50,1,1.80609e-05,2.43414e-09,3.872,8.954e-06,0.0983,1.84774e-06,false,50,0.08132,0.1233,3.257,3.466
100,1,6.95459e-07,9.37296e-11,5.378,8.38e-06,0.0983,5.99571e-08,true,72,0.08872,0.1605,4.731,4.987
200,1,6.95459e-07,9.37296e-11,5.37,8.661e-06,0.0983,5.99571e-08,true,72,0.09143,0.1533,4.73,4.98
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.98029,0.55293,7.45204e-05,1.519,1.708e-05,0.09951,0.0221271,false,10,0.003339,0.02659,0.9108,0.9427
50,1,1.86506e-06,2.51361e-10,4.975,8.44e-06,0.09951,1.9199e-07,false,50,0.07712,0.1283,4.215,4.425
100,1,7.01671e-07,9.45669e-11,5.599,8.415e-06,0.09951,7.87029e-08,true,56,0.07939,0.144,4.811,5.04
200,1,7.01671e-07,9.45669e-11,5.575,8.725e-06,0.09951,7.87029e-08,true,56,0.07826,0.1301,4.794,5.007
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.992957,0.17281,2.32902e-05,1.945,1.623e-05,0.1372,0.00789124,false,10,0.003627,0.0297,1.114,1.15
50,1,7.67285e-07,1.0341e-10,6.323,9.043e-06,0.1372,8.5197e-09,false,50,0.08572,0.1271,5.319,5.537
100,1,6.73175e-07,9.07263e-11,6.57,8.935e-06,0.1372,7.86961e-09,true,51,0.08343,0.1319,5.59,5.811
200,1,6.73255e-07,9.07372e-11,6.505,8.954e-06,0.1372,7.86958e-09,true,51,0.08103,0.142,5.487,5.715
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.998568,0.230159,3.10194e-05,0.526,1.585e-05,0.1019,0.00427926,false,10,0.003442,0.02681,0.3092,0.3415
50,1,0.00124132,1.67297e-07,1.789,9.045e-06,0.1019,7.62006e-05,false,50,0.08076,0.1301,1.428,1.644
100,1,1.73639e-05,2.34019e-09,3.372,9.321e-06,0.1019,1.86161e-06,false,100,0.165,0.1942,2.854,3.22
200,1,7.39114e-07,9.96132e-11,4.603,8.732e-06,0.1019,6.27735e-08,true,140,0.2003,0.249,4.001,4.46
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.99994,0.0367077,4.94723e-06,1.126,1.611e-05,0.106,0.00284939,false,10,0.003236,0.02651,0.6562,0.6875
50,1,1.80609e-05,2.43414e-09,3.66,8.689e-06,0.106,1.84774e-06,false,50,0.07389,0.1221,3.058,3.258
100,1,6.95459e-07,9.37296e-11,5.12,8.572e-06,0.106,5.9957e-08,true,72,0.08857,0.1578,4.466,4.719
200,1,6.95459e-07,9.37296e-11,5.095,9.036e-06,0.106,5.9957e-08,true,72,0.09658,0.1538,4.45,4.706
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.98029,0.55293,7.45204e-05,1.455,1.728e-05,0.1048,0.0221271,false,10,0.003235,0.02572,0.824,0.8546
50,1,1.86506e-06,2.51361e-10,4.616,8.622e-06,0.1048,1.9199e-07,false,50,0.07962,0.1315,3.829,4.045
100,1,7.01674e-07,9.45673e-11,5.117,8.693e-06,0.1048,7.87037e-08,true,56,0.07875,0.1402,4.338,4.564
200,1,7.01671e-07,9.45669e-11,5.102,8.494e-06,0.1048,7.87029e-08,true,56,0.07727,0.1462,4.325,4.553
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.992957,0.17281,2.32902e-05,1.921,1.725e-05,0.1029,0.00789124,false,10,0.003673,0.02971,1.061,1.097
50,1,7.67366e-07,1.03421e-10,6.078,9.324e-06,0.1029,8.5197e-09,false,50,0.07495,0.1254,5.089,5.294
100,1,6.73175e-07,9.07263e-11,6.265,8.766e-06,0.1029,7.86961e-09,true,51,0.08229,0.1343,5.244,5.467
200,1,6.73255e-07,9.07372e-11,6.29,8.784e-06,0.1029,7.86958e-09,true,51,0.07489,0.1295,5.254,5.462
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999844,0.0749588,1.01025e-05,0.6329,0.002478,0.1643,0.00169183,false,10,0.003332,0.02517,0.4137,0.4437
50,1,0.000610681,8.23039e-08,2.277,0.002352,0.1643,5.49042e-05,false,50,0.08349,0.1194,1.917,2.125
100,1,8.97345e-06,1.20939e-09,4.335,0.002446,0.1643,8.9636e-07,false,100,0.1588,0.2004,3.818,4.184
200,1,6.74839e-07,9.09506e-11,5.62,0.002358,0.1643,6.78385e-08,true,131,0.189,0.2393,5.028,5.466
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.988682,0.416168,5.60886e-05,1.354,0.001465,0.1708,0.0127313,false,10,0.003203,0.02652,0.879,0.9107
50,1,5.40887e-06,7.28973e-10,4.679,0.001113,0.1708,5.33062e-07,false,50,0.07724,0.1291,4.062,4.273
100,1,6.82152e-07,9.19363e-11,5.653,0.001086,0.1708,6.41997e-08,true,61,0.08156,0.1442,5.022,5.253
200,1,6.82149e-07,9.19358e-11,5.653,0.001131,0.1708,6.41994e-08,true,61,0.08542,0.1463,5.019,5.256
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.993483,0.101416,1.36682e-05,1.757,0.002086,0.09781,0.00730783,false,10,0.003366,0.02584,1.119,1.15
50,1,9.82344e-07,1.32394e-10,5.969,0.001127,0.09781,8.10457e-08,false,50,0.08038,0.1319,5.183,5.4
100,1,7.19373e-07,9.69527e-11,6.298,0.001089,0.09781,7.14821e-08,true,52,0.08088,0.1296,5.487,5.703
200,1,7.19425e-07,9.69596e-11,6.294,0.001136,0.09781,7.14819e-08,true,52,0.07917,0.1313,5.489,5.705
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.969611,0.322405,4.34518e-05,2.11,0.002131,0.0963,0.0341301,false,10,0.003489,0.02702,1.269,1.302
50,0.999007,0.0280524,3.78073e-06,6.906,0.001134,0.0963,0.00130091,false,50,0.08049,0.1295,5.887,6.102
100,0.999712,0.0147725,1.99095e-06,12.9,0.001086,0.0963,0.000407858,false,100,0.1515,0.2049,11.77,12.14
200,0.999995,0.0109485,1.47557e-06,25.01,0.001131,0.0963,0.000148955,false,200,0.3129,0.3461,23.55,24.22
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999844,0.0749588,1.01025e-05,0.602,0.002168,0.1018,0.00169183,false,10,0.003289,0.02738,0.3832,0.4158
50,1,0.000610681,8.23039e-08,2.151,0.002228,0.1018,5.49042e-05,false,50,0.08203,0.1325,1.774,1.993
100,1,8.97345e-06,1.20939e-09,4.052,0.002447,0.1018,8.9636e-07,false,100,0.1539,0.1972,3.54,3.897
200,1,6.74839e-07,9.09506e-11,5.253,0.002571,0.1018,6.78385e-08,true,131,0.1862,0.246,4.656,5.097
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.988682,0.416168,5.60886e-05,1.278,0.002046,0.1081,0.0127313,false,10,0.003439,0.02674,0.7873,0.8199
50,1,5.40886e-06,7.28973e-10,4.272,0.001105,0.1081,5.33062e-07,false,50,0.07517,0.1251,3.644,3.849
100,1,6.82145e-07,9.19353e-11,5.114,0.001051,0.1081,6.41991e-08,true,61,0.08603,0.1429,4.495,4.729
200,1,6.82149e-07,9.19358e-11,5.117,0.00105,0.1081,6.41994e-08,true,61,0.07967,0.1453,4.493,4.723
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.993483,0.101416,1.36682e-05,1.628,0.002161,0.1462,0.00730783,false,10,0.003277,0.02674,0.9818,1.013
50,1,9.82431e-07,1.32406e-10,5.336,0.001104,0.1462,8.10457e-08,false,50,0.07875,0.1347,4.547,4.765
100,1,7.19425e-07,9.69596e-11,5.595,0.001048,0.1462,7.14819e-08,true,52,0.07773,0.1337,4.811,5.029
200,1,7.19425e-07,9.69596e-11,5.607,0.001039,0.1462,7.14819e-08,true,52,0.07532,0.1338,4.826,5.04
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.969611,0.322405,4.34518e-05,2.022,0.002126,0.1033,0.0341301,false,10,0.003236,0.03027,1.183,1.219
50,0.999007,0.0280524,3.78073e-06,6.482,0.00109,0.1033,0.00130091,false,50,0.08239,0.1353,5.467,5.689
100,0.999712,0.0147725,1.99095e-06,12.09,0.001031,0.1033,0.000407858,false,100,0.1562,0.2046,10.96,11.33
200,0.999995,0.0109485,1.47557e-06,23.39,0.001074,0.1033,0.000148955,false,200,0.3066,0.3414,21.92,22.58
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999844,0.0749588,1.01025e-05,0.5643,0.002137,0.2047,0.00169183,false,10,0.003408,0.02613,0.3465,0.378
50,1,0.000610681,8.23039e-08,1.968,0.002406,0.2047,5.49042e-05,false,50,0.08234,0.1278,1.598,1.812
100,1,8.97345e-06,1.20939e-09,3.724,0.002336,0.2047,8.9636e-07,false,100,0.1608,0.2018,3.2,3.569
200,1,6.74839e-07,9.09506e-11,4.786,0.002312,0.2047,6.78385e-08,true,131,0.1865,0.2399,4.193,4.629
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.988682,0.416168,5.60886e-05,1.221,0.002179,0.1319,0.0127313,false,10,0.003505,0.02739,0.7466,0.7793
50,1,5.40887e-06,7.28973e-10,4.065,0.001106,0.1319,5.33062e-07,false,50,0.08014,0.1283,3.459,3.671
100,1,6.82149e-07,9.19358e-11,4.916,0.001062,0.1319,6.41994e-08,true,61,0.08522,0.1429,4.274,4.508
200,1,6.82149e-07,9.19358e-11,4.928,0.001089,0.1319,6.41994e-08,true,61,0.08339,0.1575,4.27,4.516
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.993483,0.101416,1.36682e-05,1.592,0.002136,0.1589,0.00730783,false,10,0.003327,0.0274,0.9283,0.9606
50,1,9.82289e-07,1.32387e-10,5.129,0.001139,0.1589,8.10457e-08,false,50,0.07757,0.1326,4.314,4.528
100,1,7.19524e-07,9.6973e-11,5.348,0.001098,0.1589,7.14815e-08,true,52,0.08092,0.1359,4.558,4.781
200,1,7.19524e-07,9.6973e-11,5.382,0.001101,0.1589,7.14815e-08,true,52,0.07959,0.1413,4.571,4.797
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.969611,0.322405,4.34518e-05,1.967,0.002133,0.1056,0.0341301,false,10,0.003502,0.02826,1.109,1.143
50,0.999007,0.0280524,3.78073e-06,6.105,0.001147,0.1056,0.00130091,false,50,0.07712,0.1296,5.135,5.346
100,0.999712,0.0147725,1.99095e-06,11.46,0.001112,0.1056,0.000407858,false,100,0.156,0.2036,10.31,10.67
200,0.999995,0.0109485,1.47557e-06,22.05,0.001146,0.1056,0.000148955,false,200,0.2947,0.3532,20.6,21.26
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00679029,7364.98,0.992606,1.278,0.3484,0.09752,0.996996,false,10,0.003532,0.02676,0.995,1.027
50,0.00683243,7364.63,0.992558,5.019,0.3478,0.09752,0.996976,false,50,0.07889,0.1261,4.598,4.807
100,0.0068322,7364.62,0.992558,9.763,0.3479,0.09752,0.996977,false,100,0.1593,0.1935,9.187,9.547
200,0.00683221,7364.62,0.992558,19.19,0.3496,0.09752,0.996977,false,200,0.3078,0.325,18.33,18.98
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.140062,6149.13,0.828741,2.565,0.347,0.09784,0.942929,false,10,0.003654,0.02763,1.963,1.996
50,0.141098,6138.75,0.827343,9.835,0.3497,0.09784,0.94257,false,50,0.08012,0.131,9.089,9.304
100,0.141098,6138.47,0.827304,19.06,0.3484,0.09784,0.94257,false,100,0.1589,0.1933,18.18,18.54
200,0.141099,6138.47,0.827304,37.58,0.3482,0.09784,0.94257,false,200,0.3406,0.3408,36.35,37.05
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.000115665,7419.49,0.999952,3.279,0.3466,0.09729,0.999973,false,10,0.00357,0.02593,2.488,2.519
50,0.000144154,7419.37,0.999936,12.49,0.3472,0.09729,0.999965,false,50,0.07645,0.1244,11.53,11.73
100,0.000143941,7419.36,0.999935,24.14,0.3469,0.09729,0.999965,false,100,0.1543,0.1958,23.06,23.42
200,0.000140897,7419.36,0.999935,47.54,0.3458,0.09729,0.999965,false,200,0.3149,0.3331,46.14,46.8
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,7.41328e-06,7419.84,1,4.039,0.3467,0.09659,1,false,10,0.003525,0.02589,3.044,3.075
50,8.49938e-06,7419.84,1,15.24,0.3455,0.09659,1,false,50,0.07575,0.1239,14.11,14.31
100,8.49909e-06,7419.84,1,29.51,0.3469,0.09659,1,false,100,0.1561,0.1938,28.23,28.58
200,8.49909e-06,7419.84,1,58.05,0.3467,0.09659,1,false,200,0.3015,0.3271,56.42,57.06
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.826759,2.83865,0.000382576,0.9511,0.3471,0.1139,0.212043,false,10,0.00341,0.02617,0.6724,0.7041
50,0.999855,0.0569808,7.67952e-06,3.522,0.349,0.1139,0.00589305,false,50,0.07449,0.1291,3.104,3.312
100,0.999951,0.00132787,1.78962e-07,6.76,0.3479,0.1139,0.000155656,false,100,0.1506,0.185,6.207,6.55
200,1,1.3039e-06,1.75732e-10,13.21,0.3483,0.1139,1.52237e-07,false,200,0.3068,0.3203,12.36,13
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0896573,6651.55,0.896455,1.991,0.3482,0.1463,0.971213,false,10,0.003322,0.02627,1.392,1.423
50,0.0904063,6644.7,0.895531,7.173,0.3481,0.1463,0.970999,false,50,0.07832,0.1251,6.444,6.652
100,0.0904063,6644.69,0.89553,13.78,0.3458,0.1463,0.970999,false,100,0.1634,0.1983,12.89,13.26
200,0.0904063,6644.69,0.89553,26.92,0.3475,0.1463,0.970999,false,200,0.2997,0.3316,25.77,26.41
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.000854283,7416.24,0.999515,2.563,0.3465,0.09969,0.999678,false,10,0.003327,0.02711,1.744,1.776
50,0.000859515,7416.21,0.999511,9.025,0.3477,0.09969,0.999676,false,50,0.07846,0.1258,8.092,8.3
100,0.000859522,7416.21,0.999511,17.3,0.3467,0.09969,0.999676,false,100,0.1586,0.2054,16.19,16.56
200,0.000859526,7416.21,0.999511,33.75,0.3483,0.09969,0.999676,false,200,0.2893,0.331,32.37,33
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.401667,2443.25,0.329286,3.142,0.3471,0.09788,0.896379,false,10,0.003418,0.02866,2.118,2.152
50,0.402153,2430.88,0.327619,11,0.3472,0.09788,0.89636,false,50,0.07617,0.1337,9.807,10.02
100,0.402154,2430.86,0.327616,20.92,0.3475,0.09788,0.89636,false,100,0.1514,0.195,19.64,19.99
200,0.402154,2430.86,0.327616,40.83,0.3489,0.09788,0.89636,false,200,0.3029,0.323,39.22,39.86
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999724,0.0995647,1.34187e-05,1.007,0.01568,0.1168,0.00174655,false,10,0.003322,0.0289,0.745,0.7791
50,1,0.000653894,8.81278e-08,3.877,0.01256,0.1168,4.96348e-05,false,50,0.08024,0.1405,3.454,3.679
100,1,8.63743e-06,1.1641e-09,7.489,0.01475,0.1168,9.82396e-07,false,100,0.1599,0.2189,6.905,7.291
200,1,7.09826e-07,9.5666e-11,9.725,0.01211,0.1168,7.50255e-08,true,131,0.1921,0.2652,9.069,9.535
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.98562,0.555189,7.48249e-05,2.133,0.01561,0.1233,0.0161219,false,10,0.003562,0.02826,1.564,1.598
50,1,5.20493e-06,7.01488e-10,7.961,0.01461,0.1233,5.93558e-07,false,50,0.07976,0.1399,7.239,7.463
100,1,7.29691e-07,9.83433e-11,9.691,0.01231,0.1233,6.75093e-08,true,61,0.08635,0.1538,8.942,9.188
200,1,7.29691e-07,9.83433e-11,9.713,0.01441,0.1233,6.75093e-08,true,61,0.09078,0.1627,8.941,9.199
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.944945,1.00079,0.00013488,2.651,0.01544,0.1177,0.0620186,false,10,0.003293,0.02817,1.888,1.922
50,1.00162,0.348585,4.69801e-05,9.641,0.01448,0.1177,0.00182258,false,50,0.07812,0.1511,8.746,8.979
100,0.998542,0.232033,3.12719e-05,18.57,0.0121,0.1177,0.00163576,false,100,0.1547,0.2184,17.49,17.87
200,0.999328,0.165983,2.23702e-05,36.37,0.01444,0.1177,0.000760516,false,200,0.3138,0.3829,35,35.7
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.972397,0.495462,6.67752e-05,3.282,0.01543,0.1147,0.0309821,false,10,0.003319,0.02898,2.318,2.352
50,0.99849,0.0779681,1.05081e-05,11.86,0.01457,0.1147,0.00169151,false,50,0.08212,0.1387,10.74,10.97
100,1.00061,0.0562472,7.58064e-06,22.82,0.01425,0.1147,0.00069324,false,100,0.1573,0.2146,21.53,21.91
200,1.00026,0.0455155,6.13429e-06,44.65,0.01452,0.1147,0.000292811,false,200,0.3123,0.3715,43.06,43.76
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999662,0.1117,1.50542e-05,1.091,0.01535,0.1169,0.00176104,false,10,0.003278,0.02915,0.8233,0.8573
50,1,0.00054209,7.30595e-08,4.238,0.01191,0.1169,4.12461e-05,false,50,0.08297,0.1363,3.813,4.036
100,1,4.83397e-06,6.51492e-10,8.219,0.01464,0.1169,4.76214e-07,false,100,0.1642,0.2163,7.629,8.017
200,1,7.28595e-07,9.81956e-11,10.06,0.01468,0.1169,7.56807e-08,true,123,0.1808,0.2497,9.42,9.859
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.445683,549.398,0.0740444,2.306,0.01565,0.1482,0.900754,false,10,0.003348,0.02867,1.74,1.774
50,0.445788,537.253,0.0724077,8.751,0.01475,0.1482,0.900755,false,50,0.07812,0.1418,8.028,8.253
100,0.445788,537.167,0.072396,16.95,0.01221,0.1482,0.900755,false,100,0.1516,0.2149,16.06,16.43
200,0.445788,537.167,0.072396,33.41,0.01425,0.1482,0.900755,false,200,0.3127,0.3774,32.19,32.9
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.918284,1.3442,0.000181162,2.958,0.01537,0.1097,0.0924053,false,10,0.003396,0.02798,2.19,2.224
50,1.00099,0.350536,4.7243e-05,11.06,0.0147,0.1097,0.0011217,false,50,0.08085,0.1365,10.16,10.38
100,1.00001,0.268406,3.61741e-05,21.41,0.01242,0.1097,0.000117118,false,100,0.1571,0.2135,20.34,20.72
200,1.00001,0.221215,2.9814e-05,42.54,0.01451,0.1097,4.7635e-05,false,200,0.3211,0.3703,41.13,41.83
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.898507,127.681,0.0172081,3.622,0.01546,0.2231,0.115121,false,10,0.003667,0.02821,2.617,2.651
50,0.898509,127.666,0.017206,13.31,0.01443,0.2231,0.115084,false,50,0.07802,0.134,12.16,12.38
100,0.898509,127.663,0.0172057,25.65,0.01448,0.2231,0.115083,false,100,0.1598,0.2174,24.33,24.71
200,0.898509,127.663,0.0172056,50.48,0.01471,0.2231,0.115083,false,200,0.3036,0.3695,48.86,49.54
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999724,0.0995647,1.34187e-05,0.8905,0.01561,0.1239,0.00174655,false,10,0.003233,0.02757,0.6259,0.6585
50,1,0.000653894,8.81278e-08,3.328,0.01256,0.1239,4.96348e-05,false,50,0.08706,0.1358,2.896,3.124
100,1,8.63743e-06,1.1641e-09,6.393,0.01447,0.1239,9.82396e-07,false,100,0.1567,0.2187,5.817,6.199
200,1,7.09826e-07,9.5666e-11,8.312,0.01234,0.1239,7.50255e-08,true,131,0.1876,0.2656,7.649,8.111
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.98562,0.555189,7.48249e-05,1.85,0.01571,0.1223,0.0161219,false,10,0.00331,0.02793,1.292,1.326
50,1,5.20493e-06,7.01488e-10,6.792,0.01445,0.1223,5.93558e-07,false,50,0.07567,0.1334,6.09,6.303
100,1,7.29692e-07,9.83433e-11,8.281,0.01221,0.1223,6.75093e-08,true,61,0.0827,0.1515,7.539,7.779
200,1,7.29692e-07,9.83433e-11,8.209,0.0143,0.1223,6.75093e-08,true,61,0.08112,0.1496,7.489,7.725
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.944945,1.00079,0.00013488,2.344,0.01616,0.1173,0.0620186,false,10,0.003202,0.02628,1.626,1.658
50,1.00162,0.348585,4.69801e-05,8.504,0.01494,0.1173,0.00182258,false,50,0.07878,0.1406,7.609,7.833
100,0.998542,0.232033,3.12719e-05,16.37,0.01237,0.1173,0.00163576,false,100,0.1583,0.2082,15.31,15.68
200,0.999328,0.165983,2.23702e-05,31.92,0.01477,0.1173,0.000760516,false,200,0.3402,0.3702,30.51,31.23
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.972397,0.495462,6.67752e-05,2.908,0.01504,0.1352,0.0309821,false,10,0.003336,0.02706,1.958,1.99
50,0.99849,0.0779681,1.05081e-05,10.27,0.01505,0.1352,0.00169151,false,50,0.08288,0.1311,9.16,9.379
100,1.00061,0.0562472,7.58064e-06,19.62,0.01447,0.1352,0.00069324,false,100,0.1623,0.2109,18.36,18.74
200,1.00026,0.0455155,6.13429e-06,38.31,0.01446,0.1352,0.000292811,false,200,0.3129,0.3686,36.74,37.43
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999662,0.1117,1.50542e-05,1.042,0.01513,0.1242,0.00176104,false,10,0.00345,0.02711,0.7681,0.8008
50,1,0.00054209,7.30595e-08,3.939,0.01452,0.1242,4.12461e-05,false,50,0.07811,0.1377,3.519,3.74
100,1,4.83397e-06,6.51492e-10,7.629,0.01201,0.1242,4.76214e-07,false,100,0.1519,0.2109,7.054,7.423
200,1,7.28595e-07,9.81955e-11,9.364,0.01202,0.1242,7.56807e-08,true,123,0.1925,0.2512,8.708,9.161
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.445683,549.398,0.0740444,2.267,0.01542,0.1193,0.900754,false,10,0.003259,0.02841,1.68,1.713
50,0.445788,537.253,0.0724077,8.5,0.01462,0.1193,0.900755,false,50,0.07991,0.1344,7.766,7.985
100,0.445788,537.167,0.072396,16.73,0.01246,0.1193,0.900755,false,100,0.1699,0.2149,15.81,16.21
200,0.445788,537.167,0.072396,32.64,0.01508,0.1193,0.900755,false,200,0.3332,0.374,31.4,32.12
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.918284,1.3442,0.000181162,2.843,0.01539,0.1227,0.0924053,false,10,0.003474,0.02787,2.058,2.092
50,1.00099,0.350536,4.7243e-05,10.78,0.01418,0.1227,0.0011217,false,50,0.07596,0.1336,9.836,10.05
100,1.00001,0.268406,3.61741e-05,20.8,0.01224,0.1227,0.000117118,false,100,0.1548,0.2133,19.74,20.12
200,1.00001,0.221215,2.9814e-05,41.07,0.01441,0.1227,4.7635e-05,false,200,0.326,0.3746,39.66,40.37
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.898507,127.681,0.0172081,3.533,0.01534,0.1241,0.115121,false,10,0.00333,0.02919,2.51,2.544
50,0.898509,127.666,0.017206,13.12,0.01436,0.1241,0.115084,false,50,0.07924,0.1386,11.93,12.16
100,0.898509,127.663,0.0172057,25.26,0.01454,0.1241,0.115083,false,100,0.166,0.2128,23.91,24.3
200,0.898509,127.663,0.0172056,49.44,0.01448,0.1241,0.115083,false,200,0.3485,0.3679,47.78,48.51


==> plots/horeka/gmres_poly_results_w_RACE/12_Aug_2022/af_shell7_RCM.txt <==
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.998568,0.230159,3.10194e-05,0.6483,2.788e-05,0.1027,0.00427926,false,10,0.003409,0.02612,0.3951,0.4265
50,1,0.00124132,1.67297e-07,2.178,8.76e-06,0.1027,7.62006e-05,false,50,0.07684,0.1253,1.832,2.039
100,1,1.73639e-05,2.34019e-09,4.154,8.455e-06,0.1027,1.86161e-06,false,100,0.1534,0.1872,3.67,4.017
200,1,7.39114e-07,9.96132e-11,5.737,8.216e-06,0.1027,6.27742e-08,true,140,0.2051,0.2399,5.141,5.596
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.99994,0.0367077,4.94723e-06,1.305,1.72e-05,0.0964,0.00284939,false,10,0.003488,0.02596,0.8361,0.8673
50,1,1.80609e-05,2.43414e-09,4.462,8.987e-06,0.0964,1.84774e-06,false,50,0.07576,0.1266,3.853,4.06
100,1,6.95459e-07,9.37296e-11,6.248,8.084e-06,0.0964,5.99576e-08,true,72,0.0944,0.1587,5.598,5.858
200,1,6.95459e-07,9.37296e-11,6.249,8.386e-06,0.0964,5.99576e-08,true,72,0.09222,0.1599,5.612,5.869
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.98029,0.55293,7.45204e-05,1.717,1.788e-05,0.1251,0.0221271,false,10,0.003391,0.0289,1.061,1.095
50,1,1.86511e-06,2.51367e-10,5.7,8.447e-06,0.1251,1.91991e-07,false,50,0.07636,0.1281,4.892,5.101
100,1,7.01679e-07,9.4568e-11,6.354,8.998e-06,0.1251,7.87062e-08,true,56,0.08562,0.1398,5.558,5.788
200,1,7.01679e-07,9.4568e-11,6.362,8.218e-06,0.1251,7.87062e-08,true,56,0.08554,0.1398,5.562,5.792
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.992957,0.17281,2.32902e-05,2.109,1.792e-05,0.1402,0.00789124,false,10,0.003295,0.02756,1.278,1.31
50,1,7.67569e-07,1.03448e-10,6.905,8.844e-06,0.1402,8.5189e-09,false,50,0.07516,0.1267,5.93,6.136
100,1,6.7346e-07,9.07647e-11,7.182,8.974e-06,0.1402,7.8687e-09,true,51,0.0786,0.1275,6.218,6.43
200,1,6.7346e-07,9.07647e-11,7.107,8.943e-06,0.1402,7.8687e-09,true,51,0.07812,0.1276,6.163,6.373
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.998568,0.230159,3.10194e-05,0.5451,1.65e-05,0.09992,0.00427926,false,10,0.003204,0.02626,0.3303,0.3614
50,1,0.00124132,1.67297e-07,1.889,9.485e-06,0.09992,7.62006e-05,false,50,0.08151,0.1217,1.537,1.745
100,1,1.73639e-05,2.34019e-09,3.55,8.687e-06,0.09992,1.86161e-06,false,100,0.1529,0.1899,3.058,3.407
200,1,7.39114e-07,9.96133e-11,4.9,8.745e-06,0.09992,6.27742e-08,true,140,0.2161,0.2418,4.292,4.759
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.99994,0.0367077,4.94723e-06,1.165,1.668e-05,0.09899,0.00284939,false,10,0.00324,0.02608,0.6977,0.7287
50,1,1.80609e-05,2.43414e-09,3.841,9.127e-06,0.09899,1.84774e-06,false,50,0.07796,0.122,3.259,3.464
100,1,6.95459e-07,9.37296e-11,5.324,9.239e-06,0.09899,5.99576e-08,true,72,0.08963,0.1571,4.685,4.939
200,1,6.95459e-07,9.37296e-11,5.379,8.862e-06,0.09899,5.99576e-08,true,72,0.08978,0.1589,4.734,4.988
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.98029,0.55293,7.45204e-05,1.54,1.642e-05,0.09721,0.0221271,false,10,0.003427,0.02593,0.8975,0.9285
50,1,1.86509e-06,2.51366e-10,4.858,9.397e-06,0.09721,1.91991e-07,false,50,0.07657,0.1348,4.079,4.295
100,1,7.01679e-07,9.4568e-11,5.428,7.924e-06,0.09721,7.87062e-08,true,56,0.08262,0.1282,4.639,4.856
200,1,7.01679e-07,9.4568e-11,5.421,8.261e-06,0.09721,7.87062e-08,true,56,0.07879,0.1442,4.64,4.867
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.992957,0.17281,2.32902e-05,1.904,1.663e-05,0.09696,0.00789124,false,10,0.003566,0.02896,1.074,1.108
50,1,7.67471e-07,1.03435e-10,6.129,9.147e-06,0.09696,8.51892e-09,false,50,0.07561,0.1284,5.143,5.352
100,1,6.7346e-07,9.07647e-11,6.295,1.224e-05,0.09696,7.8687e-09,true,51,0.08843,0.1413,5.321,5.556
200,1,6.73361e-07,9.07513e-11,6.379,9.209e-06,0.09696,7.86877e-09,true,51,0.08043,0.1294,5.408,5.623
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.998568,0.230159,3.10194e-05,0.544,1.626e-05,0.1734,0.00427926,false,10,0.003187,0.02637,0.3318,0.3633
50,1,0.00124132,1.67297e-07,1.881,9.14e-06,0.1734,7.62006e-05,false,50,0.07544,0.1207,1.541,1.741
100,1,1.73639e-05,2.34019e-09,3.565,8.142e-06,0.1734,1.86161e-06,false,100,0.1542,0.1903,3.074,3.425
200,1,7.39114e-07,9.96133e-11,4.931,8.546e-06,0.1734,6.27742e-08,true,140,0.2168,0.243,4.318,4.788
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.99994,0.0367077,4.94723e-06,1.114,1.655e-05,0.1016,0.00284939,false,10,0.003308,0.02582,0.6424,0.6732
50,1,1.80609e-05,2.43414e-09,3.576,8.684e-06,0.1016,1.84774e-06,false,50,0.08111,0.1208,2.964,3.171
100,1,6.95459e-07,9.37296e-11,4.974,8.469e-06,0.1016,5.99576e-08,true,72,0.1019,0.1608,4.313,4.583
200,1,6.95459e-07,9.37296e-11,5.009,8.959e-06,0.1016,5.99576e-08,true,72,0.09162,0.1571,4.349,4.604
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.98029,0.55293,7.45204e-05,1.483,1.703e-05,0.1699,0.0221271,false,10,0.003315,0.02967,0.8274,0.862
50,1,1.86511e-06,2.51367e-10,4.619,8.831e-06,0.1699,1.91991e-07,false,50,0.07626,0.1212,3.843,4.045
100,1,7.01679e-07,9.4568e-11,5.171,8.261e-06,0.1699,7.87062e-08,true,56,0.0843,0.1398,4.39,4.62
200,1,7.01679e-07,9.4568e-11,5.15,8.184e-06,0.1699,7.87062e-08,true,56,0.08054,0.1302,4.392,4.607
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.992957,0.17281,2.32902e-05,1.907,1.65e-05,0.193,0.00789124,false,10,0.003263,0.02796,1.091,1.124
50,1,7.67569e-07,1.03448e-10,6.007,8.959e-06,0.193,8.5189e-09,false,50,0.079,0.134,5.038,5.255
100,1,6.73361e-07,9.07513e-11,6.221,8.496e-06,0.193,7.86877e-09,true,51,0.07704,0.1297,5.256,5.469
200,1,6.73361e-07,9.07513e-11,6.215,8.503e-06,0.193,7.86877e-09,true,51,0.08198,0.1282,5.257,5.472
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999844,0.0749588,1.01025e-05,0.6453,0.00246,0.0957,0.00169183,false,10,0.003431,0.02682,0.4271,0.459
50,1,0.000610681,8.23039e-08,2.345,0.002234,0.0957,5.49042e-05,false,50,0.08085,0.1245,1.976,2.186
100,1,8.97345e-06,1.20939e-09,4.48,0.002331,0.0957,8.96358e-07,false,100,0.1608,0.191,3.967,4.325
200,1,6.74839e-07,9.09506e-11,5.784,0.002351,0.0957,6.78369e-08,true,131,0.1977,0.2354,5.189,5.632
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.988682,0.416168,5.60886e-05,1.356,0.002135,0.1003,0.0127313,false,10,0.003296,0.02771,0.9036,0.9367
50,1,5.40887e-06,7.28973e-10,4.79,0.001093,0.1003,5.33061e-07,false,50,0.07689,0.1262,4.187,4.394
100,1,6.82161e-07,9.19375e-11,5.778,0.001051,0.1003,6.41985e-08,true,61,0.0819,0.1357,5.171,5.394
200,1,6.82161e-07,9.19375e-11,5.797,0.001097,0.1003,6.41985e-08,true,61,0.08214,0.1398,5.167,5.394
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.993483,0.101416,1.36682e-05,1.79,0.002177,0.1361,0.00730783,false,10,0.003483,0.03054,1.125,1.161
50,1,9.82331e-07,1.32392e-10,6.02,0.001104,0.1361,8.10438e-08,false,50,0.07635,0.1278,5.202,5.411
100,1,7.19433e-07,9.69607e-11,6.318,0.00114,0.1361,7.14801e-08,true,52,0.08228,0.137,5.523,5.748
200,1,7.19433e-07,9.69607e-11,6.332,0.001122,0.1361,7.14801e-08,true,52,0.08173,0.1497,5.504,5.741
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.969611,0.322405,4.34518e-05,2.089,0.002106,0.09618,0.0341301,false,10,0.003267,0.02679,1.244,1.275
50,0.999007,0.0280524,3.78073e-06,6.756,0.001101,0.09618,0.00130091,false,50,0.0777,0.1323,5.764,5.979
100,0.999712,0.0147725,1.99095e-06,12.65,0.001034,0.09618,0.000407858,false,100,0.1545,0.2003,11.53,11.89
200,0.999995,0.0109485,1.47557e-06,24.45,0.001057,0.09618,0.000148955,false,200,0.2995,0.328,23.05,23.69
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999844,0.0749588,1.01025e-05,0.5898,0.00207,0.1006,0.00169183,false,10,0.003205,0.02553,0.3772,0.4079
50,1,0.000610681,8.23039e-08,2.102,0.002427,0.1006,5.49042e-05,false,50,0.08432,0.1263,1.74,1.955
100,1,8.97345e-06,1.20939e-09,4.013,0.002282,0.1006,8.96358e-07,false,100,0.1696,0.2039,3.483,3.864
200,1,6.74839e-07,9.09506e-11,5.158,0.002271,0.1006,6.78369e-08,true,131,0.1901,0.2359,4.575,5.01
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.988682,0.416168,5.60886e-05,1.272,0.002022,0.1045,0.0127313,false,10,0.003474,0.0248,0.7902,0.8202
50,1,5.40888e-06,7.28975e-10,4.27,0.001048,0.1045,5.33061e-07,false,50,0.08026,0.125,3.656,3.866
100,1,6.8215e-07,9.1936e-11,5.149,0.001011,0.1045,6.41977e-08,true,61,0.08371,0.1491,4.517,4.756
200,1,6.8215e-07,9.1936e-11,5.152,0.001072,0.1045,6.41977e-08,true,61,0.08152,0.1453,4.513,4.745
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.993483,0.101416,1.36682e-05,1.59,0.001703,0.09698,0.00730783,false,10,0.003349,0.02611,0.9717,1.003
50,1,9.82345e-07,1.32394e-10,5.272,0.001067,0.09698,8.10438e-08,false,50,0.07538,0.1213,4.498,4.699
100,1,7.19433e-07,9.69607e-11,5.562,0.001065,0.09698,7.14801e-08,true,52,0.07987,0.1356,4.759,4.98
200,1,7.19418e-07,9.69586e-11,5.581,0.0011,0.09698,7.14802e-08,true,52,0.08888,0.1298,4.772,4.996
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.969611,0.322405,4.34518e-05,2.014,0.002085,0.0989,0.0341301,false,10,0.003287,0.02644,1.207,1.238
50,0.999007,0.0280524,3.78073e-06,6.228,0.001028,0.0989,0.00130091,false,50,0.07744,0.1298,5.249,5.461
100,0.999712,0.0147725,1.99095e-06,11.62,0.001053,0.0989,0.000407858,false,100,0.163,0.2095,10.49,10.87
200,0.999995,0.0109485,1.47557e-06,22.43,0.001106,0.0989,0.000148955,false,200,0.327,0.3309,21.02,21.68
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999844,0.0749588,1.01025e-05,0.5565,0.002162,0.1009,0.00169183,false,10,0.003258,0.02598,0.3449,0.3759
50,1,0.000610681,8.23039e-08,1.971,0.002198,0.1009,5.49042e-05,false,50,0.08219,0.1291,1.599,1.815
100,1,8.97345e-06,1.20939e-09,3.713,0.002356,0.1009,8.96358e-07,false,100,0.1657,0.2057,3.184,3.562
200,1,6.74839e-07,9.09506e-11,4.795,0.002375,0.1009,6.78369e-08,true,131,0.2003,0.2451,4.18,4.635
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.988682,0.416168,5.60886e-05,1.249,0.002072,0.1004,0.0127313,false,10,0.003413,0.02812,0.755,0.7882
50,1,5.40888e-06,7.28975e-10,4.12,0.001159,0.1004,5.33061e-07,false,50,0.08049,0.1245,3.492,3.701
100,1,6.82161e-07,9.19375e-11,4.977,0.00109,0.1004,6.41985e-08,true,61,0.09077,0.1455,4.318,4.561
200,1,6.8215e-07,9.1936e-11,4.954,0.001102,0.1004,6.41977e-08,true,61,0.09015,0.1436,4.32,4.559
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.993483,0.101416,1.36682e-05,1.576,0.002134,0.1013,0.00730783,false,10,0.003394,0.02626,0.9254,0.9568
50,1,9.82331e-07,1.32392e-10,5.087,0.001011,0.1013,8.10438e-08,false,50,0.07694,0.1276,4.294,4.503
100,1,7.19418e-07,9.69586e-11,5.344,0.001066,0.1013,7.14802e-08,true,52,0.0767,0.1332,4.545,4.761
200,1,7.19418e-07,9.69586e-11,5.351,0.001023,0.1013,7.14802e-08,true,52,0.07484,0.1369,4.542,4.758
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.969611,0.322405,4.34518e-05,1.927,0.002115,0.1023,0.0341301,false,10,0.003349,0.02859,1.072,1.106
50,0.999007,0.0280524,3.78073e-06,5.967,0.001046,0.1023,0.00130091,false,50,0.0748,0.1293,4.959,5.168
100,0.999712,0.0147725,1.99095e-06,11.07,0.001053,0.1023,0.000407858,false,100,0.156,0.1945,9.953,10.31
200,0.999995,0.0109485,1.47557e-06,21.39,0.001091,0.1023,0.000148955,false,200,0.3026,0.3284,19.99,20.63
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.806626,3.02757,0.000408037,1.317,0.3452,0.1311,0.240595,false,10,0.003285,0.02558,1.035,1.066
50,0.999893,0.0511746,6.89699e-06,5.239,0.3438,0.1311,0.0038543,false,50,0.07745,0.1273,4.808,5.017
100,0.999961,0.000793402,1.0693e-07,10.22,0.3433,0.1311,9.86276e-05,false,100,0.1519,0.1916,9.653,10
200,1,7.0172e-07,9.45735e-11,19.27,0.3442,0.1311,8.36233e-08,true,192,0.2919,0.321,18.43,19.05
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.433853,1328.09,0.178992,2.548,0.3439,0.09535,0.89266,false,10,0.003602,0.02502,1.939,1.969
50,0.439655,1043.32,0.140612,9.743,0.3416,0.09535,0.893704,false,50,0.08275,0.1395,8.991,9.218
100,0.439614,1038.32,0.139938,18.83,0.3427,0.09535,0.893729,false,100,0.1482,0.1954,17.97,18.32
200,0.439603,1036.73,0.139724,37.15,0.3437,0.09535,0.893738,false,200,0.3234,0.3224,35.96,36.62
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.000926598,7413.34,0.999124,3.375,0.3441,0.0954,0.999561,false,10,0.003355,0.02712,2.58,2.612
50,0.000938173,7413.24,0.999111,12.9,0.3409,0.0954,0.999555,false,50,0.07617,0.1195,11.95,12.15
100,0.000938106,7413.24,0.999111,25,0.3423,0.0954,0.999555,false,100,0.1474,0.1947,23.92,24.27
200,0.000938106,7413.24,0.999111,49.2,0.3414,0.0954,0.999555,false,200,0.3072,0.3271,47.82,48.47
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,6.40701e-07,7419.84,1,4.057,0.3439,0.0981,1,false,10,0.003703,0.02671,3.066,3.098
50,1.25473e-06,7419.84,1,15.15,0.3431,0.0981,1,false,50,0.07473,0.136,13.97,14.19
100,1.25509e-06,7419.84,1,29.27,0.3419,0.0981,1,false,100,0.1587,0.2014,27.95,28.31
200,1.25508e-06,7419.84,1,57.47,0.3431,0.0981,1,false,200,0.3083,0.32,55.9,56.54
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.71592,3.70136,0.000498847,0.9289,0.3443,0.1008,0.342172,false,10,0.00347,0.02369,0.6575,0.6865
50,0.999647,0.110713,1.49212e-05,3.449,0.3444,0.1008,0.0114563,false,50,0.07664,0.1218,3.039,3.242
100,0.999808,0.00400358,5.39578e-07,6.616,0.3433,0.1008,0.00051045,false,100,0.1506,0.1887,6.061,6.407
200,1,1.29197e-05,1.74124e-09,12.98,0.3444,0.1008,1.37765e-06,false,200,0.301,0.3215,12.14,12.77
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.446006,397.135,0.0535234,1.913,0.3451,0.1119,0.886555,false,10,0.003288,0.02491,1.316,1.346
50,0.446033,393.838,0.0530791,6.812,0.3399,0.1119,0.886195,false,50,0.08064,0.1265,6.09,6.302
100,0.446036,393.689,0.0530589,13.04,0.3427,0.1119,0.886181,false,100,0.1537,0.185,12.19,12.54
200,0.44604,393.571,0.053043,25.52,0.3417,0.1119,0.886161,false,200,0.3125,0.3171,24.38,25.02
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,5.27356e-06,7419.84,1,2.532,0.3434,0.132,1,false,10,0.003478,0.02775,1.747,1.78
50,5.66247e-06,7419.84,1,9.059,0.3417,0.132,1,false,50,0.0765,0.1274,8.116,8.324
100,5.66309e-06,7419.84,1,17.25,0.348,0.132,1,false,100,0.1522,0.1975,16.17,16.53
200,5.66321e-06,7419.84,1,33.81,0.3423,0.132,1,false,200,0.3149,0.3443,32.42,33.09
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0312439,7235.63,0.975173,3.157,0.3445,0.1545,0.997962,false,10,0.003554,0.03089,2.138,2.175
50,0.0314854,7233.89,0.974939,11.17,0.3431,0.1545,0.997949,false,50,0.07513,0.1284,9.996,10.2
100,0.0314856,7233.83,0.97493,21.15,0.3415,0.1545,0.997949,false,100,0.1586,0.2042,19.85,20.22
200,0.0314859,7233.8,0.974926,41.3,0.3425,0.1545,0.997949,false,200,0.3065,0.3223,39.72,40.36
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999761,0.0920834,1.24104e-05,1.008,0.01554,0.1867,0.00178765,false,10,0.00334,0.02806,0.7451,0.7781
50,1,0.000662783,8.93258e-08,3.868,0.01206,0.1867,5.64876e-05,false,50,0.08037,0.1392,3.451,3.674
100,1,9.1354e-06,1.23121e-09,7.472,0.0142,0.1867,9.38291e-07,false,100,0.1601,0.2098,6.901,7.277
200,1,7.15628e-07,9.64479e-11,9.639,0.01201,0.1867,7.1878e-08,true,130,0.1832,0.2577,9,9.449
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.98616,0.546454,7.36477e-05,2.11,0.0153,0.1123,0.0155179,false,10,0.003697,0.03098,1.528,1.565
50,1,6.37848e-06,8.59652e-10,7.805,0.01423,0.1123,6.68065e-07,false,50,0.07916,0.1424,7.078,7.304
100,1,6.74925e-07,9.09621e-11,9.622,0.0123,0.1123,6.37153e-08,true,62,0.08421,0.1592,8.876,9.126
200,1,6.74925e-07,9.09621e-11,9.617,0.01472,0.1123,6.37153e-08,true,62,0.0856,0.1637,8.876,9.13
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.943567,1.03065,0.000138905,2.664,0.01576,0.113,0.0635836,false,10,0.003658,0.02862,1.923,1.957
50,1.00162,0.34973,4.71345e-05,9.793,0.01443,0.113,0.00181652,false,50,0.07807,0.1365,8.906,9.125
100,0.998744,0.231908,3.12551e-05,18.86,0.01215,0.113,0.00142248,false,100,0.1499,0.2182,17.83,18.21
200,0.99926,0.167279,2.25449e-05,37.01,0.01466,0.113,0.000839514,false,200,0.3191,0.3814,35.63,36.35
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.943156,57.1808,0.00770647,3.261,0.01563,0.1141,0.0640529,false,10,0.003421,0.0307,2.28,2.316
50,0.943155,57.1796,0.00770631,11.66,0.01448,0.1141,0.0640501,false,50,0.07721,0.1378,10.56,10.78
100,0.943155,57.1796,0.00770631,22.42,0.01221,0.1141,0.06405,false,100,0.1583,0.2399,21.1,21.51
200,0.943156,57.1796,0.00770631,43.86,0.01423,0.1141,0.0640497,false,200,0.3095,0.3799,42.25,42.95
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999662,0.110501,1.48926e-05,1.102,0.01554,0.1156,0.00190021,false,10,0.003422,0.02927,0.827,0.8615
50,1,0.000697107,9.39517e-08,4.263,0.01208,0.1156,5.71462e-05,false,50,0.08185,0.1401,3.831,4.057
100,1,8.88411e-06,1.19734e-09,8.265,0.01197,0.1156,9.1836e-07,false,100,0.1684,0.2228,7.664,8.062
200,1,6.7935e-07,9.15585e-11,10.69,0.01452,0.1156,6.75294e-08,true,130,0.1861,0.2733,10.02,10.49
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.459645,9.76894,0.0013166,2.359,0.01525,0.1121,0.788244,false,10,0.003657,0.02681,1.781,1.813
50,0.999083,0.0380751,5.13153e-06,8.682,0.01449,0.1121,0.00102525,false,50,0.07754,0.1345,7.968,8.185
100,1,2.74948e-05,3.70558e-09,16.85,0.01203,0.1121,3.9745e-07,false,100,0.1703,0.2173,15.94,16.33
200,1,6.93734e-07,9.34972e-11,23.23,0.01185,0.1121,3.35825e-08,true,139,0.217,0.2776,22.21,22.71
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.446783,443.402,0.059759,2.923,0.01574,0.1133,0.89031,false,10,0.003302,0.02994,2.153,2.188
50,0.446783,443.4,0.0597587,10.96,0.01223,0.1133,0.89031,false,50,0.07975,0.1494,10.02,10.25
100,0.446783,443.4,0.0597587,21.09,0.01457,0.1133,0.890309,false,100,0.1561,0.2152,20,20.38
200,0.446783,443.4,0.0597587,41.54,0.01434,0.1133,0.89031,false,200,0.3205,0.3813,40.1,40.81
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.911787,108.348,0.0146025,3.618,0.01611,0.1129,0.0998595,false,10,0.003355,0.02961,2.581,2.616
50,0.911789,108.333,0.0146004,13.15,0.01411,0.1129,0.0998153,false,50,0.08245,0.1367,11.99,12.22
100,0.911789,108.326,0.0145995,25.26,0.0142,0.1129,0.0998156,false,100,0.161,0.2184,23.93,24.32
200,0.911789,108.329,0.0145999,49.56,0.01418,0.1129,0.099815,false,200,0.3173,0.3721,47.95,48.65
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999761,0.0920834,1.24104e-05,0.9041,0.01552,0.1229,0.00178765,false,10,0.003214,0.02709,0.6422,0.6742
50,1,0.000662783,8.93258e-08,3.397,0.01244,0.1229,5.64876e-05,false,50,0.07956,0.1337,2.985,3.203
100,1,9.1354e-06,1.23121e-09,6.529,0.01448,0.1229,9.38291e-07,false,100,0.1622,0.2131,5.942,6.325
200,1,7.15628e-07,9.64479e-11,8.42,0.01295,0.1229,7.1878e-08,true,130,0.199,0.2583,7.748,8.215
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.98616,0.546454,7.36477e-05,1.845,0.01579,0.1151,0.0155179,false,10,0.003356,0.02872,1.285,1.319
50,1,6.37848e-06,8.59652e-10,6.711,0.01474,0.1151,6.68065e-07,false,50,0.07452,0.1421,6.001,6.222
100,1,6.74925e-07,9.09621e-11,8.201,0.0125,0.1151,6.37153e-08,true,62,0.085,0.1652,7.45,7.706
200,1,6.74923e-07,9.09619e-11,8.273,0.01457,0.1151,6.37151e-08,true,62,0.08687,0.1494,7.535,7.776
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.943567,1.03065,0.000138905,2.401,0.01537,0.1202,0.0635836,false,10,0.003226,0.02881,1.644,1.678
50,1.00162,0.34973,4.71345e-05,8.566,0.01465,0.1202,0.00181652,false,50,0.07616,0.145,7.664,7.89
100,0.998744,0.231908,3.12551e-05,16.38,0.01224,0.1202,0.00142248,false,100,0.1562,0.2141,15.34,15.72
200,0.99926,0.167279,2.25449e-05,32.2,0.01478,0.1202,0.000839514,false,200,0.3087,0.3642,30.81,31.49
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.943156,57.1808,0.00770647,2.989,0.01537,0.1184,0.0640529,false,10,0.00326,0.02869,2.026,2.06
50,0.943155,57.1796,0.00770631,10.53,0.01442,0.1184,0.0640501,false,50,0.07694,0.1404,9.407,9.628
100,0.943155,57.1796,0.00770631,20.1,0.01444,0.1184,0.06405,false,100,0.153,0.2145,18.85,19.22
200,0.943156,57.1796,0.00770631,39.35,0.01446,0.1184,0.0640497,false,200,0.3081,0.3723,37.76,38.45
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.999662,0.110501,1.48926e-05,1.057,0.01533,0.13,0.00190021,false,10,0.003476,0.02633,0.7813,0.813
50,1,0.000697107,9.39517e-08,4.004,0.0154,0.13,5.71462e-05,false,50,0.08187,0.1303,3.579,3.796
100,1,8.88411e-06,1.19734e-09,7.745,0.01259,0.13,9.1836e-07,false,100,0.1684,0.206,7.156,7.537
200,1,6.7935e-07,9.15585e-11,10.03,0.01268,0.13,6.75294e-08,true,130,0.1888,0.2561,9.368,9.822
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.459645,9.76894,0.0013166,2.406,0.0153,0.1208,0.788244,false,10,0.003399,0.027,1.797,1.829
50,0.999083,0.0380751,5.13153e-06,8.469,0.01441,0.1208,0.00102525,false,50,0.08224,0.1395,7.716,7.942
100,1,2.74948e-05,3.70558e-09,16.41,0.01238,0.1208,3.9745e-07,false,100,0.1747,0.2182,15.48,15.88
200,1,6.92742e-07,9.33635e-11,22.57,0.01432,0.1208,3.3629e-08,true,139,0.2173,0.274,21.54,22.04
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.446783,443.402,0.059759,2.85,0.01549,0.1183,0.89031,false,10,0.00332,0.02913,2.07,2.105
50,0.446783,443.4,0.0597587,10.78,0.01422,0.1183,0.89031,false,50,0.07883,0.1454,9.822,10.05
100,0.446783,443.4,0.0597587,20.87,0.01233,0.1183,0.890309,false,100,0.1602,0.2169,19.75,20.14
200,0.446783,443.4,0.0597587,41.02,0.01451,0.1183,0.89031,false,200,0.3093,0.3829,39.57,40.28
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.911787,108.348,0.0146025,3.541,0.0153,0.1221,0.0998595,false,10,0.003622,0.03197,2.501,2.539
50,0.911789,108.335,0.0146007,12.88,0.01454,0.1221,0.0998158,false,50,0.07695,0.1473,11.7,11.93
100,0.911789,108.326,0.0145995,24.72,0.01438,0.1221,0.0998156,false,100,0.1762,0.229,23.34,23.75
200,0.911789,108.324,0.0145992,48.4,0.01506,0.1221,0.0998146,false,200,0.3013,0.3823,46.76,47.45


==> plots/horeka/gmres_poly_results_w_RACE/12_Aug_2022/thermal2.txt <==
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0946573,0.000148498,0.00341017,0.5902,2.795e-05,0.2293,0.989916,false,10,0.009271,0.02241,0.2853,0.3206
50,0.120102,7.79717e-05,0.00179057,1.862,8.998e-06,0.2293,0.984259,false,50,0.1941,0.1149,1.327,1.644
100,0.120117,7.53825e-05,0.00173111,3.414,9.306e-06,0.2293,0.984251,false,100,0.3863,0.1618,2.64,3.201
200,0.120154,7.51263e-05,0.00172523,6.555,8.73e-06,0.2293,0.984232,false,200,0.7835,0.229,5.305,6.339
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.131523,5.39092e-05,0.00123799,1.333,1.753e-05,0.1691,0.980257,false,10,0.009496,0.02191,0.5804,0.6154
50,0.180306,2.21391e-05,0.000508411,3.672,8.767e-06,0.1691,0.963993,false,50,0.1916,0.1153,2.687,3.002
100,0.185962,1.85038e-05,0.000424929,6.626,9.211e-06,0.1691,0.960398,false,100,0.3864,0.168,5.395,5.962
200,0.186363,1.81678e-05,0.000417211,12.6,9.155e-06,0.1691,0.960131,false,200,0.7685,0.2497,10.9,11.94
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.200627,1.60214e-05,0.000367921,1.785,1.851e-05,0.2286,0.955165,false,10,0.008983,0.02173,0.7313,0.7655
50,0.276326,6.15383e-06,0.000141319,4.685,8.987e-06,0.2286,0.913133,false,50,0.1951,0.1184,3.371,3.692
100,0.301665,4.32633e-06,9.93513e-05,8.278,8.613e-06,0.2286,0.888639,false,100,0.3848,0.1604,6.764,7.322
200,0.330948,3.1768e-06,7.29532e-05,15.51,8.848e-06,0.2286,0.862404,false,200,0.779,0.2305,13.49,14.52
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.331779,3.54917e-06,8.15044e-05,2.37,1.915e-05,0.1919,0.871942,false,10,0.009191,0.02165,0.9133,0.9474
50,1,2.10591e-10,4.83608e-09,5.904,8.74e-06,0.1919,3.00721e-05,false,50,0.1926,0.1151,4.239,4.556
100,1,3.16215e-12,7.26167e-11,7.812,8.913e-06,0.1919,5.34001e-08,true,71,0.2337,0.1301,6.081,6.457
200,1,3.16215e-12,7.26167e-11,7.891,8.401e-06,0.1919,5.34001e-08,true,71,0.2316,0.144,6.137,6.525
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0946573,0.000148498,0.00341017,0.5539,1.738e-05,0.1623,0.989916,false,10,0.009193,0.02304,0.2699,0.3054
50,0.120102,7.79717e-05,0.00179057,1.756,8.969e-06,0.1623,0.984259,false,50,0.1929,0.1177,1.222,1.54
100,0.120117,7.53825e-05,0.00173111,3.263,9.324e-06,0.1623,0.984251,false,100,0.3945,0.1676,2.464,3.039
200,0.120154,7.51263e-05,0.00172523,6.234,8.93e-06,0.1623,0.984232,false,200,0.8062,0.2593,4.921,6.01
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.131523,5.39092e-05,0.00123799,1.303,1.761e-05,0.1869,0.980257,false,10,0.009193,0.02296,0.5473,0.5826
50,0.180306,2.21391e-05,0.000508411,3.555,8.691e-06,0.1869,0.963993,false,50,0.1976,0.1214,2.548,2.875
100,0.185962,1.85038e-05,0.000424929,6.349,9.377e-06,0.1869,0.960398,false,100,0.3908,0.1628,5.104,5.671
200,0.186363,1.81678e-05,0.000417211,11.92,8.918e-06,0.1869,0.960131,false,200,0.7842,0.2416,10.17,11.22
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.200627,1.60214e-05,0.000367921,1.793,1.801e-05,0.1996,0.955165,false,10,0.00956,0.02262,0.6911,0.7266
50,0.276326,6.15383e-06,0.000141319,4.526,9.112e-06,0.1996,0.913133,false,50,0.1949,0.1183,3.211,3.533
100,0.301665,4.32633e-06,9.93513e-05,7.947,8.469e-06,0.1996,0.888639,false,100,0.3839,0.1668,6.399,6.963
200,0.330948,3.1768e-06,7.29532e-05,14.87,8.982e-06,0.1996,0.862404,false,200,0.7607,0.2531,12.82,13.86
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.331779,3.54917e-06,8.15044e-05,2.278,1.762e-05,0.3161,0.871942,false,10,0.009681,0.02376,0.855,0.8919
50,1,2.10591e-10,4.83608e-09,5.695,9.008e-06,0.3161,3.00721e-05,false,50,0.1956,0.1293,4.012,4.345
100,1,3.16215e-12,7.26167e-11,7.48,9.045e-06,0.3161,5.34001e-08,true,71,0.2298,0.1293,5.722,6.094
200,1,3.16215e-12,7.26167e-11,7.441,9.563e-06,0.3161,5.34001e-08,true,71,0.2332,0.1332,5.68,6.059
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0946573,0.000148498,0.00341017,0.5515,1.864e-05,0.2042,0.989916,false,10,0.00923,0.02483,0.2609,0.2987
50,0.120102,7.79717e-05,0.00179057,1.774,9.187e-06,0.2042,0.984259,false,50,0.1934,0.1266,1.222,1.55
100,0.120117,7.53825e-05,0.00173111,3.153,8.345e-06,0.2042,0.984251,false,100,0.3741,0.1655,2.371,2.924
200,0.120154,7.51263e-05,0.00172523,6.1,8.76e-06,0.2042,0.984232,false,200,0.7794,0.2729,4.794,5.869
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.131523,5.39092e-05,0.00123799,1.303,1.797e-05,0.2022,0.980257,false,10,0.009011,0.02259,0.5324,0.5671
50,0.180306,2.21391e-05,0.000508411,3.46,8.499e-06,0.2022,0.963993,false,50,0.19,0.1254,2.474,2.797
100,0.185962,1.85038e-05,0.000424929,6.28,9.144e-06,0.2022,0.960398,false,100,0.4127,0.1808,4.979,5.586
200,0.186363,1.81678e-05,0.000417211,11.71,9.004e-06,0.2022,0.960131,false,200,0.7562,0.2841,9.986,11.05
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.200627,1.60214e-05,0.000367921,1.749,1.811e-05,0.1977,0.955165,false,10,0.009423,0.02422,0.6649,0.7019
50,0.276326,6.15383e-06,0.000141319,4.416,9.19e-06,0.1977,0.913133,false,50,0.1926,0.1332,3.108,3.442
100,0.301665,4.32633e-06,9.93513e-05,7.8,8.447e-06,0.1977,0.888639,false,100,0.396,0.1905,6.193,6.792
200,0.330948,3.1768e-06,7.29532e-05,14.51,8.307e-06,0.1977,0.862404,false,200,0.7544,0.2774,12.46,13.51
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.331779,3.54917e-06,8.15044e-05,2.243,1.74e-05,0.1908,0.871942,false,10,0.009701,0.02378,0.827,0.864
50,1,2.10591e-10,4.83608e-09,5.478,9.011e-06,0.1908,3.00721e-05,false,50,0.1925,0.1102,3.829,4.14
100,1,3.16215e-12,7.26167e-11,7.22,8.911e-06,0.1908,5.34001e-08,true,71,0.2368,0.1505,5.482,5.881
200,1,3.16215e-12,7.26167e-11,7.243,8.751e-06,0.1908,5.34001e-08,true,71,0.2272,0.1396,5.519,5.898
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0830292,0.000250804,0.00575955,0.6399,0.002959,0.1908,0.992375,false,10,0.008968,0.02287,0.3396,0.375
50,0.18553,2.06221e-05,0.000473574,2.122,0.002886,0.1908,0.961845,false,50,0.1997,0.1148,1.563,1.886
100,0.212876,1.27724e-05,0.000293309,3.938,0.002884,0.1908,0.946511,false,100,0.3973,0.1653,3.128,3.704
200,0.23862,8.5453e-06,0.000196237,7.592,0.002947,0.1908,0.931044,false,200,0.7884,0.2486,6.288,7.348
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.162579,3.06272e-05,0.000703334,1.512,0.002907,0.198,0.971209,false,10,0.009499,0.02302,0.7198,0.7555
50,0.504486,1.09453e-06,2.51351e-05,4.271,0.003299,0.198,0.655132,false,50,0.1938,0.1256,3.224,3.551
100,0.999902,9.96411e-09,2.28819e-07,7.731,0.003165,0.198,0.000106881,false,100,0.3904,0.1532,6.483,7.04
200,0.999998,1.34591e-11,3.09079e-10,14.67,0.003001,0.198,2.46002e-06,false,200,0.7702,0.2566,12.93,13.98
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.289814,5.36491e-06,0.000123202,1.991,0.002751,0.2143,0.903709,false,10,0.008868,0.02177,0.8737,0.9076
50,0.999999,1.61622e-09,3.71153e-08,5.409,0.002953,0.2143,4.75106e-05,false,50,0.1994,0.1223,4.066,4.396
100,0.999999,4.09914e-12,9.4134e-11,9.27,0.00314,0.2143,9.27858e-07,true,92,0.3302,0.1703,7.739,8.254
200,0.999999,4.09936e-12,9.41391e-11,9.169,0.003027,0.2143,9.2786e-07,true,92,0.324,0.1652,7.62,8.124
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.338063,3.36001e-06,7.71605e-05,2.593,0.002565,0.194,0.866664,false,10,0.008869,0.02282,1.107,1.142
50,1,9.89007e-11,2.27119e-09,6.787,0.002857,0.194,1.43369e-05,false,50,0.1903,0.1321,5.079,5.41
100,1,3.57175e-12,8.2023e-11,8.838,0.00293,0.194,1.11441e-07,true,68,0.2386,0.1382,7.046,7.435
200,1,3.57175e-12,8.2023e-11,8.773,0.002798,0.194,1.11441e-07,true,68,0.2153,0.1323,7.034,7.394
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0830292,0.000250804,0.00575955,0.6189,0.002707,0.1695,0.992375,false,10,0.00925,0.02314,0.3237,0.3597
50,0.18553,2.06221e-05,0.000473574,2.064,0.002919,0.1695,0.961845,false,50,0.1974,0.1217,1.496,1.823
100,0.212876,1.27724e-05,0.000293309,3.776,0.002859,0.1695,0.946511,false,100,0.3835,0.168,2.983,3.547
200,0.238621,8.54529e-06,0.000196237,7.332,0.002872,0.1695,0.931044,false,200,0.7688,0.2699,6.04,7.101
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.162579,3.06272e-05,0.000703334,1.463,0.002576,0.1826,0.971209,false,10,0.008779,0.02376,0.6683,0.7042
50,0.504486,1.09453e-06,2.51351e-05,4.119,0.00295,0.1826,0.655132,false,50,0.1933,0.1117,3.096,3.409
100,0.999902,9.96411e-09,2.28819e-07,7.45,0.002782,0.1826,0.000106881,false,100,0.3867,0.1714,6.187,6.758
200,0.999998,1.34592e-11,3.09082e-10,14.2,0.002855,0.1826,2.45969e-06,false,200,0.7533,0.2562,12.45,13.48
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.289814,5.36491e-06,0.000123202,1.957,0.002726,0.196,0.903709,false,10,0.009325,0.02301,0.8505,0.8865
50,0.999999,1.61617e-09,3.71142e-08,5.3,0.002876,0.196,4.75106e-05,false,50,0.1935,0.1144,3.942,4.258
100,0.999999,4.09914e-12,9.4134e-11,8.857,0.002893,0.196,9.27858e-07,true,92,0.3422,0.1628,7.299,7.819
200,0.999999,4.09936e-12,9.41391e-11,8.832,0.002819,0.196,9.2786e-07,true,92,0.3335,0.1654,7.281,7.795
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.338063,3.36001e-06,7.71605e-05,2.452,0.002533,0.189,0.866664,false,10,0.009139,0.0227,1.048,1.084
50,1,9.89007e-11,2.27119e-09,6.565,0.00283,0.189,1.43369e-05,false,50,0.1889,0.1131,4.861,5.171
100,1,3.57175e-12,8.2023e-11,8.474,0.002855,0.189,1.11441e-07,true,68,0.221,0.1345,6.723,7.091
200,1,3.57175e-12,8.2023e-11,8.364,0.002889,0.189,1.11441e-07,true,68,0.2205,0.1328,6.622,6.988
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0830292,0.000250804,0.00575955,0.6155,0.002797,0.1809,0.992375,false,10,0.009028,0.02434,0.317,0.3537
50,0.18553,2.06221e-05,0.000473574,2.012,0.003007,0.1809,0.961845,false,50,0.1961,0.119,1.464,1.788
100,0.212876,1.27724e-05,0.000293309,3.736,0.003078,0.1809,0.946511,false,100,0.4021,0.1703,2.914,3.499
200,0.23862,8.5453e-06,0.000196237,7.159,0.003054,0.1809,0.931044,false,200,0.7931,0.2631,5.849,6.927
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.162579,3.06272e-05,0.000703334,1.436,0.002628,0.2141,0.971209,false,10,0.009275,0.0231,0.6623,0.698
50,0.504486,1.09453e-06,2.51351e-05,4.021,0.003012,0.2141,0.655132,false,50,0.1998,0.1189,2.984,3.311
100,0.999894,1.23469e-08,2.83538e-07,7.218,0.002979,0.2141,0.000118111,false,100,0.3973,0.1707,5.92,6.501
200,0.999998,1.34591e-11,3.09079e-10,13.62,0.003017,0.2141,2.46004e-06,false,200,0.7536,0.2726,11.86,12.91
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.289814,5.36491e-06,0.000123202,1.901,0.002548,0.1774,0.903709,false,10,0.009513,0.02215,0.8127,0.8478
50,0.999999,1.61622e-09,3.71153e-08,5.074,0.002855,0.1774,4.75106e-05,false,50,0.2017,0.1111,3.736,4.057
100,0.999999,4.09936e-12,9.41391e-11,8.383,0.002921,0.1774,9.2786e-07,true,92,0.3262,0.1522,6.869,7.361
200,0.999999,4.09936e-12,9.41391e-11,8.392,0.002804,0.1774,9.2786e-07,true,92,0.3189,0.1507,6.884,7.367
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.338063,3.36001e-06,7.71605e-05,2.48,0.002574,0.1844,0.866664,false,10,0.009324,0.02487,1.008,1.046
50,1,9.89007e-11,2.27119e-09,6.394,0.002837,0.1844,1.43369e-05,false,50,0.1927,0.125,4.69,5.016
100,1,3.57175e-12,8.2023e-11,8.201,0.002806,0.1844,1.11441e-07,true,68,0.2203,0.1449,6.447,6.824
200,1,3.57175e-12,8.2023e-11,8.168,0.002808,0.1844,1.11441e-07,true,68,0.2168,0.1493,6.407,6.786
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00395117,0.0431375,0.990624,1.23,0.1672,0.2167,0.999588,false,10,0.009021,0.02149,0.8863,0.92
50,0.00398285,0.043131,0.990477,4.719,0.1651,0.2167,0.999584,false,50,0.1975,0.1227,4.117,4.446
100,0.00398422,0.0431308,0.99047,9.046,0.1655,0.2167,0.999584,false,100,0.3819,0.1524,8.222,8.769
200,0.00398433,0.0431307,0.99047,17.75,0.1649,0.2167,0.999584,false,200,0.7935,0.2453,16.41,17.47
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0199239,0.0381048,0.875052,2.654,0.1659,0.1687,0.997092,false,10,0.009079,0.02316,1.798,1.834
50,0.0199363,0.0380981,0.874899,9.429,0.1646,0.1687,0.99709,false,50,0.1991,0.1203,8.286,8.614
100,0.0199366,0.0380981,0.874899,17.93,0.1655,0.1687,0.99709,false,100,0.3855,0.1753,16.57,17.15
200,0.0199365,0.0380981,0.874899,35.14,0.1652,0.1687,0.99709,false,200,0.7764,0.2423,33.31,34.35
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.000237923,0.0435336,0.999721,3.456,0.1665,0.2037,0.999999,false,10,0.009516,0.0229,2.205,2.24
50,0.000237946,0.0435336,0.999721,11.67,0.1662,0.2037,0.999999,false,50,0.1934,0.1181,10.21,10.53
100,0.000237946,0.0435336,0.999721,22.15,0.1669,0.2037,0.999999,false,100,0.3777,0.1722,20.45,21.01
200,0.000237946,0.0435336,0.999721,43.22,0.1659,0.2037,0.999999,false,200,0.7476,0.2306,41.07,42.07
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.000342041,0.0435342,0.999736,4.286,0.1664,0.2054,0.999998,false,10,0.00975,0.02424,2.685,2.722
50,0.000342115,0.0435342,0.999736,14.26,0.1676,0.2054,0.999998,false,50,0.1946,0.1167,12.41,12.73
100,0.000342115,0.0435342,0.999736,27.09,0.1676,0.2054,0.999998,false,100,0.3851,0.1657,25,25.56
200,0.000342115,0.0435342,0.999736,52.34,0.1674,0.2054,0.999998,false,200,0.7381,0.2585,49.81,50.83
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.106553,0.000113294,0.00260173,1.165,0.167,0.1794,0.986818,false,10,0.009448,0.02327,0.8209,0.857
50,0.146737,4.47338e-05,0.00102728,4.385,0.1674,0.1794,0.976291,false,50,0.2007,0.1144,3.786,4.109
100,0.150419,3.81066e-05,0.000875094,8.433,0.1669,0.1794,0.974409,false,100,0.3996,0.1751,7.56,8.147
200,0.152727,3.50539e-05,0.000804989,16.52,0.1668,0.1794,0.973231,false,200,0.8045,0.2603,15.15,16.24
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00116008,0.0435203,0.999415,2.562,0.166,0.2056,1,false,10,0.009272,0.02275,1.683,1.718
50,0.00116607,0.0435199,0.999407,8.964,0.1674,0.2056,1,false,50,0.1935,0.1194,7.838,8.159
100,0.00116619,0.0435199,0.999407,16.99,0.1664,0.2056,1,false,100,0.3861,0.1707,15.62,16.19
200,0.00116619,0.0435199,0.999407,33.08,0.1667,0.2056,1,false,200,0.7563,0.2716,31.22,32.27
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00181571,0.0434398,0.997567,3.441,0.1663,0.1607,0.999917,false,10,0.009278,0.02326,2.174,2.209
50,0.00191042,0.0434366,0.997494,11.55,0.1656,0.1607,0.999913,false,50,0.1937,0.1166,10.09,10.41
100,0.00191053,0.0434366,0.997493,21.89,0.1667,0.1607,0.999913,false,100,0.3712,0.1705,20.19,20.74
200,0.00191056,0.0434366,0.997493,42.55,0.1656,0.1607,0.999913,false,200,0.7499,0.2841,40.32,41.37
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,7.9809e-06,0.0435457,1,4.282,0.1667,0.1876,1,false,10,0.009336,0.02466,2.676,2.713
50,8.0993e-06,0.0435457,1,14.29,0.1663,0.1876,1,false,50,0.1935,0.1199,12.4,12.73
100,8.0993e-06,0.0435457,1,26.91,0.1673,0.1876,1,false,100,0.3733,0.1849,24.79,25.36
200,8.0993e-06,0.0435457,1,52.15,0.1672,0.1876,1,false,200,0.7554,0.2971,49.56,50.64
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.08302,0.000248602,0.00570898,1.27,0.01867,0.1932,0.992454,false,10,0.009619,0.02627,0.9159,0.9553
50,0.164001,4.75551e-05,0.00109207,4.815,0.01253,0.1932,0.970437,false,50,0.2015,0.1354,4.182,4.527
100,0.175133,2.22024e-05,0.000509865,9.28,0.01013,0.1932,0.964409,false,100,0.3861,0.1853,8.411,8.995
200,0.189963,1.68059e-05,0.000385936,18.14,0.01371,0.1932,0.957041,false,200,0.8276,0.3157,16.69,17.86
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.177845,2.38557e-05,0.000547831,3.015,0.01849,0.2683,0.964582,false,10,0.009046,0.0242,2.108,2.145
50,0.966607,2.60811e-07,5.98935e-06,10.98,0.01225,0.2683,0.0374202,false,50,0.1933,0.136,9.829,10.17
100,0.999356,6.8343e-09,1.56945e-07,21.04,0.01253,0.2683,0.000677939,false,100,0.3839,0.2016,19.65,20.25
200,0.999991,7.64656e-11,1.75598e-09,41.29,0.01239,0.2683,9.69545e-06,false,200,0.7801,0.3047,39.37,40.48
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.313135,4.23094e-06,9.71609e-05,3.87,0.01817,0.2107,0.88685,false,10,0.009352,0.02503,2.658,2.696
50,1,6.04282e-10,1.3877e-08,13.74,0.01208,0.2107,2.84224e-05,false,50,0.197,0.1323,12.26,12.6
100,1,3.44801e-12,7.91813e-11,22.48,0.01224,0.2107,1.89366e-07,true,85,0.2895,0.1705,20.88,21.35
200,1,3.44801e-12,7.91813e-11,22.45,0.01222,0.2107,1.89366e-07,true,85,0.283,0.1687,20.86,21.33
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.342029,3.24417e-06,7.45004e-05,4.859,0.01775,0.21,0.863265,false,10,0.009514,0.03033,3.214,3.258
50,1,8.42322e-11,1.93434e-09,16.79,0.01199,0.21,1.22097e-05,false,50,0.1912,0.1172,14.92,15.23
100,1,3.92113e-12,9.00461e-11,22.03,0.01228,0.21,1.07296e-07,true,67,0.2319,0.1507,20.12,20.52
200,1,3.92113e-12,9.00461e-11,22.06,0.01228,0.21,1.07296e-07,true,67,0.2204,0.1503,20.17,20.55
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0928886,0.000176948,0.00406349,1.56,0.01813,0.2735,0.99011,false,10,0.01004,0.02435,1.173,1.211
50,0.147293,4.68353e-05,0.00107554,6.067,0.01767,0.2735,0.976608,false,50,0.1964,0.1183,5.444,5.767
100,0.162913,2.81727e-05,0.000646967,11.79,0.01753,0.2735,0.969,false,100,0.4087,0.1867,10.89,11.5
200,0.171538,2.25883e-05,0.000518727,23.14,0.01736,0.2735,0.965281,false,200,0.8253,0.2811,21.71,22.84
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.223829,1.16215e-05,0.000266879,3.607,0.01791,0.213,0.944014,false,10,0.008965,0.02607,2.699,2.737
50,0.999215,4.0227e-08,9.23787e-07,13.65,0.01755,0.213,0.000917167,false,50,0.1948,0.1177,12.49,12.81
100,0.999878,4.70763e-10,1.08108e-08,26.36,0.01783,0.213,0.00013525,false,100,0.379,0.1902,24.92,25.5
200,0.999994,2.04459e-11,4.69527e-10,51.98,0.01752,0.213,6.49614e-06,false,200,0.7885,0.3179,49.98,51.11
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.231049,1.05829e-05,0.00024303,4.63,0.01785,0.2294,0.940034,false,10,0.009617,0.02773,3.353,3.394
50,0.999997,2.41476e-09,5.54535e-08,17.14,0.01751,0.2294,5.08905e-05,false,50,0.1956,0.1302,15.58,15.92
100,0.999998,4.28802e-12,9.84715e-11,31.61,0.01762,0.2294,1.85533e-06,true,96,0.3557,0.1863,29.83,30.38
200,0.999998,4.28802e-12,9.84715e-11,31.62,0.01744,0.2294,1.85533e-06,true,96,0.3567,0.181,29.88,30.43
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.345639,3.14406e-06,7.22013e-05,5.815,0.01821,0.2243,0.860124,false,10,0.01056,0.03016,4.125,4.17
50,1,7.31094e-11,1.67891e-09,21.06,0.0194,0.2243,1.0419e-05,false,50,0.1896,0.1243,19.13,19.45
100,1,3.25425e-12,7.47317e-11,27.88,0.01914,0.2243,8.44309e-08,true,67,0.2214,0.1513,25.88,26.27
200,1,3.25425e-12,7.47317e-11,27.85,0.01917,0.2243,8.44309e-08,true,67,0.2183,0.1436,25.87,26.25
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.08302,0.000248602,0.00570898,1.226,0.01841,0.2385,0.992454,false,10,0.009232,0.02586,0.8683,0.9066
50,0.165822,4.76194e-05,0.00109355,4.608,0.01321,0.2385,0.970089,false,50,0.1964,0.1307,3.991,4.327
100,0.175133,2.22024e-05,0.000509865,8.812,0.01007,0.2385,0.964409,false,100,0.3981,0.1842,7.931,8.526
200,0.189964,1.68057e-05,0.000385931,17.31,0.01,0.2385,0.957041,false,200,0.7808,0.2809,15.94,17.02
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.177845,2.38557e-05,0.000547831,2.852,0.01951,0.2068,0.964582,false,10,0.008838,0.02538,1.97,2.008
50,0.966437,2.60812e-07,5.98939e-06,10.3,0.01263,0.2068,0.0376088,false,50,0.2007,0.1266,9.134,9.47
100,0.999356,6.8343e-09,1.56945e-07,19.7,0.01279,0.2068,0.000677994,false,100,0.4042,0.1976,18.29,18.9
200,0.999991,7.86721e-11,1.80665e-09,38.44,0.01281,0.2068,1.01133e-05,false,200,0.7694,0.3126,36.52,37.63
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.313135,4.23094e-06,9.71609e-05,3.731,0.0187,0.2683,0.88685,false,10,0.009902,0.02458,2.498,2.536
50,1,6.04282e-10,1.3877e-08,13.06,0.009969,0.2683,2.84224e-05,false,50,0.1943,0.1304,11.59,11.92
100,1,3.44801e-12,7.91813e-11,21.42,0.01259,0.2683,1.89366e-07,true,85,0.291,0.1673,19.8,20.27
200,1,3.44801e-12,7.91813e-11,21.38,0.01249,0.2683,1.89366e-07,true,85,0.2904,0.1544,19.77,20.23
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.342029,3.24417e-06,7.45004e-05,4.672,0.0191,0.2008,0.863265,false,10,0.009354,0.02387,3.059,3.096
50,1,8.42322e-11,1.93434e-09,16.05,0.01238,0.2008,1.22097e-05,false,50,0.1937,0.1206,14.18,14.51
100,1,3.92113e-12,9.00461e-11,21.11,0.01239,0.2008,1.07296e-07,true,67,0.2159,0.1476,19.18,19.56
200,1,3.92113e-12,9.00461e-11,21.11,0.01244,0.2008,1.07296e-07,true,67,0.2223,0.1555,19.16,19.55
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0928886,0.000176948,0.00406349,1.534,0.01784,0.2213,0.99011,false,10,0.009301,0.02393,1.154,1.19
50,0.147293,4.68353e-05,0.00107554,5.876,0.01818,0.2213,0.976608,false,50,0.1922,0.1213,5.252,5.573
100,0.162913,2.81727e-05,0.000646967,11.38,0.0179,0.2213,0.969,false,100,0.4125,0.1829,10.47,11.07
200,0.17144,2.26235e-05,0.000519535,22.39,0.01785,0.2213,0.965322,false,200,0.8062,0.2892,20.97,22.09
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.223829,1.16215e-05,0.000266879,3.63,0.0184,0.226,0.944014,false,10,0.00935,0.0269,2.717,2.757
50,0.999215,4.0227e-08,9.23787e-07,13.78,0.01915,0.226,0.000917167,false,50,0.1937,0.1194,12.58,12.9
100,0.999878,4.70763e-10,1.08108e-08,26.59,0.0194,0.226,0.000135291,false,100,0.3983,0.1869,25.14,25.74
200,0.999994,2.04459e-11,4.69527e-10,51.86,0.01923,0.226,6.49614e-06,false,200,0.7514,0.2768,49.95,51.01
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.231049,1.05829e-05,0.00024303,4.704,0.01817,0.2191,0.940034,false,10,0.009497,0.02382,3.39,3.427
50,0.999997,2.41476e-09,5.54535e-08,17.25,0.01893,0.2191,5.08905e-05,false,50,0.197,0.1303,15.69,16.02
100,0.999998,4.28802e-12,9.84716e-11,31.93,0.01871,0.2191,1.85533e-06,true,96,0.3657,0.1721,30.16,30.72
200,0.999998,4.28802e-12,9.84715e-11,31.94,0.01898,0.2191,1.85533e-06,true,96,0.3746,0.1718,30.14,30.7
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.345639,3.14406e-06,7.22013e-05,5.93,0.01821,0.196,0.860124,false,10,0.009086,0.0287,4.225,4.267
50,1,7.31094e-11,1.67891e-09,21.54,0.01911,0.196,1.0419e-05,false,50,0.1919,0.1226,19.59,19.91
100,1,3.25425e-12,7.47317e-11,28.44,0.01952,0.196,8.44309e-08,true,67,0.2198,0.1579,26.41,26.8
200,1,3.25425e-12,7.47317e-11,28.49,0.01921,0.196,8.44309e-08,true,67,0.2186,0.1561,26.49,26.87


==> plots/horeka/gmres_poly_results_w_RACE/12_Aug_2022/thermal2_RCM.txt <==
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0946567,0.000148505,0.00341032,0.5853,3.006e-05,0.1733,0.989916,false,10,0.009065,0.02192,0.2623,0.2972
50,0.120154,7.78512e-05,0.0017878,1.755,8.805e-06,0.1733,0.984247,false,50,0.196,0.1258,1.209,1.539
100,0.12017,7.53456e-05,0.00173026,3.197,8.354e-06,0.1733,0.984238,false,100,0.3901,0.1648,2.405,2.974
200,0.120204,7.51018e-05,0.00172467,6.106,8.358e-06,0.1733,0.98422,false,200,0.7684,0.2469,4.84,5.879
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.115189,9.04886e-05,0.00207801,1.306,1.848e-05,0.1844,0.984756,false,10,0.009048,0.02245,0.5353,0.5702
50,0.159195,3.27227e-05,0.000751456,3.49,8.795e-06,0.1844,0.972371,false,50,0.1991,0.113,2.5,2.82
100,0.15919,3.23564e-05,0.000743044,6.254,9.175e-06,0.1844,0.972375,false,100,0.4,0.1513,5.001,5.565
200,0.159194,3.23442e-05,0.000742764,11.75,8.142e-06,0.1844,0.972372,false,200,0.7637,0.235,10.03,11.05
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.200576,1.60328e-05,0.000368182,1.784,1.729e-05,0.2335,0.955191,false,10,0.008991,0.02307,0.6772,0.7128
50,0.276192,6.16247e-06,0.000141517,4.474,9.121e-06,0.2335,0.913225,false,50,0.204,0.1236,3.169,3.505
100,0.300988,4.35326e-06,9.99697e-05,7.945,9.209e-06,0.2335,0.889193,false,100,0.388,0.1623,6.381,6.944
200,0.328173,3.25651e-06,7.47837e-05,14.89,8.645e-06,0.2335,0.864953,false,200,0.7767,0.2421,12.86,13.9
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.331726,3.55087e-06,8.15434e-05,2.262,1.82e-05,0.1654,0.871986,false,10,0.009011,0.02229,0.8286,0.8631
50,1,2.10865e-10,4.84239e-09,5.571,8.557e-06,0.1654,3.01225e-05,false,50,0.1989,0.117,3.889,4.213
100,1,3.18094e-12,7.30482e-11,7.287,9.323e-06,0.1654,5.40811e-08,true,71,0.2338,0.1281,5.556,5.93
200,1,3.18094e-12,7.30482e-11,7.253,8.462e-06,0.1654,5.40811e-08,true,71,0.2307,0.1279,5.544,5.915
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0946567,0.000148505,0.00341032,0.5524,1.752e-05,0.1624,0.989916,false,10,0.00943,0.02202,0.2537,0.2884
50,0.120154,7.78512e-05,0.0017878,1.683,9.777e-06,0.1624,0.984247,false,50,0.1941,0.1084,1.161,1.471
100,0.12017,7.53456e-05,0.00173026,3.133,8.387e-06,0.1624,0.984238,false,100,0.4046,0.1642,2.333,2.915
200,0.120204,7.51018e-05,0.00172467,5.957,8.712e-06,0.1624,0.98422,false,200,0.7934,0.2347,4.686,5.737
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.115189,9.04886e-05,0.00207801,1.257,1.836e-05,0.1738,0.984756,false,10,0.009064,0.02038,0.506,0.5386
50,0.159195,3.27227e-05,0.000751456,3.399,9.589e-06,0.1738,0.972371,false,50,0.1923,0.1201,2.416,2.736
100,0.15919,3.23564e-05,0.000743044,5.96,9.827e-06,0.1738,0.972375,false,100,0.3778,0.1495,4.728,5.268
200,0.159194,3.23442e-05,0.000742764,11.18,9.069e-06,0.1738,0.972372,false,200,0.7708,0.2358,9.481,10.51
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.200576,1.60328e-05,0.000368182,1.704,1.724e-05,0.2533,0.955191,false,10,0.008945,0.02353,0.6436,0.6796
50,0.276192,6.16247e-06,0.000141517,4.33,9.703e-06,0.2533,0.913225,false,50,0.1889,0.1178,2.99,3.305
100,0.300988,4.35326e-06,9.99697e-05,7.549,9.948e-06,0.2533,0.889193,false,100,0.3806,0.1773,5.981,6.551
200,0.328173,3.25651e-06,7.47837e-05,14.08,9.991e-06,0.2533,0.864953,false,200,0.7609,0.2584,12.05,13.09
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.331726,3.55087e-06,8.15434e-05,2.219,1.84e-05,0.21,0.871986,false,10,0.009354,0.02504,0.7974,0.8354
50,1,2.10865e-10,4.84239e-09,5.379,9.116e-06,0.21,3.01225e-05,false,50,0.1874,0.1148,3.687,3.998
100,1,3.18094e-12,7.30482e-11,7.091,8.542e-06,0.21,5.40811e-08,true,71,0.2361,0.149,5.344,5.742
200,1,3.18094e-12,7.30482e-11,7.053,7.959e-06,0.21,5.40811e-08,true,71,0.2271,0.1268,5.319,5.684
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0946567,0.000148505,0.00341032,0.5527,1.847e-05,0.2007,0.989916,false,10,0.009405,0.02347,0.2505,0.2867
50,0.120154,7.78512e-05,0.0017878,1.699,9.697e-06,0.2007,0.984247,false,50,0.1961,0.1138,1.164,1.482
100,0.12017,7.53456e-05,0.00173026,3.137,8.713e-06,0.2007,0.984238,false,100,0.3834,0.169,2.341,2.907
200,0.120204,7.51018e-05,0.00172467,5.992,8.751e-06,0.2007,0.98422,false,200,0.7772,0.2747,4.7,5.774
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.115189,9.04886e-05,0.00207801,1.256,1.777e-05,0.1586,0.984756,false,10,0.009367,0.02289,0.504,0.5395
50,0.159195,3.27227e-05,0.000751456,3.38,8.905e-06,0.1586,0.972371,false,50,0.1958,0.1225,2.374,2.701
100,0.15919,3.23564e-05,0.000743044,6.034,9.593e-06,0.1586,0.972375,false,100,0.3875,0.1769,4.758,5.335
200,0.159194,3.23442e-05,0.000742764,11.23,9.013e-06,0.1586,0.972372,false,200,0.7558,0.2544,9.531,10.56
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.200576,1.60328e-05,0.000368182,1.707,1.797e-05,0.1884,0.955191,false,10,0.008929,0.02398,0.6383,0.6746
50,0.276192,6.16247e-06,0.000141517,4.287,8.786e-06,0.1884,0.913225,false,50,0.1905,0.1187,2.963,3.28
100,0.300988,4.35326e-06,9.99697e-05,7.547,8.469e-06,0.1884,0.889193,false,100,0.4035,0.1664,5.957,6.54
200,0.328173,3.25651e-06,7.47837e-05,13.92,8.397e-06,0.1884,0.864953,false,200,0.757,0.2543,11.85,12.89
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.331726,3.55087e-06,8.15434e-05,2.213,1.786e-05,0.1654,0.871986,false,10,0.009644,0.02328,0.7917,0.8281
50,1,2.10865e-10,4.84239e-09,5.371,9.662e-06,0.1654,3.01225e-05,false,50,0.1891,0.1354,3.691,4.024
100,1,3.18094e-12,7.30482e-11,7.038,8.753e-06,0.1654,5.40811e-08,true,71,0.2315,0.1452,5.289,5.678
200,1,3.18094e-12,7.30482e-11,6.96,8.464e-06,0.1654,5.40811e-08,true,71,0.2303,0.1401,5.234,5.616
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0830341,0.000250766,0.00575868,0.6143,0.002802,0.1861,0.992373,false,10,0.009859,0.02344,0.312,0.3485
50,0.187019,2.0013e-05,0.000459586,2.028,0.002671,0.1861,0.961244,false,50,0.1998,0.1214,1.454,1.783
100,0.211281,1.29559e-05,0.000297524,3.671,0.002799,0.1861,0.947189,false,100,0.3848,0.1559,2.873,3.426
200,0.237622,8.75422e-06,0.000201035,7.003,0.002655,0.1861,0.931672,false,200,0.786,0.2391,5.727,6.774
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.162586,3.06231e-05,0.00070324,1.428,0.002658,0.2011,0.971207,false,10,0.009344,0.0212,0.6433,0.6771
50,0.515738,1.07529e-06,2.46932e-05,3.973,0.002754,0.2011,0.632487,false,50,0.1898,0.1101,2.976,3.284
100,0.999895,1.13715e-08,2.6114e-07,7.215,0.00266,0.2011,0.000115032,false,100,0.3807,0.1559,5.96,6.509
200,0.999999,1.3019e-11,2.98972e-10,13.67,0.002616,0.2011,2.31466e-06,false,200,0.7514,0.2427,11.96,12.98
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.309703,4.3736e-06,0.000100437,1.934,0.002546,0.2142,0.889474,false,10,0.009294,0.02191,0.8192,0.8537
50,1,3.66477e-10,8.41592e-09,5.164,0.002761,0.2142,2.48315e-05,false,50,0.1886,0.1199,3.82,4.136
100,1,3.78086e-12,8.68249e-11,7.31,0.002616,0.2142,7.8305e-08,true,77,0.2502,0.1427,5.881,6.287
200,1,3.78086e-12,8.68249e-11,7.343,0.002624,0.2142,7.8305e-08,true,77,0.243,0.1306,5.91,6.296
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.337996,3.36202e-06,7.72066e-05,2.476,0.002412,0.1871,0.866721,false,10,0.009193,0.02396,0.9968,1.033
50,1,9.90617e-11,2.27489e-09,6.406,0.002576,0.1871,1.43572e-05,false,50,0.1893,0.121,4.674,4.993
100,1,3.55543e-12,8.16482e-11,8.052,0.002606,0.1871,1.11305e-07,true,68,0.2163,0.1392,6.299,6.666
200,1,3.55543e-12,8.16482e-11,8.105,0.002652,0.1871,1.11305e-07,true,68,0.22,0.1358,6.335,6.703
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0830341,0.000250766,0.00575868,0.6053,0.00265,0.2167,0.992373,false,10,0.009033,0.02177,0.3029,0.3373
50,0.187019,2.0013e-05,0.000459586,1.935,0.002653,0.2167,0.961244,false,50,0.1934,0.1274,1.379,1.709
100,0.211281,1.29559e-05,0.000297524,3.583,0.002615,0.2167,0.947189,false,100,0.4003,0.1639,2.776,3.354
200,0.237622,8.75422e-06,0.000201035,6.769,0.002568,0.2167,0.931672,false,200,0.7729,0.2379,5.505,6.538
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.162586,3.06231e-05,0.00070324,1.402,0.002603,0.184,0.971207,false,10,0.009129,0.02219,0.6322,0.6668
50,0.515738,1.07529e-06,2.46932e-05,3.926,0.00286,0.184,0.632487,false,50,0.1931,0.1163,2.909,3.226
100,0.999895,1.13715e-08,2.6114e-07,7.131,0.002869,0.184,0.000115032,false,100,0.3918,0.1755,5.825,6.405
200,0.999999,1.30185e-11,2.98962e-10,13.32,0.002954,0.184,2.31433e-06,false,200,0.7647,0.2491,11.57,12.6
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.309703,4.3736e-06,0.000100437,1.902,0.002611,0.2371,0.889474,false,10,0.0094,0.02273,0.7957,0.8312
50,1,3.66477e-10,8.41592e-09,5.004,0.002577,0.2371,2.48315e-05,false,50,0.1873,0.1113,3.664,3.971
100,1,3.78086e-12,8.68249e-11,7.187,0.00271,0.2371,7.8305e-08,true,77,0.2546,0.1463,5.724,6.138
200,1,3.78086e-12,8.68249e-11,7.104,0.002722,0.2371,7.8305e-08,true,77,0.2531,0.1521,5.676,6.094
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.337996,3.36202e-06,7.72066e-05,2.475,0.002727,0.2345,0.866721,false,10,0.009416,0.02437,0.9672,1.005
50,1,9.90617e-11,2.27489e-09,6.136,0.002662,0.2345,1.43572e-05,false,50,0.1929,0.1154,4.428,4.745
100,1,3.55543e-12,8.16482e-11,7.904,0.002703,0.2345,1.11305e-07,true,68,0.2223,0.1454,6.082,6.462
200,1,3.55543e-12,8.16482e-11,7.832,0.00267,0.2345,1.11305e-07,true,68,0.2228,0.1427,6.058,6.437
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0830341,0.000250766,0.00575868,0.6097,0.002435,0.2255,0.992373,false,10,0.009372,0.02532,0.292,0.3301
50,0.187019,2.0013e-05,0.000459586,1.909,0.002728,0.2255,0.961244,false,50,0.1974,0.1204,1.357,1.683
100,0.211281,1.29559e-05,0.000297524,3.529,0.002648,0.2255,0.947189,false,100,0.411,0.1703,2.686,3.28
200,0.237622,8.75425e-06,0.000201036,6.675,0.002597,0.2255,0.931673,false,200,0.7762,0.2645,5.369,6.433
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.162586,3.06231e-05,0.00070324,1.425,0.002498,0.2208,0.971207,false,10,0.009108,0.02316,0.6113,0.647
50,0.515738,1.07529e-06,2.46932e-05,3.862,0.002599,0.2208,0.632487,false,50,0.1862,0.1323,2.837,3.164
100,0.999895,1.13715e-08,2.6114e-07,7.014,0.002638,0.2208,0.000115032,false,100,0.4122,0.1883,5.676,6.29
200,0.999999,1.30049e-11,2.98649e-10,13.17,0.002664,0.2208,2.33195e-06,false,200,0.807,0.2642,11.35,12.44
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.309703,4.3736e-06,0.000100437,1.964,0.002546,0.2013,0.889474,false,10,0.0096,0.02175,0.7704,0.8051
50,1,3.66477e-10,8.41592e-09,4.971,0.002857,0.2013,2.48315e-05,false,50,0.2009,0.136,3.587,3.932
100,1,3.78086e-12,8.68249e-11,7.02,0.002931,0.2013,7.8305e-08,true,77,0.2593,0.142,5.54,5.954
200,1,3.78086e-12,8.68249e-11,7.013,0.002858,0.2013,7.8305e-08,true,77,0.2547,0.1494,5.55,5.967
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.337996,3.36202e-06,7.72066e-05,2.427,0.002678,0.1767,0.866721,false,10,0.00903,0.0241,0.9307,0.9672
50,1,9.90617e-11,2.27489e-09,6.04,0.002633,0.1767,1.43572e-05,false,50,0.1882,0.1203,4.311,4.628
100,1,3.55543e-12,8.16482e-11,7.706,0.002682,0.1767,1.11305e-07,true,68,0.2217,0.1373,5.931,6.302
200,1,3.55543e-12,8.16482e-11,7.791,0.002718,0.1767,1.11305e-07,true,68,0.2212,0.1522,5.94,6.327
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.180614,2.38135e-05,0.000546863,1.144,0.1605,0.1828,0.965367,false,10,0.009044,0.02262,0.8088,0.8441
50,0.444506,1.5538e-06,3.5682e-05,4.262,0.1589,0.1828,0.754675,false,50,0.1978,0.1179,3.667,3.992
100,0.765699,7.0036e-07,1.60833e-05,8.148,0.1599,0.1828,0.28744,false,100,0.3905,0.1633,7.302,7.869
200,0.951814,1.36749e-07,3.14035e-06,16.06,0.1595,0.1828,0.056289,false,200,0.7697,0.2475,14.74,15.78
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00119672,0.0433069,0.994516,2.572,0.159,0.1727,0.999988,false,10,0.01029,0.02635,1.69,1.73
50,0.00119683,0.0433069,0.994515,8.792,0.1604,0.1727,0.999988,false,50,0.1954,0.1252,7.659,7.988
100,0.00119683,0.0433069,0.994515,16.85,0.159,0.1727,0.999988,false,100,0.4032,0.155,15.49,16.06
200,0.00119683,0.0433069,0.994515,32.88,0.1593,0.1727,0.999988,false,200,0.7529,0.2427,31.07,32.09
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00130431,0.0433086,0.994554,3.289,0.1576,0.1367,0.999988,false,10,0.009556,0.02424,2.063,2.1
50,0.00130463,0.0433085,0.994552,11,0.1591,0.1367,0.999988,false,50,0.1916,0.1094,9.541,9.851
100,0.00130463,0.0433085,0.994552,20.79,0.1586,0.1367,0.999988,false,100,0.3856,0.169,19.09,19.66
200,0.00130924,0.043306,0.994495,40.16,0.1588,0.1367,0.999988,false,200,0.7608,0.2367,38,39.02
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,4.83947e-05,0.0435456,0.999996,4.02,0.1591,0.2012,1,false,10,0.009403,0.02589,2.43,2.469
50,9.69239e-05,0.0435452,0.999987,13.13,0.1597,0.2012,1,false,50,0.1918,0.1361,11.23,11.57
100,0.000558549,0.04353,0.999639,24.56,0.1593,0.2012,1,false,100,0.4137,0.1677,22.42,23.01
200,0.000635574,0.0435278,0.999589,47.38,0.159,0.2012,1,false,200,0.7494,0.2471,44.8,45.82
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.163702,3.17038e-05,0.000728057,1.062,0.1589,0.2246,0.970577,false,10,0.008964,0.02294,0.7166,0.752
50,0.316945,4.31136e-06,9.90076e-05,3.924,0.1587,0.2246,0.883922,false,50,0.1892,0.1163,3.328,3.641
100,0.429493,1.73214e-06,3.97774e-05,7.471,0.1582,0.2246,0.775572,false,100,0.3906,0.1692,6.619,7.192
200,0.552773,1.02799e-06,2.36072e-05,14.58,0.159,0.2246,0.566433,false,200,0.7539,0.2705,13.24,14.29
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.00064426,0.0434536,0.997884,2.291,0.1597,0.2638,0.999996,false,10,0.009043,0.02424,1.448,1.485
50,0.000646276,0.0434532,0.997875,7.832,0.1606,0.2638,0.999996,false,50,0.1918,0.129,6.703,7.032
100,0.000646433,0.0434532,0.997875,14.78,0.1589,0.2638,0.999996,false,100,0.3883,0.1837,13.42,14
200,0.000646478,0.0434532,0.997875,28.72,0.1591,0.2638,0.999996,false,200,0.7374,0.2511,26.88,27.89
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.000312824,0.0435334,0.999716,3.14,0.1583,0.2142,0.999999,false,10,0.009809,0.02563,1.9,1.939
50,0.000345594,0.0435285,0.999604,10.31,0.1591,0.2142,0.999999,false,50,0.1973,0.1178,8.833,9.157
100,0.000346043,0.0435283,0.999599,19.42,0.159,0.2142,0.999999,false,100,0.3807,0.1727,17.68,18.24
200,0.000345181,0.0435283,0.999599,37.57,0.1592,0.2142,0.999999,false,200,0.7452,0.2573,35.38,36.4
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.000191551,0.0435366,0.99979,3.835,0.1595,0.2106,1,false,10,0.009324,0.02491,2.226,2.264
50,0.000219312,0.0435331,0.99971,12.2,0.1591,0.2106,1,false,50,0.1878,0.127,10.33,10.66
100,0.000220109,0.0435331,0.999709,22.73,0.1598,0.2106,1,false,100,0.4056,0.1802,20.59,21.19
200,0.000220049,0.043533,0.999708,43.77,0.1595,0.2106,1,false,200,0.7529,0.2738,41.15,42.19
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.08637,0.000223952,0.00514291,1.107,0.01736,0.2217,0.99156,false,10,0.009334,0.02425,0.7618,0.7986
50,0.166033,2.9042e-05,0.000666931,4.224,0.01201,0.2217,0.969188,false,50,0.2014,0.1273,3.612,3.95
100,0.201347,1.56738e-05,0.000359938,8.183,0.009709,0.2217,0.953471,false,100,0.415,0.1837,7.282,7.894
200,0.216275,1.13502e-05,0.000260649,15.92,0.01215,0.2217,0.944478,false,200,0.7597,0.2913,14.57,15.64
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.185756,2.02996e-05,0.000466167,2.641,0.01783,0.1947,0.961704,false,10,0.009001,0.02422,1.748,1.785
50,0.990027,1.40421e-07,3.22468e-06,9.32,0.0126,0.1947,0.0111482,false,50,0.1968,0.1431,8.167,8.514
100,0.999606,2.9377e-09,6.74623e-08,17.9,0.009632,0.1947,0.00041548,false,100,0.3971,0.194,16.48,17.08
200,0.999989,2.95957e-11,6.79646e-10,34.89,0.01283,0.1947,1.19879e-05,false,200,0.7476,0.2979,33.03,34.1
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.29938,4.84207e-06,0.000111195,3.393,0.01815,0.2463,0.897133,false,10,0.009643,0.02586,2.135,2.174
50,1,3.15809e-10,7.25234e-09,11.62,0.01199,0.2463,7.81897e-06,false,50,0.1934,0.1379,10.13,10.47
100,1,4.18653e-12,9.6141e-11,18.1,0.01205,0.2463,3.1991e-07,true,81,0.277,0.1731,16.46,16.92
200,1,4.18653e-12,9.6141e-11,18.08,0.01201,0.2463,3.1991e-07,true,81,0.2746,0.178,16.48,16.94
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.342639,3.22692e-06,7.41041e-05,4.206,0.01705,0.218,0.862738,false,10,0.009179,0.0279,2.593,2.633
50,1,1.95236e-11,4.48348e-10,14.3,0.01138,0.218,2.0598e-06,false,50,0.1912,0.1412,12.45,12.79
100,1,3.78672e-12,8.69596e-11,17.85,0.01156,0.218,3.11362e-07,true,64,0.2123,0.1563,15.95,16.33
200,1,3.78672e-12,8.69596e-11,17.77,0.01163,0.218,3.11362e-07,true,64,0.2129,0.1475,15.89,16.26
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0942061,0.000167835,0.00385423,1.348,0.01786,0.2652,0.989834,false,10,0.009141,0.02545,0.9664,1.004
50,0.155132,5.27981e-05,0.00121248,5.219,0.0176,0.2652,0.974412,false,50,0.1966,0.1272,4.586,4.918
100,0.161584,2.8493e-05,0.000654322,9.982,0.01743,0.2652,0.970209,false,100,0.4038,0.1908,9.063,9.671
200,0.169731,2.34695e-05,0.000538962,19.63,0.01742,0.2652,0.966173,false,200,0.8061,0.2928,18.19,19.32
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.166503,2.85269e-05,0.000655101,3.212,0.01779,0.2003,0.969751,false,10,0.009245,0.02574,2.273,2.312
50,0.327874,4.22061e-06,9.69236e-05,12.03,0.0175,0.2003,0.905772,false,50,0.1941,0.1266,10.84,11.17
100,0.657303,8.5955e-07,1.9739e-05,23.63,0.0175,0.2003,0.410851,false,100,0.3914,0.2098,22.17,22.79
200,0.993026,3.01422e-08,6.92196e-07,45.74,0.01754,0.2003,0.00780169,false,200,0.8117,0.3192,43.71,44.86
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.230435,1.06313e-05,0.00024414,4.187,0.01753,0.2113,0.940486,false,10,0.01002,0.02525,2.883,2.921
50,0.999998,1.97829e-09,4.54301e-08,15.14,0.01812,0.2113,3.1798e-05,false,50,0.2022,0.1455,13.6,13.96
100,0.999999,3.48677e-12,8.00715e-11,27.55,0.01824,0.2113,1.12931e-06,true,95,0.3478,0.1934,25.78,26.34
200,0.999999,3.48677e-12,8.00715e-11,27.55,0.01838,0.2113,1.12931e-06,true,95,0.3576,0.1887,25.77,26.33
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.346557,3.11874e-06,7.16198e-05,5.133,0.01744,0.1588,0.859318,false,10,0.008893,0.02855,3.422,3.463
50,1,5.77748e-11,1.32676e-09,18.08,0.01747,0.1588,7.54122e-06,false,50,0.1979,0.1425,16.14,16.49
100,1,4.33359e-12,9.9518e-11,23.6,0.01715,0.1588,1.38403e-07,true,66,0.2159,0.1522,21.62,22
200,1,4.33359e-12,9.9518e-11,23.48,0.01707,0.1588,1.38403e-07,true,66,0.2117,0.1598,21.48,21.87
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.08637,0.000223952,0.00514291,1.038,0.01767,0.1994,0.99156,false,10,0.008752,0.02632,0.6863,0.7246
50,0.166033,2.9042e-05,0.000666931,3.793,0.01203,0.1994,0.969188,false,50,0.1949,0.1266,3.179,3.508
100,0.201347,1.56738e-05,0.000359938,7.269,0.009608,0.1994,0.953471,false,100,0.3976,0.1945,6.38,6.986
200,0.216231,1.13566e-05,0.000260798,14.14,0.009544,0.1994,0.944505,false,200,0.7983,0.2956,12.73,13.85
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.185756,2.02996e-05,0.000466167,2.382,0.01778,0.2174,0.961704,false,10,0.009121,0.0255,1.483,1.521
50,0.990027,1.40421e-07,3.22468e-06,7.996,0.009419,0.2174,0.0111482,false,50,0.1902,0.118,6.879,7.195
100,0.999606,2.9377e-09,6.74623e-08,15.2,0.01198,0.2174,0.00041548,false,100,0.3851,0.1973,13.79,14.39
200,0.99999,2.96204e-11,6.80213e-10,29.38,0.01195,0.2174,1.19764e-05,false,200,0.7629,0.2967,27.48,28.56
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.29938,4.84207e-06,0.000111195,3.149,0.01761,0.215,0.897133,false,10,0.008841,0.02276,1.899,1.934
50,1,3.15809e-10,7.25234e-09,10.35,0.01198,0.215,7.81897e-06,false,50,0.1908,0.1332,8.868,9.201
100,1,4.18653e-12,9.6141e-11,16.06,0.009574,0.215,3.1991e-07,true,81,0.2692,0.1689,14.46,14.91
200,1,4.18653e-12,9.6141e-11,16.06,0.01215,0.215,3.1991e-07,true,81,0.2669,0.1603,14.48,14.92
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.342639,3.22692e-06,7.41041e-05,3.893,0.01694,0.2548,0.862738,false,10,0.008322,0.02446,2.309,2.345
50,1,1.95236e-11,4.48348e-10,12.58,0.01132,0.2548,2.0598e-06,false,50,0.1896,0.1278,10.72,11.04
100,1,3.78672e-12,8.69596e-11,15.77,0.01151,0.2548,3.11362e-07,true,64,0.2083,0.1479,13.89,14.26
200,1,3.78672e-12,8.69596e-11,15.76,0.01148,0.2548,3.11362e-07,true,64,0.2029,0.1348,13.89,14.24
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.0942061,0.000167835,0.00385423,1.303,0.01792,0.2304,0.989834,false,10,0.009186,0.02413,0.9203,0.9568
50,0.155132,5.27981e-05,0.00121248,4.925,0.01785,0.2304,0.974412,false,50,0.1995,0.1336,4.291,4.633
100,0.161584,2.8493e-05,0.000654322,9.443,0.01762,0.2304,0.970209,false,100,0.3883,0.1721,8.575,9.148
200,0.169731,2.34694e-05,0.000538961,18.59,0.01764,0.2304,0.966173,false,200,0.7716,0.2895,17.21,18.29
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.166503,2.85269e-05,0.000655101,2.963,0.0177,0.1924,0.969751,false,10,0.008933,0.02513,2.044,2.082
50,0.327874,4.22061e-06,9.69236e-05,10.66,0.01787,0.1924,0.905772,false,50,0.1947,0.1229,9.488,9.814
100,0.657303,8.5955e-07,1.9739e-05,20.49,0.01813,0.1924,0.410851,false,100,0.4053,0.1868,19.03,19.63
200,0.993075,3.01492e-08,6.92357e-07,39.92,0.01843,0.1924,0.00774625,false,200,0.7982,0.2753,37.99,39.08
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.230435,1.06313e-05,0.00024414,3.904,0.01797,0.2143,0.940486,false,10,0.008907,0.02392,2.626,2.662
50,0.999998,1.97829e-09,4.54301e-08,13.67,0.01763,0.2143,3.1798e-05,false,50,0.1931,0.1245,12.17,12.49
100,0.999999,3.48677e-12,8.00715e-11,24.92,0.01747,0.2143,1.12931e-06,true,95,0.3516,0.184,23.18,23.73
200,0.999999,3.48677e-12,8.00715e-11,24.91,0.01752,0.2143,1.12931e-06,true,95,0.3524,0.1762,23.17,23.71
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
10,0.346557,3.11874e-06,7.16198e-05,4.843,0.0172,0.2427,0.859318,false,10,0.008909,0.02788,3.18,3.221
50,1,5.77748e-11,1.32676e-09,16.83,0.01761,0.2427,7.54122e-06,false,50,0.1984,0.1249,14.85,15.19
100,1,4.33359e-12,9.9518e-11,21.89,0.01753,0.2427,1.38403e-07,true,66,0.2152,0.1636,19.88,20.27
200,1,4.33359e-12,9.9518e-11,21.81,0.01777,0.2427,1.38403e-07,true,66,0.2108,0.1417,19.83,20.19


==> plots/horeka/gmres_poly_results_w_RACE/31_Aug_2022/Emilia_923.txt <==
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.019587,5.31139e+07,0.143948,22.22,1.474e-05,0.1756,0.998417,false,200,0.5465,0.7517,20.56,21.9
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.019587,5.31139e+07,0.143948,22.5,1.535e-05,0.1803,0.998417,false,200,0.5475,0.7403,20.86,22.18
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,2.92138,1.26415e+14,342607,52.06,1.478e-05,0.1799,3.0901,false,200,0.5466,0.7585,49.96,51.3
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,490.02,1.89137e+16,5.12593e+07,51.53,1.482e-05,0.1778,490.023,false,200,0.5293,0.7515,49.43,50.75
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.019587,5.31139e+07,0.143948,21.45,1.445e-05,0.1896,0.998417,false,200,0.5426,0.7493,19.81,21.14
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.019587,5.31139e+07,0.143948,21.44,1.557e-05,0.2376,0.998417,false,200,0.5746,0.7574,19.75,21.12
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,490.02,1.89137e+16,5.12593e+07,49.04,1.484e-05,0.1814,490.023,false,200,0.5544,0.7574,46.9,48.25
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.620629,1.57658e+13,42728,49.14,1.634e-05,0.1906,1.17826,false,200,0.5388,0.7432,47.03,48.35
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.019587,5.31139e+07,0.143948,20.54,1.52e-05,0.1786,0.998417,false,200,0.5566,0.7421,18.9,20.23
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.019587,5.31139e+07,0.143948,24.35,1.813e-05,0.3462,0.998417,false,200,0.5624,0.7923,22.64,24.03
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,614.71,3.45011e+16,9.35038e+07,48.18,1.525e-05,0.1753,614.713,false,200,0.5524,0.7475,46.06,47.4
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0162323,2.28848e+12,6202.15,57.13,1.747e-05,0.3675,1.00017,false,200,0.5383,0.7677,55.03,56.37
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.019587,5.31139e+07,0.143948,20.47,1.567e-05,0.194,0.998417,false,200,0.551,0.755,18.81,20.15
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.019587,5.31139e+07,0.143948,26.05,1.775e-05,0.4649,0.998417,false,200,0.549,0.7612,24.38,25.73
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,53.4216,5.59362e+15,1.51596e+07,48.71,1.574e-05,0.1868,53.4332,false,200,0.5595,0.7661,46.56,47.92
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.72101,1.08655e+14,294474,62.38,1.609e-05,0.4308,1.99251,false,200,0.5499,0.7506,60.28,61.62
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.019587,5.31139e+07,0.143948,20.98,1.522e-05,0.1777,0.998417,false,200,0.561,0.7477,19.32,20.67
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.019587,5.31139e+07,0.143948,31.35,1.623e-05,1.242,0.998417,false,200,0.544,0.7414,29.72,31.04
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,35.8667,3.66674e+15,9.93749e+06,48.54,1.397e-05,0.198,35.883,false,200,0.5546,0.7634,46.42,47.78
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,3.48544,3.47192e+14,940948,76.44,1.552e-05,1.288,3.62383,false,200,0.5734,0.778,74.26,75.65
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.019587,5.31139e+07,0.143948,20.85,1.554e-05,0.1806,0.998417,false,200,0.5653,0.7476,19.18,20.53
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.019587,5.31139e+07,0.143948,33.81,1.601e-05,1.581,0.998417,false,200,0.5528,0.7519,32.16,33.5
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.122182,2.16151e+13,58580.7,49.54,1.881e-05,0.2048,1.00773,false,200,0.5357,0.7566,47.41,48.75
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.82638,2.32705e+14,630669,80.81,1.657e-05,1.771,2.08412,false,200,0.5437,0.7602,78.68,80.02
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.0006,54419.6,0.000147486,22.3,0.003367,0.1839,0.0010318,false,200,0.5715,0.7578,20.6,21.97
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.0006,54419.6,0.000147486,22.61,0.003563,0.1772,0.0010318,false,200,0.5556,0.7509,20.94,22.28
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,324.081,8.78314e-07,44.28,0.003558,0.1777,4.53283e-06,false,200,0.5406,0.7609,42.13,43.47
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,324.081,8.78314e-07,44.69,0.003556,0.1747,4.53283e-06,false,200,0.5582,0.7584,42.54,43.89
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.0006,54419.6,0.000147486,21.46,0.003533,0.1782,0.0010318,false,200,0.5488,0.7559,19.78,21.12
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.0006,54419.6,0.000147486,21.68,0.003637,0.192,0.0010318,false,200,0.5642,0.7722,19.97,21.34
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,324.081,8.78314e-07,44.06,0.003312,0.1785,4.53283e-06,false,200,0.5491,0.7758,41.9,43.26
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,324.081,8.78314e-07,43.29,0.00358,0.2593,4.53283e-06,false,200,0.5716,0.7595,41.1,42.47
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.0006,54419.6,0.000147486,21.26,0.003707,0.177,0.0010318,false,200,0.5506,0.7583,19.58,20.92
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.0006,54419.6,0.000147486,24.29,0.002564,0.306,0.0010318,false,200,0.5565,0.7529,22.61,23.96
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,324.081,8.78314e-07,42.54,0.00359,0.1888,4.53283e-06,false,200,0.5707,0.7615,40.36,41.73
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,324.081,8.78314e-07,49.68,0.002493,0.3327,4.53283e-06,false,200,0.5624,0.76,47.51,48.87
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.0006,54419.6,0.000147486,20.93,0.003613,0.182,0.0010318,false,200,0.5788,0.7649,19.22,20.6
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.0006,54419.6,0.000147486,26.07,0.002532,0.425,0.0010318,false,200,0.5337,0.7681,24.4,25.73
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,324.081,8.78314e-07,41.56,0.003575,0.1773,4.53283e-06,false,200,0.5686,0.7664,39.39,40.76
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,324.081,8.78314e-07,53.05,0.002551,0.4585,4.53283e-06,false,200,0.5686,0.758,50.86,52.23
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.0006,54419.6,0.000147486,21.28,0.003315,0.1833,0.0010318,false,200,0.5545,0.7552,19.61,20.95
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.0006,54419.6,0.000147486,30.46,0.002547,1.146,0.0010318,false,200,0.5456,0.751,28.78,30.12
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,324.081,8.78314e-07,41.79,0.003587,0.1796,4.53283e-06,false,200,0.5413,0.7495,39.64,40.98
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,324.081,8.78314e-07,61.93,0.002553,1.336,4.53283e-06,false,200,0.5449,0.7684,59.74,61.09
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.0006,54419.6,0.000147486,21.1,0.003289,0.1812,0.0010318,false,200,0.5509,0.7659,19.4,20.76
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.0006,54419.6,0.000147486,32.61,0.003067,1.689,0.0010318,false,200,0.5676,0.7674,30.89,32.26
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,324.081,8.78314e-07,41.82,0.003307,0.1867,4.53283e-06,false,200,0.5781,0.7574,39.64,41.02
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,324.081,8.78314e-07,65.56,0.002593,1.666,4.53283e-06,false,200,0.5667,0.7675,63.31,64.68
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00138,143292,0.000388347,54.15,0.8471,0.1795,0.00235784,false,200,0.5605,0.7531,52.34,53.69
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00138,143292,0.000388347,53.89,0.8464,0.18,0.00235784,false,200,0.5758,0.7447,52.08,53.44
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00006,5913.81,1.60274e-05,107.2,0.8476,0.1878,0.000131334,false,200,0.5319,0.7411,104.9,106.2
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00006,5913.81,1.60274e-05,107.6,0.8478,0.1741,0.000131334,false,200,0.525,0.7463,105.2,106.5
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00139,144874,0.000392634,40.87,0.8473,0.1802,0.00237406,false,200,0.5608,0.7346,39.08,40.42
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0475778,2.94614e+08,0.798454,42.98,0.8569,0.2002,0.990914,false,200,0.546,0.7414,41.2,42.52
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00008,6804.9,1.84424e-05,81.76,0.8529,0.177,0.00015974,false,200,0.5383,0.7567,79.34,80.7
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.76647e-05,3.68972e+08,0.999975,82.89,0.8569,0.2041,1,false,200,0.5345,0.7556,80.49,81.82
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00132,125869,0.000341127,38.36,0.8475,0.1837,0.00217147,false,200,0.5461,0.7572,36.57,37.91
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.76756e-05,3.68933e+08,0.99987,46.77,0.8345,0.4146,0.999994,false,200,0.5681,0.7507,44.95,46.3
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00006,5809.41,1.57445e-05,76.05,0.8478,0.1867,0.00013004,false,200,0.5548,0.7503,73.64,74.99
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,8.79242e-08,3.68981e+08,1,92.33,0.8334,0.4011,1,false,200,0.5327,0.7499,89.92,91.24
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00133,129040,0.000349719,38.99,0.8466,0.1786,0.00220529,false,200,0.5633,0.747,37.18,38.53
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00101,133779,0.000362564,64.75,0.8276,1.8,0.00197824,false,200,0.5398,0.7576,62.94,64.28
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00006,5932.67,1.60785e-05,75.27,0.8481,0.1793,0.000132419,false,200,0.538,0.758,72.88,74.21
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00018,9643.73,2.61361e-05,129.7,0.8322,1.72,0.000243275,false,200,0.5402,0.7419,127.3,128.6
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00039,20317,5.50624e-05,45.56,0.03011,0.2139,0.000540211,false,200,0.5556,0.7819,43.74,45.11
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00039,20317,5.50624e-05,45.58,0.03062,0.212,0.000540211,false,200,0.6214,0.8043,43.68,45.14
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,130.507,3.53696e-07,90.19,0.02868,0.2155,2.2556e-06,false,200,0.5691,0.7916,87.78,89.18
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,130.507,3.53696e-07,89.17,0.02931,0.2384,2.2556e-06,false,200,0.5774,0.7825,86.77,88.16
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00021,10686.9,2.89633e-05,53.44,0.02907,0.2189,0.000291057,false,200,0.5709,0.7976,51.56,52.97
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00021,10683.1,2.8953e-05,53.21,0.02951,0.2693,0.00029103,false,200,0.5783,0.7845,51.34,52.74
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,95.6464,2.59218e-07,103.3,0.02966,0.2295,1.67739e-06,false,200,0.5791,0.8022,100.9,102.3
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,96.6704,2.61993e-07,103.2,0.02886,0.3148,1.70159e-06,false,200,0.5634,0.8053,100.7,102.1
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00039,20317,5.50624e-05,39.24,0.02905,0.2183,0.000540211,false,200,0.5544,0.7902,37.42,38.8
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00047,25734.7,6.97454e-05,54.13,0.02957,0.4578,0.000665767,false,200,0.5687,0.8078,52.26,53.67
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,130.507,3.53696e-07,76.62,0.0291,0.213,2.2556e-06,false,200,0.5713,0.7778,74.19,75.58
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,137.434,3.72469e-07,109.5,0.02971,0.4731,2.34609e-06,false,200,0.5588,0.8038,107.1,108.5
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00021,10686.9,2.89633e-05,47.96,0.02938,0.2172,0.000291057,false,200,0.5851,0.8134,46.04,47.48
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.894538,3.41672e+06,0.00925988,89.46,0.02718,1.824,0.118698,false,200,0.5828,0.8143,87.43,88.86
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,95.6463,2.59218e-07,93.87,0.02924,0.2285,1.6774e-06,false,200,0.5642,0.8276,91.3,92.73
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,163.451,4.42981e-07,185.2,0.02666,1.684,2.77048e-06,false,200,0.5533,0.7891,182.6,183.9
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00039,20317,5.50624e-05,38.43,0.02908,0.2134,0.000540211,false,200,0.5491,0.7896,36.61,37.99
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00053,33636.5,9.11606e-05,83.77,0.02676,5.125,0.000788622,false,200,0.567,0.8008,81.85,83.26
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,130.507,3.53696e-07,76.09,0.02903,0.2145,2.2556e-06,false,200,0.5426,0.8064,73.69,75.07
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,153.465,4.15917e-07,173,0.02912,4.971,2.57004e-06,false,200,0.5631,0.7973,168.8,171.9
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00021,10686.9,2.89633e-05,48.8,0.0282,0.221,0.000291057,false,200,0.5613,0.7849,46.94,48.32
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00051,37671.4,0.000102096,92.69,0.02676,3.123,0.000773413,false,200,0.5525,0.7752,90.73,92.1
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,95.6464,2.59218e-07,94.09,0.02944,0.2158,1.67739e-06,false,200,0.5702,0.8033,91.57,92.98
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,93.3971,2.53122e-07,189.5,0.02625,2.905,1.54757e-06,false,200,0.545,0.7877,186.8,188.2
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00039,20317,5.50624e-05,42.53,0.02981,0.2191,0.000540211,false,200,0.5641,0.7853,37.05,42.08
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.0005,30605,8.29446e-05,75.84,0.02757,2.909,0.000730899,false,200,0.5755,0.8256,73.9,75.34
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,130.507,3.53696e-07,78.46,0.02934,0.2135,2.2556e-06,false,200,0.5625,0.7834,76.05,77.43
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,143.69,3.89424e-07,152.7,0.02652,2.902,2.45851e-06,false,200,0.5749,0.7839,150.2,151.6
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00021,10686.9,2.89633e-05,48.9,0.02988,0.2664,0.000291057,false,200,0.5828,0.794,47,48.42
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.0003,14571.1,3.949e-05,82.76,0.02741,2.364,0.000407772,false,200,0.5642,0.8033,80.79,82.2
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,95.6464,2.59218e-07,95.3,0.02906,0.2217,1.67739e-06,false,200,0.5671,0.8089,92.78,94.19
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,108.814,2.94905e-07,160.7,0.02612,2.409,1.77449e-06,false,200,0.5484,0.8278,158.1,159.5


==> plots/horeka/gmres_poly_results_w_RACE/31_Aug_2022/Fault_639.txt <==
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,52559.5,1.05198e+20,5.79841e+08,23.24,1.661e-05,0.1232,52559.5,false,200,0.3908,0.5334,22.04,23
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.21038e+08,8.50307e+22,4.6868e+11,23.57,1.611e-05,0.1353,1.21038e+08,false,200,0.3917,0.5418,22.27,23.33
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.01358,1.31016e+13,72.2145,49.76,1.577e-05,0.1876,1.00012,false,200,0.4062,0.5413,48.18,49.16
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00480671,4.62398e+12,25.4869,50.61,1.493e-05,0.1364,1.00002,false,200,0.4025,0.5593,49.02,50.02
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,64540.8,6.04494e+19,3.33191e+08,22.81,1.686e-05,0.14,64540.8,false,200,0.4158,0.5314,21.59,22.57
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,3.22298e+07,2.12458e+22,1.17105e+11,22.72,1.53e-05,0.1946,3.22298e+07,false,200,0.4113,0.538,21.43,22.47
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.448106,5.59655e+14,3084.76,47.95,1.529e-05,0.1225,1.09543,false,200,0.4086,0.539,46.4,47.38
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,2.25455,2.73369e+15,15067.8,47.75,1.433e-05,0.1659,2.46659,false,200,0.3837,0.5204,46.22,47.16
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,158259,2.63149e+20,1.45045e+09,22.36,1.548e-05,0.1265,158259,false,200,0.3833,0.5292,21.18,22.12
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,60371,4.66024e+19,2.56868e+08,23.97,1.537e-05,0.2691,60371,false,200,0.4015,0.5231,22.77,23.73
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,88591.3,4.04652e+19,2.2304e+08,47.2,1.618e-05,0.1251,88591.3,false,200,0.3902,0.5361,45.64,46.59
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.327016,1.60492e+14,884.614,50.84,1.554e-05,0.1958,1.05107,false,200,0.3922,0.53,49.31,50.26
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,158259,2.63149e+20,1.45045e+09,22.78,1.541e-05,0.1284,158259,false,200,0.396,0.5339,21.58,22.54
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,36414.1,4.86841e+19,2.68341e+08,26.66,1.491e-05,0.2918,36414.1,false,200,0.4034,0.5293,25.46,26.42
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.448106,5.59655e+14,3084.76,47.77,1.446e-05,0.1302,1.09543,false,200,0.391,0.5136,46.22,47.18
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.34226,6.7668e+14,3729.79,57.36,1.601e-05,0.3436,1.67496,false,200,0.4036,0.5252,55.84,56.8
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,64540.8,6.04494e+19,3.33191e+08,22.7,1.423e-05,0.1294,64540.8,false,200,0.3982,0.5362,21.39,22.46
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,31246.5,5.00341e+19,2.75783e+08,32.79,1.609e-05,0.6036,31246.5,false,200,0.3955,0.5237,31.6,32.55
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.01358,1.31016e+13,72.2145,47.86,1.632e-05,0.1271,1.00012,false,200,0.4315,0.5338,46.28,47.28
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0235993,3.9232e+13,216.243,70.8,1.567e-05,0.7015,1.00029,false,200,0.4029,0.5416,69.25,70.23
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,64540.8,6.04494e+19,3.33191e+08,22.86,1.656e-05,0.1259,64540.8,false,200,0.3939,0.5454,21.64,22.61
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,39866.2,4.05359e+19,2.2343e+08,34.78,1.818e-05,0.8197,39866.3,false,200,0.3956,0.5261,33.59,34.54
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,23.0298,5.72771e+16,315705,48.7,1.574e-05,0.1225,23.0488,false,200,0.4264,0.5429,47.09,48.11
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.151505,4.24425e+14,2339.39,74.56,1.593e-05,0.75,1.01169,false,200,0.3863,0.5396,73.01,73.97
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,3736.56,2.05956e-08,16.65,0.003001,0.1218,4.46088e-06,false,200,0.4117,0.5307,15.42,16.39
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,3736.56,2.05956e-08,17.07,0.002532,0.1809,4.46088e-06,false,200,0.3945,0.5292,15.84,16.81
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.174575,9.62239e-13,30.67,0.002957,0.1284,1.65977e-10,true,178,0.3556,0.4825,29.21,30.08
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.174712,9.62996e-13,30.8,0.002892,0.1364,1.66009e-10,true,178,0.323,0.4959,29.36,30.21
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,3736.56,2.05956e-08,16.24,0.002952,0.126,4.46088e-06,false,200,0.4001,0.5368,15.02,15.99
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,3736.56,2.05956e-08,16.59,0.002535,0.1478,4.46089e-06,false,200,0.3971,0.5347,15.34,16.34
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.174301,9.60728e-13,29.41,0.00304,0.1265,1.66048e-10,true,178,0.3333,0.4794,27.97,28.81
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.174292,9.6068e-13,30.14,0.002518,0.1834,1.66167e-10,true,178,0.3229,0.5112,28.67,29.54
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,3736.56,2.05956e-08,15.86,0.003023,0.1269,4.46088e-06,false,200,0.3953,0.5381,14.61,15.61
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,3736.56,2.05956e-08,17.09,0.002794,0.2469,4.46088e-06,false,200,0.4009,0.5339,15.88,16.84
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.175093,9.65096e-13,28.89,0.002611,0.1386,1.65877e-10,true,178,0.3394,0.4994,27.42,28.3
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.174359,9.61048e-13,31.07,0.00321,0.215,1.65982e-10,true,178,0.3388,0.5023,29.56,30.47
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,3736.56,2.05956e-08,15.9,0.002978,0.1318,4.46089e-06,false,200,0.4334,0.544,14.63,15.64
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,3736.56,2.05956e-08,18.75,0.001918,0.3096,4.46088e-06,false,200,0.427,0.523,17.47,18.5
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.174301,9.60728e-13,28.67,0.002516,0.1246,1.66048e-10,true,178,0.3428,0.4731,27.21,28.06
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.174156,9.59931e-13,35.79,0.001924,0.2381,1.65704e-10,true,178,0.3359,0.4904,34.32,35.18
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,3736.56,2.05956e-08,15.79,0.002937,0.1231,4.46088e-06,false,200,0.4175,0.5222,14.49,15.54
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,3736.56,2.05956e-08,22.28,0.001956,0.6799,4.46088e-06,false,200,0.3857,0.5241,21.08,22.02
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.174597,9.62362e-13,28.75,0.002908,0.1306,1.65977e-10,true,178,0.326,0.4737,27.31,28.16
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.173824,9.581e-13,40.58,0.001964,0.6181,1.6611e-10,true,178,0.333,0.4895,39.08,39.97
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,3736.56,2.05956e-08,15.74,0.002965,0.1249,4.46088e-06,false,200,0.4154,0.534,14.49,15.49
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,3736.56,2.05956e-08,23.31,0.001928,0.7648,4.46088e-06,false,200,0.4028,0.5411,22.07,23.04
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.174301,9.60728e-13,29.13,0.002506,0.1275,1.66048e-10,true,178,0.3509,0.4834,27.67,28.53
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.173245,9.54908e-13,43.3,0.001891,0.7807,1.66002e-10,true,178,0.3482,0.4867,41.8,42.67
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999535,846179,4.66405e-06,37.69,0.5895,0.1262,0.000863794,false,200,0.4078,0.5417,36.35,37.33
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999535,846179,4.66405e-06,36.89,0.5897,0.1262,0.000863794,false,200,0.4181,0.5325,35.56,36.54
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,104.118,5.73886e-10,76.72,0.5895,0.125,1.0127e-07,false,200,0.3878,0.5298,75,75.95
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,104.118,5.73886e-10,74.76,0.5905,0.1226,1.0127e-07,false,200,0.3916,0.5307,73.04,74
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.99964,674582,3.71823e-06,29.61,0.5871,0.1258,0.00068218,false,200,0.3891,0.5352,28.24,29.26
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.311851,1.36592e+10,0.0752881,30.28,0.5921,0.2591,0.903415,false,200,0.4251,0.5283,28.93,29.93
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,112.242,6.18666e-10,61.12,0.5892,0.1261,1.11635e-07,false,200,0.3845,0.5476,59.37,60.34
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,2.31231e-05,1.81426e+11,0.999999,64.19,0.591,0.1544,1,false,200,0.3986,0.5321,62.44,63.4
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.99965,662048,3.64914e-06,27.16,0.5908,0.127,0.000665575,false,200,0.3833,0.5308,25.86,26.81
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0256275,1.73013e+11,0.95363,35.87,0.5894,0.2482,0.989224,false,200,0.4136,0.5674,34.5,35.52
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,128.785,7.09851e-10,57.71,0.5896,0.1262,1.24617e-07,false,200,0.3776,0.5333,55.97,56.92
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.000514515,1.8339e+11,1.01083,75.15,0.5897,0.2963,1,false,200,0.4046,0.5641,73.33,74.36
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999654,655561,3.61339e-06,27.31,0.5892,0.1262,0.00065929,false,200,0.3782,0.5422,26,26.97
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999681,685369,3.77768e-06,46.93,0.5838,0.7877,0.000635487,false,200,0.4031,0.5306,45.61,46.58
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,200.695,1.10621e-09,56.96,0.5919,0.1278,1.85258e-07,false,200,0.4037,0.5257,55.21,56.17
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999996,9974.94,5.49808e-08,98.82,0.5832,0.7686,1.03021e-05,false,200,0.3946,0.5355,97.04,98
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1506.64,8.30445e-09,33.64,0.0214,0.1533,1.72534e-06,false,200,0.4093,0.5925,32.28,33.31
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1512.65,8.33756e-09,34.29,0.0219,0.1648,1.73313e-06,false,200,0.4102,0.5714,32.94,33.95
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.17131,9.44241e-13,60.58,0.02122,0.1498,2.61517e-10,true,168,0.3123,0.5029,59,59.84
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.174245,9.60418e-13,60.77,0.02115,0.1714,2.64376e-10,true,168,0.3082,0.4954,59.19,60.03
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,685.123,3.77632e-09,40.43,0.02195,0.1539,6.98924e-07,false,200,0.4154,0.5981,38.99,40.07
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,684.727,3.77415e-09,41.72,0.02242,0.2096,6.98416e-07,false,200,0.4188,0.5808,40.33,41.36
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.162046,8.93182e-13,67.97,0.02222,0.1529,2.89503e-10,true,159,0.3089,0.4868,66.35,67.17
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.162564,8.96038e-13,71.04,0.02214,0.1774,2.88917e-10,true,159,0.3216,0.4836,69.39,70.23
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1506.64,8.30446e-09,30.11,0.02191,0.1549,1.72534e-06,false,200,0.413,0.5603,28.79,29.79
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1519.24,8.37387e-09,39.91,0.02041,0.2845,1.74139e-06,false,200,0.4426,0.5851,38.52,39.58
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.171982,9.47949e-13,52.4,0.02094,0.1506,2.62045e-10,true,168,0.3301,0.4833,50.78,51.66
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.173365,9.55571e-13,71.96,0.02064,0.327,2.63554e-10,true,168,0.3174,0.5022,70.34,71.19
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,685.123,3.77633e-09,37.22,0.02237,0.1579,6.98924e-07,false,200,0.4239,0.6031,35.8,36.86
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,708.021,3.90254e-09,65.95,0.02226,0.8309,7.26633e-07,false,200,0.4321,0.579,64.47,65.51
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.162046,8.93182e-13,63.33,0.02205,0.1495,2.89503e-10,true,159,0.2998,0.4757,61.7,62.5
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.176048,9.70357e-13,114.3,0.02209,0.8326,3.12005e-10,true,159,0.302,0.4845,112.5,113.4
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1506.64,8.30446e-09,29.76,0.02094,0.1533,1.72534e-06,false,200,0.4083,0.5788,28.41,29.43
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1525.34,8.4075e-09,62.79,0.01883,2.606,1.74827e-06,false,200,0.4111,0.5866,61.38,62.41
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.171982,9.47949e-13,53.2,0.02197,0.1515,2.62045e-10,true,168,0.3108,0.5073,51.58,52.43
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.173808,9.58011e-13,114.1,0.01845,2.666,2.6456e-10,true,168,0.3416,0.4991,112.4,113.2
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,685.123,3.77633e-09,37.48,0.021,0.1536,6.98924e-07,false,200,0.4511,0.5847,36.05,37.12
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,679.465,3.74514e-09,92.65,0.01871,3.61,6.96241e-07,false,200,0.4013,0.5745,91.14,92.15
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.162855,8.9764e-13,64.68,0.02229,0.15,2.88766e-10,true,159,0.3416,0.4827,63.01,63.86
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.169237,9.32819e-13,160.9,0.02063,3.498,3.02431e-10,true,159,0.3181,0.4998,159,159.8
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1506.64,8.30445e-09,29.53,0.02248,0.1526,1.72534e-06,false,200,0.4113,0.5808,28.16,29.19
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1527.29,8.41828e-09,70.95,0.01882,3.585,1.75398e-06,false,200,0.4067,0.5723,69.54,70.56
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.172071,9.48437e-13,53.28,0.02216,0.1706,2.61624e-10,true,168,0.3421,0.5067,51.64,52.52
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.176264,9.71548e-13,130.4,0.01979,3.668,2.68295e-10,true,168,0.315,0.5072,128.7,129.5
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,685.123,3.77633e-09,38.01,0.02226,0.1529,6.98924e-07,false,200,0.4335,0.5787,36.61,37.65
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,673.896,3.71444e-09,76.33,0.01896,2.877,6.86027e-07,false,200,0.4196,0.5779,74.84,75.87
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.162855,8.9764e-13,64.22,0.02153,0.1497,2.88766e-10,true,159,0.3111,0.4724,62.6,63.41
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.166804,9.19409e-13,134,0.01944,2.901,2.94809e-10,true,159,0.3215,0.464,132.2,133


==> plots/horeka/gmres_poly_results_w_RACE/31_Aug_2022/Flan_1565.txt <==
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.872589,0.389735,1.43154e-06,57.2,1.55e-05,0.5309,0.450904,false,200,0.9453,2.084,53.45,56.52
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.872589,0.389735,1.43154e-06,50.61,1.408e-05,0.5587,0.450904,false,200,0.9376,2.066,46.89,49.94
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.895484,0.159464,5.85729e-07,113.7,1.496e-05,0.4475,0.296572,false,200,0.9375,2.063,109.1,112.2
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.895484,0.159464,5.85729e-07,101.7,1.54e-05,0.5236,0.296572,false,200,0.9388,2.066,97.12,100.2
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.872589,0.389735,1.43154e-06,52.39,1.494e-05,0.4563,0.450904,false,200,0.9386,2.057,48.69,51.73
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.872589,0.389735,1.43154e-06,47.27,1.597e-05,0.5673,0.450904,false,200,0.9496,2.098,43.51,46.6
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.895484,0.159464,5.85729e-07,107.6,1.473e-05,0.4573,0.296572,false,200,0.9348,2.053,103,106
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.895484,0.159464,5.85729e-07,95.17,1.524e-05,0.5585,0.296572,false,200,0.9501,2.052,90.55,93.6
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.872589,0.389735,1.43154e-06,53.16,1.589e-05,0.4618,0.450904,false,200,0.9409,2.039,49.46,52.48
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.872589,0.389735,1.43154e-06,48.3,1.555e-05,0.6746,0.450904,false,200,0.9334,2.072,44.57,47.62
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.895484,0.159464,5.85729e-07,107,1.614e-05,0.4653,0.296572,false,200,0.9345,2.064,102.4,105.5
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.895484,0.159464,5.85729e-07,96.71,1.64e-05,0.6826,0.296572,false,200,0.9313,2.058,92.13,95.17
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.872589,0.389735,1.43154e-06,54.42,1.847e-05,0.4616,0.450904,false,200,0.9265,2.059,50.72,53.75
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.872589,0.389735,1.43154e-06,50.54,1.681e-05,0.6823,0.450904,false,200,0.9363,2.081,46.82,49.88
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.895484,0.159464,5.85729e-07,108.7,1.877e-05,0.4648,0.296572,false,200,0.9341,2.066,104.1,107.2
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.895484,0.159464,5.85729e-07,99.89,1.498e-05,0.6939,0.296572,false,200,0.9481,2.103,95.23,98.33
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.872589,0.389735,1.43154e-06,54.21,1.471e-05,0.475,0.450904,false,200,0.9563,2.061,50.45,53.54
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.872589,0.389735,1.43154e-06,52.45,1.626e-05,0.8541,0.450904,false,200,0.9381,2.061,48.74,51.78
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.895484,0.159464,5.85729e-07,108,1.479e-05,0.4692,0.296572,false,200,0.9612,2.04,103.4,106.4
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.895484,0.159464,5.85729e-07,103.6,1.566e-05,0.7197,0.296572,false,200,0.9505,2.083,98.95,102
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.872589,0.389735,1.43154e-06,54.1,1.551e-05,0.4702,0.450904,false,200,0.9395,2.061,50.39,53.43
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.872589,0.389735,1.43154e-06,54.07,1.713e-05,0.8359,0.450904,false,200,0.9577,2.047,50.35,53.4
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.895484,0.159464,5.85729e-07,109.2,1.56e-05,0.467,0.296572,false,200,0.9434,2.059,104.6,107.7
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.895484,0.159464,5.85729e-07,106.9,1.817e-05,0.8685,0.296572,false,200,0.9376,2.096,102.3,105.4
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.436438,73.6558,0.000270546,62.08,0.006536,0.4441,0.795484,false,200,0.9433,2.05,58.35,61.39
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.436438,73.6558,0.000270546,56.85,0.006572,0.5126,0.795484,false,200,0.9439,2.09,53.06,56.14
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00005,0.000467822,1.71836e-09,131.4,0.006542,0.4535,0.000100422,false,200,0.9347,2.042,126.8,129.8
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00005,0.000467822,1.71836e-09,119.4,0.006477,0.5114,0.000100422,false,200,0.9544,2.069,114.7,117.8
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.436438,73.6558,0.000270546,58.46,0.006469,0.4531,0.795484,false,200,0.9394,2.049,54.73,57.76
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.436438,73.6558,0.000270546,53.99,0.00657,0.6687,0.795484,false,200,0.9612,2.096,50.19,53.29
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00005,0.000467822,1.71836e-09,124.3,0.006404,0.4612,0.000100422,false,200,0.939,2.064,119.6,122.6
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00005,0.000467822,1.71836e-09,115,0.006401,0.5748,0.000100422,false,200,0.9523,2.063,110.3,113.4
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.436438,73.6558,0.000270546,58.85,0.006616,0.4611,0.795484,false,200,0.9437,2.06,55.07,58.16
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.436438,73.6558,0.000270546,56.44,0.005545,0.6198,0.795484,false,200,0.9487,2.058,52.69,55.74
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00005,0.000467822,1.71836e-09,124.3,0.006835,0.4654,0.000100422,false,200,0.9505,2.066,119.6,122.7
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00005,0.000467822,1.71836e-09,119.7,0.005426,0.6488,0.000100422,false,200,0.9476,2.062,115,118
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.436438,73.6558,0.000270546,59.97,0.006604,0.4644,0.795484,false,200,0.9332,2.055,56.24,59.28
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.436438,73.6558,0.000270546,58.87,0.005607,0.6716,0.795484,false,200,0.958,2.111,55.02,58.15
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00005,0.000467822,1.71836e-09,126.7,0.006518,0.4633,0.000100422,false,200,0.9454,2.066,122.1,125.1
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00005,0.000467822,1.71836e-09,124.1,0.00546,0.7239,0.000100422,false,200,0.9506,2.08,119.3,122.4
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.436438,73.6558,0.000270546,59.83,0.006495,0.4678,0.795484,false,200,0.9543,2.065,56.08,59.14
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.436438,73.6558,0.000270546,61.67,0.005586,0.7966,0.795484,false,200,0.9634,2.057,57.89,60.96
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00005,0.000467822,1.71836e-09,127.1,0.006499,0.4634,0.000100422,false,200,0.9517,2.078,122.4,125.5
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00005,0.000467822,1.71836e-09,130,0.005526,0.7716,0.000100422,false,200,0.9496,2.078,125.3,128.3
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.436438,73.6558,0.000270546,60.06,0.006633,0.4969,0.795484,false,200,0.9531,2.054,56.3,59.38
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.436438,73.6558,0.000270546,63.61,0.005656,0.8543,0.795484,false,200,0.9406,2.087,59.81,62.89
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00005,0.000467822,1.71836e-09,127.9,0.006528,0.4735,0.000100422,false,200,0.9681,2.064,123.2,126.3
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00005,0.000467822,1.71836e-09,134,0.005659,0.8323,0.000100422,false,200,0.9551,2.095,129.2,132.3
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.333181,1234.6,0.00453483,121.6,2.485,0.541,0.905021,false,200,0.9405,2.061,117.6,120.6
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.82812,15.3226,5.62817e-05,120.4,2.499,0.4818,0.524236,false,200,0.9518,2.056,116.3,119.4
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.99986,0.000945882,3.47433e-09,262.4,2.488,0.4492,0.000378433,false,200,0.9334,2.026,257.1,260.1
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.99984,0.00210119,7.71789e-09,249.4,2.502,0.4868,0.000561343,false,200,0.9228,2.039,244.2,247.2
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.393136,307.067,0.00112789,93.22,2.487,0.4692,0.844512,false,200,0.9419,2.01,89.24,92.24
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.000133248,272245,0.999984,87.6,2.513,0.5714,0.999999,false,200,0.9465,2.036,83.57,86.59
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.998477,0.00505736,1.85762e-08,190.9,2.486,0.4575,0.0033854,false,200,0.9321,2.037,185.7,188.7
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,6.32824e-05,272247,0.999992,172.6,2.513,0.5776,1,false,200,0.9605,2.076,167.3,170.4
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.345495,422.762,0.00155285,91.91,2.488,0.5165,0.894576,false,200,0.9504,2.056,87.87,90.92
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.000169108,272231,0.999936,88.6,2.476,0.6744,1,false,200,0.9471,2.031,84.58,87.61
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999655,0.00173991,6.39088e-09,192,2.487,0.4756,0.000989022,false,200,0.9436,2.024,186.8,189.8
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.000203013,272225,0.999911,179.7,2.478,0.6976,1,false,200,0.9385,2.042,174.5,177.5
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.303905,3999.21,0.0146895,93.86,2.488,0.458,0.926376,false,200,0.9437,2.031,89.85,92.87
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,4.07453e-06,272249,1,95.33,2.479,0.7948,1,false,200,0.9334,2.034,91.32,94.33
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999766,0.00167279,6.14435e-09,199.4,2.486,0.4662,0.000791611,false,200,0.9289,2.045,194.2,197.2
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,2.85157e-06,272249,1,192.2,2.485,0.7665,1,false,200,0.9412,2.026,187,190
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.544315,37.705,0.000138495,117.7,0.07176,0.5479,0.693519,false,200,0.9518,2.096,113.7,116.7
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.47781,56.3408,0.000206946,113.4,0.07096,0.6622,0.753306,false,200,0.9677,2.088,109.3,112.4
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.91458e-05,1.07056e-10,257.3,0.0705,0.5467,2.52397e-05,false,200,0.9603,2.084,252.1,255.2
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999996,3.19289e-05,1.17278e-10,241.6,0.06947,0.61,2.55523e-05,false,200,0.9558,2.084,236.4,239.5
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.289021,1683.19,0.00618253,134.7,0.0703,0.5574,0.936444,false,200,0.9703,2.107,130.5,133.7
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.282991,1977.3,0.00726283,128.6,0.07084,0.7183,0.941853,false,200,0.9514,2.082,124.5,127.6
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1.88913e-05,6.93897e-11,283.9,0.07056,0.5525,1.41124e-05,false,200,0.9619,2.09,278.5,281.6
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.544315,37.705,0.000138495,107.6,0.07061,0.5618,0.693519,false,200,0.9381,2.064,103.6,106.6
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.480891,56.7262,0.000208362,108.7,0.06913,0.7726,0.750478,false,200,0.9595,2.069,104.6,107.7
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.91458e-05,1.07056e-10,232.3,0.06986,0.6143,2.52397e-05,false,200,0.9479,2.069,227.1,230.2
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.99999,3.61416e-05,1.32752e-10,233.1,0.06867,0.792,3.1997e-05,false,200,0.9629,2.086,227.8,230.9
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.289021,1683.19,0.00618253,126.3,0.07024,0.5598,0.936444,false,200,0.9685,2.102,122.2,125.3
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.283577,1947.77,0.00715437,145.9,0.06915,0.8491,0.941531,false,200,0.9735,2.087,141.6,144.7
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1.88913e-05,6.93897e-11,275.9,0.07069,0.5556,1.41124e-05,false,200,0.9505,2.075,270.5,273.6
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.79556e-05,6.59527e-11,318.5,0.06906,0.9404,5.88685e-06,false,200,0.9486,2.086,312.9,316
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.544315,37.705,0.000138495,107.7,0.07171,0.5689,0.693519,false,200,0.9684,2.075,103.6,106.7
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.412354,92.0763,0.000338206,133.2,0.07084,1.134,0.819729,false,200,0.9611,2.061,129.1,132.2
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.91458e-05,1.07056e-10,229.7,0.07091,0.5723,2.52397e-05,false,200,0.963,2.081,224.4,227.5
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999991,3.50746e-05,1.28833e-10,289.6,0.07061,1.151,2.81491e-05,false,200,0.9706,2.069,284.3,287.3
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.289021,1683.19,0.00618253,127.1,0.07088,0.5855,0.936444,false,200,0.9873,2.108,122.9,126.1
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.285063,1873.63,0.00688203,200.2,0.06486,1.974,0.940077,false,200,0.9609,2.071,195.9,198.9
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1.88913e-05,6.93897e-11,275.3,0.06984,0.5596,1.41124e-05,false,200,0.9566,2.075,269.9,273
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.87122e-05,6.8732e-11,440.4,0.06507,1.898,5.36612e-06,false,200,0.9534,2.064,434.6,437.6
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.544315,37.705,0.000138495,107.8,0.07086,0.5632,0.693519,false,200,0.9439,2.085,103.7,106.8
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.398432,105.131,0.000386159,168.9,0.06463,1.904,0.835183,false,200,0.9604,2.067,164.8,167.9
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.91458e-05,1.07056e-10,229.1,0.07038,0.5535,2.52397e-05,false,200,0.9691,2.085,223.8,226.9
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999992,3.44397e-05,1.26501e-10,368.6,0.06484,1.896,2.92897e-05,false,200,0.951,2.059,363.2,366.3
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.289021,1683.19,0.00618253,127.4,0.07108,0.5541,0.936444,false,200,0.9713,2.088,123.2,126.3
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.282884,2023.5,0.00743254,179.2,0.06451,2.589,0.941994,false,200,0.9636,2.083,174.9,178
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1.88913e-05,6.93897e-11,276.8,0.06985,0.5548,1.41124e-05,false,200,1.008,2.118,271.3,274.5
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.44775e-05,5.31774e-11,401.5,0.06495,2.58,3.45573e-06,false,200,0.9532,2.094,395.8,398.8


==> plots/horeka/gmres_poly_results_w_RACE/31_Aug_2022/G3_circuit.txt <==
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.955423,0.000118623,3.85485e-08,6.856,1.469e-05,0.2165,0.0526652,false,200,0.9826,0.2432,5.223,6.567
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.955423,0.000118623,3.85485e-08,6.662,1.913e-05,0.1579,0.0526652,false,200,0.9803,0.2329,5.117,6.375
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999946,2.49168e-07,8.09714e-11,12.69,1.431e-05,0.1831,7.47135e-05,false,200,0.9811,0.2448,10.57,11.84
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999946,2.49168e-07,8.09714e-11,12.5,1.682e-05,0.1398,7.47135e-05,false,200,0.9702,0.2298,10.28,11.65
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.955423,0.000118623,3.85485e-08,6.614,1.523e-05,0.147,0.0526652,false,200,0.9686,0.2354,4.978,6.32
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.955423,0.000118623,3.85485e-08,6.361,1.568e-05,0.1337,0.0526652,false,200,0.9749,0.2402,4.799,6.071
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999946,2.49168e-07,8.09714e-11,11.89,1.639e-05,0.2193,7.47135e-05,false,200,0.9627,0.2346,9.772,11.04
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999946,2.49168e-07,8.09714e-11,11.76,1.594e-05,0.1614,7.47135e-05,false,200,0.9656,0.2396,9.675,10.93
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.955423,0.000118623,3.85485e-08,5.972,1.524e-05,0.124,0.0526652,false,200,0.9773,0.2584,4.398,5.693
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.955423,0.000118623,3.85485e-08,6.118,1.506e-05,0.1746,0.0526652,false,200,0.9723,0.2395,4.57,5.826
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999946,2.49168e-07,8.09714e-11,11.2,1.63e-05,0.2436,7.47135e-05,false,200,0.9546,0.2599,9.083,10.36
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999946,2.49168e-07,8.09714e-11,11,1.501e-05,0.2,7.47135e-05,false,200,0.9689,0.2608,8.848,10.15
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.955423,0.000118623,3.85485e-08,5.916,1.485e-05,0.193,0.0526652,false,200,0.9635,0.2669,4.357,5.636
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.955423,0.000118623,3.85485e-08,5.755,1.486e-05,0.1624,0.0526652,false,200,0.947,0.2704,4.201,5.462
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999946,2.49168e-07,8.09714e-11,10.92,1.47e-05,0.2062,7.47135e-05,false,200,0.9648,0.2464,8.827,10.08
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999946,2.49168e-07,8.09714e-11,10.62,1.427e-05,0.1372,7.47135e-05,false,200,0.96,0.2559,8.47,9.786
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.955423,0.000118623,3.85485e-08,5.79,1.529e-05,0.1313,0.0526652,false,200,0.9459,0.2561,4.224,5.506
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.955423,0.000118623,3.85485e-08,5.825,1.512e-05,0.1843,0.0526652,false,200,0.9563,0.2621,4.185,5.541
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999946,2.49168e-07,8.09714e-11,10.7,1.408e-05,0.1492,7.47135e-05,false,200,0.9778,0.2603,8.585,9.879
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999946,2.49168e-07,8.09714e-11,10.52,1.502e-05,0.1833,7.47135e-05,false,200,0.9554,0.2543,8.411,9.687
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.955423,0.000118623,3.85485e-08,5.942,1.448e-05,0.1646,0.0526652,false,200,0.9784,0.2703,4.343,5.656
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.955423,0.000118623,3.85485e-08,5.92,1.526e-05,0.1669,0.0526652,false,200,0.9657,0.27,4.316,5.626
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999946,2.49168e-07,8.09714e-11,10.83,1.525e-05,0.1522,7.47135e-05,false,200,0.9434,0.2495,8.712,9.989
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999946,2.49168e-07,8.09714e-11,10.75,1.558e-05,0.1472,7.47135e-05,false,200,0.9524,0.2656,8.652,9.914
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.91906e-09,9.48597e-13,4.985,0.002558,0.1759,7.8659e-07,true,112,0.4942,0.1642,3.989,4.678
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.91906e-09,9.48597e-13,4.881,0.002513,0.1211,7.8659e-07,true,112,0.4964,0.187,3.874,4.587
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.70347e-09,8.78539e-13,4.801,0.002511,0.1757,3.9332e-07,true,50,0.242,0.127,3.548,3.933
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.70392e-09,8.78683e-13,4.542,0.002732,0.1145,3.93319e-07,true,50,0.2369,0.111,3.308,3.672
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.91906e-09,9.48597e-13,4.313,0.002529,0.2319,7.8659e-07,true,112,0.4961,0.1708,3.313,4.011
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.91906e-09,9.48597e-13,4.557,0.002743,0.1955,7.8659e-07,true,112,0.4889,0.1839,3.495,4.259
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.70392e-09,8.78683e-13,4.118,0.002793,0.1558,3.93319e-07,true,50,0.2422,0.1234,2.859,3.241
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.7033e-09,8.78482e-13,4.056,0.002911,0.1531,3.93319e-07,true,50,0.2397,0.1249,2.817,3.198
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.91906e-09,9.48597e-13,4,0.002752,0.1484,7.8659e-07,true,112,0.4977,0.1665,2.993,3.688
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.91906e-09,9.48597e-13,4.176,0.002615,0.2155,7.8659e-07,true,112,0.518,0.1752,3.042,3.872
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.70392e-09,8.78683e-13,3.857,0.00261,0.1646,3.93319e-07,true,50,0.2422,0.1192,2.608,2.986
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.70392e-09,8.78683e-13,3.83,0.002502,0.1717,3.93319e-07,true,50,0.2427,0.1217,2.572,2.953
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.91906e-09,9.48597e-13,3.937,0.002715,0.1782,7.8659e-07,true,112,0.4954,0.1838,2.926,3.635
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.91906e-09,9.48597e-13,3.98,0.002599,0.1753,7.8659e-07,true,112,0.5036,0.1864,2.933,3.654
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.70392e-09,8.78683e-13,3.836,0.002542,0.1707,3.93319e-07,true,50,0.2361,0.1195,2.563,2.955
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.70392e-09,8.78683e-13,3.762,0.002502,0.2082,3.93319e-07,true,50,0.2415,0.115,2.532,2.904
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.91906e-09,9.48597e-13,3.935,0.002657,0.1867,7.8659e-07,true,112,0.4996,0.1808,2.917,3.629
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.91906e-09,9.48597e-13,3.908,0.002711,0.148,7.8659e-07,true,112,0.4967,0.1703,2.901,3.598
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.70392e-09,8.78683e-13,3.776,0.002541,0.1788,3.93319e-07,true,50,0.241,0.1313,2.52,2.909
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.70392e-09,8.78683e-13,3.736,0.002562,0.2141,3.93319e-07,true,50,0.2391,0.1218,2.484,2.867
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.91906e-09,9.48597e-13,4.072,0.002644,0.152,7.8659e-07,true,112,0.5035,0.1733,2.971,3.766
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.91906e-09,9.48597e-13,4.001,0.002792,0.1469,7.8659e-07,true,112,0.4963,0.1812,2.983,3.69
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.70347e-09,8.78539e-13,3.808,0.002752,0.143,3.9332e-07,true,50,0.2393,0.1219,2.558,2.935
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.70392e-09,8.78683e-13,3.849,0.00265,0.1656,3.93319e-07,true,50,0.243,0.1239,2.548,2.978
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.84769e-09,9.25403e-13,12.27,0.1501,0.1447,5.37418e-07,true,143,0.675,0.1937,11.03,11.94
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.84768e-09,9.25403e-13,12.52,0.1487,0.1439,5.37418e-07,true,143,0.6762,0.193,11.23,12.18
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.68034e-09,8.71021e-13,13.58,0.1513,0.133,5.25391e-07,true,80,0.3464,0.1489,12.12,12.64
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.68034e-09,8.71021e-13,14.31,0.1509,0.1553,5.25391e-07,true,80,0.3349,0.1385,12.85,13.35
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.98447e-09,9.69852e-13,10.64,0.1511,0.2124,7.9519e-07,true,138,0.6199,0.2057,9.412,10.31
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.98447e-09,9.69852e-13,9.161,0.1504,0.1827,7.9519e-07,true,138,0.6218,0.1931,7.88,8.822
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.81534e-09,9.1489e-13,12.25,0.151,0.1325,7.46419e-07,true,95,0.4376,0.1508,10.7,11.32
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.81534e-09,9.1489e-13,12.39,0.1508,0.1516,7.46419e-07,true,95,0.4367,0.1562,10.83,11.45
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,3.0239e-09,9.82668e-13,8.744,0.1506,0.1989,4.19391e-07,true,129,0.5631,0.1927,7.624,8.414
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,3.0239e-09,9.82668e-13,8.827,0.1504,0.2709,4.19391e-07,true,129,0.5609,0.183,7.713,8.49
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.97578e-09,9.67031e-13,23.89,0.1505,0.1571,6.39698e-07,true,187,0.8587,0.243,21.81,22.96
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.97579e-09,9.67031e-13,23.79,0.1522,0.1861,6.39698e-07,true,187,0.84,0.2593,21.72,22.87
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.95963e-09,9.61783e-13,7.35,0.1511,0.1752,8.07846e-07,true,114,0.5031,0.1847,6.3,7.019
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.95963e-09,9.61783e-13,7.526,0.1504,0.1502,8.07846e-07,true,114,0.5044,0.1949,6.446,7.187
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,3.06282e-09,9.95315e-13,12.89,0.1517,0.1659,7.7296e-07,true,102,0.4887,0.1779,11.24,11.94
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,3.06282e-09,9.95315e-13,12.64,0.1499,0.164,7.7296e-07,true,102,0.4939,0.1704,11.02,11.72
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,3.04953e-09,9.90995e-13,8.512,0.01908,0.1917,7.82406e-07,true,109,0.511,0.1946,7.351,8.158
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,3.04953e-09,9.90995e-13,8.461,0.01886,0.1736,7.82406e-07,true,109,0.4993,0.1893,7.375,8.119
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.55462e-09,8.30165e-13,7.847,0.01773,0.1629,3.8137e-07,true,48,0.2273,0.1188,6.533,6.897
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.55476e-09,8.30213e-13,7.87,0.01863,0.1408,3.8137e-07,true,48,0.2247,0.1268,6.539,6.909
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.97701e-09,9.67429e-13,9.459,0.01796,0.1525,4.18482e-07,true,102,0.4851,0.1751,8.371,9.091
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.97701e-09,9.67429e-13,10.86,0.01856,0.1571,4.18482e-07,true,102,0.4821,0.1756,9.736,10.49
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.66306e-09,8.65405e-13,9.467,0.01884,0.1692,3.84635e-07,true,46,0.2073,0.1093,8.132,8.466
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.66286e-09,8.65339e-13,8.737,0.01957,0.1525,3.84635e-07,true,46,0.2094,0.116,7.418,7.761
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,3.04953e-09,9.90995e-13,7.037,0.01773,0.1368,7.82406e-07,true,109,0.49,0.1971,5.969,6.686
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,3.04953e-09,9.90995e-13,7.054,0.01902,0.1496,7.82406e-07,true,109,0.4908,0.1801,5.96,6.695
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.55462e-09,8.30165e-13,6.762,0.01856,0.2011,3.8137e-07,true,48,0.2201,0.1111,5.451,5.799
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.55481e-09,8.30228e-13,6.652,0.01857,0.1881,3.81369e-07,true,48,0.2238,0.1301,5.323,5.694
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.97701e-09,9.67429e-13,8.333,0.01881,0.2039,4.18482e-07,true,102,0.479,0.1905,7.225,7.961
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.97701e-09,9.67429e-13,8.496,0.01904,0.2327,4.18482e-07,true,102,0.4999,0.1816,7.367,8.122
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.66298e-09,8.65381e-13,8.074,0.01933,0.1577,3.84635e-07,true,46,0.2027,0.1225,6.72,7.062
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.66286e-09,8.65339e-13,8.014,0.0188,0.2343,3.84635e-07,true,46,0.2064,0.1238,6.677,7.024
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,3.04953e-09,9.90995e-13,7.534,0.01877,0.1636,7.82406e-07,true,109,0.497,0.182,6.469,7.178
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,3.04953e-09,9.90995e-13,7.535,0.01897,0.1429,7.82406e-07,true,109,0.4914,0.1737,6.452,7.183
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.55462e-09,8.30165e-13,7.095,0.01878,0.1408,3.8137e-07,true,48,0.2245,0.1114,5.796,6.149
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.55462e-09,8.30165e-13,7.063,0.01898,0.2228,3.8137e-07,true,48,0.2251,0.1124,5.735,6.09
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.97701e-09,9.67429e-13,8.521,0.01902,0.1373,4.18482e-07,true,102,0.4907,0.1844,7.433,8.149
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.97701e-09,9.67429e-13,8.755,0.01794,0.2265,4.18482e-07,true,102,0.4992,0.1889,7.65,8.367
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.66315e-09,8.65434e-13,8.527,0.01874,0.1474,3.84635e-07,true,46,0.2062,0.1288,7.157,7.509
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.66298e-09,8.65381e-13,8.46,0.01932,0.222,3.84635e-07,true,46,0.2105,0.1253,7.091,7.444
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,3.04953e-09,9.90995e-13,7.543,0.01895,0.1703,7.82406e-07,true,109,0.5085,0.1884,6.469,7.197
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,3.04953e-09,9.90995e-13,7.253,0.01894,0.2044,7.82406e-07,true,109,0.4903,0.1789,6.184,6.883
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.55462e-09,8.30165e-13,7.673,0.01753,0.2179,3.8137e-07,true,48,0.2275,0.1269,6.28,6.712
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.55462e-09,8.30165e-13,7.336,0.01946,0.2103,3.8137e-07,true,48,0.2209,0.1255,6.009,6.372
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.97701e-09,9.67429e-13,10.13,0.01877,0.1907,4.18482e-07,true,102,0.4846,0.1784,9.05,9.742
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.97701e-09,9.67429e-13,10.08,0.01797,0.1533,4.18482e-07,true,102,0.4941,0.188,8.982,9.694
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.66286e-09,8.65339e-13,10.52,0.01869,0.1383,3.84635e-07,true,46,0.2046,0.1227,9.163,9.508
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.66315e-09,8.65434e-13,10.44,0.01861,0.2112,3.84635e-07,true,46,0.206,0.1097,9.07,9.402


==> plots/horeka/gmres_poly_results_w_RACE/31_Aug_2022/ML_Geer.txt <==
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.195452,24.5103,0.0501303,39.57,1.465e-05,0.428,0.915996,false,200,0.9033,1.99,35.99,38.93
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.195452,24.5103,0.0501303,40.1,1.432e-05,0.4422,0.915996,false,200,0.9036,1.942,36.58,39.47
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.658087,0.335529,0.000686248,80.75,1.56e-05,0.4961,0.372257,false,200,0.9035,1.922,76.4,79.27
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.658087,0.335529,0.000686248,83.53,1.567e-05,0.4496,0.372257,false,200,0.9002,1.898,79.21,82.06
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.195452,24.5103,0.0501303,35.54,1.571e-05,0.4637,0.915996,false,200,0.9048,1.971,31.98,34.9
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.195452,24.5103,0.0501303,35.8,1.564e-05,0.4554,0.915996,false,200,0.9174,1.952,32.25,35.16
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.658087,0.335529,0.000686248,73.11,1.596e-05,0.467,0.372257,false,200,0.9046,1.936,68.74,71.62
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.658087,0.335529,0.000686248,73.87,1.438e-05,0.485,0.372257,false,200,0.9094,1.957,69.46,72.37
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.195452,24.5103,0.0501303,34.45,1.596e-05,0.5092,0.915996,false,200,0.9165,1.96,30.89,33.81
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.195452,24.5103,0.0501303,34.2,1.585e-05,0.4813,0.915996,false,200,0.9079,1.956,30.66,33.57
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.658087,0.335529,0.000686248,70.24,1.649e-05,0.4822,0.372257,false,200,0.9024,1.941,65.86,68.74
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.658087,0.335529,0.000686248,69.99,1.772e-05,0.4773,0.372257,false,200,0.9304,1.925,65.6,68.5
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.195452,24.5103,0.0501303,38.66,1.474e-05,0.5159,0.915996,false,200,0.9105,1.922,35.12,38.04
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.195452,24.5103,0.0501303,38.76,1.543e-05,0.5261,0.915996,false,200,0.924,1.972,35.17,38.12
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.658087,0.335529,0.000686248,78.59,1.546e-05,0.5436,0.372257,false,200,0.9365,1.946,74.17,77.1
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.658087,0.335529,0.000686248,78.31,1.468e-05,0.5201,0.372257,false,200,0.9,1.935,73.94,76.82
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.195452,24.5103,0.0501303,40.67,1.505e-05,0.5898,0.915996,false,200,0.9135,1.946,37.14,40.04
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.195452,24.5103,0.0501303,40.69,1.496e-05,0.5425,0.915996,false,200,0.9258,1.955,37.13,40.06
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.658087,0.335529,0.000686248,82.48,1.56e-05,0.5392,0.372257,false,200,0.932,1.965,78.03,80.99
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.658087,0.335529,0.000686248,82.81,1.483e-05,0.5527,0.372257,false,200,0.9374,1.963,78.37,81.32
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.195452,24.5103,0.0501303,39.68,1.647e-05,0.5368,0.915996,false,200,0.9171,1.968,36.12,39.05
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.195452,24.5103,0.0501303,39.66,1.502e-05,0.5365,0.915996,false,200,0.9161,1.959,36.11,39.03
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.658087,0.335529,0.000686248,82.04,1.636e-05,0.5354,0.372257,false,200,0.9225,1.937,77.64,80.54
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.658087,0.335529,0.000686248,82.4,1.654e-05,0.5379,0.372257,false,200,0.9438,1.926,77.99,80.91
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.984464,3.68439,0.00753557,45.39,0.005991,0.4344,0.0220168,false,200,0.9146,1.938,41.81,44.75
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.984464,3.68439,0.00753557,45.22,0.006138,0.4363,0.0220168,false,200,0.9306,1.926,41.6,44.57
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.09396e-09,2.23745e-12,99.2,0.006071,0.432,6.67687e-13,false,200,0.777,2.188,94.6,97.66
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.09216e-09,2.23376e-12,99.98,0.006157,0.446,6.76179e-13,false,200,0.7618,2.181,95.4,98.44
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.984464,3.68439,0.00753557,40.98,0.006186,0.463,0.0220168,false,200,0.9149,1.924,37.45,40.33
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.984464,3.68439,0.00753557,41.24,0.006002,0.4629,0.0220168,false,200,0.9262,1.935,37.68,40.59
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.09002e-09,2.22939e-12,92.35,0.006103,0.4627,6.67905e-13,false,200,0.7707,2.209,87.74,90.82
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.09313e-09,2.23574e-12,92.09,0.006251,0.4627,6.62912e-13,false,200,0.7625,2.22,87.47,90.55
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.984464,3.68439,0.00753557,40.19,0.006132,0.4706,0.0220168,false,200,0.9146,1.95,36.62,39.53
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.984464,3.68439,0.00753557,40.11,0.006162,0.4666,0.0220168,false,200,0.9097,1.949,36.54,39.44
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.09396e-09,2.23745e-12,90.16,0.006257,0.4665,6.67687e-13,false,200,0.7751,2.231,85.52,88.62
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.09239e-09,2.23423e-12,90.56,0.006365,0.4711,6.45409e-13,false,200,0.7547,2.208,85.95,89.01
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.984464,3.68439,0.00753557,45.67,0.006265,0.508,0.0220168,false,200,0.9142,1.956,42.09,45.01
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.984464,3.68439,0.00753557,45.42,0.005953,0.5151,0.0220168,false,200,0.9115,1.936,41.86,44.75
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.09228e-09,2.23402e-12,101,0.006173,0.5124,6.64357e-13,false,200,0.7896,2.158,96.46,99.51
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.08965e-09,2.22862e-12,101.6,0.006078,0.5107,6.72147e-13,false,200,0.7667,2.182,96.98,100
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.984464,3.68439,0.00753557,47.71,0.006261,0.5269,0.0220168,false,200,0.9203,1.936,44.15,47.06
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.984464,3.68439,0.00753557,47.66,0.006479,0.5298,0.0220168,false,200,0.9335,1.944,44.06,47
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.09396e-09,2.23745e-12,106.8,0.006342,0.525,6.67687e-13,false,200,0.7589,2.186,102.2,105.2
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.09043e-09,2.23022e-12,107.1,0.006248,0.5281,6.69537e-13,false,200,0.7657,2.221,102.5,105.6
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.984464,3.68439,0.00753557,46.86,0.006146,0.5453,0.0220168,false,200,0.916,1.945,43.3,46.2
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.984464,3.68439,0.00753557,46.98,0.006258,0.5592,0.0220168,false,200,0.9226,1.961,43.32,46.31
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.09259e-09,2.23465e-12,105.2,0.006124,0.5421,6.7306e-13,false,200,0.7829,2.227,100.5,103.6
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.09002e-09,2.22939e-12,105.1,0.006136,0.5451,6.67905e-13,false,200,0.7649,2.255,100.4,103.6
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.986107,3.80819,0.00778878,105.8,2.324,0.4466,0.0234055,false,200,0.8876,1.902,102,104.8
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.986109,3.80796,0.0077883,105.4,2.326,0.4193,0.0234026,false,200,0.8921,1.927,101.6,104.4
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.08176e-09,2.21249e-12,256,2.326,0.4167,2.21245e-13,false,200,0.7602,2.314,250.7,253.9
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.08108e-09,2.2111e-12,254.3,2.321,0.4954,2.23213e-13,false,200,0.7465,2.291,249.1,252.2
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.96826,7.81141,0.0159765,73.02,2.326,0.4732,0.0462812,false,200,0.8939,1.883,69.26,72.08
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.96826,7.81141,0.0159765,72.77,2.326,0.4617,0.0462812,false,200,0.9003,1.885,68.99,71.82
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.15103e-09,2.35416e-12,154.7,2.323,0.4741,2.29417e-12,false,200,0.8098,2.048,149.7,152.6
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.15346e-09,2.35915e-12,154.5,2.326,0.4719,2.36957e-12,false,200,0.8044,2.007,149.6,152.4
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.253733,287.033,0.587061,76.15,2.323,0.513,0.864981,false,200,0.8886,1.902,72.37,75.21
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.253733,287.033,0.587061,75.63,2.329,0.5198,0.864981,false,200,0.8961,1.885,71.86,74.69
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999996,0.00128556,2.62933e-06,151.4,2.325,0.5217,6.73363e-06,false,200,0.9008,1.904,146.4,149.3
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999996,0.00134843,2.75791e-06,153.6,2.326,0.5156,6.6668e-06,false,200,0.9049,1.903,148.7,151.5
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.298187,255.69,0.522956,78.04,2.326,0.5437,0.836538,false,200,0.9004,1.903,74.24,77.09
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.298187,255.69,0.522956,77.48,2.324,0.5522,0.836538,false,200,0.9153,1.886,73.7,76.54
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999313,0.746184,0.00152615,155.5,2.327,0.5397,0.00160265,false,200,0.8969,1.91,150.5,153.4
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.998599,1.00734,0.00206029,155.6,2.326,0.5377,0.00241061,false,200,0.8914,1.886,150.7,153.5
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.950682,8.34654,0.0170709,92.88,0.06767,0.5256,0.0646537,false,200,0.9229,1.944,89.08,92
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.950682,8.34654,0.0170709,92.75,0.06644,0.5235,0.0646537,false,200,0.927,1.969,88.93,91.87
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.11087e-09,4.3173e-12,179,0.06627,0.5214,2.151e-11,false,200,0.9296,1.973,174.1,177
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.11007e-09,4.31567e-12,179.5,0.067,0.5993,2.15043e-11,false,200,0.9268,1.951,174.6,177.5
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.960003,7.18447,0.0146942,108.5,0.06664,0.5624,0.0530202,false,200,0.9273,1.957,104.6,107.5
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.960003,7.18447,0.0146942,108.5,0.06731,0.573,0.0530202,false,200,0.9219,1.959,104.7,107.6
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.13122e-09,2.31366e-12,227.6,0.06687,0.5486,2.5933e-12,false,200,0.8304,2.091,222.6,225.6
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.12967e-09,2.31048e-12,228.6,0.06694,0.5544,2.57869e-12,false,200,0.8503,2.122,223.5,226.6
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.950682,8.34653,0.0170709,91.78,0.0666,0.6179,0.0646537,false,200,0.9066,1.926,87.97,90.85
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.950682,8.34654,0.0170709,92.51,0.06658,0.6053,0.0646537,false,200,0.926,1.95,88.65,91.57
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.11224e-09,4.32009e-12,181.3,0.06693,0.6082,2.15057e-11,false,200,0.9351,1.949,176.3,179.2
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.11099e-09,4.31755e-12,181.4,0.06718,0.6062,2.15101e-11,false,200,0.9126,1.956,176.4,179.3
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.960003,7.18448,0.0146942,126.1,0.06725,0.6355,0.0530202,false,200,0.924,1.965,122.1,125
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.960003,7.18447,0.0146942,126.1,0.06719,0.6332,0.0530202,false,200,0.9395,1.955,122,125
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.13003e-09,2.31122e-12,268.3,0.06667,0.6098,2.59334e-12,false,200,0.852,2.075,262.9,266
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.12746e-09,2.30596e-12,268.9,0.06688,0.638,2.5916e-12,false,200,0.8235,2.066,263.5,266.5
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.950682,8.34654,0.0170709,95.61,0.06571,0.6291,0.0646537,false,200,0.9154,1.928,91.78,94.67
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.951984,8.17261,0.0167152,96.94,0.06887,0.6699,0.0630259,false,200,0.9064,1.923,93.11,95.98
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.11007e-09,4.31567e-12,188.2,0.06719,0.6143,2.15043e-11,false,200,0.9079,1.938,183.2,186.1
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.05901e-09,4.21124e-12,190.5,0.06673,0.6479,2.10295e-11,false,200,0.9462,1.945,185.4,188.3
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.960003,7.18447,0.0146942,123.1,0.06691,0.6253,0.0530202,false,200,0.9381,1.949,119.1,122
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.963673,6.76576,0.0138378,150.6,0.06456,0.8846,0.0484429,false,200,0.9161,1.939,146.6,149.5
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.12967e-09,2.31048e-12,262.3,0.06778,0.622,2.57869e-12,false,200,0.8236,2.086,256.9,259.9
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.063e-09,2.17413e-12,323,0.0648,0.896,2.23217e-12,false,200,0.8335,2.088,317.6,320.6
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.950682,8.34654,0.0170709,93.41,0.0668,0.6346,0.0646537,false,200,0.8949,1.922,89.6,92.46
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.95072,8.33455,0.0170464,115.8,0.0646,0.8824,0.064597,false,200,0.9354,1.921,112,114.9
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.11007e-09,4.31567e-12,186.2,0.06682,0.6353,2.15043e-11,false,200,0.9169,1.93,181.1,184
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.03915e-09,2.12534e-12,255.5,0.06464,0.8896,1.71619e-12,false,200,0.7936,2.113,250.4,253.4
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.960003,7.18448,0.0146942,122.7,0.06698,0.6316,0.0530202,false,200,0.9346,1.949,118.7,121.6
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.952342,8.13057,0.0166292,213.1,0.06244,2.566,0.0625584,false,200,0.926,1.92,209,211.9
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.12631e-09,2.30361e-12,263.8,0.06621,0.6522,2.57925e-12,false,200,0.8537,2.069,258.4,261.4
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,5.04838e-09,1.03253e-11,423.3,0.06171,2.581,2.59604e-11,false,200,0.936,1.928,417.6,420.5


==> plots/horeka/gmres_poly_results_w_RACE/31_Aug_2022/Transport.txt <==
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.26757e-12,5.16996e-11,12.61,1.623e-05,0.2064,4.60785e-07,false,200,0.959,0.5162,10.74,12.26
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.26757e-12,5.16996e-11,12.75,1.748e-05,0.2306,4.60785e-07,false,200,0.9626,0.5018,10.89,12.4
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.58398e-14,6.46048e-13,7.378,1.642e-05,0.213,6.66828e-10,true,54,0.2441,0.1916,5.961,6.417
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.58398e-14,6.46048e-13,7.457,1.715e-05,0.1708,6.66828e-10,true,54,0.2437,0.2024,6.027,6.493
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.26757e-12,5.16996e-11,12.04,1.526e-05,0.1945,4.60785e-07,false,200,0.9884,0.509,10.13,11.68
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.26757e-12,5.16996e-11,11.76,1.657e-05,0.1924,4.60785e-07,false,200,0.9829,0.5136,9.858,11.4
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.58398e-14,6.46047e-13,6.684,1.617e-05,0.2095,6.66827e-10,true,54,0.2455,0.194,5.251,5.71
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.58398e-14,6.46047e-13,6.744,1.683e-05,0.2645,6.66827e-10,true,54,0.2421,0.2004,5.331,5.793
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.26757e-12,5.16996e-11,11.39,1.583e-05,0.2026,4.60785e-07,false,200,0.971,0.5417,9.47,11.03
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.26757e-12,5.16996e-11,11.19,1.59e-05,0.1873,4.60785e-07,false,200,0.9912,0.5224,9.259,10.83
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.58398e-14,6.46048e-13,6.555,1.534e-05,0.2079,6.66828e-10,true,54,0.2432,0.2069,5.118,5.588
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.58398e-14,6.46048e-13,6.611,1.484e-05,0.2301,6.66828e-10,true,54,0.2522,0.2139,5.179,5.665
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.26757e-12,5.16996e-11,10.54,1.493e-05,0.2047,4.60785e-07,false,200,0.9776,0.5229,8.642,10.19
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.26757e-12,5.16996e-11,10.87,1.618e-05,0.1937,4.60785e-07,false,200,0.9787,0.5364,8.958,10.52
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.58398e-14,6.46048e-13,6.303,1.477e-05,0.2343,6.66828e-10,true,54,0.2443,0.1942,4.88,5.338
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.58398e-14,6.46047e-13,6.353,1.617e-05,0.21,6.66827e-10,true,54,0.2594,0.2002,4.916,5.396
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.26757e-12,5.16996e-11,10.84,1.567e-05,0.1705,4.60785e-07,false,200,1.02,0.5315,8.885,10.48
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.26757e-12,5.16996e-11,10.82,1.552e-05,0.2831,4.60785e-07,false,200,0.9952,0.5519,8.866,10.46
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.58398e-14,6.46048e-13,6.322,1.529e-05,0.1999,6.66826e-10,true,54,0.2508,0.1939,4.906,5.37
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.58398e-14,6.46047e-13,6.362,1.396e-05,0.1766,6.66827e-10,true,54,0.2518,0.2092,4.892,5.397
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.26757e-12,5.16996e-11,10.99,1.524e-05,0.2063,4.60785e-07,false,200,0.9625,0.5315,9.09,10.63
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.26757e-12,5.16996e-11,11.09,1.442e-05,0.1969,4.60785e-07,false,200,0.9747,0.5394,9.164,10.73
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.58398e-14,6.46048e-13,6.376,1.527e-05,0.2338,6.66828e-10,true,54,0.2478,0.2152,4.915,5.398
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.58398e-14,6.46047e-13,6.397,1.474e-05,0.173,6.66827e-10,true,54,0.2496,0.1916,4.928,5.436
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.24792e-14,9.16844e-13,7.793,0.003628,0.181,4.07915e-09,true,104,0.49,0.3154,6.596,7.432
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.24792e-14,9.16843e-13,7.788,0.003521,0.1563,4.07914e-09,true,104,0.4906,0.2983,6.554,7.422
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.82462e-14,7.44195e-13,6.028,0.003528,0.2018,5.03004e-10,true,38,0.1471,0.1348,4.728,5.026
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.82462e-14,7.44195e-13,6.058,0.003531,0.2079,5.03004e-10,true,38,0.1411,0.1423,4.749,5.048
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.24792e-14,9.16844e-13,7.256,0.003638,0.1807,4.07914e-09,true,104,0.4895,0.3144,6.05,6.885
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.24792e-14,9.16844e-13,7.324,0.003581,0.1744,4.07915e-09,true,104,0.4944,0.3134,6.101,6.944
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.82827e-14,7.45684e-13,5.544,0.00349,0.1966,5.03004e-10,true,38,0.1413,0.1352,4.254,4.546
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.82828e-14,7.45687e-13,5.525,0.00353,0.2098,5.03004e-10,true,38,0.1412,0.1353,4.244,4.536
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.24792e-14,9.16844e-13,7.151,0.003661,0.1814,4.07915e-09,true,104,0.4824,0.3065,5.94,6.787
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.24792e-14,9.16843e-13,7.056,0.003622,0.1756,4.07914e-09,true,104,0.4975,0.3116,5.841,6.68
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.82462e-14,7.44195e-13,5.501,0.003722,0.1744,5.03004e-10,true,38,0.1424,0.1412,4.188,4.487
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.82828e-14,7.45687e-13,5.509,0.003482,0.2652,5.03004e-10,true,38,0.1415,0.1315,4.214,4.502
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.24792e-14,9.16844e-13,7.07,0.003527,0.2764,4.07914e-09,true,104,0.4896,0.3167,5.859,6.696
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.24792e-14,9.16845e-13,6.957,0.003524,0.2155,4.07915e-09,true,104,0.4819,0.307,5.762,6.585
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.82461e-14,7.4419e-13,5.49,0.003593,0.1823,5.03006e-10,true,38,0.1407,0.1407,4.205,4.502
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.82461e-14,7.4419e-13,5.47,0.003904,0.2661,5.03006e-10,true,38,0.1404,0.1422,4.161,4.459
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.24792e-14,9.16844e-13,7.07,0.003571,0.2082,4.07914e-09,true,104,0.4832,0.325,5.854,6.693
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.24792e-14,9.16844e-13,6.96,0.003574,0.1776,4.07914e-09,true,104,0.4808,0.3061,5.77,6.588
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.82828e-14,7.45687e-13,5.493,0.003824,0.1759,5.03004e-10,true,38,0.1421,0.1456,4.182,4.486
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.82827e-14,7.45684e-13,5.467,0.003607,0.1836,5.03004e-10,true,38,0.1395,0.14,4.147,4.442
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.24792e-14,9.16844e-13,7.068,0.003722,0.2236,4.07914e-09,true,104,0.4866,0.309,5.87,6.697
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.24792e-14,9.16844e-13,7.131,0.003801,0.2274,4.07914e-09,true,104,0.4918,0.3104,5.932,6.765
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.82828e-14,7.45687e-13,5.482,0.003969,0.2253,5.03004e-10,true,38,0.1427,0.1347,4.17,4.462
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.82828e-14,7.45687e-13,5.507,0.003575,0.1986,5.03004e-10,true,38,0.142,0.1488,4.195,4.506
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0771473,8.31827e-06,0.000339272,33.99,0.4662,0.1944,0.990762,false,200,1.007,0.5162,31.97,33.55
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0771473,8.31827e-06,0.000339272,33.55,0.4668,0.1961,0.990762,false,200,0.9793,0.5127,31.55,33.09
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.01662e-14,4.14642e-13,28.93,0.4652,0.2012,3.24795e-10,true,82,0.3492,0.2494,27.11,27.73
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.39733e-14,9.77783e-13,28.71,0.4652,0.1695,1.19518e-09,true,81,0.333,0.2652,26.9,27.53
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0771857,8.30424e-06,0.0003387,27.06,0.4654,0.1951,0.990755,false,200,0.9567,0.5029,25.03,26.6
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0771857,8.30424e-06,0.0003387,26.54,0.4647,0.1741,0.990755,false,200,0.9615,0.5138,24.56,26.08
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.104688,3.59288e-06,0.00014654,52.31,0.465,0.2431,0.978771,false,200,0.9636,0.5376,49.59,51.14
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.104688,3.59288e-06,0.00014654,51.93,0.465,0.1865,0.978771,false,200,0.956,0.5294,49.22,50.76
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0771063,8.33105e-06,0.000339793,26.71,0.4648,0.1872,0.990776,false,200,0.9619,0.5318,24.72,26.26
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0771063,8.33105e-06,0.000339793,26.59,0.4656,0.1817,0.990776,false,200,0.984,0.5202,24.59,26.14
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.105228,3.56768e-06,0.000145512,50.66,0.4657,0.3228,0.978477,false,200,0.9832,0.5304,47.91,49.47
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.105228,3.56768e-06,0.000145512,51.28,0.4673,0.2349,0.978477,false,200,0.9766,0.5267,48.54,50.09
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0770753,8.34225e-06,0.00034025,27.23,0.466,0.2033,0.990785,false,200,0.9743,0.5167,25.24,26.78
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0770753,8.34225e-06,0.00034025,27.37,0.4666,0.2639,0.990785,false,200,0.9733,0.5106,25.38,26.92
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.12946,8.86963e-06,0.00036176,54.86,0.4658,0.241,0.957555,false,200,0.9767,0.5397,52.11,53.68
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.167517,5.52167e-05,0.00225209,54.75,0.4652,0.2428,0.906961,false,200,0.9792,0.517,52.03,53.58
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.31691e-14,9.44982e-13,15.14,0.02674,0.2361,3.97433e-09,true,104,0.499,0.3275,13.81,14.69
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.12108e-14,8.6511e-13,14.94,0.02529,0.3002,3.75884e-09,true,104,0.4936,0.3145,13.66,14.5
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.32716e-14,9.49162e-13,10.82,0.02607,0.2506,6.09354e-10,true,36,0.13,0.145,9.406,9.696
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.32554e-14,9.48503e-13,10.83,0.02658,0.2054,6.09357e-10,true,36,0.1268,0.1447,9.399,9.686
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.95669e-14,7.98062e-13,17.67,0.02673,0.285,1.82931e-09,true,102,0.4985,0.3149,16.35,17.2
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.85931e-14,7.58343e-13,17.5,0.02673,0.2812,1.69494e-09,true,102,0.4993,0.315,16.12,17.03
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.08126e-14,8.48871e-13,12.54,0.02612,0.2004,5.6944e-10,true,35,0.1228,0.1483,11.05,11.33
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.07842e-14,8.47712e-13,12.37,0.02624,0.208,5.69678e-10,true,35,0.1222,0.1357,10.91,11.19
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.12108e-14,8.6511e-13,12.41,0.02627,0.2055,3.75884e-09,true,104,0.4903,0.3264,11.09,11.95
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.17572e-14,8.87399e-13,12.33,0.02656,0.1984,3.76855e-09,true,104,0.4881,0.3068,11.07,11.9
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.32552e-14,9.48494e-13,9.067,0.02645,0.2683,6.09352e-10,true,36,0.1264,0.1469,7.629,7.917
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.32808e-14,9.4954e-13,9.275,0.02642,0.2317,6.09354e-10,true,36,0.127,0.139,7.83,8.111
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.37735e-14,9.69633e-13,15.26,0.02547,0.2108,1.72448e-09,true,101,0.4924,0.3218,13.94,14.79
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.33832e-14,9.53717e-13,15.34,0.02651,0.2007,1.65438e-09,true,101,0.4807,0.3207,14.03,14.86
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.07397e-14,8.45896e-13,11.26,0.0269,0.2333,5.69487e-10,true,35,0.1285,0.1463,9.767,10.06
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.07396e-14,8.45894e-13,11.24,0.02587,0.2198,5.69488e-10,true,35,0.1202,0.1313,9.77,10.04
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.31831e-14,9.45555e-13,12.84,0.02583,0.274,3.97601e-09,true,104,0.4971,0.3246,11.54,12.39
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.31594e-14,9.44587e-13,12.67,0.02705,0.2494,3.97692e-09,true,104,0.4884,0.3216,11.38,12.23
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.32552e-14,9.48494e-13,9.358,0.02646,0.2144,6.09352e-10,true,36,0.127,0.1326,7.941,8.215
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.32552e-14,9.48494e-13,9.371,0.0258,0.2887,6.09352e-10,true,36,0.1245,0.1388,7.951,8.23
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.33832e-14,9.53717e-13,19.18,0.0262,0.3103,1.65438e-09,true,101,0.4959,0.317,17.83,18.67
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.01951e-14,8.23683e-13,19.23,0.02611,0.2811,1.85324e-09,true,102,0.4811,0.3012,17.92,18.73
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.08126e-14,8.48871e-13,14.39,0.02587,0.2286,5.6944e-10,true,35,0.1246,0.1441,12.84,13.12
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.07396e-14,8.45894e-13,14.4,0.02687,0.2318,5.69488e-10,true,35,0.1228,0.136,12.87,13.14
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.96993e-14,8.03464e-13,15.24,0.02646,0.2599,3.51839e-09,true,104,0.4905,0.3242,13.94,14.79
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.12108e-14,8.6511e-13,15.35,0.0266,0.2966,3.75884e-09,true,104,0.4845,0.3312,14.04,14.89
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.32554e-14,9.48503e-13,11.34,0.02584,0.2604,6.09357e-10,true,36,0.1283,0.1278,9.891,10.16
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.32716e-14,9.49162e-13,11.41,0.02635,0.2543,6.09354e-10,true,36,0.1308,0.1497,9.936,10.23
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.04816e-14,8.35372e-13,28.58,0.0263,0.2464,1.94837e-09,true,102,0.4986,0.3247,27.16,28.02
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.14653e-14,8.75492e-13,32.93,0.02659,0.3594,2.24763e-09,true,108,0.501,0.3365,31.48,32.35
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.07396e-14,8.45894e-13,20.91,0.02609,0.2382,5.69488e-10,true,35,0.1212,0.1285,19.26,19.53
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,9.54284e-15,3.89218e-13,25.59,0.02671,0.2825,2.55664e-10,true,39,0.1515,0.1531,23.87,24.19


==> plots/horeka/gmres_poly_results_w_RACE/31_Aug_2022/af_shell10.txt <==
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.632144,0.340316,2.1636e-05,20.65,1.407e-05,0.3127,0.774239,false,200,0.9308,0.975,18.26,20.21
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.632144,0.340316,2.1636e-05,20.7,1.544e-05,0.2677,0.774239,false,200,0.9323,0.9702,18.31,20.26
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.646756,0.00466943,2.96865e-07,40.75,1.951e-05,0.32,0.699161,false,200,0.9021,0.9922,37.71,39.65
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.646756,0.00466943,2.96865e-07,40.01,1.424e-05,0.3462,0.699161,false,200,0.9072,0.9708,36.98,38.9
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.632144,0.340316,2.1636e-05,17.81,1.846e-05,0.4058,0.774239,false,200,0.9363,0.9641,15.41,17.37
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.632144,0.340316,2.1636e-05,17.82,1.848e-05,0.3336,0.774239,false,200,0.9118,0.994,15.43,17.39
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.646756,0.00466943,2.96865e-07,34.41,1.826e-05,0.3137,0.699161,false,200,0.9033,0.9773,31.37,33.3
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.646756,0.00466943,2.96865e-07,34.87,1.881e-05,0.3548,0.699161,false,200,0.9106,0.9919,31.77,33.75
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.632144,0.340316,2.1636e-05,16.71,1.568e-05,0.285,0.774239,false,200,0.9245,0.9795,14.32,16.27
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.632144,0.340316,2.1636e-05,16.49,1.506e-05,0.2796,0.774239,false,200,0.9362,1.006,14.06,16.06
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.646756,0.00466943,2.96865e-07,32.33,1.383e-05,0.2975,0.699161,false,200,0.9089,0.9888,29.28,31.22
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.646756,0.00466943,2.96865e-07,31.36,1.54e-05,0.2894,0.699161,false,200,0.913,0.9804,28.31,30.25
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.632144,0.340316,2.1636e-05,16.08,1.505e-05,0.2883,0.774239,false,200,0.9236,0.9933,13.66,15.64
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.632144,0.340316,2.1636e-05,16.08,1.579e-05,0.3261,0.774239,false,200,0.9055,0.9893,13.67,15.65
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.646756,0.00466943,2.96865e-07,31.06,1.479e-05,0.3203,0.699161,false,200,0.9079,0.9863,28.01,29.95
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.646756,0.00466943,2.96865e-07,31.3,1.609e-05,0.3416,0.699161,false,200,0.9217,0.9834,28.22,30.17
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.632144,0.340316,2.1636e-05,15.75,1.843e-05,0.3176,0.774239,false,200,0.9563,1.002,13.31,15.31
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.632144,0.340316,2.1636e-05,15.6,1.496e-05,0.2884,0.774239,false,200,0.9144,0.9844,13.23,15.18
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.646756,0.00466943,2.96865e-07,30.67,1.751e-05,0.3015,0.699161,false,200,0.9102,0.9698,27.64,29.57
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.646756,0.00466943,2.96865e-07,30.47,1.518e-05,0.3005,0.699161,false,200,0.9004,0.9834,27.42,29.35
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.632144,0.340316,2.1636e-05,15.57,1.992e-05,0.3808,0.774239,false,200,0.9525,0.9994,13.12,15.14
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.632144,0.340316,2.1636e-05,15.54,1.455e-05,0.3414,0.774239,false,200,0.9292,1,13.09,15.1
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.646756,0.00466943,2.96865e-07,29.97,1.751e-05,0.3705,0.699161,false,200,0.9205,1.005,26.91,28.88
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.646756,0.00466943,2.96865e-07,29.89,1.485e-05,0.327,0.699161,false,200,0.9214,1.018,26.8,28.78
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643052,0.00494784,3.14565e-07,23.51,0.004447,0.294,0.734528,false,200,0.9306,0.9856,21.1,23.06
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643052,0.00494784,3.14565e-07,23.72,0.004415,0.2669,0.734528,false,200,0.9255,0.9903,21.3,23.26
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.666552,0.00362625,2.30544e-07,45.21,0.004499,0.3158,0.642606,false,200,0.9281,0.9905,42.08,44.07
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.666552,0.00362625,2.30544e-07,45.13,0.004515,0.2757,0.642606,false,200,0.9222,0.9749,42.05,43.99
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643052,0.00494784,3.14565e-07,20.96,0.004434,0.2876,0.734528,false,200,0.953,0.997,18.48,20.51
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643052,0.00494784,3.14565e-07,21.14,0.004412,0.3246,0.734528,false,200,0.9261,1.001,18.71,20.68
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.666552,0.00362625,2.30544e-07,41.58,0.004529,0.2854,0.642606,false,200,0.9014,0.986,38.52,40.45
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.666552,0.00362625,2.30544e-07,42.4,0.004749,0.2767,0.642606,false,200,0.9211,0.9878,39.21,41.23
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643052,0.00494784,3.14565e-07,19.81,0.00456,0.2824,0.734528,false,200,0.9083,1,17.39,19.35
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643052,0.00494784,3.14565e-07,20.09,0.004448,0.3016,0.734528,false,200,0.9079,0.9669,17.68,19.65
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.666552,0.00362625,2.30544e-07,39.43,0.004406,0.2688,0.642606,false,200,0.9357,0.9789,36.29,38.29
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.666552,0.00362625,2.30544e-07,39.07,0.004618,0.2878,0.642606,false,200,0.9096,0.978,35.99,37.93
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643052,0.00494784,3.14565e-07,19.73,0.004327,0.2934,0.734528,false,200,0.9248,0.9941,17.31,19.28
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643052,0.00494784,3.14565e-07,19.54,0.00459,0.2812,0.734528,false,200,0.9227,0.9834,17.13,19.09
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.666552,0.00362625,2.30544e-07,38.08,0.004472,0.3109,0.642606,false,200,0.9227,0.9809,34.99,36.94
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.666552,0.00362625,2.30544e-07,38.01,0.004493,0.3252,0.642606,false,200,0.9107,1.004,34.91,36.87
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643052,0.00494784,3.14565e-07,19.35,0.004585,0.3641,0.734528,false,200,0.957,0.9965,16.9,18.9
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643052,0.00494784,3.14565e-07,19.43,0.004562,0.3259,0.734528,false,200,0.9174,0.9971,16.99,18.98
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.666552,0.00362625,2.30544e-07,37.63,0.004327,0.334,0.642606,false,200,0.9313,0.9876,34.52,36.49
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.666552,0.00362625,2.30544e-07,37.64,0.004625,0.3039,0.642606,false,200,0.9276,0.9926,34.49,36.47
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643052,0.00494784,3.14565e-07,19.37,0.004623,0.3593,0.734528,false,200,0.9442,0.9945,16.87,18.9
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643052,0.00494784,3.14565e-07,19.41,0.004682,0.3279,0.734528,false,200,0.9223,1.01,16.93,18.95
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.666552,0.00362625,2.30544e-07,38.03,0.004615,0.3737,0.642606,false,200,0.8986,0.9857,34.96,36.89
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.666552,0.00362625,2.30544e-07,37.99,0.004418,0.365,0.642606,false,200,0.9052,0.9834,34.91,36.84
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.64213,0.00520887,3.31161e-07,61.44,1.064,0.2755,0.744471,false,200,0.8894,0.9607,58.92,60.82
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.64213,0.00520887,3.31161e-07,61.83,1.063,0.2935,0.744471,false,200,0.9002,0.9738,59.29,61.21
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.659033,0.00393778,2.50349e-07,122.8,1.066,0.3251,0.673919,false,200,0.8979,0.9685,119.4,121.3
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.659033,0.00393778,2.50349e-07,121.2,1.066,0.2397,0.673919,false,200,0.8917,0.9761,117.8,119.7
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.642182,0.00518662,3.29746e-07,40.67,1.063,0.281,0.743828,false,200,0.9029,0.9627,38.14,40.05
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.642182,0.00518662,3.29746e-07,40.6,1.065,0.2911,0.743828,false,200,0.9102,0.99,37.99,39.97
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.659112,0.00392689,2.49657e-07,80.2,1.066,0.2551,0.673177,false,200,0.9101,0.9796,76.77,78.7
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.659112,0.00392689,2.49657e-07,81.91,1.065,0.3122,0.673177,false,200,0.8986,0.9735,78.47,80.38
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.642191,0.00518,3.29325e-07,36.17,1.065,0.2806,0.743687,false,200,0.9364,0.9938,33.49,35.53
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.642191,0.00518,3.29325e-07,35.57,1.067,0.3377,0.743687,false,200,0.9044,0.9712,33.02,34.94
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.659066,0.00392524,2.49552e-07,71.74,1.064,0.3283,0.673069,false,200,0.9116,0.9774,68.32,70.26
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.659066,0.00392524,2.49552e-07,70.62,1.064,0.3028,0.673069,false,200,0.9029,0.9794,67.19,69.12
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.642242,0.00516892,3.2862e-07,34.69,1.071,0.3261,0.743529,false,200,0.9192,0.9732,32.07,34.06
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.642242,0.00516892,3.2862e-07,34.59,1.064,0.323,0.743529,false,200,0.9203,0.9853,31.99,33.96
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.659112,0.00392252,2.49379e-07,70.93,1.065,0.3195,0.67281,false,200,0.9093,0.9727,67.48,69.41
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.659112,0.00392252,2.49379e-07,70.53,1.067,0.331,0.67281,false,200,0.9127,0.9823,67.08,69.03
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643343,0.00489651,3.11301e-07,47.1,0.03961,0.3148,0.735869,false,200,0.9178,1.01,44.55,46.52
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643343,0.00489651,3.11301e-07,47.07,0.03968,0.3569,0.735869,false,200,0.9501,0.9983,44.51,46.5
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.668574,0.00356342,2.26549e-07,92,0.03797,0.4174,0.63947,false,200,0.9456,1.008,88.62,90.62
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.668574,0.00356342,2.26549e-07,92.97,0.0382,0.3583,0.63947,false,200,0.944,1.017,89.55,91.56
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.6438,0.0048264,3.06845e-07,51.73,0.03833,0.3393,0.736642,false,200,0.9564,1.013,49.13,51.14
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.6438,0.0048264,3.06845e-07,52.25,0.03869,0.3203,0.736642,false,200,0.9366,1.005,49.66,51.65
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.670199,0.00351496,2.23468e-07,104.3,0.03863,0.3375,0.637864,false,200,0.9347,1.016,100.9,102.9
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.670199,0.00351496,2.23468e-07,104.4,0.03895,0.3225,0.637864,false,200,0.9341,1.022,100.9,102.9
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643343,0.00489651,3.11301e-07,38.27,0.03883,0.3604,0.735869,false,200,0.934,1.011,35.7,37.69
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643343,0.00489651,3.11301e-07,38.09,0.03809,0.3883,0.735869,false,200,0.9278,0.9956,35.54,37.51
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.668574,0.00356342,2.26549e-07,75.76,0.03856,0.3634,0.63947,false,200,0.9225,1.017,72.37,74.37
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.668574,0.00356342,2.26549e-07,75.81,0.03911,0.3934,0.63947,false,200,0.9287,1.014,72.39,74.37
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.6438,0.0048264,3.06845e-07,46.66,0.03942,0.3695,0.736642,false,200,0.9433,1.012,44.02,46.03
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.6438,0.0048264,3.06845e-07,46.62,0.03798,0.4758,0.736642,false,200,0.9451,1.015,43.99,46
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.670199,0.00351496,2.23468e-07,94.3,0.03902,0.3981,0.637864,false,200,0.9372,1.028,90.82,92.83
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.670199,0.00351496,2.23468e-07,94.29,0.03887,0.3503,0.637864,false,200,0.9477,1.027,90.82,92.84
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643343,0.00489651,3.11301e-07,35.89,0.03802,0.3725,0.735869,false,200,0.9357,0.9992,33.29,35.31
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643343,0.00489651,3.11301e-07,35.91,0.03868,0.3896,0.735869,false,200,0.9353,0.9884,33.37,35.34
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.668574,0.00356342,2.26549e-07,73.39,0.03959,0.3791,0.63947,false,200,0.9394,1.017,69.97,71.98
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.668574,0.00356342,2.26549e-07,73.3,0.03846,0.3987,0.63947,false,200,0.9155,1.005,69.91,71.87
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.6438,0.0048264,3.06845e-07,57.06,0.03907,0.3924,0.736642,false,200,0.9547,0.9987,54.4,56.4
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.6438,0.0048264,3.06845e-07,57.25,0.03899,0.4137,0.736642,false,200,0.9458,1.018,54.58,56.59
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.670199,0.00351496,2.23468e-07,120.1,0.03788,0.4125,0.637864,false,200,0.9328,1.008,116.5,118.5
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.670199,0.00351496,2.23468e-07,120.6,0.03829,0.3926,0.637864,false,200,0.9868,1.008,117,119.1
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643343,0.00489651,3.11301e-07,44.34,0.0388,0.4018,0.735869,false,200,0.9345,1.015,41.75,43.75
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643343,0.00489651,3.11301e-07,44.29,0.03831,0.4538,0.735869,false,200,0.9292,0.9827,41.72,43.68
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.668574,0.00356342,2.26549e-07,92.51,0.03886,0.3895,0.63947,false,200,0.9381,0.9964,89.08,91.06
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.668574,0.00356342,2.26549e-07,92.72,0.03909,0.4463,0.63947,false,200,0.9338,0.9883,89.3,91.27
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.6438,0.0048264,3.06845e-07,78.43,0.03937,0.496,0.736642,false,200,0.9325,1.011,75.71,77.7
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.6438,0.0048264,3.06845e-07,78.43,0.03954,0.3963,0.736642,false,200,0.9521,0.9972,75.71,77.7
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.670199,0.00351496,2.23468e-07,164.7,0.03809,0.4098,0.637864,false,200,0.9245,1.004,161,163
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.670199,0.00351496,2.23468e-07,164.3,0.03891,0.4766,0.637864,false,200,0.9299,0.9933,160.7,162.6


==> plots/horeka/gmres_poly_results_w_RACE/31_Aug_2022/af_shell7.txt <==
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.03439e-09,9.48051e-13,8.24,1.526e-05,0.09749,7.96489e-10,true,196,0.3052,0.307,7.372,8.062
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.03451e-09,9.48067e-13,8.301,1.625e-05,0.09708,7.965e-10,true,196,0.2918,0.3166,7.385,8.126
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.1368e-09,8.2708e-13,8.092,1.623e-05,0.0964,4.31471e-10,true,95,0.1501,0.1821,7.309,7.662
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.13679e-09,8.27078e-13,8.126,1.474e-05,0.1154,4.31458e-10,true,95,0.1543,0.1953,7.319,7.687
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.03452e-09,9.48069e-13,7.185,1.598e-05,0.1024,7.96492e-10,true,196,0.3027,0.3179,6.286,7.006
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.03444e-09,9.48057e-13,7.077,1.575e-05,0.1116,7.9649e-10,true,196,0.2935,0.3178,6.219,6.899
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.13679e-09,8.27078e-13,6.985,1.526e-05,0.09793,4.31458e-10,true,95,0.135,0.1788,6.215,6.547
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.13666e-09,8.27061e-13,7.185,1.492e-05,0.128,4.31458e-10,true,95,0.1379,0.1772,6.343,6.757
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.03434e-09,9.48044e-13,6.685,1.634e-05,0.09953,7.96488e-10,true,196,0.3006,0.3173,5.86,6.509
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.03434e-09,9.48044e-13,6.549,1.561e-05,0.1049,7.96488e-10,true,196,0.3104,0.3258,5.666,6.371
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.1368e-09,8.2708e-13,6.511,1.639e-05,0.1001,4.31471e-10,true,95,0.1416,0.1821,5.726,6.067
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.1368e-09,8.2708e-13,6.447,1.463e-05,0.1028,4.31471e-10,true,95,0.1386,0.1817,5.685,6.023
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.03465e-09,9.48086e-13,6.112,1.536e-05,0.1017,7.96494e-10,true,196,0.318,0.3169,5.238,5.929
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.03434e-09,9.48044e-13,6.117,1.557e-05,0.1022,7.96488e-10,true,196,0.3245,0.323,5.238,5.934
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.1368e-09,8.2708e-13,6.421,1.478e-05,0.104,4.31471e-10,true,95,0.1464,0.1967,5.478,5.983
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.1368e-09,8.2708e-13,6.506,1.549e-05,0.1174,4.31471e-10,true,95,0.1455,0.1969,5.701,6.061
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.03454e-09,9.48072e-13,6.21,1.729e-05,0.1068,7.96495e-10,true,196,0.297,0.3251,5.35,6.023
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.03437e-09,9.48049e-13,6.179,1.618e-05,0.1035,7.96488e-10,true,196,0.3145,0.3383,5.288,6.001
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.1368e-09,8.2708e-13,6.399,1.702e-05,0.1029,4.31471e-10,true,95,0.1467,0.205,5.606,5.976
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.1368e-09,8.2708e-13,6.106,1.648e-05,0.1037,4.31471e-10,true,95,0.1539,0.1949,5.259,5.65
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.03434e-09,9.48044e-13,6.322,1.516e-05,0.1056,7.96488e-10,true,196,0.307,0.3369,5.355,6.149
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.03456e-09,9.48075e-13,6.009,1.708e-05,0.1174,7.96497e-10,true,196,0.3261,0.3306,5.139,5.826
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.13679e-09,8.27078e-13,6.114,1.661e-05,0.1094,4.31458e-10,true,95,0.1469,0.1923,5.324,5.682
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.1368e-09,8.2708e-13,5.994,1.665e-05,0.1191,4.31471e-10,true,95,0.1431,0.1874,5.218,5.567
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.93165e-09,9.34205e-13,8.012,0.002065,0.09991,7.86386e-10,true,186,0.2851,0.3184,7.187,7.822
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.93161e-09,9.34199e-13,8.329,0.00218,0.09581,7.86391e-10,true,186,0.2898,0.3111,7.518,8.149
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.04411e-09,9.49361e-13,7.545,0.002156,0.1174,6.154e-10,true,83,0.1178,0.1767,6.793,7.104
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.04411e-09,9.49361e-13,7.423,0.002103,0.09796,6.154e-10,true,83,0.1142,0.1723,6.617,6.971
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.93146e-09,9.34179e-13,7.155,0.002219,0.09894,7.86371e-10,true,186,0.2831,0.3136,6.291,6.977
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.93155e-09,9.34191e-13,6.962,0.002195,0.09746,7.86389e-10,true,186,0.2699,0.3048,6.135,6.78
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.04411e-09,9.49361e-13,6.702,0.002021,0.09638,6.154e-10,true,83,0.1146,0.1788,5.943,6.253
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.04411e-09,9.49361e-13,6.683,0.002059,0.146,6.154e-10,true,83,0.11,0.1751,5.947,6.249
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.93167e-09,9.34207e-13,6.713,0.002043,0.1273,7.86389e-10,true,186,0.2645,0.3107,5.856,6.532
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.93167e-09,9.34207e-13,6.591,0.002082,0.1019,7.86388e-10,true,186,0.2845,0.323,5.766,6.403
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.04411e-09,9.49361e-13,6.292,0.001696,0.1177,6.154e-10,true,83,0.1153,0.179,5.521,5.832
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.04411e-09,9.49361e-13,6.411,0.00214,0.09546,6.154e-10,true,83,0.1095,0.1856,5.648,5.973
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.93155e-09,9.34191e-13,6.561,0.002152,0.1556,7.86389e-10,true,186,0.2943,0.3273,5.682,6.364
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.93167e-09,9.34207e-13,6.601,0.002134,0.1019,7.86389e-10,true,186,0.2801,0.3252,5.751,6.411
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.0443e-09,9.49387e-13,6.216,0.002135,0.1019,6.15441e-10,true,83,0.1195,0.1724,5.438,5.759
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.04411e-09,9.49361e-13,6.458,0.002122,0.1905,6.154e-10,true,83,0.1171,0.1781,5.656,6.003
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.93167e-09,9.34207e-13,6.555,0.002216,0.1013,7.86389e-10,true,186,0.2791,0.3191,5.709,6.365
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.93146e-09,9.34179e-13,6.416,0.002129,0.09864,7.86371e-10,true,186,0.2765,0.3151,5.582,6.232
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.04411e-09,9.49361e-13,6.01,0.002068,0.1124,6.154e-10,true,83,0.1108,0.1899,5.254,5.571
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.0441e-09,9.4936e-13,6.146,0.00212,0.1006,6.15394e-10,true,83,0.1135,0.1749,5.38,5.7
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.93167e-09,9.34207e-13,6.538,0.002056,0.1031,7.86389e-10,true,186,0.2752,0.3288,5.693,6.355
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.93146e-09,9.34179e-13,6.746,0.00208,0.1073,7.86378e-10,true,186,0.2771,0.3295,5.736,6.548
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.04411e-09,9.49361e-13,6.255,0.002113,0.1035,6.154e-10,true,83,0.1227,0.1718,5.455,5.816
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.04411e-09,9.49361e-13,6.371,0.002273,0.1408,6.154e-10,true,83,0.1153,0.1741,5.57,5.922
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.50127e-07,1.01097e-10,19.19,0.3457,0.09601,7.64926e-08,false,200,0.3004,0.3236,18.28,18.94
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.50127e-07,1.01097e-10,19.11,0.343,0.09484,7.64926e-08,false,200,0.2862,0.3209,18.23,18.87
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.09269e-09,9.55909e-13,26.26,0.3443,0.09742,7.24783e-10,true,133,0.1886,0.2546,25.23,25.7
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.09255e-09,9.55889e-13,25.61,0.3447,0.09516,7.24778e-10,true,133,0.1856,0.2311,24.59,25.03
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.3039e-06,1.75732e-10,13.37,0.3444,0.09673,1.52237e-07,false,200,0.2954,0.3296,12.41,13.12
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.3039e-06,1.75732e-10,13.33,0.3445,0.09855,1.52237e-07,false,200,0.2972,0.3256,12.42,13.09
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.80415e-09,9.17021e-13,16.63,0.3446,0.09666,5.92189e-10,true,121,0.1674,0.2231,15.66,16.07
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.80416e-09,9.17022e-13,16.65,0.3437,0.09919,5.92207e-10,true,121,0.184,0.2221,15.65,16.08
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,5.56106e-07,7.49486e-11,12.09,0.3452,0.1022,5.979e-08,false,200,0.3049,0.3221,11.19,11.84
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,5.56106e-07,7.49486e-11,12.24,0.3438,0.1119,5.979e-08,false,200,0.3066,0.3316,11.32,11.99
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.03961e-09,8.13981e-13,15.47,0.3458,0.1028,4.94442e-10,true,122,0.1685,0.2302,14.42,14.89
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.03955e-09,8.13973e-13,15.48,0.3435,0.1156,4.94434e-10,true,122,0.1709,0.2191,14.51,14.92
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.15858e-07,8.30015e-11,11.91,0.3454,0.1152,6.86007e-08,false,200,0.3155,0.3383,10.97,11.66
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.15858e-07,8.30015e-11,11.72,0.3443,0.1063,6.86007e-08,false,200,0.3191,0.3366,10.74,11.46
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.22674e-09,9.73976e-13,15.16,0.3429,0.1012,6.20472e-10,true,122,0.1636,0.2194,14.19,14.59
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.22679e-09,9.73982e-13,15.57,0.3433,0.1101,6.20481e-10,true,122,0.1675,0.23,14.58,15
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.93779e-09,9.35032e-13,13.01,0.01593,0.113,7.09671e-10,true,180,0.2536,0.3365,12.13,12.78
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.93776e-09,9.35028e-13,13.25,0.0162,0.1453,7.09674e-10,true,180,0.2648,0.3343,12.39,13.02
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,5.8153e-09,7.8375e-13,11.98,0.01532,0.1157,4.43619e-10,true,78,0.1014,0.1878,11.15,11.46
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,5.81538e-09,7.8376e-13,11.77,0.01509,0.115,4.43625e-10,true,78,0.1053,0.1872,10.88,11.24
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.96563e-09,9.38784e-13,14.34,0.01517,0.1155,6.46454e-10,true,176,0.2872,0.3325,13.46,14.11
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.9656e-09,9.3878e-13,14.3,0.0154,0.1147,6.46471e-10,true,176,0.2561,0.3419,13.43,14.06
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.97672e-09,9.40279e-13,12.52,0.01571,0.1134,7.39084e-10,true,73,0.09649,0.1805,11.67,11.96
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.97644e-09,9.40242e-13,12.66,0.01559,0.1106,7.39062e-10,true,73,0.09802,0.1837,11.75,12.1
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.93799e-09,9.35059e-13,10.98,0.01533,0.1202,7.09685e-10,true,180,0.2566,0.3394,10.09,10.75
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.93756e-09,9.35001e-13,11.09,0.01583,0.1197,7.09671e-10,true,180,0.2646,0.3353,10.2,10.86
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,5.81524e-09,7.83742e-13,10.41,0.01534,0.1205,4.43611e-10,true,78,0.1001,0.1824,9.586,9.885
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,5.81524e-09,7.83742e-13,10.46,0.01552,0.1199,4.43611e-10,true,78,0.1019,0.1885,9.627,9.933
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.96544e-09,9.38759e-13,13.46,0.01526,0.1226,6.46463e-10,true,176,0.2603,0.3316,12.6,13.22
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.96563e-09,9.38784e-13,13.48,0.0156,0.1223,6.46454e-10,true,176,0.2773,0.3358,12.59,13.24
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.97672e-09,9.40279e-13,12.35,0.01525,0.1209,7.39084e-10,true,73,0.1035,0.1758,11.49,11.79
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.97672e-09,9.40279e-13,12.28,0.01555,0.1271,7.39084e-10,true,73,0.1007,0.1776,11.4,11.72
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.9377e-09,9.35021e-13,10.87,0.01562,0.1272,7.09669e-10,true,180,0.2751,0.3592,9.968,10.64
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.9377e-09,9.3502e-13,10.87,0.01561,0.1218,7.0967e-10,true,180,0.2885,0.3378,9.914,10.63
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,5.81524e-09,7.83742e-13,10.14,0.01554,0.1267,4.43611e-10,true,78,0.1072,0.1866,9.271,9.594
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,5.8153e-09,7.8375e-13,10.17,0.01568,0.1156,4.43619e-10,true,78,0.1003,0.1873,9.344,9.648
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.96561e-09,9.38782e-13,13.92,0.01563,0.1422,6.46471e-10,true,176,0.2573,0.3321,13.05,13.68
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.96569e-09,9.38793e-13,14.12,0.016,0.127,6.46471e-10,true,176,0.2848,0.3329,13.22,13.87
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.97672e-09,9.40279e-13,13.11,0.01591,0.125,7.39084e-10,true,73,0.101,0.1691,12.25,12.53
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.97672e-09,9.40279e-13,13.25,0.01587,0.1264,7.39084e-10,true,73,0.1021,0.1896,12.36,12.67
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.9377e-09,9.3502e-13,11.09,0.01554,0.1262,7.09669e-10,true,180,0.2589,0.3368,10.23,10.85
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.9377e-09,9.3502e-13,11.15,0.01547,0.1284,7.09669e-10,true,180,0.2693,0.3419,10.23,10.91
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,5.81524e-09,7.83742e-13,10.65,0.01565,0.1497,4.43611e-10,true,78,0.1049,0.1903,9.81,10.12
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,5.81524e-09,7.83742e-13,10.79,0.01574,0.1231,4.43611e-10,true,78,0.1057,0.1855,9.92,10.24
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.96561e-09,9.38782e-13,18.86,0.01548,0.1264,6.46471e-10,true,176,0.2473,0.3299,17.98,18.59
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.96558e-09,9.38778e-13,19,0.01576,0.1375,6.46454e-10,true,176,0.2514,0.3352,18.01,18.72
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.97672e-09,9.40279e-13,17.73,0.01546,0.1285,7.39084e-10,true,73,0.09935,0.1765,16.82,17.11
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.97672e-09,9.40279e-13,17.82,0.01608,0.1288,7.39084e-10,true,73,0.09142,0.1734,16.94,17.22


==> plots/horeka/gmres_poly_results_w_RACE/31_Aug_2022/thermal2.txt <==
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.120154,7.51263e-05,0.00172523,6.402,1.648e-05,0.218,0.984232,false,200,0.7574,0.235,5.097,6.14
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.120154,7.51263e-05,0.00172523,6.376,1.46e-05,0.1869,0.984232,false,200,0.7951,0.2303,5.055,6.12
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.186363,1.81678e-05,0.000417211,12.35,1.434e-05,0.1949,0.960131,false,200,0.7695,0.2456,10.55,11.62
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.186363,1.81678e-05,0.000417211,12.37,1.488e-05,0.2141,0.960131,false,200,0.7709,0.2447,10.57,11.66
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.120154,7.51263e-05,0.00172523,6.096,1.486e-05,0.2196,0.984232,false,200,0.8006,0.2693,4.726,5.837
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.120154,7.51263e-05,0.00172523,6.256,1.462e-05,0.2012,0.984232,false,200,0.7806,0.2565,4.875,6.001
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.186363,1.81678e-05,0.000417211,12.02,1.41e-05,0.2276,0.960131,false,200,0.7827,0.243,10.23,11.29
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.186363,1.81678e-05,0.000417211,11.91,1.442e-05,0.2488,0.960131,false,200,0.7406,0.2567,10.14,11.21
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.120154,7.51263e-05,0.00172523,6.198,1.586e-05,0.1663,0.984232,false,200,0.7823,0.2867,4.83,5.94
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.120154,7.51263e-05,0.00172523,6.017,1.415e-05,0.1945,0.984232,false,200,0.7493,0.2572,4.716,5.762
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.186367,1.81671e-05,0.000417195,11.56,1.611e-05,0.1854,0.960127,false,200,0.7789,0.247,9.8,10.87
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.186363,1.81678e-05,0.000417211,11.53,1.583e-05,0.2187,0.960131,false,200,0.7686,0.2546,9.695,10.82
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.120154,7.51263e-05,0.00172523,5.967,1.471e-05,0.2117,0.984232,false,200,0.8088,0.2676,4.598,5.716
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.120154,7.51263e-05,0.00172523,6.168,1.496e-05,0.1835,0.984232,false,200,0.8084,0.2705,4.65,5.898
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.186363,1.81678e-05,0.000417211,11.34,1.451e-05,0.1981,0.960131,false,200,0.7774,0.2527,9.508,10.62
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.186363,1.81678e-05,0.000417211,11.37,1.471e-05,0.221,0.960131,false,200,0.7682,0.2553,9.508,10.63
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.120154,7.51263e-05,0.00172523,5.993,1.686e-05,0.193,0.984232,false,200,0.7828,0.27,4.651,5.745
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.120154,7.51263e-05,0.00172523,5.99,1.49e-05,0.2139,0.984232,false,200,0.7894,0.2712,4.634,5.735
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.186363,1.81678e-05,0.000417211,11.36,1.682e-05,0.2027,0.960131,false,200,0.8195,0.2701,9.465,10.62
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.186363,1.81678e-05,0.000417211,11.37,1.554e-05,0.2138,0.960131,false,200,0.7896,0.2701,9.432,10.66
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.120154,7.51263e-05,0.00172523,5.972,1.615e-05,0.2872,0.984232,false,200,0.7618,0.2736,4.597,5.714
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.120154,7.51263e-05,0.00172523,5.918,1.592e-05,0.2679,0.984232,false,200,0.7905,0.265,4.51,5.65
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.186363,1.81678e-05,0.000417211,11.24,1.525e-05,0.188,0.960131,false,200,0.7833,0.2593,9.423,10.51
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.186363,1.81678e-05,0.000417211,11.2,1.546e-05,0.175,0.960131,false,200,0.7557,0.2733,9.356,10.48
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.238624,8.54447e-06,0.000196218,7.52,0.002587,0.1881,0.931042,false,200,0.7743,0.2496,6.196,7.26
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.238283,8.59132e-06,0.000197294,7.535,0.002593,0.1993,0.931268,false,200,0.7615,0.2354,6.158,7.269
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,1.34592e-11,3.09082e-10,14.83,0.002853,0.2059,2.45975e-06,false,200,0.7722,0.249,13.04,14.11
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,1.34592e-11,3.09082e-10,14.72,0.002664,0.2312,2.45969e-06,false,200,0.7663,0.2617,12.91,13.98
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.23862,8.5453e-06,0.000196237,7.462,0.002529,0.1869,0.931044,false,200,0.81,0.2626,6.069,7.195
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.23862,8.5453e-06,0.000196237,7.37,0.002644,0.166,0.931044,false,200,0.7871,0.2598,5.974,7.077
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,1.34592e-11,3.09082e-10,14.61,0.002628,0.1766,2.45975e-06,false,200,0.772,0.2694,12.67,13.86
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,1.34591e-11,3.09079e-10,14.39,0.002621,0.1899,2.46004e-06,false,200,0.7657,0.2729,12.52,13.65
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.23862,8.5453e-06,0.000196237,7.271,0.002666,0.1716,0.931044,false,200,0.7967,0.2699,5.885,6.993
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.23862,8.5453e-06,0.000196237,7.269,0.002792,0.2182,0.931044,false,200,0.795,0.266,5.858,7.008
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,1.34591e-11,3.09079e-10,14.2,0.002668,0.2026,2.46004e-06,false,200,0.7745,0.2672,12.36,13.46
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,1.34592e-11,3.09082e-10,14.04,0.002615,0.2307,2.45969e-06,false,200,0.7834,0.2701,12.14,13.26
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.23862,8.5453e-06,0.000196237,7.027,0.00245,0.2383,0.931044,false,200,0.7566,0.2571,5.643,6.761
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.238621,8.54529e-06,0.000196237,7.024,0.002496,0.1807,0.931044,false,200,0.7434,0.264,5.637,6.76
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1.30924e-11,3.00659e-10,13.57,0.002509,0.1962,2.39759e-06,false,200,0.7903,0.2614,11.74,12.83
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,1.34592e-11,3.09082e-10,13.58,0.002715,0.185,2.45977e-06,false,200,0.7461,0.2591,11.75,12.82
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.238284,8.59135e-06,0.000197295,6.902,0.002789,0.2166,0.931267,false,200,0.7813,0.273,5.549,6.643
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.238621,8.54529e-06,0.000196237,7.102,0.002439,0.1767,0.931044,false,200,0.7938,0.2646,5.625,6.82
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,1.34591e-11,3.09079e-10,13.41,0.002552,0.1865,2.46002e-06,false,200,0.758,0.259,11.57,12.67
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,1.34592e-11,3.09082e-10,13.4,0.002522,0.1884,2.45969e-06,false,200,0.7471,0.2886,11.58,12.67
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.238621,8.54529e-06,0.000196237,6.909,0.002705,0.1638,0.931044,false,200,0.7753,0.2644,5.474,6.634
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.23862,8.5453e-06,0.000196237,6.873,0.002643,0.1889,0.931044,false,200,0.7767,0.266,5.475,6.602
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,1.34591e-11,3.09079e-10,13.33,0.002593,0.2275,2.46002e-06,false,200,0.7751,0.2695,11.47,12.59
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,1.34592e-11,3.09082e-10,13.32,0.002599,0.1578,2.45969e-06,false,200,0.7566,0.2795,11.5,12.59
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.885123,2.75324e-07,6.32264e-06,18.22,0.1636,0.1579,0.133306,false,200,0.7571,0.2372,16.87,17.91
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.885123,2.75324e-07,6.32264e-06,17.92,0.1632,0.173,0.133306,false,200,0.7878,0.237,16.53,17.59
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.616297,8.25501e-07,1.89571e-05,34.79,0.1639,0.2064,0.463363,false,200,0.7955,0.2478,32.86,33.95
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.616297,8.25501e-07,1.89571e-05,35.67,0.1639,0.1961,0.463363,false,200,0.7749,0.2453,33.74,34.81
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.183969,1.97311e-05,0.000453112,16.97,0.1647,0.1555,0.960515,false,200,0.7758,0.2702,15.52,16.65
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.183969,1.97311e-05,0.000453112,16.39,0.1636,0.186,0.960515,false,200,0.7841,0.2494,14.99,16.07
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.138576,4.93128e-05,0.00113244,33.17,0.1635,0.1851,0.978052,false,200,0.7704,0.2582,31.25,32.35
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.138576,4.93128e-05,0.00113244,33.37,0.163,0.2456,0.978052,false,200,0.7536,0.2623,31.41,32.53
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.309403,4.0268e-06,9.2473e-05,16.68,0.1632,0.1845,0.881786,false,200,0.7815,0.2728,15.23,16.37
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.309403,4.0268e-06,9.2473e-05,16.64,0.1642,0.2548,0.881786,false,200,0.7776,0.2527,15.25,16.32
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.295282,4.62731e-06,0.000106263,32.85,0.1637,0.1733,0.893081,false,200,0.8051,0.2712,30.87,31.99
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.295278,4.6276e-06,0.00010627,32.92,0.1632,0.203,0.893085,false,200,0.7653,0.2865,31.01,32.1
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.221619,1.09462e-05,0.000251372,16.57,0.1641,0.1795,0.942035,false,200,0.7826,0.2731,15.16,16.25
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.221619,1.09462e-05,0.000251372,17.17,0.1639,0.1789,0.942035,false,200,0.762,0.2716,15.76,16.84
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.1657,2.99237e-05,0.000687178,33.35,0.1636,0.1607,0.969959,false,200,0.771,0.2719,31.35,32.5
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.1657,2.99237e-05,0.000687178,33.18,0.1637,0.1991,0.969959,false,200,0.7642,0.2691,31.26,32.33
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.179314,1.9781e-05,0.000454259,18.99,0.01821,0.2503,0.962068,false,200,0.8732,0.2985,17.45,18.67
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.171485,2.27888e-05,0.00052333,18.49,0.01823,0.1857,0.965382,false,200,0.7906,0.2965,16.98,18.16
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999967,7.60948e-11,1.74747e-09,41.35,0.01795,0.195,3.72252e-05,false,200,0.7709,0.2961,39.38,40.49
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999967,7.60936e-11,1.74744e-09,41.13,0.01815,0.2035,3.72259e-05,false,200,0.7645,0.2863,39.2,40.29
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.211012,1.21362e-05,0.000278701,23.88,0.01769,0.226,0.946804,false,200,0.76,0.288,22.41,23.54
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.210894,1.21527e-05,0.000279079,24.19,0.01834,0.2016,0.946869,false,200,0.7615,0.2878,22.7,23.85
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.437411,2.88946e-06,6.63546e-05,53.69,0.01769,0.2431,0.747058,false,200,0.8028,0.2855,51.64,52.77
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.438893,1.87244e-06,4.29995e-05,53.18,0.01732,0.2221,0.744509,false,200,0.8024,0.2964,51.15,52.29
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.171485,2.27888e-05,0.00052333,17.4,0.01828,0.2144,0.965382,false,200,0.7878,0.3057,15.94,17.09
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.171485,2.27888e-05,0.00052333,17.55,0.01818,0.1648,0.965382,false,200,0.7679,0.2834,16.15,17.24
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999967,7.60948e-11,1.74747e-09,39.6,0.01806,0.2855,3.72256e-05,false,200,0.7713,0.289,37.6,38.75
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999967,7.60948e-11,1.74747e-09,39.56,0.01817,0.2631,3.72256e-05,false,200,0.7833,0.2787,37.6,38.71
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.210894,1.21527e-05,0.000279079,23,0.01797,0.2043,0.946869,false,200,0.7809,0.2991,21.54,22.66
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.211121,1.21303e-05,0.000278564,23.12,0.01811,0.1939,0.946741,false,200,0.8107,0.3005,21.54,22.77
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.419912,4.76972e-06,0.000109534,53.11,0.01805,0.2068,0.770014,false,200,0.7889,0.3165,51.01,52.21
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.419912,4.76972e-06,0.000109534,52.8,0.0176,0.1766,0.770014,false,200,0.7648,0.3166,50.78,51.9
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.179314,1.9781e-05,0.000454259,18.23,0.01861,0.2421,0.962068,false,200,0.8335,0.3159,16.68,17.9
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.171485,2.27888e-05,0.00052333,18.18,0.01814,0.2005,0.965382,false,200,0.796,0.3134,16.71,17.86
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999967,7.60948e-11,1.74747e-09,41.83,0.01761,0.1987,3.72256e-05,false,200,0.7723,0.3016,39.87,40.98
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999967,7.60948e-11,1.74747e-09,41.71,0.01816,0.2419,3.72252e-05,false,200,0.7656,0.2923,39.75,40.86
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.210894,1.21527e-05,0.000279079,24.63,0.01807,0.2037,0.946869,false,200,0.7917,0.3049,23.14,24.28
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.211012,1.21362e-05,0.000278701,24.67,0.01825,0.2115,0.946804,false,200,0.798,0.3013,23.17,24.31
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.419984,4.76506e-06,0.000109427,56.6,0.01803,0.2096,0.769923,false,200,0.7768,0.3215,54.53,55.69
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.417421,3.23966e-06,7.43967e-05,56.58,0.01846,0.2757,0.789202,false,200,0.7819,0.2951,54.54,55.66
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.171485,2.27888e-05,0.00052333,19.08,0.01787,0.2057,0.965382,false,200,0.801,0.2949,17.61,18.76
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.171485,2.27888e-05,0.00052333,18.96,0.01818,0.222,0.965382,false,200,0.7886,0.3033,17.49,18.63
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999967,7.60936e-11,1.74744e-09,45.43,0.018,0.2256,3.72259e-05,false,200,0.7574,0.2805,43.47,44.55
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999967,7.60948e-11,1.74747e-09,45.15,0.01807,0.2484,3.72256e-05,false,200,0.769,0.298,43.15,44.3
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.211012,1.21362e-05,0.000278701,25.25,0.0175,0.2229,0.946804,false,200,0.7854,0.3184,23.75,24.9
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.210988,1.21483e-05,0.000278977,25.13,0.01809,0.2007,0.946813,false,200,0.7617,0.3116,23.64,24.78
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.419984,4.76506e-06,0.000109427,57.27,0.0177,0.245,0.769923,false,200,0.7492,0.2935,55.27,56.35
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.420131,4.03712e-06,9.27099e-05,57.23,0.01833,0.2603,0.793243,false,200,0.7548,0.3134,55.04,56.31


==> plots/horeka/gmres_s_step_results/12_Aug_2022/Emilia_923.txt <==
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.00351753,2.27936e+08,0.617745,0.4459,6.709e-05,0.999875,false,50,0.1471,0.2455,0,0.4285,0,0,0,0.004015,0,0.4343
100,0.00452361,1.89354e+08,0.513181,0.8052,9.218e-06,0.999816,false,100,0.1193,0.2495,0,0.3751,0.09634,0.06874,0,0.2463,0,0.796
500,0.00977978,1.0835e+08,0.293648,3.559,9.034e-06,0.999445,false,500,0.1212,0.2462,0,0.3741,0.865,0.5966,0,1.651,0,3.55
1000,0.0210494,4.87543e+07,0.132132,6.999,8.751e-06,0.998119,false,1000,0.1198,0.2463,0,0.3721,1.822,1.259,0,3.41,0,6.991
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.139586,2.61695e+07,0.0709239,0.4411,0.002896,0.977985,false,50,0.1424,0.2456,0.005187,0.4228,0,0,0,0.004324,0,0.4285
100,0.143766,2.2601e+07,0.0612526,0.8314,0.002342,0.972324,false,100,0.1288,0.259,0.004979,0.3989,0.09655,0.06868,0.004468,0.2423,0,0.8216
500,0.144803,2.23373e+07,0.0605379,3.644,0.002556,0.971358,false,500,0.1261,0.2493,0.005628,0.3873,0.8678,0.5991,0.03476,1.667,0,3.636
1000,0.144792,2.23372e+07,0.0605375,7.146,0.002317,0.971355,false,1000,0.1272,0.2437,0.005093,0.3821,1.826,1.261,0.0731,3.432,0,7.138
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.14313,3.05415e+07,0.0827726,0.7588,0.8503,0.97265,false,50,0.1519,0.253,0.3106,0.7419,0,0,0,0.004055,0,0.7477
100,0.144487,3.03317e+07,0.0822041,1.447,0.8467,0.967608,false,100,0.1343,0.2594,0.3098,0.7096,0.09703,0.06878,0.3,0.2481,0,1.436
500,0.144849,3.0314e+07,0.0821562,6.573,0.8462,0.967316,false,500,0.131,0.2522,0.3077,0.6969,0.8669,0.5979,2.653,1.661,0,6.565
1000,0.144862,3.0314e+07,0.082156,13.08,0.8471,0.9673,false,1000,0.1343,0.2625,0.3117,0.7145,1.827,1.262,5.666,3.413,0,13.07
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.141854,2.49189e+07,0.0675343,0.7671,0.02912,0.9762,false,50,0.1515,0.2669,0.3077,0.7484,0,0,0,0.004513,0,0.7545
100,0.144502,2.24178e+07,0.0607561,1.438,0.02608,0.971973,false,100,0.1332,0.2508,0.3053,0.6953,0.09662,0.06932,0.3002,0.2524,0,1.426
500,0.144664,2.239e+07,0.0606807,6.594,0.02543,0.971874,false,500,0.1354,0.2532,0.3049,0.6999,0.8632,0.5975,2.665,1.674,0,6.585
1000,0.144708,2.23896e+07,0.0606795,13.07,0.02552,0.971873,false,1000,0.1402,0.261,0.3041,0.712,1.823,1.262,5.642,3.441,0,13.06
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.142233,2.40784e+07,0.0652566,0.8366,0.02925,0.974927,false,50,0.1534,0.255,0.3832,0.8182,0,0,0,0.004359,0,0.8244
100,0.145179,2.24521e+07,0.0608489,1.593,0.026,0.971794,false,100,0.1384,0.2599,0.3814,0.7863,0.09606,0.06873,0.3723,0.2459,0,1.582
500,0.145269,2.23635e+07,0.0606089,7.383,0.02551,0.97156,false,500,0.1377,0.2493,0.3863,0.7796,0.8682,0.5987,3.39,1.649,0,7.374
1000,0.145212,2.23518e+07,0.0605771,14.6,0.02488,0.971465,false,1000,0.1373,0.2614,0.3853,0.7908,1.83,1.259,7.143,3.382,0,14.59
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1.01576,268969,0.000728952,1.077,10.07,0.0224251,false,50,0.1506,0.2506,0.6362,1.06,0,0,0,0.004283,0,1.066
100,0.999915,1574.25,4.26648e-06,2.116,10.1,0.000162066,false,100,0.1346,0.2547,0.6345,1.03,0.09657,0.06859,0.6402,0.2578,0,2.104
500,1,0.00116499,3.15731e-12,10.96,10.03,6.93408e-13,false,500,0.1331,0.2599,0.6354,1.035,0.8622,0.6111,6.375,1.92,0,10.95
1000,1,0.00111066,3.01007e-12,22.68,10.07,5.24327e-13,false,1000,0.1405,0.2572,0.6362,1.04,1.926,1.29,13.94,4.065,0,22.67


==> plots/horeka/gmres_s_step_results/12_Aug_2022/Emilia_923_RCM.txt <==
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.00351753,2.27936e+08,0.617745,0.4624,6.345e-05,0.999875,false,50,0.1469,0.2553,0,0.4437,0,0,0,0.004348,0,0.4495
100,0.00452372,1.89354e+08,0.51318,0.8163,8.814e-06,0.999816,false,100,0.1223,0.2484,0,0.3767,0.09639,0.06897,0,0.2555,0,0.807
500,0.0119259,9.37052e+07,0.253957,3.549,8.367e-06,0.999266,false,500,0.1212,0.2442,0,0.3717,0.8619,0.5969,0,1.646,0,3.541
1000,0.0155676,6.80996e+07,0.184561,7.008,8.499e-06,0.998853,false,1000,0.1196,0.2516,0,0.3771,1.819,1.258,0,3.415,0,7
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.139586,2.61695e+07,0.0709239,0.4551,0.003697,0.977985,false,50,0.1412,0.2682,0.005117,0.4366,0,0,0,0.004445,0,0.4423
100,0.143766,2.2601e+07,0.0612526,0.8347,0.002322,0.972324,false,100,0.1249,0.2554,0.005227,0.3916,0.09667,0.07113,0.004588,0.2497,0,0.8248
500,0.144803,2.23373e+07,0.0605379,3.671,0.0023,0.971358,false,500,0.125,0.2498,0.005388,0.3864,0.8595,0.5978,0.03555,1.705,0,3.662
1000,0.144792,2.23372e+07,0.0605375,7.225,0.002301,0.971355,false,1000,0.1271,0.2544,0.004799,0.3924,1.813,1.259,0.0755,3.515,0,7.216
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.143249,3.01433e+07,0.0816933,0.7449,0.8441,0.972405,false,50,0.1479,0.248,0.3102,0.7284,0,0,0,0.003982,0,0.7338
100,0.143842,2.99989e+07,0.0813022,1.439,0.8422,0.968626,false,100,0.1308,0.2566,0.3107,0.7041,0.09693,0.06882,0.303,0.2439,0,1.429
500,0.144257,2.999e+07,0.0812779,6.589,0.8416,0.968422,false,500,0.132,0.2529,0.3071,0.6982,0.8663,0.5969,2.649,1.678,0,6.581
1000,0.144263,2.99899e+07,0.0812776,13.09,0.8414,0.968416,false,1000,0.1287,0.2611,0.3082,0.7041,1.829,1.266,5.63,3.47,0,13.08
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.141933,2.48837e+07,0.0674389,0.7605,0.02961,0.976154,false,50,0.1509,0.2665,0.303,0.7429,0,0,0,0.004168,0,0.7487
100,0.14452,2.24078e+07,0.0607289,1.426,0.02552,0.971951,false,100,0.1379,0.2421,0.3087,0.6951,0.09629,0.06845,0.3013,0.2424,0,1.415
500,0.144701,2.23819e+07,0.0606588,6.658,0.02516,0.971859,false,500,0.1372,0.2573,0.3125,0.7136,0.8651,0.5983,2.697,1.689,0,6.649
1000,0.144711,2.23817e+07,0.0606582,13.25,0.02514,0.97186,false,1000,0.1412,0.2586,0.3132,0.72,1.827,1.261,5.746,3.504,0,13.24
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.142193,2.40463e+07,0.0651695,0.8441,0.03063,0.974894,false,50,0.1602,0.2499,0.3895,0.827,0,0,0,0.004105,0,0.8326
100,0.14519,2.24517e+07,0.0608478,1.631,0.02535,0.97181,false,100,0.146,0.249,0.3972,0.799,0.09637,0.06873,0.3873,0.2555,0,1.619
500,0.145321,2.23624e+07,0.060606,7.515,0.02527,0.971623,false,500,0.1395,0.2516,0.4031,0.8007,0.8628,0.5976,3.493,1.664,0,7.507
1000,0.14525,2.23503e+07,0.0605731,14.87,0.02548,0.971488,false,1000,0.1371,0.2587,0.4018,0.8042,1.832,1.26,7.346,3.434,0,14.86
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.999992,4190.84,1.13579e-05,2.463,9.808,0.00115696,false,50,0.1572,0.2559,2.027,2.447,0,0,0,0.004482,0,2.453
100,1,1.14371,3.09966e-09,4.869,9.791,2.53003e-07,false,100,0.1352,0.2497,2.016,2.407,0.09694,0.07129,2.021,0.2519,0,4.859
500,1,0.00113958,3.08845e-12,26.77,9.755,7.25012e-13,false,500,0.1374,0.2557,2.014,2.413,0.892,0.6137,20.75,1.912,0,26.76
1000,1,0.00111185,3.01331e-12,54.88,9.742,7.944e-13,false,1000,0.1362,0.2591,2.011,2.412,1.951,1.292,44.73,4.056,0,54.87


==> plots/horeka/gmres_s_step_results/12_Aug_2022/Fault_639.txt <==
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0414407,2.97241e+10,0.163836,0.34,6.752e-05,0.996582,false,50,0.1034,0.1872,0,0.3264,0,0,0,0.002914,0,0.3306
100,0.055228,3.52686e+10,0.194397,0.4943,1.011e-05,0.994327,false,100,0.07874,0.1815,0,0.2649,0.02702,0.01083,0,0.1792,0,0.4887
500,0.106774,5.72098e+09,0.0315334,1.713,8.527e-06,0.983364,false,500,0.07992,0.1815,0,0.2664,0.232,0.03924,0,1.125,0,1.708
1000,0.148591,2.6806e+09,0.0147752,3.273,8.307e-06,0.9705,false,1000,0.077,0.1797,0,0.2614,0.4959,0.08305,0,2.331,0,3.267
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.32671,2.59857e+09,0.0143231,0.3313,0.002169,0.894615,false,50,0.09892,0.1861,0.004629,0.3179,0,0,0,0.003158,0,0.3222
100,0.400731,1.58081e+09,0.00871327,0.5019,0.001618,0.843956,false,100,0.07991,0.1784,0.003957,0.2669,0.0273,0.01072,0.003706,0.1767,0,0.4934
500,0.541835,5.71136e+08,0.00314804,1.77,0.001587,0.655962,false,500,0.08295,0.1765,0.003853,0.2682,0.2377,0.03866,0.02836,1.134,0,1.764
1000,0.672115,3.54192e+08,0.00195227,3.379,0.001598,0.445735,false,1000,0.08021,0.1885,0.0036,0.2774,0.5027,0.08332,0.06078,2.327,0,3.374
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.391693,2.01687e+09,0.0111168,0.555,0.5895,0.839531,false,50,0.1043,0.1845,0.2258,0.5431,0,0,0,0.002704,0,0.5469
100,0.463705,1.43773e+09,0.00792459,0.961,0.5864,0.781284,false,100,0.09247,0.1805,0.232,0.5098,0.02853,0.009662,0.2177,0.1791,0,0.9535
500,0.602438,6.97739e+08,0.00384586,3.935,0.5843,0.556273,false,500,0.08729,0.1785,0.2294,0.5002,0.2422,0.04214,1.954,1.126,0,3.929
1000,0.729193,4.21226e+08,0.00232176,7.781,0.5843,0.364024,false,1000,0.08343,0.1821,0.23,0.5004,0.5133,0.08545,4.219,2.323,0,7.775
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.333618,2.43818e+09,0.013439,0.5365,0.02133,0.889862,false,50,0.1113,0.1788,0.2114,0.5227,0,0,0,0.00328,0,0.5272
100,0.40564,1.50475e+09,0.00829401,0.9323,0.0181,0.839071,false,100,0.0974,0.1855,0.2049,0.4927,0.02755,0.009432,0.2002,0.1851,0,0.9237
500,0.552984,5.43345e+08,0.00299486,3.784,0.01794,0.63617,false,500,0.0974,0.1891,0.2057,0.4972,0.2469,0.03893,1.809,1.124,0,3.778
1000,0.662412,3.49256e+08,0.00192506,7.306,0.01816,0.458811,false,1000,0.09575,0.1845,0.2043,0.4896,0.5214,0.08362,3.792,2.284,0,7.3
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.338521,2.33549e+09,0.012873,0.6013,0.02128,0.886006,false,50,0.1176,0.187,0.2618,0.5877,0,0,0,0.002868,0,0.592
100,0.411979,1.43024e+09,0.00788332,1.055,0.01796,0.833213,false,100,0.09806,0.1877,0.2605,0.5514,0.02692,0.009827,0.2563,0.1917,0,1.046
500,0.570294,5.03781e+08,0.00277679,4.336,0.0177,0.602769,false,500,0.09748,0.1839,0.2601,0.5466,0.2436,0.04217,2.271,1.164,0,4.33
1000,0.708887,2.8687e+08,0.0015812,8.514,0.01729,0.39222,false,1000,0.1053,0.1853,0.2609,0.5566,0.5141,0.08509,4.83,2.39,0,8.508
Matrix=Fault_639.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.264921,7.37367e+09,0.0406429,1.023,7.514,0.937743,false,50,0.108,0.2024,0.6782,1.009,0,0,0,0.003123,0,1.014
100,14.6726,3.92263e+11,2.16212,1.886,7.47,14.6883,false,100,0.09331,0.1831,0.6804,0.9618,0.02782,0.01071,0.6825,0.1867,0,1.877
500,6.58865,6.14014e+10,0.338438,8.629,7.481,6.6511,false,500,0.09413,0.1855,0.6783,0.963,0.2424,0.06113,6.131,1.171,0,8.622
1000,24.1732,2.8475e+11,1.56951,17.14,7.464,24.1875,false,1000,0.09175,0.1853,0.6769,0.9587,0.5113,0.1791,12.97,2.407,0,17.14


==> plots/horeka/gmres_s_step_results/12_Aug_2022/Fault_639_RCM.txt <==
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0414407,2.97241e+10,0.163836,0.5024,6.518e-05,0.996582,false,50,0.1693,0.1791,0,0.4898,0,0,0,0.002843,0,0.4939
100,0.054899,2.40296e+10,0.132448,0.4903,8.862e-06,0.994369,false,100,0.07845,0.1771,0,0.2604,0.02704,0.01079,0,0.1797,0,0.4846
500,0.10442,5.83745e+09,0.0321754,1.72,8.684e-06,0.983593,false,500,0.07728,0.1836,0,0.266,0.2356,0.03913,0,1.128,0,1.714
1000,0.13982,3.01427e+09,0.0166143,3.28,8.393e-06,0.973331,false,1000,0.08002,0.1802,0,0.2654,0.4945,0.08522,0,2.334,0,3.275
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.32671,2.59857e+09,0.0143231,0.3418,0.002193,0.894615,false,50,0.09847,0.197,0.004184,0.328,0,0,0,0.003163,0,0.3327
100,0.400731,1.58081e+09,0.00871327,0.5131,0.001638,0.843956,false,100,0.08373,0.1821,0.004017,0.2747,0.0287,0.008496,0.003281,0.1812,0,0.5045
500,0.541835,5.71136e+08,0.00314804,1.784,0.001592,0.655962,false,500,0.08148,0.1964,0.003832,0.2866,0.24,0.04099,0.02645,1.128,0,1.779
1000,0.672115,3.54192e+08,0.00195227,3.384,0.001593,0.445735,false,1000,0.07793,0.18,0.003455,0.2663,0.5144,0.09144,0.05571,2.329,0,3.378
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.394909,1.94776e+09,0.0107359,0.555,0.5955,0.835803,false,50,0.106,0.1827,0.228,0.5426,0,0,0,0.003183,0,0.5468
100,0.466509,1.45571e+09,0.00802371,0.963,0.5927,0.776038,false,100,0.09153,0.1837,0.23,0.5104,0.0272,0.01129,0.2148,0.1822,0,0.9552
500,0.61054,7.54584e+08,0.00415919,3.917,0.5905,0.538784,false,500,0.09025,0.1793,0.2268,0.5012,0.2414,0.04167,1.924,1.138,0,3.912
1000,0.738035,4.41258e+08,0.00243217,7.594,0.5906,0.347626,false,1000,0.08536,0.1855,0.2241,0.4998,0.5255,0.09298,4.038,2.306,0,7.588
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.335228,2.40825e+09,0.013274,0.5379,0.0212,0.888782,false,50,0.1126,0.1855,0.205,0.5246,0,0,0,0.003055,0,0.5289
100,0.406004,1.49599e+09,0.00824572,0.9236,0.01807,0.83857,false,100,0.1024,0.1808,0.2021,0.4905,0.02836,0.009559,0.1989,0.1786,0,0.9148
500,0.54787,5.56898e+08,0.00306956,3.735,0.01915,0.64612,false,500,0.09629,0.1891,0.2047,0.4952,0.242,0.0411,1.784,1.105,0,3.729
1000,0.633404,3.92376e+08,0.00216273,7.254,0.01777,0.502643,false,1000,0.09757,0.1826,0.2033,0.4887,0.5166,0.08494,3.76,2.27,0,7.248
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.341316,2.27673e+09,0.0125491,0.5944,0.0206,0.883568,false,50,0.1165,0.1796,0.2638,0.5812,0,0,0,0.002837,0,0.5853
100,0.412935,1.41494e+09,0.00779899,1.066,0.01824,0.831993,false,100,0.1039,0.1886,0.2626,0.5601,0.02832,0.01067,0.2585,0.1897,0,1.057
500,0.552624,5.49932e+08,0.00303117,4.313,0.01999,0.639239,false,500,0.1014,0.1767,0.2626,0.5458,0.2439,0.04141,2.275,1.141,0,4.307
1000,0.652304,3.66539e+08,0.00202032,8.426,0.01759,0.474205,false,1000,0.09696,0.1821,0.2592,0.5433,0.5272,0.09374,4.793,2.331,0,8.42
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.26027,5.51792e+09,0.0304142,1.109,7.194,0.938798,false,50,0.1112,0.1941,0.7683,1.095,0,0,0,0.003075,0,1.099
100,3.17413,7.05501e+11,3.88865,2.06,7.144,3.23379,false,100,0.09319,0.1832,0.7662,1.047,0.02746,0.01015,0.7766,0.1819,0,2.051
500,1.42954,1.38243e+11,0.761983,9.858,7.146,1.64429,false,500,0.09073,0.1851,0.7647,1.045,0.263,0.1199,7.148,1.196,0,9.852
1000,63.392,1.5314e+12,8.44091,19.48,7.153,63.3899,false,1000,0.09283,0.1873,0.7645,1.05,0.5712,0.229,15.01,2.46,0,19.48


==> plots/horeka/gmres_s_step_results/12_Aug_2022/Flan_1565.txt <==
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.237129,3437.39,0.0126259,0.8972,6.741e-05,0.955806,false,50,0.2515,0.5678,0,0.859,0,0,0,0.01051,0,0.8717
100,0.292424,966.299,0.00354932,1.485,8.492e-06,0.940059,false,100,0.2283,0.563,0,0.8003,0.06632,0.01512,0,0.5651,0,1.464
500,0.364538,135,0.00049587,6.124,9.31e-06,0.880432,false,500,0.2318,0.574,0,0.8152,0.5888,0.0825,0,4.495,0,6.103
1000,0.404996,79.4277,0.000291747,11.9,8.98e-06,0.832566,false,1000,0.2261,0.5656,0,0.8006,1.24,0.174,0,9.413,0,11.88
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.286558,1824.31,0.00670088,0.9075,0.005653,0.940628,false,50,0.2481,0.5795,0.00921,0.8694,0,0,0,0.01045,0,0.882
100,0.324735,456.748,0.00167768,1.535,0.005007,0.917327,false,100,0.2325,0.5706,0.008875,0.8212,0.06707,0.01403,0.009218,0.5811,0,1.511
500,0.489902,50.824,0.000186682,6.276,0.004993,0.741118,false,500,0.233,0.5831,0.008799,0.8343,0.6025,0.08369,0.0748,4.517,0,6.255
1000,0.70941,12.833,4.71371e-05,12.18,0.004997,0.573972,false,1000,0.2353,0.5874,0.008454,0.8408,1.26,0.1746,0.1579,9.433,0,12.16
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.328776,670.85,0.00246411,1.756,2.477,0.913375,false,50,0.2587,0.5843,0.8424,1.718,0,0,0,0.01039,0,1.731
100,0.339652,658.28,0.00241793,3.226,2.479,0.912099,false,100,0.2341,0.5892,0.8439,1.676,0.06676,0.01543,0.8426,0.579,0,3.202
500,0.568434,3621.07,0.0133006,14.63,2.472,1.26805,false,500,0.2382,0.5803,0.8397,1.668,0.6149,0.08597,7.535,4.54,0,14.61
1000,39.5066,355456,1.30563,28.87,2.473,39.7047,false,1000,0.2359,0.5741,0.8485,1.668,1.268,0.1761,15.9,9.481,0,28.85
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.29298,1488.97,0.00546915,1.726,0.06857,0.938033,false,50,0.2518,0.5917,0.8157,1.688,0,0,0,0.01043,0,1.701
100,0.331805,384.537,0.00141244,3.157,0.0644,0.912111,false,100,0.2343,0.5945,0.8093,1.647,0.06741,0.01435,0.7995,0.5838,0,3.131
500,0.514423,43.8432,0.000161041,14.26,0.06384,0.71855,false,500,0.2364,0.5874,0.8149,1.648,0.6035,0.08322,7.239,4.524,0,14.24
1000,0.744461,9.61401,3.53133e-05,28.94,0.06338,0.553303,false,1000,0.2349,0.5925,0.8539,1.691,1.268,0.1754,15.95,9.55,0,28.92
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.296624,1309.73,0.00481076,1.991,0.06884,0.936388,false,50,0.2538,0.5944,1.079,1.953,0,0,0,0.0104,0,1.965
100,0.336825,341.438,0.00125414,3.662,0.06443,0.908305,false,100,0.2357,0.5921,1.068,1.905,0.06696,0.01551,1.053,0.5763,0,3.637
500,0.534867,39.1126,0.000143665,16.76,0.06383,0.700283,false,500,0.2354,0.5874,1.073,1.905,0.5986,0.08359,9.497,4.507,0,16.74
1000,0.706533,13.2686,4.87369e-05,33.73,0.06373,0.572856,false,1000,0.2344,0.5823,1.104,1.93,1.265,0.1758,20.58,9.443,0,33.71
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.606475,36.9548,0.000135739,2.392,36.58,0.654249,false,50,0.2554,0.5914,1.482,2.354,0,0,0,0.01041,0,2.366
100,0.800009,9.35046,3.43453e-05,4.523,36.41,0.517636,false,100,0.2398,0.5874,1.48,2.316,0.06666,0.01463,1.489,0.5924,0,4.498
500,0.877459,0.361881,1.32923e-06,21.11,36.4,0.419829,false,500,0.2361,0.5845,1.481,2.311,0.5986,0.0834,13.39,4.571,0,21.09
1000,0.896873,0.166441,6.11356e-07,41.93,36.42,0.292252,false,1000,0.2358,0.5956,1.483,2.324,1.27,0.176,28.27,9.577,0,41.91


==> plots/horeka/gmres_s_step_results/12_Aug_2022/Flan_1565_RCM.txt <==
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.237129,3437.39,0.0126259,0.9012,6.483e-05,0.955806,false,50,0.249,0.5706,0,0.8634,0,0,0,0.0105,0,0.8761
100,0.292424,966.299,0.00354932,1.507,9.041e-06,0.940059,false,100,0.2276,0.5711,0,0.8083,0.06618,0.01608,0,0.5767,0,1.484
500,0.364538,135,0.00049587,6.149,9.187e-06,0.880432,false,500,0.2284,0.5791,0,0.8171,0.5911,0.08286,0,4.505,0,6.128
1000,0.404996,79.4277,0.000291747,11.92,8.408e-06,0.832566,false,1000,0.2248,0.5815,0,0.8157,1.236,0.1746,0,9.418,0,11.9
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.286558,1824.31,0.00670088,0.9221,0.005578,0.940628,false,50,0.2472,0.5913,0.009138,0.8839,0,0,0,0.01054,0,0.8966
100,0.324735,456.748,0.00167768,1.537,0.005004,0.917327,false,100,0.2285,0.5761,0.009422,0.8236,0.06609,0.01401,0.009856,0.5804,0,1.512
500,0.489902,50.824,0.000186682,6.305,0.00496,0.741118,false,500,0.2322,0.5839,0.008834,0.8342,0.5977,0.08329,0.07813,4.55,0,6.283
1000,0.70941,12.833,4.71371e-05,12.28,0.004939,0.573972,false,1000,0.231,0.588,0.008535,0.8368,1.265,0.1761,0.1656,9.524,0,12.26
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.325191,716.939,0.0026334,1.736,2.48,0.915689,false,50,0.2537,0.5773,0.8367,1.698,0,0,0,0.01063,0,1.711
100,0.385872,193.168,0.000709528,3.195,2.475,0.85885,false,100,0.2329,0.5853,0.8331,1.66,0.06676,0.01534,0.8324,0.5772,0,3.17
500,0.762985,14.5681,5.35103e-05,14.52,2.475,0.545861,false,500,0.2339,0.5878,0.8481,1.679,0.5952,0.08341,7.485,4.512,0,14.49
1000,0.844912,3.85492,1.41595e-05,28.68,2.476,0.500348,false,1000,0.2383,0.584,0.8386,1.67,1.269,0.1761,15.77,9.468,0,28.66
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.293122,1480.49,0.005438,1.738,0.06866,0.937991,false,50,0.2474,0.6007,0.8229,1.7,0,0,0,0.01059,0,1.712
100,0.332256,380.117,0.00139621,3.146,0.06405,0.911815,false,100,0.2318,0.5781,0.8139,1.633,0.0665,0.01524,0.8035,0.5837,0,3.12
500,0.513912,43.9523,0.000161442,14.33,0.06399,0.719005,false,500,0.232,0.5874,0.8197,1.648,0.598,0.08344,7.291,4.544,0,14.3
1000,0.737305,10.2245,3.75558e-05,28.27,0.06363,0.557006,false,1000,0.2319,0.5756,0.8205,1.637,1.266,0.1762,15.38,9.502,0,28.25
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.297213,1280.75,0.00470435,1.959,0.06844,0.936145,false,50,0.2559,0.5766,1.063,1.921,0,0,0,0.01039,0,1.934
100,0.338151,330.209,0.00121289,3.668,0.06457,0.90732,false,100,0.2363,0.5859,1.067,1.898,0.06663,0.01401,1.058,0.5872,0,3.643
500,0.5373,38.4839,0.000141356,16.83,0.06418,0.698248,false,500,0.2315,0.5907,1.078,1.91,0.5982,0.08383,9.541,4.527,0,16.81
1000,0.705083,13.4215,4.92988e-05,34.49,0.06329,0.573745,false,1000,0.236,0.575,1.14,1.96,1.267,0.1769,21.25,9.508,0,34.47
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.610347,38.0074,0.000139605,2.403,35.12,0.678381,false,50,0.2534,0.5939,1.492,2.364,0,0,0,0.01067,0,2.377
100,0.822731,8.31407,3.05385e-05,4.525,35.12,0.567094,false,100,0.2347,0.5932,1.487,2.324,0.06627,0.01461,1.494,0.5827,0,4.499
500,0.874292,0.411737,1.51236e-06,21.23,35.12,0.472208,false,500,0.2336,0.5879,1.492,2.323,0.5948,0.08462,13.47,4.603,0,21.21
1000,0.880851,0.23556,8.65237e-07,42.13,35.1,0.384845,false,1000,0.2364,0.5814,1.49,2.317,1.259,0.1772,28.44,9.63,0,42.11


==> plots/horeka/gmres_s_step_results/12_Aug_2022/G3_circuit.txt <==
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.151515,0.138691,4.50701e-05,0.4196,6.46e-05,0.985501,false,50,0.2471,0.1209,0,0.4067,0,0,0,0.002148,0,0.4111
100,0.167334,0.0502588,1.63324e-05,0.59,9.911e-06,0.980484,false,100,0.2223,0.1287,0,0.36,0.06791,0.0161,0,0.1254,0,0.584
500,0.202095,0.00969581,3.15082e-06,1.703,8.563e-06,0.958415,false,500,0.2231,0.1181,0,0.3505,0.5933,0.08313,0,0.5742,0,1.698
1000,0.225986,0.00564619,1.83482e-06,3.142,9.228e-06,0.938094,false,1000,0.2229,0.1202,0,0.3521,1.255,0.1758,0,1.15,0,3.138
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.203569,0.0285005,9.26171e-06,0.423,0.001678,0.963464,false,50,0.2415,0.1306,0.009524,0.4107,0,0,0,0.001935,0,0.4147
100,0.237664,0.0111025,3.60794e-06,0.629,0.002223,0.936848,false,100,0.2262,0.144,0.01042,0.3896,0.06797,0.01403,0.009202,0.1261,0,0.6217
500,0.372012,0.00264762,8.60387e-07,1.846,0.001306,0.770773,false,500,0.2318,0.1377,0.009997,0.389,0.6054,0.08387,0.06686,0.5879,0,1.842
1000,0.651101,0.00114484,3.72036e-07,3.391,0.001354,0.398791,false,1000,0.2253,0.1446,0.009557,0.3886,1.279,0.1766,0.1394,1.174,0,3.387
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.234561,0.0163728,5.32063e-06,0.5779,0.1557,0.938669,false,50,0.2614,0.1401,0.1352,0.5659,0,0,0,0.001914,0,0.5698
100,0.281384,0.00734714,2.38758e-06,0.9059,0.1502,0.889808,false,100,0.2398,0.1415,0.1363,0.5267,0.06869,0.01528,0.1284,0.1434,0,0.8983
500,0.55556,0.0020999,6.82399e-07,3.094,0.1398,0.519099,false,500,0.2372,0.1393,0.1358,0.5213,0.616,0.08415,1.143,0.613,0,3.088
1000,0.792474,0.00092595,3.00903e-07,5.806,0.1396,0.229602,false,1000,0.2391,0.1285,0.1329,0.5097,1.297,0.1768,2.357,1.214,0,5.799
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.205205,0.0269393,8.75438e-06,0.5641,0.01705,0.962397,false,50,0.262,0.1249,0.1398,0.5522,0,0,0,0.001923,0,0.5558
100,0.240127,0.0105072,3.41449e-06,0.905,0.01178,0.934693,false,100,0.242,0.1367,0.1379,0.5255,0.0691,0.01624,0.1323,0.1364,0,0.8969
500,0.377729,0.00258016,8.38467e-07,3.129,0.009823,0.763296,false,500,0.2427,0.14,0.14,0.5318,0.6216,0.08667,1.16,0.5951,0,3.124
1000,0.523779,0.0016106,5.23392e-07,5.854,0.0118,0.56162,false,1000,0.2428,0.1312,0.141,0.5242,1.309,0.181,2.428,1.15,0,5.849
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.206345,0.025899,8.41633e-06,0.6201,0.01716,0.961627,false,50,0.2664,0.1396,0.1766,0.608,0,0,0,0.001946,0,0.6119
100,0.241889,0.0101135,3.28655e-06,0.9797,0.01187,0.933131,false,100,0.2413,0.1379,0.1791,0.5677,0.06925,0.01469,0.1683,0.1337,0,0.9714
500,0.382865,0.00252411,8.20252e-07,3.687,0.009979,0.756578,false,500,0.243,0.1411,0.1917,0.5854,0.6311,0.08573,1.612,0.6406,0,3.683
1000,0.516708,0.00164332,5.34024e-07,6.705,0.01186,0.571116,false,1000,0.2408,0.1414,0.1789,0.5709,1.308,0.1797,3.13,1.255,0,6.701
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.433095,0.0017125,5.56506e-07,0.6709,2.928,0.721685,false,50,0.2583,0.1326,0.2364,0.6595,0,0,0,0.002043,0,0.6637
100,0.995775,9.68905e-05,3.14862e-08,1.105,2.899,0.00591538,false,100,0.2441,0.1375,0.2337,0.6244,0.07,0.01469,0.2345,0.1374,0,1.099
500,0.999999,3.0488e-09,9.9076e-13,3.779,2.885,1.17517e-06,true,450,0.245,0.1422,0.2343,0.6305,0.5515,0.07519,1.851,0.5458,0,3.771
1000,0.999999,3.0488e-09,9.9076e-13,3.783,2.879,1.17517e-06,true,450,0.2407,0.1332,0.2329,0.616,0.5566,0.07636,1.862,0.5467,0,3.775


==> plots/horeka/gmres_s_step_results/12_Aug_2022/G3_circuit_RCM.txt <==
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.151515,0.138691,4.50701e-05,0.4079,6.422e-05,0.985501,false,50,0.2446,0.1224,0,0.3946,0,0,0,0.001901,0,0.3984
100,0.167334,0.0502587,1.63324e-05,0.5768,8.695e-06,0.980484,false,100,0.2261,0.1247,0,0.3597,0.06757,0.015,0,0.1141,0,0.5707
500,0.202157,0.00968135,3.14612e-06,1.618,8.399e-06,0.958369,false,500,0.2249,0.1161,0,0.3499,0.5976,0.08264,0,0.4834,0,1.612
1000,0.226263,0.0056255,1.8281e-06,2.909,8.892e-06,0.937846,false,1000,0.2218,0.1108,0,0.3415,1.25,0.1749,0,0.932,0,2.903
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.203569,0.0285005,9.26171e-06,0.4194,0.00316,0.963464,false,50,0.2439,0.1276,0.009363,0.4067,0,0,0,0.002061,0,0.4108
100,0.237664,0.0111025,3.60794e-06,0.6093,0.002823,0.936848,false,100,0.2273,0.1291,0.00901,0.3751,0.06801,0.01358,0.009131,0.1207,0,0.6018
500,0.372012,0.00264762,8.60387e-07,1.755,0.002698,0.770773,false,500,0.229,0.1266,0.00903,0.3741,0.607,0.08307,0.06813,0.5008,0,1.748
1000,0.651101,0.00114484,3.72036e-07,3.171,0.002682,0.398791,false,1000,0.2299,0.126,0.009776,0.3752,1.279,0.1762,0.1457,0.9541,0,3.163
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.234168,0.0163187,5.30302e-06,0.5459,0.1587,0.939032,false,50,0.2593,0.127,0.1235,0.5349,0,0,0,0.001684,0,0.5385
100,0.280934,0.00727314,2.36353e-06,0.8603,0.1553,0.890329,false,100,0.2394,0.127,0.1282,0.5036,0.06884,0.01515,0.1195,0.129,0,0.8531
500,0.560892,0.00204146,6.63408e-07,2.826,0.1449,0.511961,false,500,0.2367,0.1236,0.1224,0.4917,0.6141,0.08341,1.017,0.4973,0,2.821
1000,0.794528,0.000901251,2.92877e-07,5.373,0.1441,0.227264,false,1000,0.2388,0.1182,0.1225,0.4886,1.311,0.1779,2.154,0.9803,0,5.367
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.205053,0.0270544,8.79179e-06,0.5455,0.0183,0.962495,false,50,0.2633,0.1292,0.1164,0.5344,0,0,0,0.001788,0,0.5379
100,0.239986,0.0105333,3.42296e-06,0.8236,0.01381,0.934814,false,100,0.2447,0.1284,0.1079,0.4902,0.06888,0.01602,0.1019,0.1217,0,0.816
500,0.378884,0.00256874,8.34755e-07,2.685,0.01024,0.761758,false,500,0.2445,0.1156,0.1087,0.4781,0.618,0.08444,0.8965,0.4826,0,2.682
1000,0.518945,0.00163143,5.30161e-07,5.183,0.01229,0.568124,false,1000,0.245,0.1317,0.1175,0.5036,1.313,0.1803,1.977,0.9399,0,5.179
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.206396,0.0258135,8.38854e-06,0.5669,0.01793,0.961587,false,50,0.2613,0.1288,0.1399,0.5552,0,0,0,0.001672,0,0.5587
100,0.242112,0.0100552,3.2676e-06,0.8845,0.01364,0.932925,false,100,0.2461,0.1282,0.1352,0.5188,0.06964,0.01492,0.1294,0.1258,0,0.8762
500,0.38458,0.00249976,8.12338e-07,3.05,0.01086,0.754362,false,500,0.2413,0.1313,0.1415,0.5237,0.6211,0.08407,1.167,0.5219,0,3.046
1000,0.517252,0.00164074,5.33186e-07,5.722,0.01203,0.570344,false,1000,0.244,0.1311,0.1384,0.523,1.303,0.1773,2.397,1.047,0,5.718
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,,,,,,,,,,,,,,,,,,
100,,,,,,,,,,,,,,,,,,
500,,,,,,,,,,,,,,,,,,
1000,,,,,,,,,,,,,,,,,,


==> plots/horeka/gmres_s_step_results/12_Aug_2022/HPCG-128-128-128.txt <==
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,1.29965e-07,5.45218e-08,0.7353,6.777e-05,7.71058e-08,false,50,0.3309,0.3332,0,0.7097,0,0,0,0.005919,0,0.7181
100,1,1.78173e-12,7.47459e-13,1.183,1.062e-05,1.11938e-12,true,85,0.3099,0.3335,0,0.655,0.1576,0.1115,0,0.2253,0,1.167
500,1,1.78173e-12,7.47459e-13,1.186,1.081e-05,1.11938e-12,true,85,0.3102,0.3379,0,0.6595,0.1582,0.1093,0,0.2259,0,1.17
1000,1,1.78173e-12,7.47459e-13,1.171,1.029e-05,1.11938e-12,true,85,0.3088,0.3243,0,0.6448,0.1574,0.1091,0,0.2264,0,1.154
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,1.29965e-07,5.45218e-08,0.7575,0.004393,7.71058e-08,false,50,0.329,0.3539,0.01344,0.7317,0,0,0,0.00602,0,0.74
100,1,1.78178e-12,7.4748e-13,1.238,0.003806,1.11939e-12,true,85,0.3141,0.3581,0.01336,0.6972,0.1584,0.1132,0.008948,0.2264,0,1.222
500,1,1.78178e-12,7.4748e-13,1.226,0.00382,1.11939e-12,true,85,0.3085,0.3512,0.01488,0.6861,0.1575,0.109,0.009315,0.2296,0,1.209
1000,1,1.78178e-12,7.4748e-13,1.233,0.0038,1.11939e-12,true,85,0.3142,0.3536,0.01225,0.6918,0.1579,0.109,0.009293,0.2304,0,1.216
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,4.9203e-11,2.06413e-11,1.151,1.141,2.50925e-11,false,50,0.3323,0.3505,0.4116,1.126,0,0,0,0.005868,0,1.134
100,1,2.02838e-12,8.5093e-13,1.326,1.139,9.71637e-13,true,60,0.3147,0.3508,0.4093,1.086,0.0212,0.03346,0.08664,0.07394,0,1.31
500,1,2.02838e-12,8.5093e-13,1.331,1.145,9.71637e-13,true,60,0.3162,0.3514,0.4111,1.09,0.02097,0.03166,0.08881,0.07493,0,1.315
1000,1,2.02838e-12,8.5093e-13,1.329,1.142,9.71637e-13,true,60,0.3141,0.3512,0.4123,1.089,0.02083,0.03153,0.08678,0.07594,0,1.313
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,1.02387e-07,4.29528e-08,1.185,0.04295,6.05922e-08,false,50,0.3357,0.338,0.458,1.159,0,0,0,0.005858,0,1.167
100,1,1.75617e-12,7.36736e-13,2.039,0.03801,1.10132e-12,true,85,0.315,0.3524,0.4847,1.163,0.1572,0.1115,0.3293,0.2416,0,2.022
500,1,1.75617e-12,7.36736e-13,2.023,0.03739,1.10132e-12,true,85,0.3185,0.3459,0.4741,1.15,0.1564,0.1093,0.325,0.2445,0,2.005
1000,1,1.75617e-12,7.36736e-13,1.996,0.03767,1.10132e-12,true,85,0.3233,0.3425,0.4642,1.142,0.1568,0.1091,0.3181,0.2336,0,1.978
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,9.13829e-08,3.83363e-08,1.349,0.04297,5.39999e-08,false,50,0.3332,0.3534,0.6086,1.323,0,0,0,0.005977,0,1.331
100,1,2.09263e-12,8.77886e-13,2.286,0.03842,1.3209e-12,true,85,0.3161,0.3576,0.6207,1.306,0.1568,0.1115,0.4257,0.2499,0,2.269
500,1,2.09263e-12,8.77886e-13,2.306,0.03744,1.3209e-12,true,85,0.3224,0.3589,0.6265,1.32,0.1565,0.1092,0.426,0.2577,0,2.288
1000,1,2.09263e-12,8.77886e-13,2.279,0.03761,1.3209e-12,true,85,0.3159,0.3571,0.6155,1.3,0.1566,0.1101,0.4232,0.2524,0,2.261
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,1.35944e-12,5.70301e-13,0.4907,12.08,7.48008e-13,true,18,0.06344,0.127,0.2522,0.4671,0,0,0,0.005832,0,0.4737
100,1,1.35944e-12,5.70301e-13,0.4584,12.07,7.48008e-13,true,18,0.04504,0.128,0.254,0.4351,0,0,0,0.00586,0,0.4417
500,1,1.35944e-12,5.70301e-13,0.4546,12.24,7.48008e-13,true,18,0.04568,0.1237,0.2541,0.4313,0,0,0,0.005849,0,0.4379
1000,1,1.35944e-12,5.70301e-13,0.4573,12.04,7.48008e-13,true,18,0.0454,0.1267,0.2539,0.434,0,0,0,0.005781,0,0.4405


==> plots/horeka/gmres_s_step_results/12_Aug_2022/HPCG-128-128-128_RCM.txt <==
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,1.29965e-07,5.45218e-08,0.7306,6.317e-05,7.71058e-08,false,50,0.3274,0.3461,0,0.7037,0,0,0,0.00597,0,0.7121
100,1,1.78174e-12,7.47461e-13,1.204,1.088e-05,1.11936e-12,true,85,0.3105,0.343,0,0.665,0.159,0.1115,0,0.235,0,1.187
500,1,1.78174e-12,7.47461e-13,1.2,1.129e-05,1.11936e-12,true,85,0.3122,0.3438,0,0.6675,0.1582,0.1094,0,0.2322,0,1.184
1000,1,1.78174e-12,7.47461e-13,1.203,9.671e-06,1.11936e-12,true,85,0.3091,0.3488,0,0.6694,0.1575,0.109,0,0.2335,0,1.186
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,1.29965e-07,5.45218e-08,0.7431,0.005545,7.71058e-08,false,50,0.3322,0.3442,0.01327,0.7178,0,0,0,0.005916,0,0.7258
100,1,1.78179e-12,7.47485e-13,1.237,0.003822,1.11941e-12,true,85,0.316,0.3538,0.01276,0.6945,0.1595,0.1114,0.008991,0.2276,0,1.22
500,1,1.78179e-12,7.47485e-13,1.245,0.003781,1.11941e-12,true,85,0.3186,0.3487,0.01308,0.6922,0.1599,0.1092,0.0092,0.2399,0,1.229
1000,1,1.78179e-12,7.47485e-13,1.255,0.003798,1.11941e-12,true,85,0.3201,0.354,0.01284,0.699,0.1623,0.1143,0.009178,0.2348,0,1.238
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,2.41859e-11,1.01463e-11,1.142,1.171,1.15506e-11,false,50,0.3319,0.3498,0.4062,1.117,0,0,0,0.006029,0,1.125
100,1,1.50688e-12,6.32156e-13,1.338,1.173,6.97045e-13,true,60,0.3151,0.3495,0.413,1.089,0.02128,0.03363,0.08878,0.07839,0,1.321
500,1,1.50706e-12,6.32232e-13,1.336,1.168,6.97105e-13,true,60,0.3188,0.36,0.4107,1.101,0.02079,0.03138,0.08828,0.07406,0,1.323
1000,1,1.50701e-12,6.32209e-13,1.344,1.168,6.97091e-13,true,60,0.3157,0.3585,0.4183,1.104,0.02068,0.03148,0.08955,0.07723,0,1.33
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,8.82734e-08,3.70318e-08,1.224,0.04671,5.21707e-08,false,50,0.3411,0.3534,0.4754,1.198,0,0,0,0.006048,0,1.206
100,1,2.07882e-12,8.7209e-13,2.013,0.03861,1.30778e-12,true,85,0.3181,0.3452,0.4649,1.14,0.1574,0.1116,0.3187,0.249,0,1.996
500,1,2.07882e-12,8.7209e-13,2.045,0.03783,1.30778e-12,true,85,0.3265,0.3571,0.4742,1.169,0.157,0.109,0.323,0.25,0,2.027
1000,1,2.07882e-12,8.7209e-13,2.009,0.03881,1.30778e-12,true,85,0.3188,0.351,0.4629,1.144,0.1577,0.1093,0.3177,0.2424,0,1.991
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,6.63515e-08,2.78353e-08,1.365,0.04617,3.90835e-08,false,50,0.3409,0.3566,0.6142,1.339,0,0,0,0.005899,0,1.347
100,1,2.08861e-12,8.76199e-13,2.281,0.03851,1.30475e-12,true,85,0.3295,0.3568,0.609,1.307,0.1579,0.1113,0.4214,0.2466,0,2.263
500,1,2.08861e-12,8.76199e-13,2.257,0.03817,1.30475e-12,true,85,0.3237,0.3508,0.5998,1.286,0.157,0.1093,0.4142,0.2541,0,2.24
1000,1,2.08861e-12,8.76199e-13,2.312,0.03838,1.30475e-12,true,85,0.3288,0.3561,0.6257,1.323,0.1577,0.1092,0.4288,0.2569,0,2.295
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,1.26001e-12,5.28592e-13,0.5061,11.18,8.08867e-13,true,18,0.06337,0.1311,0.2616,0.4814,0,0,0,0.005942,0,0.489
100,1,1.26001e-12,5.28592e-13,0.4652,11.13,8.08867e-13,true,18,0.04484,0.1296,0.2587,0.4416,0,0,0,0.005961,0,0.4483
500,1,1.26001e-12,5.28592e-13,0.4653,11.35,8.08867e-13,true,18,0.04522,0.1307,0.2578,0.4419,0,0,0,0.005987,0,0.4486
1000,1,1.26001e-12,5.28592e-13,0.4676,11.16,8.08867e-13,true,18,0.04625,0.1309,0.2587,0.4441,0,0,0,0.005841,0,0.4507


==> plots/horeka/gmres_s_step_results/12_Aug_2022/Lynx649_reordered.txt <==
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,2.17896e-16,2.17896e-16,11.26,6.456e-05,2.18268e-16,true,26,3.303,4.959,0,10.79,0,0,0,0.1051,0,10.92
100,1,2.17896e-16,2.17896e-16,11.18,1.29e-05,2.18268e-16,true,26,3.278,4.934,0,10.71,0,0,0,0.1053,0,10.84
500,1,2.17896e-16,2.17896e-16,11.18,1.116e-05,2.18268e-16,true,26,3.277,4.937,0,10.71,0,0,0,0.105,0,10.84
1000,1,2.17896e-16,2.17896e-16,11.17,1.334e-05,2.18268e-16,true,26,3.272,4.934,0,10.7,0,0,0,0.1054,0,10.83
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,6.2542e-13,6.2542e-13,2.946,0.1649,7.06951e-13,true,11,0.7837,1.364,0.14,2.477,0,0,0,0.1051,0,2.607
100,1,6.2542e-13,6.2542e-13,2.901,0.1081,7.06951e-13,true,11,0.7651,1.362,0.1391,2.431,0,0,0,0.1051,0,2.561
500,1,6.2542e-13,6.2542e-13,2.905,0.1087,7.06951e-13,true,11,0.7644,1.365,0.1395,2.435,0,0,0,0.1049,0,2.565
1000,1,6.2542e-13,6.2542e-13,2.907,0.1079,7.06951e-13,true,11,0.7657,1.366,0.1391,2.437,0,0,0,0.105,0,2.567
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,6.7327e-13,6.7327e-13,4.399,22.64,6.74067e-13,true,7,0.3888,0.9431,2.356,3.928,0,0,0,0.105,0,4.057
100,1,6.73275e-13,6.73275e-13,4.294,22.55,6.74072e-13,true,7,0.3706,0.9449,2.367,3.823,0,0,0,0.1053,0,3.953
500,1,6.72859e-13,6.72859e-13,4.283,22.56,6.73656e-13,true,7,0.3698,0.9465,2.354,3.812,0,0,0,0.1052,0,3.942
1000,1,6.72882e-13,6.72882e-13,4.287,22.56,6.73679e-13,true,7,0.3697,0.9428,2.363,3.816,0,0,0,0.105,0,3.946
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,5.18924e-13,5.18924e-13,5.863,1.083,6.28759e-13,true,11,0.783,1.365,3.052,5.39,0,0,0,0.1053,0,5.52
100,1,5.18924e-13,5.18924e-13,5.822,1.006,6.28759e-13,true,11,0.7635,1.369,3.052,5.352,0,0,0,0.105,0,5.482
500,1,5.18924e-13,5.18924e-13,5.805,1.008,6.28759e-13,true,11,0.7649,1.363,3.041,5.334,0,0,0,0.1052,0,5.464
1000,1,5.18924e-13,5.18924e-13,5.81,1.009,6.28759e-13,true,11,0.765,1.367,3.042,5.34,0,0,0,0.1052,0,5.47
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,5.22872e-13,5.22872e-13,6.915,0.9999,6.12594e-13,true,11,0.7817,1.368,4.107,6.445,0,0,0,0.1052,0,6.575
100,1,5.22872e-13,5.22872e-13,6.855,0.9999,6.12594e-13,true,11,0.766,1.364,4.089,6.386,0,0,0,0.1051,0,6.516
500,1,5.22872e-13,5.22872e-13,6.878,1.002,6.12594e-13,true,11,0.7664,1.369,4.107,6.408,0,0,0,0.1054,0,6.538
1000,1,5.22872e-13,5.22872e-13,6.874,1.001,6.12594e-13,true,11,0.7651,1.368,4.104,6.403,0,0,0,0.1052,0,6.533
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,,,,,,,,,,,,,,,,,,
100,,,,,,,,,,,,,,,,,,
500,,,,,,,,,,,,,,,,,,
1000,,,,,,,,,,,,,,,,,,


==> plots/horeka/gmres_s_step_results/12_Aug_2022/Lynx649_reordered_RCM.txt <==
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,2.36694e-16,2.36694e-16,11.51,6.538e-05,2.37097e-16,true,26,3.282,5.243,0,11.02,0,0,0,0.112,0,11.16
100,1,2.36694e-16,2.36694e-16,11.47,1.288e-05,2.37097e-16,true,26,3.259,5.246,0,10.98,0,0,0,0.1114,0,11.11
500,1,2.36694e-16,2.36694e-16,11.46,1.227e-05,2.37097e-16,true,26,3.254,5.24,0,10.97,0,0,0,0.1116,0,11.11
1000,1,2.36694e-16,2.36694e-16,11.47,1.203e-05,2.37097e-16,true,26,3.257,5.247,0,10.98,0,0,0,0.1116,0,11.12
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,6.25759e-13,6.25759e-13,3.039,0.1085,7.07291e-13,true,11,0.7782,1.446,0.1405,2.547,0,0,0,0.1118,0,2.684
100,1,6.25759e-13,6.25759e-13,3.012,0.1077,7.07291e-13,true,11,0.7608,1.455,0.1396,2.521,0,0,0,0.1115,0,2.658
500,1,6.25759e-13,6.25759e-13,3.006,0.108,7.07291e-13,true,11,0.7617,1.449,0.1396,2.516,0,0,0,0.1119,0,2.653
1000,1,6.25759e-13,6.25759e-13,3.004,0.1082,7.07291e-13,true,11,0.7604,1.449,0.1396,2.515,0,0,0,0.1115,0,2.651
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,7.07801e-13,7.07801e-13,4.759,24.27,7.11012e-13,true,7,0.3862,1.001,2.696,4.268,0,0,0,0.1114,0,4.404
100,1,7.07801e-13,7.07801e-13,4.69,24.26,7.11012e-13,true,7,0.3688,1,2.687,4.199,0,0,0,0.1118,0,4.336
500,1,7.07801e-13,7.07801e-13,4.706,24.25,7.11012e-13,true,7,0.3687,1.008,2.695,4.215,0,0,0,0.1122,0,4.352
1000,1,7.07801e-13,7.07801e-13,4.697,24.25,7.11012e-13,true,7,0.3705,1.002,2.69,4.205,0,0,0,0.1115,0,4.341
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,5.40146e-13,5.40146e-13,6.086,1.017,6.60257e-13,true,11,0.7798,1.448,3.177,5.596,0,0,0,0.1112,0,5.732
100,1,5.40146e-13,5.40146e-13,6.047,1.003,6.60257e-13,true,11,0.7624,1.45,3.18,5.557,0,0,0,0.1115,0,5.694
500,1,5.40146e-13,5.40146e-13,6.041,1.002,6.60257e-13,true,11,0.7637,1.45,3.171,5.551,0,0,0,0.1118,0,5.688
1000,1,5.40146e-13,5.40146e-13,6.052,1.003,6.60257e-13,true,11,0.7632,1.45,3.184,5.562,0,0,0,0.112,0,5.699
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,5.10425e-13,5.10425e-13,7.207,1.002,6.07471e-13,true,11,0.7807,1.457,4.286,6.717,0,0,0,0.1115,0,6.853
100,1,5.10425e-13,5.10425e-13,7.139,1.001,6.07471e-13,true,11,0.7627,1.447,4.271,6.648,0,0,0,0.1122,0,6.786
500,1,5.10425e-13,5.10425e-13,7.145,1.004,6.07471e-13,true,11,0.7629,1.453,4.27,6.653,0,0,0,0.1122,0,6.791
1000,1,5.10425e-13,5.10425e-13,7.157,1.001,6.07471e-13,true,11,0.7649,1.454,4.281,6.667,0,0,0,0.1113,0,6.803
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,,,,,,,,,,,,,,,,,,
100,,,,,,,,,,,,,,,,,,
500,,,,,,,,,,,,,,,,,,
1000,,,,,,,,,,,,,,,,,,


==> plots/horeka/gmres_s_step_results/12_Aug_2022/ML_Geer.txt <==
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0302705,164.781,0.337022,0.8655,6.404e-05,0.996204,false,50,0.2427,0.5463,0,0.8288,0,0,0,0.009922,0,0.841
100,0.0448147,107.624,0.22012,1.434,9.073e-06,0.991603,false,100,0.2174,0.5428,0,0.7688,0.06353,0.01634,0,0.5494,0,1.413
500,0.101775,42.0935,0.0860927,5.785,8.913e-06,0.96443,false,500,0.2174,0.5357,0,0.7622,0.5644,0.08005,0,4.245,0,5.765
1000,0.14353,27.2511,0.0557359,11.27,9.106e-06,0.938353,false,1000,0.2161,0.5543,0,0.7792,1.192,0.1684,0,8.871,0,11.25
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0190929,461.553,0.944,0.8728,0.005574,0.992962,false,50,0.2407,0.5542,0.009659,0.8371,0,0,0,0.009659,0,0.8489
100,0.0200883,461.498,0.943889,1.477,0.004879,0.992587,false,100,0.2229,0.5604,0.008797,0.8009,0.06282,0.01413,0.008299,0.5479,0,1.454
500,0.0201484,461.498,0.943888,5.925,0.004828,0.992564,false,500,0.2212,0.5527,0.008499,0.7918,0.5685,0.0798,0.06652,4.243,0,5.905
1000,0.0201484,461.498,0.943888,11.48,0.004797,0.992564,false,1000,0.2205,0.5447,0.008216,0.7823,1.198,0.1684,0.1409,8.847,0,11.46
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0471238,449.273,0.918885,1.655,2.32,0.978431,false,50,0.2406,0.5554,0.7901,1.619,0,0,0,0.01003,0,1.631
100,0.0520397,448.912,0.918146,3.017,2.317,0.976117,false,100,0.2245,0.5524,0.7925,1.578,0.06355,0.01397,0.7688,0.5477,0,2.993
500,0.0528739,448.899,0.91812,13.64,2.315,0.975732,false,500,0.2275,0.5527,0.7929,1.582,0.569,0.0798,6.936,4.283,0,13.62
1000,0.0528739,448.899,0.91812,26.68,2.314,0.975732,false,1000,0.2272,0.5457,0.7905,1.572,1.208,0.1689,14.44,8.922,0,26.66
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0206658,459.992,0.940808,1.599,0.06431,0.992304,false,50,0.2418,0.5406,0.7548,1.562,0,0,0,0.009852,0,1.574
100,0.0218379,459.909,0.940639,2.973,0.06064,0.991857,false,100,0.226,0.5458,0.7642,1.545,0.06333,0.01346,0.7578,0.549,0,2.949
500,0.0219122,459.909,0.940638,13.34,0.0603,0.991829,false,500,0.2262,0.5448,0.7628,1.543,0.5704,0.07981,6.761,4.209,0,13.32
1000,0.0219122,459.909,0.940638,26.82,0.06052,0.991829,false,1000,0.2237,0.5452,0.7883,1.566,1.197,0.1682,14.73,8.802,0,26.8
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0216591,459.247,0.939284,1.879,0.06615,0.991886,false,50,0.2448,0.5614,1.012,1.844,0,0,0,0.009902,0,1.855
100,0.0229705,459.08,0.938944,3.456,0.05999,0.991381,false,100,0.2255,0.5438,1.005,1.783,0.06416,0.01414,0.9999,0.5514,0,3.432
500,0.0230522,459.077,0.938937,15.87,0.06062,0.99135,false,500,0.2266,0.5597,1.009,1.804,0.57,0.0799,8.982,4.275,0,15.85
1000,0.0230522,459.077,0.938937,32.63,0.06044,0.99135,false,1000,0.2249,0.5511,1.076,1.862,1.206,0.1689,20.07,8.998,0,32.61
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.861703,31.4218,0.0642662,2.241,22.92,0.204853,false,50,0.2446,0.5548,1.396,2.205,0,0,0,0.009805,0,2.217
100,0.997771,5.05494,0.0103387,4.241,22.86,0.0543325,false,100,0.2247,0.5619,1.38,2.175,0.06474,0.02188,1.392,0.5451,0,4.217
500,1,1.32462e-05,2.7092e-08,19.76,22.91,1.22091e-07,false,500,0.2288,0.5533,1.383,2.174,0.5742,0.08038,12.49,4.289,0,19.74
1000,1,1.08402e-09,2.21711e-12,40.68,22.85,1.48433e-12,false,1000,0.2301,0.5432,1.384,2.166,1.259,0.1932,27.32,9.313,0,40.66


==> plots/horeka/gmres_s_step_results/12_Aug_2022/ML_Geer_RCM.txt <==
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0302705,164.781,0.337022,0.866,6.295e-05,0.996204,false,50,0.2431,0.5485,0,0.8292,0,0,0,0.009924,0,0.8415
100,0.0448147,107.624,0.22012,1.426,9.36e-06,0.991603,false,100,0.2173,0.5446,0,0.7707,0.06413,0.01675,0,0.5386,0,1.406
500,0.101775,42.0935,0.0860927,5.76,9.101e-06,0.96443,false,500,0.2164,0.5429,0,0.7685,0.5645,0.08013,0,4.212,0,5.74
1000,0.14353,27.2511,0.0557359,11.16,9.01e-06,0.938353,false,1000,0.2131,0.5451,0,0.767,1.182,0.1672,0,8.784,0,11.14
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0190929,461.553,0.944,0.8426,0.005559,0.992962,false,50,0.2377,0.535,0.008935,0.8066,0,0,0,0.009831,0,0.8186
100,0.0200883,461.498,0.943889,1.459,0.005001,0.992587,false,100,0.2255,0.5456,0.00893,0.7888,0.06338,0.01605,0.008765,0.5383,0,1.436
500,0.0201484,461.498,0.943888,5.913,0.004967,0.992564,false,500,0.2222,0.5482,0.009134,0.7886,0.5673,0.07922,0.07079,4.236,0,5.893
1000,0.0201484,461.498,0.943888,11.49,0.004947,0.992564,false,1000,0.2188,0.5455,0.00863,0.7816,1.199,0.1675,0.1492,8.85,0,11.47
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0475444,449.201,0.918738,1.624,2.387,0.978107,false,50,0.2428,0.5497,0.7708,1.588,0,0,0,0.009894,0,1.6
100,0.0525719,448.839,0.917997,2.99,2.381,0.975731,false,100,0.2247,0.5544,0.7746,1.562,0.06421,0.0146,0.7572,0.5495,0,2.967
500,0.0532962,448.833,0.917986,13.4,2.382,0.975389,false,500,0.2266,0.5541,0.772,1.562,0.5707,0.0796,6.806,4.221,0,13.38
1000,0.0532962,448.833,0.917986,26.49,2.381,0.975389,false,1000,0.2251,0.5404,0.773,1.547,1.207,0.1683,14.44,8.813,0,26.47
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0215605,460.109,0.941048,1.633,0.06548,0.99193,false,50,0.2433,0.5575,0.7715,1.597,0,0,0,0.009898,0,1.609
100,0.02285,459.969,0.94076,2.954,0.06065,0.991434,false,100,0.2231,0.5446,0.7595,1.536,0.06378,0.01415,0.7525,0.5434,0,2.93
500,0.0229328,459.967,0.940757,13.37,0.06028,0.991403,false,500,0.2238,0.5446,0.7645,1.542,0.5693,0.0796,6.772,4.233,0,13.35
1000,0.0229328,459.967,0.940757,26.93,0.06065,0.991403,false,1000,0.2267,0.5457,0.7892,1.571,1.205,0.169,14.77,8.872,0,26.91
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0234721,459.731,0.940274,1.844,0.06548,0.991124,false,50,0.2447,0.5406,0.9985,1.809,0,0,0,0.009571,0,1.82
100,0.0249957,459.541,0.939886,3.48,0.06105,0.990532,false,100,0.2247,0.5493,1.02,1.803,0.06381,0.01503,1.005,0.5506,0,3.456
500,0.0251022,459.538,0.939879,15.82,0.06049,0.990492,false,500,0.2241,0.5601,1.012,1.805,0.5673,0.08027,8.994,4.213,0,15.8
1000,0.0251022,459.538,0.939879,31.37,0.06048,0.990492,false,1000,0.2237,0.5404,1.014,1.787,1.21,0.168,19.03,8.841,0,31.35
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.868368,26.5446,0.0542908,2.356,22.46,0.208768,false,50,0.2428,0.561,1.49,2.319,0,0,0,0.009983,0,2.331
100,0.998188,4.01985,0.00822168,4.458,22.44,0.0432816,false,100,0.225,0.5676,1.487,2.289,0.06363,0.0203,1.493,0.5494,0,4.434
500,1,1.30401e-06,2.66706e-09,20.79,22.37,1.45761e-08,false,500,0.2255,0.5508,1.487,2.272,0.5671,0.07984,13.4,4.308,0,20.77
1000,1,1.09742e-09,2.24453e-12,43.67,22.37,5.11134e-13,false,1000,0.225,0.5439,1.491,2.269,1.233,0.2001,29.99,9.51,0,43.65


==> plots/horeka/gmres_s_step_results/12_Aug_2022/Transport.txt <==
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0647974,1.22755e-05,0.000500673,0.4896,6.47e-05,0.994101,false,50,0.2552,0.1802,0,0.4735,0,0,0,0.003255,0,0.4788
100,0.0885424,4.94772e-06,0.0002018,0.7284,8.607e-06,0.986546,false,100,0.2299,0.1892,0,0.4282,0.06799,0.01668,0,0.1913,0,0.7201
500,0.172833,1.47997e-06,6.03624e-05,2.31,8.76e-06,0.924788,false,500,0.228,0.1891,0,0.4266,0.6031,0.08434,0,1.078,0,2.304
1000,0.247173,9.62335e-07,3.92501e-05,4.312,9.064e-06,0.861023,false,1000,0.2273,0.1862,0,0.4225,1.263,0.1784,0,2.211,0,4.305
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0752542,8.99698e-06,0.000366954,0.5141,0.002876,0.991364,false,50,0.2505,0.2048,0.01004,0.4978,0,0,0,0.003052,0,0.5032
100,0.104179,3.68332e-06,0.000150229,0.7594,0.003073,0.97936,false,100,0.2301,0.2069,0.00922,0.4552,0.06856,0.01386,0.009933,0.1842,0,0.7494
500,0.229642,1.19396e-06,4.86972e-05,2.468,0.002314,0.87841,false,500,0.231,0.2061,0.008853,0.4554,0.6103,0.08454,0.06572,1.117,0,2.462
1000,0.327364,7.70055e-07,3.14077e-05,4.597,0.002302,0.778163,false,1000,0.2344,0.2055,0.008602,0.4577,1.286,0.1788,0.1378,2.264,0,4.591
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.097807,5.25992e-06,0.000214533,0.7254,0.472,0.982373,false,50,0.2596,0.2013,0.2199,0.7104,0,0,0,0.002987,0,0.7152
100,0.131903,3.35765e-06,0.000136946,1.171,0.4673,0.959179,false,100,0.2425,0.2019,0.2124,0.6661,0.06914,0.01346,0.1951,0.1966,0,1.161
500,0.378595,9.27764e-07,3.78401e-05,4.424,0.4561,0.725131,false,500,0.2437,0.2089,0.2166,0.6781,0.6142,0.0846,1.751,1.127,0,4.415
1000,0.547319,5.77789e-07,2.35659e-05,8.52,0.4545,0.502745,false,1000,0.2443,0.1899,0.2178,0.6612,1.309,0.1807,3.735,2.286,0,8.51
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0766483,8.51817e-06,0.000347425,0.7226,0.02495,0.990927,false,50,0.2596,0.1967,0.2216,0.7071,0,0,0,0.003092,0,0.712
100,0.106012,3.52633e-06,0.000143826,1.215,0.0259,0.978333,false,100,0.2427,0.1964,0.2357,0.6843,0.06933,0.01528,0.2183,0.1987,0,1.204
500,0.242886,1.11256e-06,4.53773e-05,4.542,0.0192,0.866646,false,500,0.2428,0.2017,0.2224,0.676,0.624,0.08606,1.88,1.12,0,4.532
1000,0.345744,7.26439e-07,2.96288e-05,8.945,0.01821,0.756596,false,1000,0.2429,0.2022,0.2341,0.6884,1.316,0.1807,4.164,2.279,0,8.935
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.077812,8.14663e-06,0.000332271,0.8131,0.0251,0.99055,false,50,0.2643,0.2087,0.2984,0.7969,0,0,0,0.003246,0,0.8021
100,0.107493,3.40953e-06,0.000139062,1.361,0.02627,0.977467,false,100,0.2461,0.2053,0.2938,0.7543,0.06984,0.01516,0.2829,0.2082,0,1.351
500,0.247134,1.08953e-06,4.44378e-05,5.267,0.01935,0.862748,false,500,0.2492,0.2184,0.2903,0.7672,0.6261,0.08594,2.481,1.141,0,5.257
1000,0.357868,7.01718e-07,2.86205e-05,10.57,0.01833,0.741968,false,1000,0.2486,0.2001,0.3148,0.7728,1.312,0.1811,5.58,2.393,0,10.56
Matrix=Transport.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.236738,1.26592e-06,5.16321e-05,0.7681,5.821,0.886444,false,50,0.2605,0.2027,0.2594,0.7517,0,0,0,0.003045,0,0.7569
100,0.391664,6.71051e-07,2.73697e-05,1.279,5.803,0.725337,false,100,0.2421,0.2014,0.2598,0.7126,0.06921,0.01459,0.2583,0.195,0,1.268
500,0.994827,5.52632e-09,2.25398e-07,4.987,5.798,0.00536664,false,500,0.2432,0.1851,0.2608,0.6983,0.619,0.08528,2.297,1.143,0,4.976
1000,0.999991,1.1685e-11,4.76589e-10,9.607,5.8,1.00974e-05,false,1000,0.2416,0.2025,0.2585,0.7117,1.312,0.1806,4.82,2.288,0,9.596


==> plots/horeka/gmres_s_step_results/12_Aug_2022/Transport_RCM.txt <==
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0647974,1.22755e-05,0.000500673,0.4878,6.186e-05,0.994101,false,50,0.2527,0.1824,0,0.4717,0,0,0,0.003224,0,0.4769
100,0.0885424,4.94772e-06,0.0002018,0.722,8.514e-06,0.986546,false,100,0.2277,0.1935,0,0.43,0.06874,0.01545,0,0.1833,0,0.7137
500,0.172833,1.47997e-06,6.03624e-05,2.317,9.097e-06,0.924788,false,500,0.2285,0.1843,0,0.4223,0.6027,0.08434,0,1.085,0,2.31
1000,0.247173,9.62332e-07,3.925e-05,4.339,9.021e-06,0.861022,false,1000,0.2285,0.1876,0,0.4252,1.268,0.1798,0,2.227,0,4.332
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0752542,8.99698e-06,0.000366954,0.503,0.002878,0.991364,false,50,0.247,0.203,0.01238,0.4875,0,0,0,0.003097,0,0.4927
100,0.104179,3.68332e-06,0.000150229,0.7449,0.003211,0.97936,false,100,0.2285,0.1921,0.00984,0.4393,0.06774,0.01403,0.01034,0.1876,0,0.7355
500,0.229642,1.19396e-06,4.86972e-05,2.462,0.002419,0.87841,false,500,0.2294,0.1974,0.009682,0.4456,0.6119,0.08471,0.08096,1.1,0,2.455
1000,0.327364,7.70055e-07,3.14077e-05,4.598,0.002413,0.778163,false,1000,0.2306,0.2016,0.009405,0.4509,1.287,0.1793,0.1699,2.236,0,4.591
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0970731,5.9418e-06,0.000242344,0.7087,0.4699,0.982709,false,50,0.2598,0.195,0.2133,0.6935,0,0,0,0.002962,0,0.6987
100,0.139135,3.02145e-06,0.000123234,1.165,0.4657,0.955395,false,100,0.2429,0.196,0.2118,0.6596,0.06815,0.01406,0.195,0.1978,0,1.155
500,0.369956,9.32026e-07,3.80139e-05,4.334,0.4656,0.729164,false,500,0.2395,0.1902,0.2111,0.6498,0.6107,0.08491,1.715,1.104,0,4.325
1000,0.557312,6.21821e-07,2.53618e-05,8.375,0.4672,0.490369,false,1000,0.2441,0.1865,0.2108,0.6504,1.296,0.179,3.657,2.246,0,8.365
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0766517,8.51705e-06,0.000347379,0.7168,0.02427,0.990926,false,50,0.263,0.1942,0.2189,0.7014,0,0,0,0.002949,0,0.7064
100,0.106011,3.52638e-06,0.000143828,1.193,0.0255,0.978333,false,100,0.2431,0.2068,0.2179,0.6768,0.06901,0.01449,0.2093,0.1948,0,1.183
500,0.242656,1.11395e-06,4.54338e-05,4.451,0.01925,0.866852,false,500,0.2424,0.1914,0.222,0.6649,0.6178,0.08521,1.856,1.083,0,4.441
1000,0.345691,7.26538e-07,2.96328e-05,8.791,0.01858,0.756659,false,1000,0.2456,0.192,0.231,0.678,1.312,0.1817,4.08,2.234,0,8.78
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.077816,8.14543e-06,0.000332222,0.781,0.02455,0.990549,false,50,0.2607,0.1966,0.283,0.7657,0,0,0,0.002994,0,0.7705
100,0.10748,3.41051e-06,0.000139102,1.315,0.02571,0.977474,false,100,0.244,0.1994,0.2805,0.733,0.0695,0.01571,0.2692,0.1969,0,1.305
500,0.246955,1.09058e-06,4.44808e-05,5.072,0.0192,0.86291,false,500,0.2451,0.1902,0.2768,0.7212,0.6274,0.08562,2.363,1.111,0,5.062
1000,0.357404,7.02628e-07,2.86576e-05,9.865,0.018,0.742535,false,1000,0.244,0.1936,0.282,0.7287,1.318,0.1824,5.041,2.268,0,9.855
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.315748,8.74886e-07,3.56834e-05,1.403,3.538,0.816728,false,50,0.2621,0.1943,0.9048,1.387,0,0,0,0.00298,0,1.392
100,0.655192,4.66707e-07,1.90353e-05,2.579,3.525,0.395293,false,100,0.2432,0.2012,0.9025,1.356,0.06929,0.01541,0.9089,0.2014,0,2.569
500,0.998611,1.72743e-09,7.04557e-08,11.51,3.487,0.00147975,false,500,0.2414,0.2017,0.9031,1.355,0.6174,0.08528,8.135,1.167,0,11.5
1000,1,2.39104e-14,9.7522e-13,22.36,3.49,2.37355e-08,true,985,0.243,0.1974,0.9014,1.351,1.275,0.1788,16.94,2.33,0,22.35


==> plots/horeka/gmres_s_step_results/12_Aug_2022/af_shell10.txt <==
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.631231,8.60632,0.000547157,0.6085,6.475e-05,0.77532,false,50,0.2398,0.3062,0,0.5865,0,0,0,0.005192,0,0.5938
100,0.631584,2.43351,0.000154714,0.9365,8.741e-06,0.77501,false,100,0.2141,0.3151,0,0.5379,0.06452,0.0151,0,0.2923,0,0.9256
500,0.632209,0.265336,1.68691e-05,3.443,8.475e-06,0.774054,false,500,0.218,0.3046,0,0.5319,0.5774,0.07978,0,2.124,0,3.432
1000,0.632513,0.133108,8.46248e-06,6.518,8.242e-06,0.773376,false,1000,0.2153,0.2997,0,0.5238,1.216,0.169,0,4.354,0,6.508
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.632176,1.61109,0.000102427,0.6179,0.003702,0.774491,false,50,0.2329,0.3199,0.008847,0.5953,0,0,0,0.005432,0,0.6031
100,0.632378,0.595901,3.78852e-05,0.9717,0.003166,0.774307,false,100,0.2148,0.315,0.008591,0.5471,0.06536,0.01334,0.008418,0.3062,0,0.9576
500,0.632931,0.104713,6.65728e-06,3.576,0.003137,0.77328,false,500,0.2177,0.316,0.00844,0.5511,0.5821,0.0798,0.06594,2.159,0,3.565
1000,0.633363,0.0543817,3.45739e-06,6.827,0.003174,0.772323,false,1000,0.2154,0.3105,0.008016,0.5427,1.226,0.169,0.1395,4.478,0,6.816
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.632218,1.00525,6.39101e-05,0.9955,1.062,0.775113,false,50,0.2434,0.3122,0.3853,0.9739,0,0,0,0.005335,0,0.9814
100,0.632496,0.374319,2.37978e-05,1.717,1.057,0.774778,false,100,0.226,0.3036,0.3919,0.9302,0.0655,0.01546,0.366,0.3086,0,1.703
500,0.633352,0.067033,4.2617e-06,7.204,1.055,0.772958,false,500,0.2281,0.3117,0.3824,0.9312,0.5872,0.08037,3.312,2.149,0,7.193
1000,0.634006,0.0351915,2.23734e-06,14.06,1.059,0.771263,false,1000,0.2269,0.3252,0.3819,0.943,1.253,0.1709,6.946,4.456,0,14.05
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.632192,1.56736,9.9647e-05,1.012,0.03661,0.776908,false,50,0.2446,0.3166,0.4035,0.9897,0,0,0,0.005297,0,0.9968
100,0.632396,0.580287,3.68925e-05,1.784,0.03403,0.776717,false,100,0.2289,0.313,0.4172,0.9678,0.06616,0.01466,0.4024,0.3003,0,1.769
500,0.632948,0.103218,6.5622e-06,7.608,0.03276,0.775661,false,500,0.2264,0.3096,0.4233,0.9685,0.5919,0.08106,3.659,2.164,0,7.597
1000,0.633362,0.0546109,3.47196e-06,14.99,0.03255,0.774719,false,1000,0.2272,0.3217,0.4304,0.9885,1.251,0.1721,7.79,4.497,0,14.98
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.632235,1.52627,9.70348e-05,1.133,0.03723,0.779325,false,50,0.2455,0.3104,0.5303,1.111,0,0,0,0.005388,0,1.118
100,0.632438,0.568557,3.61467e-05,2.04,0.03319,0.779128,false,100,0.2299,0.3218,0.5341,1.094,0.06649,0.01517,0.5155,0.3163,0,2.026
500,0.63298,0.103352,6.57073e-06,8.78,0.03282,0.778064,false,500,0.2279,0.3317,0.5373,1.106,0.5903,0.08001,4.655,2.204,0,8.769
1000,0.633392,0.0547118,3.47837e-06,17.7,0.03314,0.777107,false,1000,0.2306,0.3146,0.5703,1.125,1.255,0.172,10.29,4.573,0,17.69
Matrix=af_shell10.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.801063,1.15846,7.36507e-05,1.051,5.716,1.13127,false,50,0.25,0.3116,0.438,1.028,0,0,0,0.005279,0,1.036
100,0.800769,14.4599,0.000919306,1.865,5.688,1.13105,false,100,0.2298,0.3198,0.4417,1,0.06681,0.01448,0.4433,0.3082,0,1.851
500,0.802946,75.3101,0.00478794,7.931,5.746,1.13129,false,500,0.2254,0.3131,0.4401,0.9874,0.5914,0.0905,3.958,2.156,0,7.92
1000,0.800827,3.20651,0.000203858,15.61,5.651,1.13078,false,1000,0.2339,0.3119,0.4438,0.9984,1.258,0.206,8.388,4.465,0,15.6


==> plots/horeka/gmres_s_step_results/12_Aug_2022/af_shell10_RCM.txt <==
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.631231,8.60632,0.000547157,0.6158,6.134e-05,0.77532,false,50,0.2492,0.3108,0,0.5936,0,0,0,0.00536,0,0.6011
100,0.631584,2.43351,0.000154714,0.9473,8.773e-06,0.77501,false,100,0.2152,0.3106,0,0.5344,0.06473,0.01529,0,0.3062,0,0.9362
500,0.632209,0.265336,1.68691e-05,3.476,8.443e-06,0.774054,false,500,0.2144,0.3164,0,0.5401,0.5745,0.07947,0,2.15,0,3.465
1000,0.632513,0.133108,8.46248e-06,6.628,8.848e-06,0.773376,false,1000,0.2169,0.3157,0,0.5416,1.208,0.1684,0,4.46,0,6.617
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.632176,1.61109,0.000102427,0.6124,0.003807,0.774491,false,50,0.2346,0.321,0.009068,0.5895,0,0,0,0.00536,0,0.597
100,0.632378,0.595901,3.78852e-05,0.9748,0.003301,0.774307,false,100,0.2137,0.3238,0.008746,0.5548,0.06478,0.01384,0.008898,0.3012,0,0.9599
500,0.632931,0.104713,6.65728e-06,3.589,0.003203,0.77328,false,500,0.2159,0.3259,0.008822,0.5597,0.5789,0.08008,0.06827,2.166,0,3.578
1000,0.633363,0.0543817,3.45739e-06,6.854,0.003217,0.772323,false,1000,0.2139,0.3107,0.008508,0.542,1.232,0.1696,0.1441,4.485,0,6.843
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.632421,0.863751,5.4914e-05,0.9938,1.086,0.771837,false,50,0.2471,0.3114,0.3884,0.9721,0,0,0,0.005416,0,0.9794
100,0.632659,0.322025,2.04731e-05,1.755,1.084,0.771498,false,100,0.2295,0.309,0.3941,0.9418,0.06626,0.01583,0.3834,0.3157,0,1.741
500,0.633528,0.0585834,3.72451e-06,7.339,1.085,0.769611,false,500,0.2269,0.3118,0.3875,0.9351,0.5906,0.08039,3.409,2.176,0,7.325
1000,0.634159,0.0320183,2.03561e-06,14.35,1.083,0.767952,false,1000,0.2237,0.3166,0.3926,0.9419,1.236,0.17,7.186,4.533,0,14.33
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.632205,1.53633,9.76739e-05,1.032,0.03795,0.771708,false,50,0.248,0.3168,0.4197,1.01,0,0,0,0.005157,0,1.017
100,0.632409,0.569792,3.62252e-05,1.807,0.03299,0.771523,false,100,0.2258,0.312,0.4247,0.9714,0.06608,0.01576,0.4117,0.3096,0,1.792
500,0.632972,0.101317,6.44133e-06,7.593,0.033,0.770497,false,500,0.2249,0.3212,0.4222,0.9775,0.5911,0.08082,3.657,2.142,0,7.582
1000,0.6334,0.0532515,3.38553e-06,15.41,0.03296,0.769565,false,1000,0.2328,0.3227,0.445,1.01,1.262,0.1716,8.18,4.492,0,15.4
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.632271,1.47086,9.35118e-05,1.157,0.03768,0.768963,false,50,0.2492,0.3193,0.5408,1.134,0,0,0,0.005324,0,1.142
100,0.632474,0.548308,3.48594e-05,2.099,0.03342,0.768779,false,100,0.2347,0.3221,0.5554,1.121,0.067,0.01519,0.5363,0.3256,0,2.084
500,0.633036,0.0995374,6.32822e-06,9.147,0.03368,0.767774,false,500,0.2324,0.3262,0.572,1.14,0.5965,0.08103,4.971,2.207,0,9.136
1000,0.633464,0.05275,3.35365e-06,17.88,0.03417,0.766864,false,1000,0.2299,0.3285,0.5718,1.139,1.265,0.1725,10.44,4.567,0,17.87
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.782652,0.0217221,1.38101e-06,1.051,5.329,0.632574,false,50,0.2464,0.31,0.4478,1.029,0,0,0,0.005328,0,1.037
100,0.782599,0.00736852,4.68463e-07,1.86,5.346,0.631852,false,100,0.2273,0.3072,0.449,0.9922,0.0659,0.01441,0.4512,0.3042,0,1.846
500,0.782479,0.00454702,2.89083e-07,8.003,5.363,0.61127,false,500,0.229,0.3098,0.4459,0.9938,0.5882,0.08049,4.008,2.187,0,7.991
1000,0.783418,0.00432146,2.74742e-07,15.63,5.267,0.58739,false,1000,0.2309,0.3058,0.4451,0.9908,1.234,0.17,8.456,4.501,0,15.62


==> plots/horeka/gmres_s_step_results/12_Aug_2022/af_shell7.txt <==
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.447218,5.8145,0.000783642,0.2492,6.327e-05,0.892303,false,50,0.07543,0.1293,0,0.2394,0,0,0,0.001985,0,0.2427
100,0.46481,5.29849,0.000714097,0.3559,9.468e-06,0.767771,false,100,0.05907,0.1345,0,0.1978,0.02143,0.008708,0,0.1187,0,0.3523
500,0.50983,4.2173,0.000568381,1.139,8.525e-06,0.649633,false,500,0.05442,0.1286,0,0.1871,0.1827,0.03254,0,0.6938,0,1.135
1000,0.574144,3.46829,0.000467434,2.124,8.872e-06,0.534373,false,1000,0.0528,0.1327,0,0.1896,0.3852,0.06657,0,1.398,0,2.12
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.44722,5.73316,0.00077268,0.2472,0.001636,0.892029,false,50,0.07051,0.1365,0.003365,0.238,0,0,0,0.001896,0,0.2408
100,0.831051,2.65765,0.000358182,0.3614,0.001145,0.194,false,100,0.05632,0.1302,0.002914,0.1934,0.02166,0.009184,0.002893,0.1244,0,0.3577
500,0.854685,1.07352,0.000144682,1.215,0.001114,0.166087,false,500,0.06156,0.1342,0.003291,0.2035,0.185,0.0324,0.02346,0.7205,0,1.211
1000,0.881371,0.872752,0.000117624,2.28,0.001152,0.134947,false,1000,0.0571,0.1438,0.002991,0.2081,0.3906,0.06781,0.04587,1.466,0,2.276
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.447355,9.30534,0.00125412,0.397,0.3456,0.883199,false,50,0.07952,0.1338,0.1542,0.3878,0,0,0,0.001879,0,0.391
100,0.667253,6.16249,0.000830541,0.6601,0.3411,0.399425,false,100,0.06174,0.1286,0.1534,0.3477,0.02136,0.009399,0.1414,0.1266,0,0.6544
500,0.802923,2.49318,0.000336015,2.585,0.3399,0.227596,false,500,0.06001,0.1369,0.1509,0.3518,0.1965,0.03318,1.253,0.7012,0,2.581
1000,0.906754,1.1652,0.000157038,4.96,0.3404,0.105641,false,1000,0.06176,0.1437,0.149,0.3586,0.3934,0.06827,2.628,1.416,0,4.957
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.44722,5.7345,0.00077286,0.3745,0.01544,0.892014,false,50,0.08877,0.1235,0.129,0.3653,0,0,0,0.001829,0,0.3681
100,0.73295,3.38391,0.000456062,0.6248,0.01207,0.313743,false,100,0.07473,0.1248,0.1271,0.3309,0.02193,0.009055,0.123,0.1268,0,0.6189
500,0.77431,1.69682,0.000228687,2.407,0.01173,0.262325,false,500,0.06958,0.1325,0.1329,0.3392,0.1874,0.0329,1.108,0.6839,0,2.401
1000,0.821821,1.32524,0.000178607,4.541,0.01287,0.204943,false,1000,0.06996,0.1216,0.1294,0.3257,0.4005,0.06795,2.287,1.357,0,4.537
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.44722,5.73754,0.00077327,0.4148,0.01489,0.891944,false,50,0.09248,0.1288,0.1632,0.405,0,0,0,0.001989,0,0.4083
100,0.639711,3.99448,0.000538351,0.7241,0.01221,0.437027,false,100,0.07908,0.1366,0.1617,0.3818,0.02185,0.00812,0.156,0.1429,0,0.718
500,0.698074,2.32499,0.000313347,2.798,0.01123,0.358418,false,500,0.07715,0.1347,0.1629,0.3796,0.1874,0.03254,1.374,0.7669,0,2.792
1000,0.763033,1.79139,0.000241433,5.379,0.01237,0.276189,false,1000,0.07476,0.142,0.1632,0.3843,0.3967,0.069,2.879,1.54,0,5.375
Matrix=af_shell7.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.981119,0.921067,0.000124136,0.4283,1.998,0.0707908,false,50,0.08282,0.1306,0.1851,0.4192,0,0,0,0.001784,0,0.4221
100,0.982502,0.222392,2.99726e-05,0.7516,1.964,0.0238461,false,100,0.07307,0.131,0.1854,0.3936,0.02129,0.008846,0.1838,0.1316,0,0.7453
500,0.999982,0.000216513,2.91803e-08,3.031,1.984,2.73131e-05,false,500,0.06811,0.1349,0.1842,0.3916,0.1878,0.03361,1.637,0.7291,0,3.026
1000,1,1.48086e-08,1.99581e-12,5.886,1.973,1.9928e-09,false,1000,0.06606,0.127,0.1835,0.3809,0.3945,0.06949,3.462,1.481,0,5.88


==> plots/horeka/gmres_s_step_results/12_Aug_2022/af_shell7_RCM.txt <==
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.447218,5.8145,0.000783642,0.2421,6.432e-05,0.892303,false,50,0.07964,0.1307,0,0.2329,0,0,0,0.002022,0,0.236
100,0.46481,5.29849,0.000714097,0.3655,8.538e-06,0.76777,false,100,0.0565,0.1338,0,0.1943,0.02158,0.008818,0,0.1311,0,0.3618
500,0.509846,4.21711,0.000568356,1.162,1.19e-05,0.649601,false,500,0.05821,0.134,0,0.1967,0.1793,0.03175,0,0.7098,0,1.158
1000,0.574179,3.46795,0.000467388,2.156,8.991e-06,0.534318,false,1000,0.05361,0.1329,0,0.1906,0.3778,0.0665,0,1.438,0,2.153
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.44722,5.73316,0.00077268,0.2493,0.001729,0.892029,false,50,0.07391,0.142,0.003878,0.24,0,0,0,0.002018,0,0.243
100,0.831051,2.65765,0.000358182,0.3848,0.001191,0.194,false,100,0.05926,0.1398,0.003359,0.2067,0.02131,0.008409,0.002929,0.1352,0,0.3808
500,0.854684,1.07352,0.000144682,1.24,0.001188,0.166087,false,500,0.05995,0.1399,0.002977,0.2072,0.1839,0.03207,0.02215,0.7439,0,1.236
1000,0.881371,0.872752,0.000117624,2.302,0.001213,0.134947,false,1000,0.0555,0.1325,0.003039,0.1951,0.3843,0.06824,0.04671,1.508,0,2.298
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.447339,8.94506,0.00120556,0.4003,0.3462,0.883891,false,50,0.08307,0.1407,0.147,0.3912,0,0,0,0.001899,0,0.3943
100,0.637484,6.2065,0.000836474,0.6603,0.3416,0.440282,false,100,0.06428,0.1335,0.1461,0.3478,0.02146,0.008502,0.1396,0.1284,0,0.6545
500,0.784407,2.61214,0.000352048,2.564,0.3404,0.249999,false,500,0.06098,0.1347,0.1472,0.3474,0.1856,0.03222,1.217,0.7238,0,2.56
1000,0.886186,1.34054,0.00018067,4.966,0.3401,0.129365,false,1000,0.0633,0.1358,0.144,0.3472,0.3942,0.06641,2.562,1.477,0,4.962
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.44722,5.73376,0.00077276,0.38,0.01532,0.891961,false,50,0.09054,0.1287,0.1308,0.3706,0,0,0,0.001863,0,0.3735
100,0.717026,3.49348,0.000470829,0.6382,0.01231,0.333976,false,100,0.07411,0.1291,0.1311,0.3386,0.02167,0.00947,0.1259,0.1292,0,0.6321
500,0.761327,1.80041,0.000242648,2.439,0.01125,0.278297,false,500,0.07364,0.1277,0.132,0.338,0.1912,0.03174,1.12,0.7031,0,2.434
1000,0.811068,1.40883,0.000189874,4.633,0.01071,0.217796,false,1000,0.07256,0.1303,0.1292,0.3366,0.4018,0.06885,2.299,1.416,0,4.629
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.447221,5.73556,0.000773004,0.4259,0.01471,0.891816,false,50,0.09227,0.1368,0.1665,0.4162,0,0,0,0.002074,0,0.4195
100,0.632539,4.04311,0.000544905,0.7127,0.01223,0.447114,false,100,0.07504,0.1305,0.165,0.3749,0.02135,0.008222,0.1593,0.1352,0,0.7066
500,0.691382,2.38335,0.000321214,2.864,0.01156,0.367162,false,500,0.07627,0.1336,0.1715,0.3858,0.187,0.03264,1.423,0.7793,0,2.858
1000,0.76366,1.79488,0.000241903,5.455,0.01095,0.275415,false,1000,0.07858,0.1289,0.1658,0.3778,0.3893,0.06867,2.952,1.561,0,5.451
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.872895,2.45752,0.000331209,0.5642,1.97,0.169816,false,50,0.08773,0.1283,0.3187,0.5551,0,0,0,0.001852,0,0.558
100,0.910793,0.812415,0.000109492,1.02,1.887,0.1068,false,100,0.06695,0.1307,0.3185,0.5202,0.02152,0.009052,0.3194,0.1367,0,1.014
500,0.999753,0.00242231,3.26464e-07,4.384,1.901,0.000284362,false,500,0.06409,0.1342,0.3189,0.5213,0.1867,0.0322,2.862,0.7332,0,4.378
1000,1,1.06181e-06,1.43104e-10,8.637,1.905,9.14591e-08,false,1000,0.06393,0.1377,0.3184,0.5241,0.3996,0.06953,6.052,1.499,0,8.631


==> plots/horeka/gmres_s_step_results/12_Aug_2022/thermal2.txt <==
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0876964,0.000205606,0.0047216,0.3823,6.534e-05,0.991794,false,50,0.2008,0.1323,0,0.3713,0,0,0,0.001887,0,0.3751
100,0.119347,7.92185e-05,0.0018192,0.5135,9.319e-06,0.984725,false,100,0.1715,0.125,0,0.3044,0.05445,0.0145,0,0.1251,0,0.5098
500,0.1972,1.4965e-05,0.000343663,1.495,9.958e-06,0.952914,false,500,0.1714,0.1286,0,0.3077,0.4752,0.07042,0,0.5499,0,1.491
1000,0.239568,8.20496e-06,0.000188422,2.695,8.551e-06,0.928964,false,1000,0.1685,0.127,0,0.3031,0.9993,0.1511,0,1.062,0,2.692
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0891746,0.000195382,0.00448683,0.3671,0.002044,0.991506,false,50,0.1874,0.1354,0.008753,0.3556,0,0,0,0.002245,0,0.3597
100,0.121418,7.52765e-05,0.00172868,0.5176,0.001627,0.98418,false,100,0.1728,0.1183,0.007307,0.3062,0.05556,0.01357,0.008017,0.1175,0,0.514
500,0.200729,1.42073e-05,0.000326261,1.611,0.001645,0.95116,false,500,0.1826,0.1329,0.007943,0.3312,0.4843,0.07058,0.06807,0.5437,0,1.607
1000,0.243895,7.78798e-06,0.000178846,2.9,0.001747,0.926261,false,1000,0.1779,0.1257,0.00733,0.3188,1.015,0.1494,0.1432,1.053,0,2.896
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.114058,0.000114181,0.00262208,0.5205,0.1752,0.985916,false,50,0.2081,0.1378,0.1393,0.5093,0,0,0,0.001851,0,0.5128
100,0.156639,4.3415e-05,0.000996998,0.8252,0.171,0.973389,false,100,0.1864,0.1351,0.1392,0.4683,0.05501,0.01246,0.1323,0.135,0,0.818
500,0.263155,7.87199e-06,0.000180775,2.879,0.1626,0.914271,false,500,0.1887,0.1414,0.1415,0.4794,0.5031,0.07263,1.155,0.5463,0,2.874
1000,0.319797,4.32374e-06,9.92918e-05,5.415,0.1618,0.86916,false,1000,0.1869,0.1394,0.1414,0.4754,1.056,0.1524,2.432,1.044,0,5.41
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0903105,0.000187783,0.00431231,0.5348,0.01728,0.991281,false,50,0.2124,0.1433,0.1444,0.524,0,0,0,0.001877,0,0.5276
100,0.123053,7.22583e-05,0.00165937,0.8167,0.01865,0.983742,false,100,0.1963,0.1242,0.1386,0.4667,0.0559,0.01443,0.1329,0.1229,0,0.8088
500,0.20373,1.35881e-05,0.000312041,2.811,0.01017,0.949643,false,500,0.1861,0.1274,0.1366,0.4579,0.4927,0.07104,1.161,0.5121,0,2.807
1000,0.247667,7.43859e-06,0.000170822,5.654,0.01012,0.923859,false,1000,0.1902,0.1243,0.153,0.4754,1.06,0.1553,2.703,1.015,0,5.65
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0913833,0.000181056,0.00415783,0.6125,0.01649,0.991066,false,50,0.2331,0.1487,0.1946,0.6007,0,0,0,0.002143,0,0.6044
100,0.124661,6.94876e-05,0.00159574,0.9228,0.01773,0.983306,false,100,0.1922,0.1373,0.1818,0.519,0.05639,0.01509,0.1756,0.1327,0,0.9155
500,0.206698,1.30182e-05,0.000298955,3.313,0.01012,0.948117,false,500,0.1877,0.129,0.1814,0.5062,0.4939,0.06944,1.541,0.5705,0,3.309
1000,0.251206,7.1336e-06,0.000163819,6.527,0.0101,0.921566,false,1000,0.1896,0.1241,0.2023,0.5242,1.042,0.1507,3.437,1.107,0,6.523
Matrix=thermal2.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,,,,,,,,,,,,,,,,,,
100,,,,,,,,,,,,,,,,,,
500,,,,,,,,,,,,,,,,,,
1000,,,,,,,,,,,,,,,,,,


==> plots/horeka/gmres_s_step_results/12_Aug_2022/thermal2_RCM.txt <==
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0876964,0.000205606,0.0047216,0.3576,6.25e-05,0.991794,false,50,0.1913,0.1295,0,0.3468,0,0,0,0.001799,0,0.3507
100,0.119345,7.92231e-05,0.00181931,0.4941,8.537e-06,0.984726,false,100,0.1684,0.1184,0,0.294,0.05456,0.0149,0,0.1156,0,0.4908
500,0.197173,1.49713e-05,0.000343807,1.46,9.319e-06,0.952928,false,500,0.1696,0.1398,0,0.3173,0.475,0.07179,0,0.5076,0,1.456
1000,0.239537,8.20819e-06,0.000188496,2.66,7.562e-06,0.928983,false,1000,0.1676,0.1143,0,0.2894,1.028,0.1518,0,1.007,0,2.657
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0891746,0.000195382,0.00448683,0.373,0.00193,0.991506,false,50,0.1908,0.1389,0.008198,0.3617,0,0,0,0.001723,0,0.3655
100,0.121422,7.52692e-05,0.00172851,0.5342,0.001529,0.984179,false,100,0.1745,0.1232,0.007906,0.3132,0.05462,0.01356,0.007506,0.1276,0,0.5305
500,0.200742,1.42041e-05,0.000326189,1.579,0.001591,0.951153,false,500,0.1806,0.1361,0.009306,0.3342,0.483,0.07186,0.0534,0.5253,0,1.575
1000,0.244414,7.7444e-06,0.000177845,2.851,0.001618,0.925933,false,1000,0.1725,0.1296,0.008935,0.3192,1.009,0.1525,0.1126,1.039,0,2.848
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.114592,0.000113198,0.00259951,0.4852,0.1621,0.985781,false,50,0.2052,0.1278,0.1182,0.4751,0,0,0,0.001443,0,0.4787
100,0.157272,4.31226e-05,0.000990284,0.7568,0.1582,0.97317,false,100,0.1835,0.1234,0.121,0.4354,0.05382,0.01305,0.1113,0.123,0,0.7509
500,0.263875,7.85495e-06,0.000180384,2.594,0.1578,0.913779,false,500,0.1817,0.1299,0.1236,0.4426,0.4854,0.07091,0.9709,0.5221,0,2.587
1000,0.321135,4.29169e-06,9.8556e-05,5.012,0.1582,0.867983,false,1000,0.186,0.1345,0.1272,0.4552,1.02,0.154,2.106,1.064,0,5.006
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0904945,0.000186568,0.0042844,0.4877,0.0176,0.991244,false,50,0.2143,0.1163,0.1225,0.4769,0,0,0,0.002071,0,0.4805
100,0.123207,7.19638e-05,0.0016526,0.7624,0.01774,0.9837,false,100,0.1859,0.1281,0.118,0.4396,0.05489,0.01236,0.1121,0.1212,0,0.7555
500,0.203851,1.35549e-05,0.000311279,2.575,0.009722,0.949582,false,500,0.1869,0.1197,0.1211,0.4358,0.4924,0.0713,0.9646,0.4937,0,2.571
1000,0.247921,7.41017e-06,0.00017017,5.145,0.01189,0.923699,false,1000,0.1875,0.1211,0.1358,0.4524,1.051,0.1522,2.275,0.9721,0,5.142
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0916444,0.00017934,0.00411842,0.5316,0.01608,0.991012,false,50,0.2151,0.1279,0.1546,0.5214,0,0,0,0.001843,0,0.5248
100,0.124857,6.90878e-05,0.00158656,0.8224,0.01783,0.983252,false,100,0.186,0.1358,0.1442,0.4738,0.05476,0.01306,0.1313,0.1263,0,0.8158
500,0.206675,1.30051e-05,0.000298655,2.847,0.009885,0.94813,false,500,0.1938,0.1382,0.1386,0.4787,0.4874,0.07025,1.147,0.5408,0,2.843
1000,0.251289,7.11744e-06,0.000163448,5.757,0.01176,0.921514,false,1000,0.1862,0.138,0.168,0.4999,1.052,0.1515,2.779,1.03,0,5.753
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.204904,1.69829e-05,0.000390002,1.106,2.332,0.953303,false,50,0.2036,0.1349,0.7325,1.095,0,0,0,0.001725,0,1.099
100,0.282651,6.45614e-06,0.000148261,2.011,2.319,0.909981,false,100,0.1892,0.1418,0.7296,1.068,0.05431,0.01357,0.7365,0.1196,0,2.005
500,0.474457,1.28986e-06,2.96209e-05,8.85,2.273,0.683785,false,500,0.1846,0.1234,0.7299,1.045,0.4844,0.07383,6.609,0.5408,0,8.843
1000,0.607421,8.64145e-07,1.98445e-05,17.46,2.274,0.476592,false,1000,0.1863,0.136,0.7298,1.06,1.048,0.1508,13.95,1.068,0,17.46


==> plots/horeka/gmres_s_step_results/31_Aug_2022/Emilia_923.txt <==
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0138684,7.64069e+07,0.207076,7.75,6.426e-05,0.999045,false,1000,0.1475,0.2488,0,0.4381,2.236,1.516,0,3.372,0,7.737
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144792,2.23372e+07,0.0605374,7.892,0.003601,0.971355,false,1000,0.1435,0.2518,0.005454,0.4292,2.237,1.515,0.0906,3.396,0,7.88
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144862,3.0314e+07,0.082156,13.79,0.8485,0.9673,false,1000,0.1504,0.254,0.3034,0.7359,2.25,1.52,5.588,3.447,0,13.78
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145024,2.2369e+07,0.0606238,10.16,0.02983,0.971761,false,1000,0.152,0.2458,0.1223,0.5485,2.239,1.514,2.187,3.451,0,10.15
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144986,2.23514e+07,0.060576,11.75,0.02934,0.971415,false,1000,0.1522,0.2444,0.2069,0.6319,2.239,1.518,3.715,3.4,0,11.74
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,1,0.00113803,3.08425e-12,23.92,9.966,5.14708e-13,false,1000,0.1529,0.2568,0.6339,1.072,2.261,1.52,14.44,4.045,0,23.91


==> plots/horeka/gmres_s_step_results/31_Aug_2022/Fault_639.txt <==
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.151214,2.62586e+09,0.0144735,3.656,6.197e-05,0.96951,false,1000,0.101,0.1994,0,0.341,0.668,0.1696,0,2.327,0,3.646
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.672115,3.54192e+08,0.00195227,3.71,0.003134,0.445735,false,1000,0.09649,0.1883,0.00434,0.3158,0.674,0.1728,0.05544,2.319,0,3.7
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.732513,4.15994e+08,0.00229291,8.075,0.5869,0.359481,false,1000,0.1009,0.1845,0.2249,0.5375,0.6905,0.171,4.108,2.38,0,8.066
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.721964,2.7108e+08,0.00149417,5.383,0.02188,0.37419,false,1000,0.108,0.1869,0.08924,0.4111,0.6945,0.1733,1.567,2.359,0,5.374
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.713158,2.82192e+08,0.00155541,6.509,0.02192,0.386236,false,1000,0.1132,0.1831,0.1386,0.4619,0.6857,0.2193,2.501,2.448,0,6.5
Matrix=Fault_639.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,432.944,2.302e+13,126.884,17.61,7.432,432.936,false,1000,0.1141,0.1917,0.6778,1.011,0.7028,0.3371,12.95,2.448,0,17.61


==> plots/horeka/gmres_s_step_results/31_Aug_2022/Flan_1565.txt <==
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.404996,79.4277,0.000291747,12.8,6.296e-05,0.832566,false,1000,0.2499,0.5762,0,0.8722,1.678,0.3782,0,9.548,0,12.77
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.70941,12.833,4.71371e-05,13.1,0.006779,0.573972,false,1000,0.2513,0.5882,0.009459,0.8805,1.686,0.399,0.1997,9.597,0,13.08
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,16.7598,151902,0.557951,29.5,2.483,17.0052,false,1000,0.2543,0.5934,0.8314,1.711,1.693,0.3769,15.76,9.533,0,29.48
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.743585,9.69174,3.55988e-05,18.98,0.07073,0.553336,false,1000,0.2526,0.6037,0.3114,1.2,1.698,0.3714,5.794,9.567,0,18.96
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.711935,12.6611,4.65054e-05,24.4,0.07025,0.56965,false,1000,0.2551,0.5988,0.5816,1.467,1.688,0.3824,10.87,9.613,0,24.38
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.896873,0.166441,6.11356e-07,42.89,36.16,0.292252,false,1000,0.2564,0.5963,1.493,2.377,1.713,0.3786,28.45,9.606,0,42.86


==> plots/horeka/gmres_s_step_results/31_Aug_2022/G3_circuit.txt <==
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.226273,0.00562186,1.82692e-06,4.074,6.304e-05,0.937849,false,1000,0.289,0.1288,0,0.5429,1.691,0.3778,0,1.204,0,4.065
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.651101,0.00114484,3.72036e-07,4.191,0.003061,0.398791,false,1000,0.246,0.1362,0.009224,0.4222,1.727,0.3759,0.1499,1.238,0,4.181
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.796463,0.000911782,2.96299e-07,6.613,0.1541,0.225059,false,1000,0.2569,0.1374,0.1379,0.5638,1.733,0.4209,2.433,1.184,0,6.605
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.520789,0.00162428,5.27836e-07,5.47,0.01755,0.565625,false,1000,0.2575,0.1384,0.08461,0.5116,1.742,0.3808,1.305,1.237,0,5.462
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.516333,0.00164654,5.3507e-07,6.51,0.01685,0.571601,false,1000,0.262,0.1529,0.1287,0.5749,1.766,0.3754,2.108,1.351,0,6.502
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.999999,3.0488e-09,9.9076e-13,4.082,2.916,1.17517e-06,true,450,0.2579,0.137,0.2349,0.661,0.7297,0.1626,1.856,0.5379,0,4.075


==> plots/horeka/gmres_s_step_results/31_Aug_2022/ML_Geer.txt <==
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.14353,27.2511,0.0557359,11.97,6.514e-05,0.938353,false,1000,0.2399,0.5421,0,0.8259,1.616,0.4257,0,8.803,0,11.94
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0201484,461.498,0.943888,12.18,0.006594,0.992564,false,1000,0.2386,0.5469,0.00951,0.8334,1.609,0.3611,0.143,8.859,0,12.16
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.052873,448.9,0.918122,27.39,2.322,0.975732,false,1000,0.25,0.5518,0.7674,1.608,1.625,0.3657,14.42,8.956,0,27.37
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0222469,459.631,0.94007,17.84,0.06687,0.991688,false,1000,0.2432,0.541,0.2955,1.111,1.639,0.4165,5.441,8.862,0,17.82
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0235726,458.92,0.938615,22.93,0.06647,0.991133,false,1000,0.2457,0.55,0.5498,1.377,1.637,0.3665,10.25,8.94,0,22.91
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,1,1.07403e-09,2.19667e-12,41.48,22.9,1.25307e-12,false,1000,0.2442,0.5536,1.395,2.208,1.582,0.4029,27.43,9.345,0,41.45


==> plots/horeka/gmres_s_step_results/31_Aug_2022/Transport.txt <==
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.247173,9.62333e-07,3.925e-05,5.113,6.397e-05,0.861022,false,1000,0.256,0.1968,0,0.5002,1.699,0.3804,0,2.256,0,5.103
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.327364,7.70055e-07,3.14077e-05,5.382,0.002862,0.778163,false,1000,0.2473,0.1993,0.009747,0.4877,1.743,0.3909,0.1456,2.302,0,5.372
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.488688,6.60792e-07,2.69513e-05,9.303,0.4713,0.57825,false,1000,0.2602,0.204,0.2754,0.7711,1.736,0.3832,3.699,2.348,0,9.292
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.35027,7.16743e-07,2.92333e-05,7.757,0.02339,0.751177,false,1000,0.2613,0.2076,0.1346,0.6353,1.781,0.4388,2.163,2.392,0,7.746
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.365021,6.88535e-07,2.80828e-05,8.505,0.0243,0.73323,false,1000,0.2702,0.211,0.173,0.6864,1.756,0.4296,2.983,2.279,0,8.495
Matrix=Transport.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.999991,1.1685e-11,4.76589e-10,10.45,5.907,1.00974e-05,false,1000,0.2607,0.211,0.2601,0.7637,1.753,0.4149,4.89,2.289,0,10.43


==> plots/horeka/gmres_s_step_results/31_Aug_2022/af_shell10.txt <==
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.632513,0.133108,8.46248e-06,7.243,6.653e-05,0.773376,false,1000,0.2381,0.3119,0,0.5951,1.615,0.3669,0,4.373,0,7.227
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0543817,3.45739e-06,7.496,0.003813,0.772323,false,1000,0.2365,0.3156,0.009741,0.5922,1.643,0.3758,0.1627,4.414,0,7.482
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.634006,0.0351915,2.23734e-06,14.7,1.063,0.771263,false,1000,0.2454,0.3203,0.3793,0.9761,1.655,0.3814,6.974,4.39,0,14.69
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633366,0.0547396,3.48014e-06,10.98,0.03678,0.775365,false,1000,0.2516,0.3237,0.1807,0.7874,1.694,0.3671,3.216,4.544,0,10.97
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.63343,0.0542301,3.44775e-06,13.18,0.03704,0.778362,false,1000,0.2477,0.3152,0.3004,0.8945,1.656,0.3802,5.366,4.52,0,13.16
Matrix=af_shell10.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.799133,1.29813,8.25301e-05,16.35,5.657,1.12604,false,1000,0.2458,0.3204,0.442,1.039,1.664,0.3992,8.344,4.566,0,16.34


==> plots/horeka/gmres_s_step_results/31_Aug_2022/af_shell7.txt <==
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.574133,3.46841,0.000467451,2.464,6.556e-05,0.534392,false,1000,0.07861,0.13,0,0.2486,0.5134,0.1434,0,1.429,0,2.458
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.881371,0.872752,0.000117624,2.542,0.001667,0.134947,false,1000,0.07607,0.1286,0.003444,0.2342,0.5244,0.1429,0.05249,1.446,0,2.535
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.906754,1.1652,0.000157038,5.278,0.3425,0.105641,false,1000,0.08103,0.1327,0.1479,0.3879,0.5352,0.184,2.584,1.439,0,5.271
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.80535,1.45432,0.000196005,3.57,0.01472,0.224661,false,1000,0.08116,0.1281,0.05685,0.2924,0.5587,0.1444,0.9654,1.454,0,3.563
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.752549,1.87656,0.000252911,4.2,0.01468,0.289177,false,1000,0.09579,0.1371,0.08593,0.3456,0.5328,0.1437,1.49,1.535,0,4.193
Matrix=af_shell7.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,1,1.48089e-08,1.99585e-12,6.187,1.971,1.99284e-09,false,1000,0.08337,0.1251,0.1853,0.4204,0.5393,0.1448,3.451,1.491,0,6.181


==> plots/horeka/gmres_s_step_results/31_Aug_2022/thermal2.txt <==
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.239568,8.20496e-06,0.000188422,3.317,6.396e-05,0.928964,false,1000,0.1973,0.1324,0,0.3735,1.337,0.3335,0,1.047,0,3.309
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.243895,7.78798e-06,0.000178846,3.574,0.002071,0.926261,false,1000,0.1957,0.1323,0.008162,0.3654,1.376,0.336,0.1455,1.076,0,3.566
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.319818,4.32283e-06,9.92711e-05,5.969,0.1736,0.869142,false,1000,0.2055,0.132,0.14,0.5078,1.373,0.3785,2.381,1.046,0,5.962
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.248744,7.35026e-06,0.000168794,5.004,0.01662,0.923166,false,1000,0.207,0.1194,0.08451,0.4443,1.414,0.3332,1.396,1.125,0,4.997
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.253122,6.97552e-06,0.000160188,5.926,0.01696,0.920309,false,1000,0.2065,0.1252,0.1301,0.4915,1.397,0.3579,2.211,1.145,0,5.918
Matrix=thermal2.mtx, Threads = 38, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,,,,,,,,,,,,,,,,,,


==> plots/horeka/gmres_s_step_results_w_RACE/12_Aug_2022/Emilia_923.txt <==
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.00351753,2.27936e+08,0.617745,0.4302,1.385e-05,0.1643,0.999875,false,50,0.1403,0.254,0,0.4128,0,0,0,0.00423,0,0.4184
100,0.00452361,1.89354e+08,0.513182,0.7734,7.253e-06,0.1643,0.999816,false,100,0.1177,0.2471,0,0.3703,0.09197,0.06337,0,0.00792,0.2253,0.7638
500,0.00972769,1.08689e+08,0.294565,2.916,6.402e-06,0.1643,0.99945,false,500,0.1204,0.2474,0,0.3738,0.8287,0.559,0,0.03502,1.084,2.908
1000,0.0140042,7.57997e+07,0.20543,5.579,8.274e-06,0.1643,0.99903,false,1000,0.1201,0.2481,0,0.3739,1.746,1.18,0,0.07068,2.144,5.571
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.00351753,2.27936e+08,0.617745,0.4105,1.669e-05,0.1778,0.999875,false,50,0.1374,0.2383,0,0.3944,0,0,0,0.00393,0,0.3995
100,0.00452301,1.89355e+08,0.513184,0.8035,7.741e-06,0.1778,0.999816,false,100,0.12,0.2495,0,0.3753,0.09297,0.06336,0,0.007517,0.2489,0.793
500,0.0116469,2.42554e+08,0.657363,2.924,7.821e-06,0.1778,0.999298,false,500,0.1191,0.2361,0,0.3609,0.8219,0.5524,0,0.03439,1.119,2.917
1000,0.0139461,7.61783e+07,0.206456,5.595,7.711e-06,0.1778,0.999036,false,1000,0.1206,0.239,0,0.3652,1.736,1.167,0,0.06901,2.192,5.587
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.00351753,2.27936e+08,0.617745,0.4223,1.564e-05,0.325,0.999875,false,50,0.1363,0.2546,0,0.4094,0,0,0,0.003294,0,0.4139
100,0.00452346,1.89354e+08,0.513181,0.8224,8.257e-06,0.325,0.999816,false,100,0.1195,0.2577,0,0.383,0.09213,0.06366,0,0.006827,0.2635,0.8143
500,0.00972151,1.08736e+08,0.294694,3.044,7.734e-06,0.325,0.99945,false,500,0.1218,0.2442,0,0.372,0.8177,0.5542,0,0.03474,1.227,3.035
1000,0.0154204,6.75128e+07,0.182971,5.828,8.337e-06,0.325,0.99887,false,1000,0.1185,0.2373,0,0.3614,1.726,1.17,0,0.06958,2.436,5.82
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.139586,2.61695e+07,0.0709239,0.4314,0.004218,0.1794,0.977985,false,50,0.139,0.2449,0.01087,0.4138,0,0,0,0.00425,0,0.4196
100,0.143766,2.2601e+07,0.0612526,0.8142,0.002442,0.1794,0.972324,false,100,0.1221,0.2447,0.01085,0.3839,0.09201,0.0635,0.002938,0.008731,0.2484,0.8048
500,0.144803,2.23373e+07,0.0605379,3.017,0.002169,0.1794,0.971358,false,500,0.1243,0.2423,0.01071,0.3831,0.8211,0.5559,0.001814,0.03551,1.183,3.009
1000,0.144792,2.23372e+07,0.0605375,5.8,0.002316,0.1794,0.971355,false,1000,0.1203,0.2482,0.009726,0.3839,1.733,1.172,0.003804,0.07185,2.368,5.792
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.139586,2.61695e+07,0.0709239,0.4387,0.004958,0.2348,0.977985,false,50,0.1385,0.251,0.01321,0.4213,0,0,0,0.004257,0,0.4269
100,0.143766,2.2601e+07,0.0612526,0.8487,0.002237,0.2348,0.972324,false,100,0.1259,0.2487,0.01335,0.3937,0.09265,0.06369,0.003641,0.008674,0.2716,0.8393
500,0.144803,2.23373e+07,0.0605379,3.064,0.002209,0.2348,0.971358,false,500,0.1231,0.248,0.01351,0.3904,0.826,0.5519,0.002206,0.03548,1.221,3.056
1000,0.144792,2.23372e+07,0.0605374,5.857,0.002215,0.2348,0.971355,false,1000,0.1227,0.2504,0.01209,0.391,1.747,1.167,0.004633,0.0704,2.41,5.849
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.139586,2.61695e+07,0.0709239,0.4423,0.00246,0.3624,0.977985,false,50,0.1409,0.2461,0.02158,0.4272,0,0,0,0.004108,0,0.4326
100,0.143766,2.2601e+07,0.0612526,0.8703,0.002236,0.3624,0.972324,false,100,0.1289,0.2562,0.02233,0.4133,0.09263,0.06365,0.003622,0.008387,0.274,0.8612
500,0.144803,2.23373e+07,0.0605379,3.213,0.002189,0.3624,0.971358,false,500,0.1255,0.2472,0.0218,0.4007,0.8309,0.559,0.003425,0.03599,1.346,3.205
1000,0.144792,2.23372e+07,0.0605374,6.152,0.002232,0.3624,0.971355,false,1000,0.1223,0.2462,0.02028,0.3947,1.749,1.178,0.007202,0.07202,2.684,6.144
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.142383,2.49252e+07,0.0675515,0.605,0.7925,0.1596,0.975275,false,50,0.1514,0.2526,0.1646,0.5877,0,0,0,0.004383,0,0.5934
100,0.145197,2.22735e+07,0.0603649,1.164,0.7895,0.1596,0.971093,false,100,0.1293,0.236,0.1635,0.5347,0.09148,0.06352,0.004723,0.007626,0.446,1.153
500,0.145356,2.226e+07,0.0603283,4.568,0.7917,0.1596,0.970993,false,500,0.1328,0.2462,0.164,0.5488,0.8199,0.5547,0.03188,0.0351,2.538,4.557
1000,0.145403,2.22586e+07,0.0603246,8.801,0.7889,0.1596,0.970985,false,1000,0.1255,0.2349,0.1638,0.5299,1.735,1.169,0.06706,0.06992,5.163,8.792
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.142469,2.48606e+07,0.0673764,0.5946,0.7998,0.1781,0.975228,false,50,0.1438,0.2473,0.1673,0.5775,0,0,0,0.004167,0,0.583
100,0.145301,1.05598e+08,0.286187,1.136,0.7969,0.1781,0.971098,false,100,0.1291,0.2456,0.1672,0.5486,0.09146,0.06323,0.004892,0.007859,0.4043,1.126
500,0.145298,2.34372e+07,0.0635188,4.114,0.7984,0.1781,0.971061,false,500,0.1284,0.2471,0.1672,0.5486,0.8145,0.5546,0.03276,0.03536,2.088,4.103
1000,0.145357,3.46585e+07,0.0939303,7.882,0.7975,0.1781,0.97109,false,1000,0.1309,0.2446,0.1681,0.5496,1.723,1.171,0.06733,0.07087,4.23,7.872
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.141854,2.49189e+07,0.0675343,0.573,0.02941,0.1957,0.9762,false,50,0.1481,0.2619,0.128,0.5565,0,0,0,0.003973,0,0.5618
100,0.144502,2.24178e+07,0.0607561,1.073,0.02455,0.1957,0.971973,false,100,0.1338,0.2514,0.1257,0.5171,0.09189,0.06356,0.003617,0.006979,0.3765,1.065
500,0.144664,2.239e+07,0.0606807,4.177,0.0237,0.1957,0.971874,false,500,0.1312,0.252,0.1263,0.5155,0.8233,0.5534,0.02536,0.03544,2.186,4.168
1000,0.144708,2.23896e+07,0.0606795,8.044,0.02419,0.1957,0.971874,false,1000,0.1327,0.2417,0.1258,0.5061,1.746,1.166,0.05106,0.07027,4.436,8.036
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.142235,2.4079e+07,0.0652583,0.6104,0.02955,0.2144,0.974927,false,50,0.1521,0.2408,0.1813,0.5932,0,0,0,0.004278,0,0.5989
100,0.14518,2.24522e+07,0.0608492,1.159,0.0243,0.2144,0.971793,false,100,0.1353,0.2433,0.1796,0.5646,0.09267,0.06372,0.004969,0.006672,0.4133,1.151
500,0.145277,2.23653e+07,0.0606138,4.595,0.02411,0.2144,0.971576,false,500,0.1363,0.2374,0.1799,0.5596,0.8253,0.5544,0.03595,0.03465,2.548,4.587
1000,0.145219,2.23525e+07,0.0605792,8.902,0.02433,0.2144,0.971476,false,1000,0.1344,0.2496,0.1794,0.5693,1.741,1.168,0.07361,0.06916,5.214,8.894
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.141323,2.51255e+07,0.0680945,0.5851,0.02812,0.416,0.976501,false,50,0.1445,0.2553,0.1494,0.568,0,0,0,0.004268,0,0.5736
100,0.144189,2.24731e+07,0.0609059,1.133,0.02489,0.416,0.972125,false,100,0.1297,0.2449,0.1489,0.5295,0.09232,0.06404,0.004426,0.006803,0.4218,1.124
500,0.144876,2.24257e+07,0.0607774,4.622,0.02519,0.416,0.972,false,500,0.1299,0.2437,0.1492,0.5289,0.8285,0.555,0.0287,0.03508,2.609,4.614
1000,0.144895,2.24244e+07,0.0607739,8.981,0.02465,0.416,0.971996,false,1000,0.129,0.2456,0.1487,0.5293,1.744,1.17,0.0586,0.07031,5.342,8.973
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.141838,2.46543e+07,0.0668172,0.7609,0.02605,1.457,0.975767,false,50,0.1536,0.2545,0.3204,0.7474,0,0,0,0.003322,0,0.7523
100,0.144705,2.24125e+07,0.0607416,1.533,0.02474,1.457,0.971835,false,100,0.1342,0.2498,0.3176,0.7077,0.09229,0.06467,0.006471,0.006755,0.6414,1.525
500,0.144913,2.23875e+07,0.0606739,6.685,0.02469,1.457,0.971746,false,500,0.1345,0.2408,0.3181,0.6993,0.8302,0.554,0.0582,0.03466,4.471,6.676
1000,0.144862,2.23865e+07,0.0606711,13.16,0.02468,1.457,0.971719,false,1000,0.1361,0.2407,0.3164,0.6991,1.749,1.17,0.1245,0.06963,9.278,13.15


==> plots/horeka/gmres_s_step_results_w_RACE/12_Aug_2022/Emilia_923_RCM.txt <==
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.00351753,2.27936e+08,0.617745,0.4511,2.761e-05,0.2096,0.999875,false,50,0.1474,0.2436,0,0.4332,0,0,0,0.004145,0,0.4388
100,0.00452394,1.89357e+08,0.513188,0.798,9.719e-06,0.2096,0.999816,false,100,0.1214,0.2515,0,0.3792,0.09771,0.06986,0,0.007978,0.2281,0.7885
500,0.0123157,8.56846e+07,0.23222,3.026,1.015e-05,0.2096,0.999249,false,500,0.125,0.2433,0,0.3745,0.8687,0.6061,0,0.03682,1.103,3.018
1000,0.0157113,7.03669e+07,0.190706,5.8,9.315e-06,0.2096,0.998842,false,1000,0.1212,0.2512,0,0.3784,1.823,1.267,0,0.07275,2.191,5.792
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.00351753,2.27936e+08,0.617745,0.4354,1.655e-05,0.2164,0.999875,false,50,0.1379,0.2493,0,0.4176,0,0,0,0.004425,0,0.4234
100,0.00452014,1.89377e+08,0.513244,0.8072,1.035e-05,0.2164,0.999816,false,100,0.1192,0.2507,0,0.3757,0.09665,0.06897,0,0.008371,0.2428,0.7977
500,0.00989896,1.07144e+08,0.290378,3.041,8.246e-06,0.2164,0.999435,false,500,0.1188,0.25,0,0.375,0.8701,0.5984,0,0.03598,1.125,3.033
1000,0.0142777,7.41493e+07,0.200957,5.843,8.348e-06,0.2164,0.998999,false,1000,0.1214,0.2468,0,0.3743,1.837,1.267,0,0.07307,2.226,5.835
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.00351753,2.27936e+08,0.617745,0.4382,1.847e-05,0.3268,0.999875,false,50,0.1371,0.2567,0,0.4244,0,0,0,0.003432,0,0.4293
100,0.00452369,1.89355e+08,0.513184,0.8343,8.784e-06,0.3268,0.999816,false,100,0.1179,0.2636,0,0.3877,0.09707,0.06871,0,0.007155,0.26,0.8259
500,0.00977481,1.08295e+08,0.293498,3.171,8.704e-06,0.3268,0.999446,false,500,0.1228,0.2486,0,0.3778,0.8761,0.5996,0,0.03638,1.243,3.163
1000,0.0147318,7.12802e+07,0.193181,6.072,8.523e-06,0.3268,0.998948,false,1000,0.1208,0.2475,0,0.3743,1.845,1.269,0,0.07342,2.443,6.063
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.139586,2.61695e+07,0.0709239,0.4453,0.004542,0.2457,0.977985,false,50,0.1405,0.2487,0.01179,0.4273,0,0,0,0.004342,0,0.433
100,0.143766,2.2601e+07,0.0612526,0.8369,0.002434,0.2457,0.972324,false,100,0.1213,0.2555,0.01174,0.3946,0.09738,0.06897,0.002995,0.008538,0.2471,0.8251
500,0.144803,2.23373e+07,0.0605379,3.151,0.002251,0.2457,0.971358,false,500,0.123,0.2584,0.01174,0.3991,0.8674,0.5989,0.001978,0.03541,1.209,3.143
1000,0.144792,2.23372e+07,0.0605375,6.065,0.002301,0.2457,0.971355,false,1000,0.1255,0.2519,0.01074,0.3942,1.83,1.273,0.004143,0.07136,2.422,6.056
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.139586,2.61695e+07,0.0709239,0.4541,0.004493,0.2343,0.977985,false,50,0.1424,0.2517,0.01495,0.4362,0,0,0,0.00442,0,0.4423
100,0.143766,2.2601e+07,0.0612526,0.8754,0.002428,0.2343,0.972324,false,100,0.1237,0.2641,0.0149,0.4088,0.09677,0.06879,0.003412,0.009065,0.2732,0.8658
500,0.144803,2.23373e+07,0.0605379,3.196,0.002437,0.2343,0.971358,false,500,0.1231,0.2578,0.015,0.4021,0.8605,0.5996,0.002425,0.03712,1.256,3.187
1000,0.144792,2.23372e+07,0.0605375,6.147,0.00238,0.2343,0.971355,false,1000,0.1241,0.2612,0.01363,0.4052,1.826,1.276,0.005151,0.0747,2.493,6.139
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.139586,2.61695e+07,0.0709239,0.4681,0.002588,0.3587,0.977985,false,50,0.1406,0.2626,0.02131,0.4534,0,0,0,0.003447,0,0.4582
100,0.143766,2.2601e+07,0.0612526,0.8698,0.002307,0.3587,0.972324,false,100,0.1219,0.2479,0.02021,0.3961,0.0974,0.06854,0.003406,0.007671,0.2826,0.8614
500,0.144803,2.23373e+07,0.0605379,3.337,0.002488,0.3587,0.971358,false,500,0.1224,0.2576,0.02215,0.4082,0.8783,0.6049,0.003474,0.03615,1.368,3.329
1000,0.144792,2.23372e+07,0.0605375,6.384,0.002295,0.3587,0.971355,false,1000,0.1219,0.2521,0.01993,0.4001,1.856,1.267,0.007342,0.07304,2.712,6.375
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.142814,2.45424e+07,0.0665141,0.6093,0.8436,0.252,0.974948,false,50,0.1477,0.2469,0.1739,0.5908,0,0,0,0.004577,0,0.597
100,0.145531,2.21956e+07,0.0601538,1.215,0.8403,0.252,0.971082,false,100,0.1288,0.2436,0.1759,0.5543,0.09739,0.06884,0.004824,0.007813,0.4628,1.201
500,0.145644,2.21831e+07,0.06012,4.795,0.8417,0.252,0.971035,false,500,0.1296,0.2406,0.1744,0.5506,0.8748,0.5986,0.03367,0.03524,2.662,4.784
1000,0.145673,2.21821e+07,0.0601171,9.297,0.8386,0.252,0.971038,false,1000,0.1254,0.2396,0.1763,0.5472,1.849,1.263,0.06998,0.07079,5.428,9.287
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.142678,2.45406e+07,0.0665091,0.6146,0.8457,0.264,0.975099,false,50,0.1493,0.2445,0.1801,0.5961,0,0,0,0.0044,0,0.602
100,0.145329,3.34539e+08,0.906656,1.159,0.8443,0.264,0.97129,false,100,0.1297,0.2534,0.1796,0.5687,0.09665,0.06846,0.005048,0.008299,0.3958,1.148
500,0.14525,2.36062e+07,0.0639767,4.338,0.8441,0.264,0.971361,false,500,0.13,0.2485,0.1798,0.5646,0.8658,0.5999,0.03523,0.03748,2.193,4.325
1000,0.14531,2.48104e+07,0.0672404,8.318,0.8446,0.264,0.971352,false,1000,0.1312,0.2684,0.1809,0.5869,1.814,1.263,0.07321,0.0731,4.438,8.308
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.141931,2.48853e+07,0.0674433,0.5861,0.03143,0.2384,0.976151,false,50,0.1543,0.2551,0.1322,0.568,0,0,0,0.004395,0,0.5739
100,0.144523,2.24076e+07,0.0607285,1.094,0.02563,0.2384,0.971946,false,100,0.1311,0.2571,0.1307,0.5251,0.09709,0.06856,0.004027,0.006967,0.3758,1.083
500,0.144708,2.23817e+07,0.0606583,4.316,0.02568,0.2384,0.971854,false,500,0.1301,0.2543,0.1301,0.5206,0.8763,0.5989,0.02546,0.03593,2.22,4.307
1000,0.144718,2.23816e+07,0.060658,8.353,0.02621,0.2384,0.971855,false,1000,0.1324,0.2485,0.1301,0.5174,1.845,1.263,0.05279,0.07257,4.533,8.344
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.14221,2.40517e+07,0.0651841,0.6206,0.03044,0.2734,0.97489,false,50,0.153,0.2545,0.1731,0.603,0,0,0,0.004277,0,0.6089
100,0.145195,2.24514e+07,0.060847,1.192,0.02514,0.2734,0.971798,false,100,0.1341,0.2593,0.1724,0.5724,0.09735,0.06898,0.004848,0.006907,0.4276,1.183
500,0.145314,2.23597e+07,0.0605984,4.762,0.02481,0.2734,0.971575,false,500,0.1304,0.2451,0.1704,0.552,0.8782,0.601,0.03265,0.03526,2.624,4.754
1000,0.145246,2.23501e+07,0.0605726,9.268,0.02464,0.2734,0.971459,false,1000,0.1382,0.2467,0.1698,0.561,1.857,1.27,0.06701,0.07122,5.373,9.26
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.141857,2.49266e+07,0.0675552,0.5889,0.03144,0.5323,0.976212,false,50,0.1457,0.2449,0.159,0.5719,0,0,0,0.003999,0,0.5775
100,0.144457,2.24178e+07,0.060756,1.178,0.02815,0.5323,0.971988,false,100,0.1311,0.2509,0.1539,0.542,0.09749,0.06894,0.00434,0.006954,0.4446,1.17
500,0.144681,2.23898e+07,0.0606801,4.93,0.02577,0.5323,0.971885,false,500,0.1324,0.2426,0.155,0.5362,0.8767,0.5989,0.02978,0.03575,2.815,4.922
1000,0.144683,2.23895e+07,0.0606794,9.649,0.02641,0.5323,0.971886,false,1000,0.1378,0.2463,0.1546,0.5449,1.852,1.262,0.06008,0.07107,5.79,9.641
Matrix=Emilia_923_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.142471,2.4203e+07,0.0655943,0.7586,0.0263,1.485,0.975124,false,50,0.1586,0.249,0.3144,0.7446,0,0,0,0.003366,0,0.7498
100,0.145127,2.24461e+07,0.0608328,1.542,0.02549,1.485,0.971828,false,100,0.1366,0.2508,0.3138,0.7076,0.09765,0.06847,0.006295,0.006875,0.6413,1.534
500,0.145187,2.23934e+07,0.0606898,6.857,0.02507,1.485,0.971657,false,500,0.1319,0.2504,0.3131,0.7016,0.8796,0.599,0.05708,0.03488,4.546,6.848
1000,0.145081,2.23843e+07,0.0606652,13.52,0.02533,1.485,0.971535,false,1000,0.1385,0.2491,0.3117,0.7056,1.859,1.262,0.1204,0.07008,9.431,13.51


==> plots/horeka/gmres_s_step_results_w_RACE/12_Aug_2022/Fault_639.txt <==
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0414407,2.97241e+10,0.163836,0.3352,3.05e-05,0.1778,0.996582,false,50,0.1028,0.1856,0,0.3235,0,0,0,0.002977,0,0.3278
100,0.0459581,1.67377e+11,0.922562,0.484,1.075e-05,0.1778,0.99576,false,100,0.07817,0.1823,0,0.2648,0.02795,0.009664,0,0.005339,0.1624,0.4742
500,0.103316,2.30419e+11,1.27005,1.362,8.944e-06,0.1778,0.984155,false,500,0.08646,0.1871,0,0.2782,0.2317,0.03957,0,0.02512,0.7595,1.356
1000,0.134607,3.26981e+09,0.0180228,2.465,8.142e-06,0.1778,0.975433,false,1000,0.08091,0.1908,0,0.2761,0.4965,0.08538,0,0.05031,1.506,2.459
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0414407,2.97241e+10,0.163836,0.3111,1.691e-05,0.1759,0.996582,false,50,0.09579,0.1826,0,0.2994,0,0,0,0.00272,0,0.3033
100,0.0447672,2.29784e+11,1.26654,0.4901,1.094e-05,0.1759,0.995944,false,100,0.07662,0.1833,0,0.2646,0.0278,0.009133,0,0.005301,0.17,0.4808
500,0.115587,1.31829e+11,0.726628,1.368,8.771e-06,0.1759,0.981403,false,500,0.0762,0.1795,0,0.2606,0.2368,0.03925,0,0.02441,0.7792,1.363
1000,0.136135,3.23749e+09,0.0178447,2.514,8.57e-06,0.1759,0.974311,false,1000,0.07733,0.1907,0,0.2727,0.5081,0.0879,0,0.04898,1.547,2.508
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0414407,2.97241e+10,0.163836,0.3212,1.88e-05,0.1875,0.996582,false,50,0.1043,0.1831,0,0.3083,0,0,0,0.003204,0,0.3128
100,0.0549194,3.89975e+10,0.21495,0.4987,8.469e-06,0.1875,0.994368,false,100,0.08744,0.1938,0,0.286,0.02677,0.009967,0,0.004742,0.1617,0.493
500,0.104054,5.71599e+09,0.0315059,1.307,8.496e-06,0.1875,0.98369,false,500,0.08086,0.1916,0,0.277,0.2303,0.0419,0,0.02436,0.7048,1.301
1000,0.187117,8.50177e+10,0.468609,2.343,8.444e-06,0.1875,0.958196,false,1000,0.08293,0.184,0,0.2717,0.5076,0.0933,0,0.04921,1.371,2.338
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.32671,2.59857e+09,0.0143231,0.3343,0.002141,0.1396,0.894615,false,50,0.1024,0.188,0.01076,0.3222,0,0,0,0.002794,0,0.3262
100,0.400731,1.58081e+09,0.00871327,0.5376,0.001634,0.1396,0.843956,false,100,0.08214,0.2032,0.01073,0.3009,0.02799,0.008475,0.001723,0.005701,0.1809,0.5297
500,0.541835,5.71136e+08,0.00314804,1.462,0.001745,0.1396,0.655962,false,500,0.0836,0.1785,0.01156,0.2786,0.2413,0.04061,0.00168,0.02491,0.8469,1.456
1000,0.672116,3.54192e+08,0.00195227,2.646,0.00161,0.1396,0.445735,false,1000,0.08064,0.1849,0.01044,0.2809,0.5002,0.08565,0.003565,0.04983,1.674,2.641
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.32671,2.59857e+09,0.0143231,0.3287,0.003556,0.1943,0.894615,false,50,0.1016,0.1822,0.01187,0.3167,0,0,0,0.002751,0,0.3206
100,0.400731,1.58081e+09,0.00871327,0.5166,0.001679,0.1943,0.843956,false,100,0.08094,0.181,0.01187,0.2784,0.02768,0.009394,0.001799,0.005604,0.1816,0.5087
500,0.541835,5.71136e+08,0.00314804,1.48,0.001648,0.1943,0.655962,false,500,0.08295,0.1818,0.01193,0.2814,0.2366,0.0385,0.001871,0.0246,0.8699,1.474
1000,0.672115,3.54192e+08,0.00195227,2.692,0.001635,0.1943,0.445735,false,1000,0.08425,0.1794,0.01058,0.2791,0.497,0.08387,0.004017,0.04935,1.727,2.686
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.32671,2.59857e+09,0.0143231,0.3364,0.001949,0.2814,0.894615,false,50,0.1054,0.1828,0.01427,0.3236,0,0,0,0.00313,0,0.3279
100,0.400731,1.58081e+09,0.00871327,0.5277,0.001693,0.2814,0.843956,false,100,0.08516,0.1848,0.01288,0.2876,0.02833,0.009739,0.002141,0.004944,0.1851,0.522
500,0.541835,5.71136e+08,0.00314804,1.534,0.001701,0.2814,0.655962,false,500,0.0822,0.1907,0.01431,0.292,0.2338,0.04216,0.002337,0.02406,0.9119,1.528
1000,0.672115,3.54192e+08,0.00195227,2.798,0.001675,0.2814,0.445735,false,1000,0.08515,0.182,0.0129,0.2849,0.4926,0.09137,0.004914,0.04823,1.826,2.792
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.338721,2.58767e+09,0.014263,0.4394,0.5901,0.1238,0.885116,false,50,0.1076,0.1777,0.1202,0.4263,0,0,0,0.003142,0,0.4307
100,0.412092,1.73713e+09,0.00957488,0.7558,0.5875,0.1238,0.830954,false,100,0.08943,0.18,0.1196,0.3939,0.02721,0.01003,0.003795,0.005737,0.3027,0.7473
500,0.527511,7.80447e+08,0.00430175,2.519,0.5871,0.1238,0.688824,false,500,0.09382,0.1789,0.1196,0.397,0.2373,0.04033,0.02251,0.02334,1.769,2.514
1000,0.588367,5.6761e+08,0.00312861,4.756,0.587,0.1238,0.576559,false,1000,0.1039,0.1923,0.1186,0.4195,0.4988,0.08949,0.04705,0.04727,3.602,4.75
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.336224,2.64638e+09,0.0145866,0.4479,0.5924,0.1509,0.88744,false,50,0.1113,0.1783,0.1257,0.4364,0,0,0,0.002686,0,0.4402
100,0.396533,1.16998e+11,0.644878,0.7446,0.5901,0.1509,0.845605,false,100,0.096,0.1841,0.1251,0.41,0.02883,0.009744,0.003479,0.005069,0.2756,0.737
500,11.7396,5.08081e+13,280.049,2.276,0.5914,0.1509,11.759,false,500,0.0932,0.1852,0.1256,0.4091,0.2394,0.04171,0.02453,0.0241,1.507,2.268
1000,178287,4.85794e+17,2.67765e+06,4.168,0.5902,0.1509,178287,false,1000,0.09669,0.1745,0.1242,0.4007,0.4922,0.08591,0.05029,0.0471,3.042,4.16
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.333591,2.43872e+09,0.013442,0.4295,0.02199,0.1649,0.889881,false,50,0.106,0.1966,0.09371,0.417,0,0,0,0.00285,0,0.4211
100,0.40568,1.50452e+09,0.00829273,0.6974,0.01819,0.1649,0.839048,false,100,0.08591,0.1937,0.09218,0.3765,0.02779,0.01053,0.002737,0.00496,0.2644,0.6912
500,0.552954,5.43616e+08,0.00299636,2.293,0.01763,0.1649,0.636347,false,500,0.08678,0.1924,0.09176,0.3757,0.2417,0.04281,0.01802,0.02552,1.56,2.287
1000,0.662377,3.49363e+08,0.00192565,4.296,0.01807,0.1649,0.458704,false,1000,0.08897,0.1941,0.09144,0.3792,0.5075,0.08888,0.0356,0.05103,3.182,4.29
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.338517,2.33556e+09,0.0128734,0.4579,0.02239,0.1746,0.886012,false,50,0.1101,0.185,0.1295,0.4455,0,0,0,0.002803,0,0.4495
100,0.411966,1.43033e+09,0.00788384,0.7711,0.01854,0.1746,0.833231,false,100,0.09258,0.1905,0.1265,0.4143,0.0281,0.01028,0.003264,0.004868,0.2997,0.7649
500,0.570463,5.041e+08,0.00277855,2.704,0.01774,0.1746,0.602818,false,500,0.09156,0.1922,0.1268,0.4152,0.2468,0.0463,0.02413,0.02509,1.916,2.698
1000,0.712961,2.81436e+08,0.00155124,5.083,0.01815,0.1746,0.386647,false,1000,0.08796,0.1955,0.1262,0.4143,0.5082,0.09295,0.04875,0.05038,3.917,5.077
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.333533,2.43963e+09,0.013447,0.4393,0.0213,0.2747,0.88992,false,50,0.1108,0.1895,0.1056,0.4271,0,0,0,0.002887,0,0.4312
100,0.405646,1.50507e+09,0.00829576,0.7306,0.01786,0.2747,0.839081,false,100,0.0948,0.1813,0.1038,0.3848,0.02823,0.0105,0.002894,0.004828,0.2889,0.7245
500,0.552879,5.44726e+08,0.00300248,2.56,0.0174,0.2747,0.636777,false,500,0.0896,0.1899,0.1035,0.3878,0.2411,0.04484,0.02022,0.02512,1.81,2.554
1000,0.662436,3.48788e+08,0.00192249,4.847,0.01804,0.2747,0.458714,false,1000,0.087,0.1841,0.1034,0.3792,0.5196,0.09654,0.03997,0.0501,3.707,4.841
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.338266,2.34069e+09,0.0129017,0.5481,0.01855,0.7987,0.886206,false,50,0.1103,0.1937,0.2093,0.5343,0,0,0,0.003278,0,0.5389
100,0.411819,1.43239e+09,0.00789521,1.003,0.01844,0.7987,0.83338,false,100,0.1033,0.1997,0.2064,0.5145,0.0281,0.009449,0.004175,0.005503,0.4305,0.9966
500,0.570212,5.07263e+08,0.00279598,3.893,0.01801,0.7987,0.604947,false,500,0.1075,0.2001,0.2073,0.5199,0.2434,0.04936,0.03767,0.02502,2.988,3.887
1000,0.756675,2.29349e+08,0.00126415,7.537,0.01785,0.7987,0.33004,false,1000,0.1009,0.1956,0.2075,0.5089,0.5212,0.1023,0.07984,0.05011,6.218,7.531


==> plots/horeka/gmres_s_step_results_w_RACE/12_Aug_2022/Fault_639_RCM.txt <==
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0414407,2.97241e+10,0.163836,0.3318,2.806e-05,0.2802,0.996582,false,50,0.102,0.1808,0,0.3203,0,0,0,0.002809,0,0.3244
100,0.0552052,2.18252e+10,0.120298,0.4901,1.145e-05,0.2802,0.994329,false,100,0.07755,0.1818,0,0.2639,0.0277,0.0104,0,0.005255,0.1711,0.4824
500,0.102496,5.85156e+09,0.0322532,1.362,8.199e-06,0.2802,0.98405,false,500,0.07461,0.1799,0,0.2593,0.2315,0.04056,0,0.02481,0.7781,1.356
1000,0.162233,2.20686e+09,0.012164,2.493,7.438e-06,0.2802,0.966398,false,1000,0.08124,0.1843,0,0.2703,0.4915,0.08424,0,0.04979,1.546,2.487
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0414407,2.97241e+10,0.163836,0.3203,1.667e-05,0.2167,0.996582,false,50,0.1039,0.1765,0,0.3088,0,0,0,0.002886,0,0.3128
100,0.0416,5.20177e+11,2.86716,0.5023,8.633e-06,0.2167,0.99656,false,100,0.08008,0.1844,0,0.2692,0.02747,0.01094,0,0.004682,0.1804,0.4967
500,0.11597,1.79602e+11,0.989946,1.4,7.87e-06,0.2167,0.981077,false,500,0.07795,0.1806,0,0.2632,0.2341,0.04007,0,0.02405,0.8112,1.394
1000,0.181488,2.05499e+09,0.0113269,2.527,7.978e-06,0.2167,0.962593,false,1000,0.08037,0.1763,0,0.2613,0.488,0.08585,0,0.04802,1.597,2.522
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0414407,2.97241e+10,0.163836,0.3156,1.735e-05,0.2398,0.996582,false,50,0.09675,0.1811,0,0.3024,0,0,0,0.003211,0,0.307
100,0.0550329,2.00183e+10,0.110339,0.489,8.948e-06,0.2398,0.994351,false,100,0.07797,0.1816,0,0.2641,0.02756,0.008668,0,0.004688,0.1744,0.4834
500,0.120919,1.18309e+11,0.652108,1.423,8.393e-06,0.2398,0.979658,false,500,0.07816,0.1759,0,0.2587,0.2341,0.04204,0,0.02456,0.8369,1.417
1000,0.161341,2.52477e+09,0.0139163,2.624,8.304e-06,0.2398,0.966609,false,1000,0.07923,0.1787,0,0.2626,0.4953,0.08671,0,0.04821,1.681,2.618
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.32671,2.59857e+09,0.0143231,0.3356,0.002137,0.1643,0.894615,false,50,0.09894,0.1821,0.01129,0.3219,0,0,0,0.003198,0,0.3265
100,0.400731,1.58081e+09,0.00871327,0.53,0.001643,0.1643,0.843956,false,100,0.08101,0.1903,0.01253,0.2886,0.02745,0.009307,0.001458,0.005783,0.1845,0.5216
500,0.541835,5.71136e+08,0.00314804,1.486,0.0016,0.1643,0.655962,false,500,0.07934,0.1935,0.01128,0.2889,0.2315,0.03969,0.001654,0.02453,0.8717,1.48
1000,0.672115,3.54192e+08,0.00195227,2.695,0.001579,0.1643,0.445736,false,1000,0.08151,0.1781,0.0108,0.2751,0.4939,0.08666,0.003515,0.04941,1.736,2.69
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.32671,2.59857e+09,0.0143231,0.3277,0.001909,0.2461,0.894615,false,50,0.1034,0.1787,0.01244,0.3159,0,0,0,0.002805,0,0.3198
100,0.400731,1.58081e+09,0.00871327,0.535,0.001625,0.2461,0.843956,false,100,0.0816,0.1889,0.01267,0.2888,0.02759,0.01023,0.00191,0.005446,0.1893,0.5274
500,0.541835,5.71136e+08,0.00314804,1.512,0.001588,0.2461,0.655962,false,500,0.07869,0.1825,0.01345,0.2794,0.2346,0.04113,0.002125,0.02406,0.9042,1.507
1000,0.672115,3.54192e+08,0.00195227,2.778,0.001598,0.2461,0.445735,false,1000,0.08407,0.1818,0.01209,0.2829,0.4996,0.08519,0.004528,0.04851,1.806,2.773
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.32671,2.59857e+09,0.0143231,0.3431,0.001967,0.2274,0.894615,false,50,0.09968,0.1871,0.01441,0.3301,0,0,0,0.002906,0,0.3342
100,0.400731,1.58081e+09,0.00871327,0.5405,0.001669,0.2274,0.843956,false,100,0.08591,0.1892,0.01342,0.2935,0.02809,0.01001,0.002189,0.004916,0.1919,0.5349
500,0.541835,5.71136e+08,0.00314804,1.537,0.001655,0.2274,0.655962,false,500,0.08224,0.1857,0.01459,0.2874,0.2339,0.04187,0.002431,0.02425,0.9194,1.532
1000,0.672115,3.54193e+08,0.00195227,2.805,0.001631,0.2274,0.445736,false,1000,0.08131,0.1846,0.01344,0.2842,0.4966,0.08731,0.005076,0.04872,1.832,2.799
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.335775,2.52895e+09,0.0139393,0.4508,0.6079,0.1761,0.886554,false,50,0.1057,0.1919,0.1194,0.4381,0,0,0,0.003086,0,0.4423
100,0.406622,1.67877e+09,0.0092532,0.7769,0.6045,0.1761,0.834732,false,100,0.0892,0.1854,0.1189,0.3983,0.0286,0.01057,0.003678,0.00548,0.3156,0.7663
500,0.53418,7.27085e+08,0.00400762,2.544,0.6049,0.1761,0.677911,false,500,0.0901,0.174,0.1191,0.388,0.2364,0.03897,0.02254,0.02327,1.807,2.539
1000,0.608495,5.20752e+08,0.00287033,4.817,0.6058,0.1761,0.53973,false,1000,0.08566,0.1823,0.1184,0.3912,0.4981,0.08497,0.04701,0.04666,3.697,4.812
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.333874,2.5716e+09,0.0141744,0.4495,0.6037,0.2069,0.888468,false,50,0.107,0.1804,0.128,0.4365,0,0,0,0.003295,0,0.4409
100,0.381474,2.49934e+11,1.37761,0.7451,0.601,0.2069,0.854067,false,100,0.09114,0.1767,0.1274,0.4002,0.02756,0.008534,0.003798,0.005715,0.2863,0.7362
500,0.505092,2.81057e+13,154.916,2.338,0.6006,0.2069,0.868488,false,500,0.09231,0.1797,0.128,0.405,0.241,0.0411,0.02516,0.02431,1.571,2.33
1000,0.455181,7.30124e+12,40.2437,4.322,0.6011,0.2069,0.784153,false,1000,0.08938,0.1785,0.1278,0.4005,0.5034,0.08134,0.05179,0.04848,3.183,4.314
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.335138,2.41001e+09,0.0132837,0.4237,0.02295,0.2021,0.888835,false,50,0.105,0.1878,0.09508,0.4093,0,0,0,0.003619,0,0.4142
100,0.406016,1.49611e+09,0.00824641,0.7162,0.0179,0.2021,0.838572,false,100,0.08919,0.1868,0.09328,0.3742,0.02808,0.01041,0.003353,0.004796,0.2848,0.7101
500,0.547803,5.56988e+08,0.00307006,2.317,0.01908,0.2021,0.646206,false,500,0.08928,0.1836,0.09407,0.3719,0.2408,0.04184,0.01892,0.02467,1.589,2.311
1000,0.626929,4.03009e+08,0.00222134,4.328,0.01807,0.2021,0.512856,false,1000,0.09723,0.1851,0.09378,0.3812,0.5016,0.08906,0.0374,0.04936,3.218,4.322
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.341171,2.28091e+09,0.0125722,0.4548,0.02256,0.2327,0.883696,false,50,0.1075,0.1813,0.1319,0.4421,0,0,0,0.002866,0,0.4462
100,0.412743,1.41675e+09,0.007809,0.7918,0.01838,0.2327,0.832149,false,100,0.09026,0.189,0.1305,0.4146,0.0276,0.01038,0.003711,0.004748,0.3206,0.7858
500,0.55054,5.58254e+08,0.00307704,2.735,0.01814,0.2327,0.644369,false,500,0.09297,0.1898,0.1303,0.418,0.2413,0.04691,0.024,0.02444,1.951,2.729
1000,0.671878,3.35851e+08,0.00185117,5.132,0.01837,0.2327,0.444846,false,1000,0.09184,0.1866,0.1301,0.4135,0.5032,0.09734,0.05043,0.04918,3.968,5.126
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.335277,2.40769e+09,0.0132709,0.4369,0.02128,0.3241,0.888746,false,50,0.1102,0.1843,0.1078,0.4235,0,0,0,0.003136,0,0.4279
100,0.406001,1.49603e+09,0.00824599,0.7367,0.01783,0.3241,0.838558,false,100,0.0911,0.1849,0.1052,0.3861,0.02758,0.01076,0.003,0.004724,0.2945,0.7307
500,0.547934,5.56481e+08,0.00306726,2.571,0.01788,0.3241,0.645827,false,500,0.08826,0.1866,0.1053,0.3853,0.2376,0.04359,0.02022,0.02422,1.831,2.565
1000,0.632374,3.9408e+08,0.00217213,4.887,0.01777,0.3241,0.50425,false,1000,0.08545,0.1826,0.1059,0.3788,0.5098,0.09814,0.04071,0.04878,3.759,4.881
Matrix=Fault_639_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.34126,2.27809e+09,0.0125566,0.5448,0.02,0.8061,0.883673,false,50,0.1101,0.195,0.2052,0.5314,0,0,0,0.003136,0,0.5358
100,0.412719,1.41666e+09,0.00780849,0.9689,0.0178,0.8061,0.832207,false,100,0.09919,0.1827,0.2013,0.4882,0.02721,0.008744,0.005029,0.004628,0.4248,0.9629
500,0.550943,5.56015e+08,0.0030647,3.809,0.01764,0.8061,0.643184,false,500,0.09463,0.1887,0.2026,0.4912,0.2439,0.04633,0.03754,0.02417,2.937,3.803
1000,0.668092,3.41176e+08,0.00188053,7.365,0.01771,0.8061,0.45033,false,1000,0.1023,0.1812,0.2024,0.4909,0.5205,0.1024,0.07774,0.04888,6.07,7.359


==> plots/horeka/gmres_s_step_results_w_RACE/12_Aug_2022/Flan_1565.txt <==
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.237129,3437.39,0.0126259,0.904,3.003e-05,0.5067,0.955806,false,50,0.2517,0.5743,0,0.8652,0,0,0,0.01063,0,0.878
100,0.292424,966.299,0.00354932,1.467,1.26e-05,0.5067,0.940059,false,100,0.2262,0.5623,0,0.7975,0.06838,0.01693,0,0.02002,0.5271,1.44
500,0.364538,135,0.00049587,4.387,9.229e-06,0.5067,0.880432,false,500,0.2283,0.5693,0,0.8067,0.5892,0.08453,0,0.09546,2.734,4.362
1000,0.404996,79.4277,0.000291747,8.055,9.207e-06,0.5067,0.832566,false,1000,0.2283,0.5668,0,0.8041,1.242,0.1794,0,0.1909,5.504,8.03
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.237129,3437.39,0.0126259,0.8871,1.8e-05,0.5496,0.955806,false,50,0.2456,0.5701,0,0.8486,0,0,0,0.01069,0,0.8612
100,0.292424,966.299,0.00354932,1.497,1.16e-05,0.5496,0.940059,false,100,0.2285,0.5834,0,0.8207,0.06768,0.01423,0,0.0203,0.5399,1.471
500,0.364538,135,0.00049587,4.53,1.268e-05,0.5496,0.880432,false,500,0.2264,0.5789,0,0.814,0.5839,0.08402,0,0.09788,2.873,4.505
1000,0.404996,79.4277,0.000291747,8.37,1.354e-05,0.5496,0.832566,false,1000,0.2287,0.5778,0,0.8156,1.236,0.1768,0,0.1951,5.812,8.345
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.237129,3437.39,0.0126259,0.8879,1.83e-05,0.6846,0.955806,false,50,0.2467,0.5745,0,0.8503,0,0,0,0.01051,0,0.8628
100,0.292424,966.299,0.00354932,1.407,8.859e-06,0.6846,0.940059,false,100,0.2265,0.5697,0,0.8051,0.06584,0.01391,0,0.01912,0.4724,1.385
500,0.364538,135,0.00049587,4.05,8.529e-06,0.6846,0.880432,false,500,0.2263,0.5786,0,0.8137,0.5868,0.08356,0,0.09549,2.397,4.029
1000,0.404996,79.4277,0.000291747,7.361,8.045e-06,0.6846,0.832566,false,1000,0.2257,0.5718,0,0.8063,1.239,0.1765,0,0.1911,4.82,7.34
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.286558,1824.31,0.00670088,0.9237,0.007755,0.5044,0.940628,false,50,0.2432,0.5876,0.02524,0.8852,0,0,0,0.01061,0,0.8979
100,0.324735,456.748,0.00167768,1.557,0.005137,0.5044,0.917327,false,100,0.228,0.5801,0.02523,0.8424,0.06785,0.01459,0.003314,0.02089,0.5733,1.532
500,0.489902,50.824,0.000186682,4.758,0.005148,0.5044,0.741118,false,500,0.2309,0.5821,0.02512,0.847,0.5911,0.0845,0.006919,0.09961,3.051,4.733
1000,0.70941,12.833,4.71371e-05,8.76,0.005095,0.5044,0.573972,false,1000,0.2316,0.5826,0.02533,0.8484,1.248,0.1783,0.0115,0.197,6.143,8.735
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.286558,1824.31,0.00670088,0.9104,0.007252,0.5688,0.940628,false,50,0.2446,0.5686,0.03359,0.8722,0,0,0,0.01056,0,0.8849
100,0.324735,456.748,0.00167768,1.59,0.005183,0.5688,0.917327,false,100,0.2274,0.578,0.03385,0.8485,0.06763,0.01511,0.004493,0.0208,0.5987,1.565
500,0.489902,50.824,0.000186682,4.912,0.005209,0.5688,0.741118,false,500,0.2272,0.5743,0.03368,0.8442,0.5872,0.08435,0.009855,0.09965,3.207,4.887
1000,0.70941,12.833,4.71371e-05,9.073,0.005214,0.5688,0.573972,false,1000,0.2261,0.5888,0.03369,0.8577,1.233,0.1791,0.01522,0.1957,6.459,9.048
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.286558,1824.31,0.00670088,0.9242,0.005395,0.6616,0.940628,false,50,0.2464,0.5739,0.04014,0.8858,0,0,0,0.01048,0,0.8988
100,0.324735,456.748,0.00167768,1.506,0.005066,0.6616,0.917327,false,100,0.2279,0.5705,0.0399,0.8474,0.06589,0.01557,0.003853,0.01958,0.523,1.485
500,0.489902,50.824,0.000186682,4.509,0.005039,0.6616,0.741118,false,500,0.2271,0.568,0.04035,0.8445,0.5824,0.08346,0.009891,0.09723,2.816,4.487
1000,0.70941,12.833,4.71371e-05,8.283,0.005056,0.6616,0.573972,false,1000,0.2286,0.5717,0.04031,0.8497,1.228,0.1755,0.01736,0.1943,5.688,8.262
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.294365,1994.67,0.00732663,1.307,2.489,0.4726,0.936774,false,50,0.2503,0.5817,0.4114,1.269,0,0,0,0.0106,0,1.282
100,0.33288,431.797,0.00158604,2.393,2.486,0.4726,0.909722,false,100,0.2346,0.5633,0.4123,1.219,0.06687,0.01391,0.009277,0.0201,1.03,2.369
500,0.507024,46.122,0.000169411,8.718,2.485,0.4726,0.723239,false,500,0.2336,0.5797,0.4113,1.234,0.5912,0.08406,0.07573,0.09811,6.556,8.693
1000,0.659907,18.3236,6.73047e-05,16.64,2.488,0.4726,0.597932,false,1000,0.234,0.5857,0.412,1.241,1.256,0.1797,0.1568,0.1946,13.48,16.62
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.290232,2116.63,0.0077746,1.303,2.502,0.5978,0.938935,false,50,0.2508,0.5746,0.414,1.265,0,0,0,0.01045,0,1.278
100,0.328621,88030.1,0.323344,2.271,2.495,0.5978,0.913567,false,100,0.2335,0.5696,0.4136,1.226,0.06836,0.01405,0.009504,0.0202,0.8986,2.246
500,0.419664,2.41477e+06,8.86972,7.398,2.496,0.5978,0.900787,false,500,0.2351,0.5722,0.4133,1.23,0.6115,0.0854,0.07339,0.09697,5.225,7.376
1000,1.85894,3.08661e+07,113.374,13.83,2.497,0.5978,2.00392,false,1000,0.2374,0.5697,0.4121,1.228,1.271,0.1784,0.1552,0.194,10.67,13.8
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.293013,1487.2,0.00546265,1.245,0.07305,0.6451,0.938019,false,50,0.2512,0.5943,0.3347,1.207,0,0,0,0.01057,0,1.219
100,0.33189,383.744,0.00140953,2.18,0.06425,0.6451,0.912052,false,100,0.2334,0.5874,0.3317,1.162,0.06855,0.01414,0.007942,0.01939,0.8768,2.158
500,0.513974,43.9624,0.000161479,7.752,0.06483,0.6451,0.718937,false,500,0.234,0.5758,0.3315,1.15,0.6041,0.08566,0.0591,0.09816,5.678,7.73
1000,0.744036,9.64998,3.54454e-05,14.73,0.06419,0.6451,0.553559,false,1000,0.2346,0.5804,0.3321,1.156,1.279,0.1784,0.1248,0.1968,11.66,14.71
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.296759,1302.81,0.00478535,1.343,0.07013,0.6446,0.936327,false,50,0.259,0.5868,0.4328,1.305,0,0,0,0.01048,0,1.317
100,0.337073,339.414,0.0012467,2.452,0.06396,0.6446,0.908121,false,100,0.2404,0.5867,0.4257,1.263,0.06934,0.01512,0.009678,0.02031,1.04,2.426
500,0.535361,38.9287,0.000142989,8.97,0.06595,0.6446,0.6999,false,500,0.2389,0.5818,0.4277,1.258,0.6028,0.0847,0.07788,0.09876,6.768,8.944
1000,0.704505,13.4827,4.95235e-05,17.16,0.06581,0.6446,0.574019,false,1000,0.2369,0.5842,0.4291,1.26,1.274,0.1787,0.1615,0.197,13.95,17.13
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.293069,1484.18,0.00545154,1.287,0.06793,0.8817,0.938001,false,50,0.2506,0.5923,0.3806,1.249,0,0,0,0.01056,0,1.261
100,0.332153,381.391,0.00140089,2.227,0.0636,0.8817,0.911878,false,100,0.2367,0.5805,0.3781,1.204,0.06765,0.01498,0.007449,0.02038,0.8805,2.205
500,0.513938,43.9572,0.00016146,7.818,0.06447,0.8817,0.71897,false,500,0.2368,0.5829,0.3796,1.208,0.6038,0.08716,0.06696,0.09698,5.678,7.796
1000,0.747104,9.3939,3.45048e-05,14.85,0.06369,0.8817,0.552094,false,1000,0.2363,0.5841,0.3787,1.208,1.274,0.1794,0.1419,0.1942,11.72,14.83
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.29706,1287.68,0.00472981,1.452,0.07162,0.8924,0.936189,false,50,0.2534,0.5747,0.5604,1.414,0,0,0,0.0107,0,1.427
100,0.337517,335.961,0.00123402,2.683,0.06501,0.8924,0.907778,false,100,0.2355,0.5823,0.559,1.386,0.06755,0.01428,0.01233,0.02039,1.147,2.657
500,0.536063,38.5797,0.000141708,10.12,0.06658,0.8924,0.699427,false,500,0.2351,0.5945,0.5578,1.397,0.5994,0.08463,0.1021,0.09897,7.763,10.1
1000,0.77047,7.52517,2.76408e-05,19.48,0.0666,0.8924,0.540073,false,1000,0.2347,0.5979,0.5571,1.399,1.272,0.1786,0.212,0.1968,16.08,19.45


==> plots/horeka/gmres_s_step_results_w_RACE/12_Aug_2022/Flan_1565_RCM.txt <==
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.237129,3437.39,0.0126259,0.9079,3.262e-05,0.641,0.955806,false,50,0.2554,0.5761,0,0.869,0,0,0,0.01045,0,0.8818
100,0.292424,966.299,0.00354932,1.48,1.368e-05,0.641,0.940059,false,100,0.2264,0.5761,0,0.8116,0.06834,0.01589,0,0.02002,0.5298,1.455
500,0.364538,135,0.00049587,4.43,1.502e-05,0.641,0.880432,false,500,0.2263,0.5722,0,0.8076,0.5829,0.08414,0,0.0959,2.781,4.405
1000,0.404996,79.4277,0.000291747,8.136,1.954e-05,0.641,0.832566,false,1000,0.2259,0.5735,0,0.8084,1.238,0.178,0,0.1903,5.588,8.111
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.237129,3437.39,0.0126259,0.8737,1.908e-05,0.6639,0.955806,false,50,0.2454,0.5649,0,0.8356,0,0,0,0.0106,0,0.8482
100,0.292424,966.299,0.00354932,1.491,8.43e-06,0.6639,0.940059,false,100,0.2254,0.5696,0,0.8039,0.06836,0.01469,0,0.01917,0.5549,1.47
500,0.364538,135,0.00049587,4.53,9.039e-06,0.6639,0.880432,false,500,0.2261,0.5739,0,0.8089,0.5836,0.08395,0,0.09602,2.885,4.509
1000,0.404996,79.4277,0.000291747,8.367,8.274e-06,0.6639,0.832566,false,1000,0.2254,0.5734,0,0.8078,1.236,0.1777,0,0.192,5.824,8.346
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.237129,3437.39,0.0126259,0.8639,1.847e-05,0.7446,0.955806,false,50,0.2449,0.5587,0,0.8288,0,0,0,0.01058,0,0.8413
100,0.292424,966.299,0.00354932,1.409,9.444e-06,0.7446,0.940059,false,100,0.2267,0.5721,0,0.8079,0.06558,0.01377,0,0.01889,0.4725,1.388
500,0.364538,135,0.00049587,4.081,8.553e-06,0.7446,0.880432,false,500,0.2251,0.5713,0,0.8051,0.5842,0.08396,0,0.09437,2.439,4.06
1000,0.404996,79.4277,0.000291747,7.427,8.842e-06,0.7446,0.832566,false,1000,0.2262,0.5688,0,0.8041,1.246,0.1774,0,0.1892,4.874,7.406
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.286558,1824.31,0.00670088,0.9083,0.007671,0.5997,0.940628,false,50,0.2459,0.5729,0.02506,0.8701,0,0,0,0.0105,0,0.8826
100,0.324735,456.748,0.00167768,1.566,0.005085,0.5997,0.917327,false,100,0.2283,0.5856,0.02481,0.8486,0.0679,0.01537,0.003952,0.02083,0.5746,1.541
500,0.489902,50.824,0.000186682,4.762,0.005063,0.5997,0.741118,false,500,0.2294,0.5777,0.0247,0.8417,0.5931,0.08469,0.00739,0.09894,3.057,4.737
1000,0.70941,12.833,4.71371e-05,8.757,0.005051,0.5997,0.573972,false,1000,0.2284,0.5826,0.02474,0.8456,1.239,0.1777,0.01127,0.1949,6.151,8.732
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.286558,1824.31,0.00670088,0.9164,0.005944,0.6543,0.940628,false,50,0.2469,0.5721,0.03386,0.8783,0,0,0,0.01055,0,0.891
100,0.324735,456.748,0.00167768,1.582,0.005095,0.6543,0.917327,false,100,0.2266,0.5788,0.03374,0.8481,0.06775,0.01506,0.004487,0.02066,0.5918,1.557
500,0.489902,50.824,0.000186682,4.903,0.005117,0.6543,0.741118,false,500,0.2295,0.5708,0.03384,0.8432,0.5904,0.08448,0.01031,0.0992,3.195,4.878
1000,0.70941,12.833,4.71371e-05,9.086,0.005096,0.6543,0.573972,false,1000,0.2298,0.5895,0.03432,0.8628,1.239,0.1787,0.01544,0.1959,6.46,9.061
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.286558,1824.31,0.00670088,0.924,0.005395,0.6757,0.940628,false,50,0.2459,0.5744,0.04043,0.8861,0,0,0,0.01046,0,0.8987
100,0.324735,456.748,0.00167768,1.509,0.005071,0.6757,0.917327,false,100,0.2291,0.571,0.04081,0.8501,0.06593,0.01398,0.004611,0.01944,0.5239,1.488
500,0.489902,50.824,0.000186682,4.532,0.004994,0.6757,0.741118,false,500,0.2302,0.5715,0.0409,0.8519,0.5846,0.0833,0.01047,0.09696,2.83,4.511
1000,0.70941,12.833,4.71371e-05,8.313,0.005025,0.6757,0.573972,false,1000,0.2289,0.5664,0.04074,0.8453,1.24,0.1768,0.01784,0.193,5.708,8.291
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.287739,2239.35,0.00822536,1.292,2.523,0.5475,0.939533,false,50,0.2475,0.5689,0.4119,1.254,0,0,0,0.01042,0,1.266
100,0.329015,482.366,0.00177178,2.424,2.521,0.5475,0.912677,false,100,0.2325,0.5761,0.4117,1.229,0.06666,0.01609,0.009434,0.02018,1.047,2.399
500,0.505724,46.0718,0.000169227,8.863,2.521,0.5475,0.726409,false,500,0.23,0.5781,0.4112,1.228,0.5929,0.08403,0.07509,0.09721,6.707,8.837
1000,0.735931,10.1453,3.72646e-05,16.97,2.521,0.5475,0.552581,false,1000,0.2319,0.5728,0.4113,1.225,1.256,0.1781,0.1568,0.1948,13.82,16.94
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.286529,2233.97,0.00820561,1.308,2.514,0.6254,0.940004,false,50,0.2487,0.5833,0.4125,1.27,0,0,0,0.01055,0,1.283
100,0.327305,107508,0.394888,2.274,2.507,0.6254,0.913863,false,100,0.2317,0.5787,0.4132,1.233,0.06795,0.0144,0.009521,0.02017,0.8961,2.25
500,0.372758,1.34671e+06,4.94662,7.395,2.507,0.6254,0.870684,false,500,0.2312,0.564,0.4148,1.22,0.5969,0.08451,0.07338,0.09658,5.248,7.373
1000,0.444628,4.12959e+06,15.1684,13.88,2.508,0.6254,0.860958,false,1000,0.2313,0.5698,0.4155,1.226,1.266,0.1788,0.1549,0.1931,10.73,13.85
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.292985,1488.74,0.00546829,1.238,0.07294,0.6916,0.93803,false,50,0.2492,0.5897,0.3354,1.2,0,0,0,0.01047,0,1.212
100,0.331935,383.466,0.00140851,2.191,0.06389,0.6916,0.912018,false,100,0.2324,0.5801,0.3314,1.153,0.06894,0.01334,0.007963,0.01942,0.8978,2.169
500,0.51375,44.0905,0.000161949,7.788,0.06395,0.6916,0.719113,false,500,0.2326,0.5941,0.331,1.167,0.6011,0.08466,0.05855,0.09807,5.702,7.766
1000,0.733482,10.5665,3.8812e-05,14.83,0.06375,0.6916,0.558972,false,1000,0.2321,0.5826,0.331,1.155,1.269,0.1786,0.1237,0.1966,11.78,14.81
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.296914,1296.63,0.00476266,1.337,0.07134,0.7239,0.936254,false,50,0.257,0.5812,0.4349,1.299,0,0,0,0.01042,0,1.311
100,0.337388,337.223,0.00123866,2.42,0.06545,0.7239,0.907872,false,100,0.2369,0.5693,0.4294,1.245,0.07016,0.01533,0.01054,0.02048,1.024,2.395
500,0.537306,38.3712,0.000140942,9.026,0.06703,0.7239,0.69836,false,500,0.2405,0.5849,0.4369,1.272,0.6122,0.08541,0.07871,0.09986,6.797,9
1000,0.77638,7.1071,2.61052e-05,17.21,0.06707,0.7239,0.537746,false,1000,0.2383,0.5819,0.4287,1.258,1.281,0.1794,0.1624,0.1979,13.99,17.18
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.293004,1487.24,0.00546278,1.27,0.0687,0.8654,0.938024,false,50,0.2528,0.5743,0.3797,1.232,0,0,0,0.01047,0,1.244
100,0.33207,382.309,0.00140426,2.235,0.06336,0.8654,0.91193,false,100,0.2362,0.5827,0.3778,1.206,0.06775,0.01364,0.007403,0.02032,0.8889,2.213
500,0.513421,44.1399,0.000162131,7.873,0.06394,0.8654,0.719434,false,500,0.24,0.5859,0.379,1.214,0.5997,0.08482,0.06674,0.0968,5.734,7.851
1000,0.734147,10.5089,3.86004e-05,14.92,0.06352,0.8654,0.558589,false,1000,0.235,0.5878,0.3787,1.211,1.264,0.1786,0.141,0.1938,11.8,14.9
Matrix=Flan_1565_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.296827,1300.98,0.00477865,1.459,0.06504,0.9213,0.936298,false,50,0.2549,0.5837,0.5564,1.42,0,0,0,0.01055,0,1.433
100,0.337161,339.155,0.00124575,2.66,0.06362,0.9213,0.908049,false,100,0.2359,0.5775,0.5511,1.374,0.06761,0.0146,0.01198,0.02034,1.136,2.634
500,0.533507,39.2586,0.000144201,10.17,0.06346,0.9213,0.701602,false,500,0.2364,0.5867,0.5512,1.383,0.6002,0.08458,0.09887,0.1008,7.819,10.14
1000,0.752581,8.93983,3.2837e-05,19.52,0.06626,0.9213,0.548747,false,1000,0.2347,0.578,0.5505,1.372,1.267,0.1792,0.2101,0.2,16.15,19.49


==> plots/horeka/gmres_s_step_results_w_RACE/12_Aug_2022/G3_circuit.txt <==
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.151515,0.138691,4.50701e-05,0.509,2.962e-05,0.1613,0.985501,false,50,0.2868,0.1207,0,0.4975,0,0,0,0.001754,0,0.5015
100,0.167334,0.0502587,1.63324e-05,0.6436,1.129e-05,0.1613,0.980484,false,100,0.2255,0.1094,0,0.3437,0.07036,0.01679,0,0.002615,0.1948,0.6371
500,0.202115,0.00969084,3.1492e-06,1.598,9.457e-06,0.1613,0.9584,false,500,0.2235,0.113,0,0.3457,0.6049,0.08498,0,0.008831,0.4962,1.595
1000,0.228504,0.00545174,1.77163e-06,2.842,8.302e-06,0.1613,0.935863,false,1000,0.2251,0.1216,0,0.3555,1.261,0.1791,0,0.01763,0.9135,2.838
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.151515,0.138691,4.50701e-05,0.4044,1.507e-05,0.1655,0.985501,false,50,0.2443,0.123,0,0.3923,0,0,0,0.001893,0,0.3962
100,0.167334,0.0502587,1.63324e-05,0.6594,1.12e-05,0.1655,0.980484,false,100,0.2256,0.1191,0,0.3535,0.07076,0.01631,0,0.002649,0.1999,0.652
500,0.202148,0.00968255,3.1465e-06,1.547,1.004e-05,0.1655,0.958375,false,500,0.2265,0.1269,0,0.3629,0.5969,0.08684,0,0.00866,0.4344,1.543
1000,0.225956,0.00564876,1.83566e-06,2.709,8.073e-06,0.1655,0.93812,false,1000,0.2225,0.1145,0,0.346,1.263,0.185,0,0.01723,0.7854,2.705
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.151515,0.138691,4.50701e-05,0.402,1.621e-05,0.1873,0.985501,false,50,0.241,0.1247,0,0.3905,0,0,0,0.001911,0,0.3942
100,0.167334,0.0502589,1.63325e-05,0.6528,1.135e-05,0.1873,0.980484,false,100,0.2236,0.1165,0,0.3485,0.07032,0.01531,0,0.002729,0.2005,0.6459
500,0.202154,0.0096822,3.14639e-06,1.606,9.296e-06,0.1873,0.958371,false,500,0.2251,0.1143,0,0.3489,0.6062,0.09018,0,0.008986,0.4897,1.603
1000,0.225957,0.00564847,1.83556e-06,2.77,8.969e-06,0.1873,0.938119,false,1000,0.2286,0.1177,0,0.3554,1.254,0.1891,0,0.01791,0.8394,2.766
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.203569,0.0285005,9.26171e-06,0.4162,0.003557,0.1376,0.963464,false,50,0.2415,0.1173,0.01345,0.4049,0,0,0,0.001739,0,0.4087
100,0.237664,0.0111025,3.60794e-06,0.6758,0.001374,0.1376,0.936848,false,100,0.2227,0.1102,0.01302,0.3548,0.07026,0.01459,0.00613,0.003126,0.2102,0.6686
500,0.372012,0.00264762,8.60387e-07,1.664,0.001364,0.1376,0.770773,false,500,0.225,0.1145,0.01306,0.3619,0.5996,0.08485,0.002038,0.008436,0.5487,1.661
1000,0.651101,0.00114484,3.72036e-07,2.906,0.001482,0.1376,0.398791,false,1000,0.2234,0.1185,0.01169,0.3626,1.258,0.1783,0.004492,0.01695,0.9721,2.901
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.203569,0.0285005,9.26171e-06,0.4194,0.003432,0.1125,0.963464,false,50,0.2444,0.124,0.01455,0.4084,0,0,0,0.001666,0,0.412
100,0.237664,0.0111025,3.60794e-06,0.697,0.001429,0.1125,0.936848,false,100,0.2238,0.1182,0.01415,0.3655,0.06949,0.01436,0.004931,0.002896,0.2237,0.6898
500,0.372012,0.00264762,8.60387e-07,1.683,0.001398,0.1125,0.770773,false,500,0.2224,0.1183,0.01355,0.3634,0.5949,0.08566,0.002112,0.009109,0.5698,1.68
1000,0.651101,0.00114484,3.72036e-07,2.91,0.001348,0.1125,0.398791,false,1000,0.2224,0.1308,0.01244,0.3749,1.254,0.1819,0.004431,0.01841,0.9609,2.906
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.203569,0.0285005,9.26171e-06,0.4121,0.003358,0.172,0.963464,false,50,0.2418,0.1152,0.01458,0.4007,0,0,0,0.001724,0,0.4045
100,0.237664,0.0111025,3.60794e-06,0.6792,0.001365,0.172,0.936848,false,100,0.2258,0.1235,0.01473,0.3731,0.0702,0.01576,0.002859,0.003059,0.1977,0.6718
500,0.372012,0.00264762,8.60387e-07,1.607,0.001352,0.172,0.770773,false,500,0.2262,0.118,0.01463,0.3683,0.6175,0.08704,0.002538,0.008391,0.4645,1.604
1000,0.651101,0.00114484,3.72036e-07,2.727,0.001457,0.172,0.398791,false,1000,0.223,0.1246,0.01328,0.37,1.272,0.1808,0.005152,0.01676,0.7654,2.723
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.205831,0.0287469,9.34177e-06,0.4638,0.1519,0.157,0.96196,false,50,0.2519,0.1241,0.05107,0.4522,0,0,0,0.001758,0,0.4563
100,0.240829,0.0112563,3.65792e-06,0.8273,0.1493,0.157,0.934102,false,100,0.2335,0.1175,0.05132,0.4113,0.07009,0.01418,0.001967,0.002592,0.3107,0.8204
500,0.371686,0.00289339,9.40255e-07,2.195,0.1475,0.157,0.771542,false,500,0.2334,0.1255,0.05155,0.4195,0.605,0.08514,0.01105,0.009516,1.004,2.188
1000,0.57025,0.00154367,5.01643e-07,3.989,0.1485,0.157,0.503027,false,1000,0.2313,0.129,0.05079,0.4201,1.28,0.18,0.02146,0.01829,1.951,3.982
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.204351,0.0292017,9.48959e-06,0.4682,0.161,0.1703,0.96296,false,50,0.2516,0.1291,0.0511,0.4569,0,0,0,0.001685,0,0.4607
100,0.238438,0.0114882,3.7333e-06,0.8358,0.158,0.1703,0.936218,false,100,0.2366,0.126,0.0508,0.4226,0.07138,0.01371,0.002829,0.002793,0.3062,0.8286
500,0.368464,0.00283837,9.22374e-07,2.121,0.1405,0.1703,0.775223,false,500,0.2339,0.1268,0.05137,0.4211,0.6265,0.08693,0.01149,0.009461,0.9019,2.116
1000,0.749875,0.000876825,2.84939e-07,3.717,0.1432,0.1703,0.274713,false,1000,0.2325,0.1261,0.05114,0.4189,1.306,0.1831,0.02102,0.01627,1.657,3.713
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.20517,0.0270061,8.77608e-06,0.4963,0.02187,0.1563,0.96242,false,50,0.2508,0.1417,0.06606,0.4839,0,0,0,0.001915,0,0.4881
100,0.240149,0.0105183,3.41811e-06,0.8643,0.01011,0.1563,0.934673,false,100,0.2368,0.1356,0.06275,0.4446,0.0712,0.01562,0.002516,0.00194,0.3146,0.8602
500,0.378837,0.00257396,8.36452e-07,2.11,0.009435,0.1563,0.761822,false,500,0.2343,0.1366,0.06183,0.442,0.6198,0.08699,0.01123,0.0102,0.8801,2.106
1000,0.520457,0.00162893,5.29348e-07,3.747,0.0106,0.1563,0.566065,false,1000,0.2363,0.1203,0.06296,0.4289,1.312,0.1837,0.02378,0.02062,1.66,3.743
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.206561,0.0257801,8.37768e-06,0.508,0.0208,0.1646,0.961477,false,50,0.2537,0.1316,0.08489,0.4956,0,0,0,0.002072,0,0.4997
100,0.242322,0.0100536,3.26707e-06,1.009,0.01264,0.1646,0.93274,false,100,0.2362,0.1175,0.08078,0.4436,0.07271,0.01362,0.003252,0.002834,0.4561,1.002
500,0.384372,0.00251341,8.16775e-07,2.426,0.009686,0.1646,0.754633,false,500,0.2454,0.1289,0.07924,0.4631,0.6215,0.08595,0.01518,0.009349,1.17,2.422
1000,0.517771,0.00164671,5.35127e-07,4.06,0.01133,0.1646,0.569632,false,1000,0.2434,0.1311,0.07856,0.4623,1.299,0.1822,0.03182,0.01882,1.951,4.056
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.20517,0.0270061,8.77608e-06,0.4844,0.02062,0.1512,0.96242,false,50,0.2518,0.1261,0.0696,0.4728,0,0,0,0.001966,0,0.4765
100,0.240149,0.0105183,3.41811e-06,0.85,0.01019,0.1512,0.934673,false,100,0.2325,0.1201,0.06647,0.4281,0.07021,0.01604,0.002637,0.001864,0.3178,0.8459
500,0.378837,0.00257396,8.36452e-07,2.052,0.009791,0.1512,0.761822,false,500,0.2307,0.131,0.06609,0.4368,0.6139,0.08718,0.0114,0.009211,0.8342,2.048
1000,0.520457,0.00162893,5.29348e-07,3.583,0.01105,0.1512,0.566065,false,1000,0.2334,0.1273,0.06639,0.4362,1.307,0.1876,0.02461,0.01859,1.488,3.579
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.206561,0.0257801,8.37768e-06,0.5025,0.01865,0.2358,0.961477,false,50,0.2518,0.1277,0.08583,0.4905,0,0,0,0.00182,0,0.4944
100,0.242322,0.0100536,3.26707e-06,0.9217,0.01271,0.2358,0.93274,false,100,0.2354,0.1227,0.0808,0.448,0.07069,0.01467,0.002906,0.002739,0.3667,0.9145
500,0.384372,0.00251341,8.16775e-07,2.286,0.009805,0.2358,0.754633,false,500,0.2369,0.1353,0.08175,0.4634,0.6215,0.08894,0.01495,0.009052,1.029,2.282
1000,0.517771,0.00164671,5.35127e-07,3.98,0.01038,0.2358,0.569632,false,1000,0.2342,0.1284,0.08048,0.4524,1.316,0.1879,0.03149,0.01827,1.852,3.976


==> plots/horeka/gmres_s_step_results_w_RACE/12_Aug_2022/G3_circuit_RCM.txt <==
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.151515,0.138691,4.50701e-05,0.4065,2.808e-05,0.1497,0.985501,false,50,0.25,0.1133,0,0.3947,0,0,0,0.00184,0,0.3985
100,0.167334,0.0502587,1.63324e-05,0.6275,1.116e-05,0.1497,0.980484,false,100,0.2259,0.1148,0,0.3495,0.07,0.014,0,0.002744,0.1753,0.6203
500,0.20216,0.00967981,3.14561e-06,1.609,8.654e-06,0.1497,0.958366,false,500,0.2221,0.1208,0,0.3523,0.596,0.08489,0,0.00887,0.5089,1.605
1000,0.226092,0.00563456,1.83105e-06,2.775,9.747e-06,0.1497,0.937998,false,1000,0.2235,0.1101,0,0.3425,1.261,0.1782,0,0.01773,0.8624,2.771
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.151515,0.138691,4.50701e-05,0.4009,1.699e-05,0.138,0.985501,false,50,0.2428,0.1207,0,0.3887,0,0,0,0.00209,0,0.3927
100,0.167334,0.0502588,1.63324e-05,0.6933,1.26e-05,0.138,0.980484,false,100,0.2275,0.1135,0,0.3501,0.07121,0.01595,0,0.002638,0.2373,0.6863
500,0.202133,0.00968598,3.14762e-06,1.622,9.166e-06,0.138,0.958386,false,500,0.2234,0.1241,0,0.3571,0.6057,0.08639,0,0.008785,0.5032,1.618
1000,0.225969,0.00564722,1.83516e-06,2.681,8.406e-06,0.138,0.938109,false,1000,0.2225,0.1211,0,0.3531,1.247,0.1815,0,0.01755,0.7711,2.677
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.151515,0.138691,4.50701e-05,0.3937,1.764e-05,0.1595,0.985501,false,50,0.2435,0.1135,0,0.382,0,0,0,0.00183,0,0.3858
100,0.167334,0.0502587,1.63324e-05,0.699,1.178e-05,0.1595,0.980484,false,100,0.2257,0.1248,0,0.3594,0.06975,0.01583,0,0.002771,0.2355,0.692
500,0.202161,0.00967932,3.14546e-06,1.592,8.985e-06,0.1595,0.958365,false,500,0.2228,0.1279,0,0.3602,0.5961,0.08775,0,0.008853,0.4828,1.588
1000,0.226092,0.00563456,1.83105e-06,2.714,8.585e-06,0.1595,0.937998,false,1000,0.2237,0.1107,0,0.3434,1.265,0.1881,0,0.01776,0.7848,2.71
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.203569,0.0285005,9.26171e-06,0.4158,0.003646,0.1715,0.963464,false,50,0.2411,0.1249,0.01328,0.4044,0,0,0,0.001688,0,0.4083
100,0.237664,0.0111025,3.60794e-06,0.7004,0.001381,0.1715,0.936848,false,100,0.224,0.1234,0.01331,0.37,0.06967,0.01361,0.003401,0.003108,0.2224,0.6912
500,0.372012,0.00264762,8.60387e-07,1.656,0.001442,0.1715,0.770773,false,500,0.2209,0.1217,0.01264,0.3644,0.6002,0.0844,0.00205,0.008306,0.5387,1.653
1000,0.651101,0.00114484,3.72036e-07,2.88,0.001356,0.1715,0.398791,false,1000,0.2242,0.1132,0.01144,0.358,1.268,0.1785,0.0043,0.01665,0.9435,2.877
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.203569,0.0285005,9.26171e-06,0.418,0.00328,0.1433,0.963464,false,50,0.2412,0.1263,0.01404,0.4066,0,0,0,0.001753,0,0.4107
100,0.237664,0.0111025,3.60794e-06,0.7209,0.001378,0.1433,0.936848,false,100,0.224,0.1277,0.01411,0.3749,0.1088,0.01556,0.002252,0.003074,0.1979,0.7121
500,0.372012,0.00264762,8.60387e-07,2.006,0.001469,0.1433,0.770773,false,500,0.2213,0.1257,0.01368,0.3698,0.9513,0.08527,0.002205,0.00905,0.5306,2.002
1000,0.651101,0.00114484,3.72036e-07,3.644,0.001353,0.1433,0.398791,false,1000,0.2227,0.121,0.01253,0.3654,2.003,0.1809,0.004673,0.01825,0.9558,3.64
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.203569,0.0285005,9.26171e-06,0.4165,0.00325,0.1617,0.963464,false,50,0.2416,0.1226,0.01533,0.4049,0,0,0,0.001696,0,0.4088
100,0.237664,0.0111025,3.60794e-06,0.6839,0.001505,0.1617,0.936848,false,100,0.2222,0.1119,0.01459,0.3576,0.06983,0.01408,0.002464,0.002882,0.2186,0.6745
500,0.372012,0.00264762,8.60387e-07,1.562,0.001352,0.1617,0.770773,false,500,0.2209,0.1209,0.01509,0.3661,0.5994,0.08487,0.002596,0.008121,0.4439,1.559
1000,0.651101,0.00114484,3.72036e-07,2.697,0.001343,0.1617,0.398791,false,1000,0.2225,0.113,0.01431,0.359,1.265,0.1791,0.005472,0.01638,0.7572,2.693
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.206098,0.0286683,9.31623e-06,0.4584,0.1559,0.1333,0.961782,false,50,0.2484,0.1249,0.04872,0.4471,0,0,0,0.001678,0,0.451
100,0.24158,0.0112122,3.6436e-06,0.8132,0.1542,0.1333,0.933481,false,100,0.2335,0.1278,0.04837,0.4186,0.07038,0.01385,0.0022,0.002522,0.2872,0.8041
500,0.375221,0.00288984,9.391e-07,2.156,0.1526,0.1333,0.766925,false,500,0.2321,0.1187,0.0483,0.4079,0.6072,0.08573,0.01081,0.009042,0.975,2.149
1000,0.514329,0.00180689,5.87179e-07,3.855,0.1516,0.1333,0.576512,false,1000,0.2307,0.1217,0.04918,0.4103,1.285,0.1816,0.02201,0.01624,1.824,3.848
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.203625,0.0298722,9.70748e-06,0.4532,0.1635,0.1614,0.963407,false,50,0.2528,0.1141,0.04995,0.442,0,0,0,0.001678,0,0.4459
100,0.237738,0.0116696,3.79222e-06,0.8351,0.1613,0.1614,0.936863,false,100,0.2344,0.1198,0.04986,0.4131,0.071,0.01526,0.002493,0.002945,0.3117,0.8256
500,0.36691,0.00286478,9.30958e-07,2.091,0.1437,0.1614,0.777167,false,500,0.233,0.1181,0.04989,0.4101,0.6165,0.08646,0.0105,0.008726,0.8994,2.086
1000,0.837905,0.000557674,1.81225e-07,3.697,0.1431,0.1614,0.183529,false,1000,0.2323,0.1111,0.04927,0.4018,1.298,0.1832,0.01984,0.01539,1.658,3.693
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.205043,0.0271264,8.81518e-06,0.4861,0.02163,0.1967,0.962504,false,50,0.2484,0.1312,0.0698,0.4746,0,0,0,0.001886,0,0.4783
100,0.239975,0.01056,3.43165e-06,0.881,0.009769,0.1967,0.934824,false,100,0.2308,0.1245,0.06486,0.4293,0.07095,0.0154,0.002855,0.001874,0.3459,0.8753
500,0.378943,0.00257376,8.36386e-07,2.122,0.01006,0.1967,0.76168,false,500,0.2344,0.125,0.06337,0.432,0.6164,0.08709,0.01174,0.008974,0.9066,2.118
1000,0.518969,0.0016351,5.31353e-07,3.693,0.01094,0.1967,0.568105,false,1000,0.2319,0.1189,0.06716,0.4273,1.296,0.184,0.02481,0.01796,1.62,3.689
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.206368,0.0259541,8.43423e-06,0.5099,0.01988,0.1793,0.961608,false,50,0.2511,0.1334,0.08775,0.4975,0,0,0,0.001854,0,0.5015
100,0.24209,0.0101063,3.2842e-06,0.9269,0.01265,0.1793,0.932946,false,100,0.2337,0.1265,0.08184,0.451,0.07131,0.01432,0.002772,0.002751,0.3663,0.9176
500,0.384666,0.00250972,8.15577e-07,2.364,0.01033,0.1793,0.754259,false,500,0.2374,0.1251,0.08045,0.4523,0.6192,0.08761,0.01494,0.009422,1.122,2.36
1000,0.519272,0.00164166,5.33486e-07,4.243,0.01078,0.1793,0.567574,false,1000,0.2339,0.1219,0.08071,0.4456,1.311,0.1838,0.03146,0.01915,2.124,4.239
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.205043,0.0271264,8.81518e-06,0.5005,0.02094,0.2245,0.962504,false,50,0.2597,0.1318,0.0725,0.4893,0,0,0,0.001804,0,0.4929
100,0.239975,0.01056,3.43165e-06,0.87,0.009942,0.2245,0.934824,false,100,0.2359,0.1182,0.07109,0.4344,0.07048,0.01598,0.002719,0.001711,0.33,0.8642
500,0.378943,0.00257376,8.36386e-07,2.182,0.01136,0.2245,0.76168,false,500,0.2339,0.1167,0.07004,0.4298,0.6191,0.08666,0.01266,0.009296,0.9651,2.178
1000,0.518969,0.0016351,5.31353e-07,3.699,0.01133,0.2245,0.568105,false,1000,0.236,0.1242,0.07141,0.4409,1.318,0.1829,0.02672,0.01864,1.594,3.696
Matrix=G3_circuit_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.206368,0.0259541,8.43423e-06,0.5152,0.02136,0.2104,0.961608,false,50,0.2561,0.136,0.08531,0.5028,0,0,0,0.001758,0,0.5074
100,0.24209,0.0101063,3.2842e-06,1.022,0.0135,0.2104,0.932946,false,100,0.2435,0.128,0.08253,0.4631,0.07362,0.0151,0.003616,0.002746,0.4453,1.013
500,0.384666,0.00250972,8.15577e-07,2.359,0.01142,0.2104,0.754259,false,500,0.2383,0.1415,0.08291,0.4722,0.6262,0.08677,0.01548,0.009386,1.09,2.355
1000,0.519272,0.00164166,5.33486e-07,4.218,0.01066,0.2104,0.567574,false,1000,0.239,0.1292,0.08382,0.4614,1.338,0.1855,0.03349,0.01889,2.055,4.214


==> plots/horeka/gmres_s_step_results_w_RACE/12_Aug_2022/HPCG-128-128-128.txt <==
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,1.29965e-07,5.45218e-08,0.7043,2.774e-05,0.4146,7.71058e-08,false,50,0.3315,0.3052,0,0.679,0,0,0,0.005761,0,0.6871
100,1,1.78177e-12,7.47477e-13,1.211,1.249e-05,0.4146,1.11934e-12,true,85,0.3018,0.3024,0,0.6154,0.1579,0.112,0,0.01052,0.287,1.193
500,1,1.78177e-12,7.47477e-13,1.221,1.232e-05,0.4146,1.11934e-12,true,85,0.3049,0.3103,0,0.6265,0.1574,0.1096,0,0.01041,0.2908,1.205
1000,1,1.78177e-12,7.47477e-13,1.215,1.05e-05,0.4146,1.11934e-12,true,85,0.3061,0.3091,0,0.6264,0.1567,0.1095,0,0.01054,0.286,1.199
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,1.29965e-07,5.45218e-08,0.6899,1.847e-05,0.4603,7.71058e-08,false,50,0.3239,0.3067,0,0.6657,0,0,0,0.005837,0,0.6739
100,1,1.78182e-12,7.47494e-13,1.234,9.706e-06,0.4603,1.11948e-12,true,85,0.3063,0.3084,0,0.6259,0.1566,0.112,0,0.01065,0.3063,1.222
500,1,1.78182e-12,7.47494e-13,1.233,1.047e-05,0.4603,1.11948e-12,true,85,0.3053,0.3096,0,0.6261,0.1563,0.1098,0,0.00957,0.3098,1.22
1000,1,1.78182e-12,7.47494e-13,1.226,8.464e-06,0.4603,1.11948e-12,true,85,0.304,0.3089,0,0.6242,0.1571,0.1099,0,0.009547,0.304,1.214
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,1.29965e-07,5.45218e-08,0.7027,1.872e-05,0.4139,7.71058e-08,false,50,0.3233,0.3222,0,0.6768,0,0,0,0.006063,0,0.685
100,1,1.78176e-12,7.47471e-13,1.249,1.186e-05,0.4139,1.11945e-12,true,85,0.3038,0.3239,0,0.639,0.1564,0.1113,0,0.011,0.3045,1.232
500,1,1.78176e-12,7.47471e-13,1.255,1.289e-05,0.4139,1.11945e-12,true,85,0.3075,0.32,0,0.6389,0.1561,0.1096,0,0.01088,0.313,1.239
1000,1,1.78176e-12,7.47471e-13,1.254,9.96e-06,0.4139,1.11945e-12,true,85,0.3054,0.3271,0,0.6438,0.1564,0.1095,0,0.01102,0.3069,1.238
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,1.29965e-07,5.45218e-08,0.7392,0.006383,0.4501,7.71058e-08,false,50,0.332,0.3249,0.02542,0.7141,0,0,0,0.005907,0,0.7223
100,1,1.78174e-12,7.47464e-13,1.291,0.003774,0.4501,1.11939e-12,true,85,0.3101,0.3265,0.02586,0.6742,0.1565,0.1115,0.003201,0.01118,0.307,1.274
500,1,1.78174e-12,7.47464e-13,1.284,0.003763,0.4501,1.11939e-12,true,85,0.3037,0.3244,0.02537,0.6649,0.1566,0.1096,0.003535,0.01112,0.3113,1.268
1000,1,1.78174e-12,7.47464e-13,1.279,0.003724,0.4501,1.11939e-12,true,85,0.3074,0.3252,0.02502,0.6692,0.1566,0.1097,0.003184,0.01116,0.3021,1.263
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,1.29965e-07,5.45218e-08,0.7291,0.004046,0.482,7.71058e-08,false,50,0.3243,0.3236,0.02834,0.7042,0,0,0,0.005883,0,0.7121
100,1,1.78178e-12,7.4748e-13,1.315,0.003831,0.482,1.1194e-12,true,85,0.309,0.3249,0.02796,0.6734,0.1576,0.1114,0.003774,0.01131,0.3305,1.298
500,1,1.78178e-12,7.4748e-13,1.302,0.003728,0.482,1.1194e-12,true,85,0.3101,0.323,0.02854,0.6732,0.157,0.1097,0.000436,0.009871,0.3309,1.29
1000,1,1.78178e-12,7.4748e-13,1.307,0.003775,0.482,1.1194e-12,true,85,0.3084,0.3221,0.02857,0.6707,0.1584,0.1107,0.0004622,0.00982,0.3358,1.295
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,1.29965e-07,5.45218e-08,0.7342,0.005023,0.5005,7.71058e-08,false,50,0.3261,0.3239,0.03101,0.709,0,0,0,0.005886,0,0.717
100,1,1.78178e-12,7.47478e-13,1.317,0.003745,0.5005,1.11944e-12,true,85,0.3098,0.3249,0.03106,0.6774,0.1575,0.1122,0.003524,0.01109,0.3286,1.301
500,1,1.78178e-12,7.47478e-13,1.337,0.003796,0.5005,1.11944e-12,true,85,0.3079,0.3286,0.0311,0.6793,0.1576,0.1103,0.003829,0.01124,0.3469,1.32
1000,1,1.78178e-12,7.47478e-13,1.306,0.003724,0.5005,1.11944e-12,true,85,0.3124,0.3252,0.03088,0.6801,0.1575,0.1103,0.003404,0.011,0.3167,1.29
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,4.59431e-07,1.92737e-07,0.9851,1.174,0.4226,2.74179e-07,false,50,0.3354,0.3239,0.2729,0.9605,0,0,0,0.005812,0,0.9685
100,1,2.33083e-12,9.77815e-13,2.008,1.173,0.4226,1.3523e-12,true,95,0.3121,0.3189,0.2701,0.9128,0.2182,0.1432,0.006634,0.01075,0.6883,1.991
500,1,2.33083e-12,9.77815e-13,1.983,1.17,0.4226,1.3523e-12,true,95,0.3092,0.3173,0.2678,0.9065,0.2191,0.1413,0.005287,0.009869,0.6781,1.97
1000,1,2.33083e-12,9.77815e-13,1.975,1.171,0.4226,1.3523e-12,true,95,0.3095,0.318,0.268,0.908,0.218,0.141,0.005276,0.009779,0.67,1.962
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,4.31464e-07,1.81005e-07,0.9836,1.154,0.4692,2.60536e-07,false,50,0.3281,0.3222,0.2807,0.9588,0,0,0,0.005859,0,0.9668
100,1,1.75428e-08,7.35945e-09,2.018,1.155,0.4692,1.05061e-09,false,100,0.3106,0.3203,0.2812,0.9239,0.2158,0.1591,0.01832,0.02106,0.6445,2.001
500,1,7.88597e-11,3.30827e-11,9.496,1.15,0.4692,3.01037e-12,false,500,0.3098,0.3193,0.2818,0.9227,2.506,1.469,0.4214,0.3818,3.343,9.483
1000,1,1.25277e-12,5.25553e-13,18.81,1.151,0.4692,1.53581e-13,true,996,0.3106,0.3259,0.2811,0.9292,5.342,3.067,1.004,0.9002,6.594,18.8
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,1.05905e-07,4.44286e-08,0.9335,0.04703,0.4777,6.26729e-08,false,50,0.3314,0.3444,0.2045,0.9083,0,0,0,0.006044,0,0.9165
100,1,1.73925e-12,7.29637e-13,1.663,0.0382,0.4777,1.08997e-12,true,85,0.3116,0.3364,0.1998,0.8596,0.1578,0.1115,0.005208,0.01087,0.487,1.642
500,1,1.73925e-12,7.29637e-13,1.66,0.03729,0.4777,1.08997e-12,true,85,0.3185,0.3383,0.2001,0.8687,0.158,0.1103,0.005469,0.01091,0.4788,1.643
1000,1,1.73925e-12,7.29637e-13,1.686,0.03781,0.4777,1.08997e-12,true,85,0.3186,0.343,0.201,0.8746,0.1586,0.1105,0.005285,0.01072,0.4984,1.669
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,9.55178e-08,4.0071e-08,1.005,0.04683,0.5307,5.6464e-08,false,50,0.3316,0.3487,0.2721,0.9805,0,0,0,0.005853,0,0.9884
100,1,1.9389e-12,8.13394e-13,1.873,0.03771,0.5307,1.22006e-12,true,85,0.3141,0.3487,0.2661,0.9407,0.1572,0.1116,0.006753,0.01088,0.6185,1.856
500,1,1.9389e-12,8.13394e-13,1.884,0.03766,0.5307,1.22006e-12,true,85,0.3162,0.3447,0.2654,0.9382,0.1582,0.1097,0.005184,0.009841,0.6412,1.871
1000,1,1.9389e-12,8.13394e-13,1.828,0.03721,0.5307,1.22006e-12,true,85,0.3138,0.346,0.2625,0.934,0.1578,0.1102,0.005195,0.00981,0.5898,1.816
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,1.05686e-07,4.43367e-08,0.9427,0.04699,0.5192,6.25831e-08,false,50,0.3327,0.3323,0.2246,0.9176,0,0,0,0.00601,0,0.9257
100,1,2.35573e-12,9.88257e-13,1.773,0.03822,0.5192,1.49044e-12,true,85,0.3126,0.3375,0.2207,0.8825,0.1563,0.1116,0.00597,0.01084,0.5782,1.756
500,1,2.35573e-12,9.88257e-13,1.74,0.03713,0.5192,1.49044e-12,true,85,0.3143,0.3335,0.2208,0.8803,0.1562,0.1097,0.004381,0.009763,0.5579,1.727
1000,1,2.35573e-12,9.88257e-13,1.721,0.03759,0.5192,1.49044e-12,true,85,0.3114,0.3365,0.2214,0.8812,0.1559,0.1096,0.004363,0.009813,0.5384,1.708
Matrix=HPCG-128-128-128.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,9.30344e-08,3.90291e-08,1.063,0.04674,0.6456,5.50181e-08,false,50,0.3328,0.338,0.3392,1.038,0,0,0,0.005954,0,1.046
100,1,1.85128e-12,7.76634e-13,1.846,0.03797,0.6456,1.1631e-12,true,85,0.3141,0.3353,0.3318,0.9929,0.1561,0.1116,0.00782,0.0111,0.5399,1.829
500,1,1.85128e-12,7.76634e-13,1.865,0.03757,0.6456,1.1631e-12,true,85,0.312,0.3513,0.3323,1.008,0.1587,0.1098,0.006536,0.01002,0.5507,1.852
1000,1,1.85128e-12,7.76634e-13,1.86,0.03763,0.6456,1.1631e-12,true,85,0.3125,0.3479,0.3335,1.006,0.1568,0.1096,0.00657,0.009984,0.5494,1.847


==> plots/horeka/gmres_s_step_results_w_RACE/12_Aug_2022/HPCG-128-128-128_RCM.txt <==
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,1.29965e-07,5.45218e-08,0.7141,2.675e-05,0.4674,7.71058e-08,false,50,0.339,0.3145,0,0.6887,0,0,0,0.00581,0,0.6967
100,1,1.78174e-12,7.47462e-13,1.217,1.244e-05,0.4674,1.11938e-12,true,85,0.3059,0.3063,0,0.6236,0.1589,0.1117,0,0.01057,0.2848,1.2
500,1,1.78174e-12,7.47462e-13,1.213,1.32e-05,0.4674,1.11938e-12,true,85,0.3061,0.3062,0,0.6238,0.1589,0.1095,0,0.01047,0.2841,1.197
1000,1,1.78174e-12,7.47462e-13,1.216,1.043e-05,0.4674,1.11938e-12,true,85,0.3088,0.3076,0,0.6278,0.1581,0.1095,0,0.01054,0.2839,1.2
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,1.29965e-07,5.45218e-08,0.6816,1.848e-05,0.4886,7.71058e-08,false,50,0.3231,0.3067,0,0.6574,0,0,0,0.00588,0,0.6656
100,1,1.78179e-12,7.47485e-13,1.227,9.533e-06,0.4886,1.11938e-12,true,85,0.3077,0.3056,0,0.6246,0.1588,0.1114,0,0.0109,0.2986,1.214
500,1,1.78179e-12,7.47485e-13,1.232,9.457e-06,0.4886,1.11938e-12,true,85,0.3065,0.3106,0,0.6286,0.1576,0.1096,0,0.009632,0.3061,1.22
1000,1,1.78179e-12,7.47485e-13,1.231,8.985e-06,0.4886,1.11938e-12,true,85,0.3074,0.3131,0,0.6318,0.1575,0.1098,0,0.009634,0.3013,1.219
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,1.29965e-07,5.45218e-08,0.6881,1.881e-05,0.4871,7.71058e-08,false,50,0.3225,0.3138,0,0.6639,0,0,0,0.005807,0,0.6719
100,1,1.78179e-12,7.47483e-13,1.228,9.239e-06,0.4871,1.11943e-12,true,85,0.3053,0.3078,0,0.6245,0.1593,0.1117,0,0.01074,0.2991,1.215
500,1,1.78179e-12,7.47483e-13,1.224,9.499e-06,0.4871,1.11943e-12,true,85,0.3054,0.3034,0,0.6203,0.159,0.1095,0,0.009566,0.3047,1.212
1000,1,1.78179e-12,7.47483e-13,1.217,1.006e-05,0.4871,1.11943e-12,true,85,0.3077,0.3075,0,0.6267,0.1587,0.1095,0,0.009579,0.2917,1.205
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,1.29965e-07,5.45218e-08,0.724,0.006373,0.4228,7.71058e-08,false,50,0.3233,0.3216,0.02592,0.6989,0,0,0,0.005914,0,0.7069
100,1,1.78173e-12,7.4746e-13,1.29,0.003825,0.4228,1.11939e-12,true,85,0.3084,0.324,0.02575,0.6699,0.1583,0.1113,0.003434,0.01103,0.3089,1.274
500,1,1.78173e-12,7.4746e-13,1.289,0.003801,0.4228,1.11939e-12,true,85,0.3087,0.3227,0.0253,0.6686,0.1575,0.1096,0.00313,0.01105,0.3118,1.272
1000,1,1.78173e-12,7.4746e-13,1.294,0.003866,0.4228,1.11939e-12,true,85,0.3075,0.327,0.02509,0.6715,0.1585,0.1096,0.003315,0.01104,0.3126,1.277
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,1.29965e-07,5.45218e-08,0.7305,0.004189,0.4454,7.71058e-08,false,50,0.3259,0.323,0.02841,0.7054,0,0,0,0.005944,0,0.7135
100,1,1.7818e-12,7.47488e-13,1.318,0.003957,0.4454,1.11943e-12,true,85,0.3072,0.3229,0.02853,0.6704,0.1598,0.1118,0.004157,0.01113,0.3337,1.301
500,1,1.7818e-12,7.47488e-13,1.313,0.00393,0.4454,1.11943e-12,true,85,0.3107,0.3307,0.02849,0.6824,0.16,0.1097,0.000454,0.009919,0.3286,1.3
1000,1,1.7818e-12,7.47488e-13,1.318,0.003942,0.4454,1.11943e-12,true,85,0.3123,0.3276,0.02822,0.6806,0.1593,0.1097,0.0004199,0.009939,0.3368,1.306
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,1.29965e-07,5.45218e-08,0.7368,0.004082,0.5014,7.71058e-08,false,50,0.3258,0.3266,0.03101,0.7117,0,0,0,0.005915,0,0.7198
100,1,1.78178e-12,7.47478e-13,1.305,0.00387,0.5014,1.1194e-12,true,85,0.309,0.3181,0.03077,0.6696,0.1586,0.1114,0.003825,0.0112,0.3234,1.289
500,1,1.78178e-12,7.47478e-13,1.362,0.003785,0.5014,1.1194e-12,true,85,0.3137,0.3274,0.03161,0.685,0.1596,0.1096,0.000503,0.009843,0.3761,1.35
1000,1,1.78178e-12,7.47478e-13,1.288,0.003814,0.5014,1.1194e-12,true,85,0.3087,0.3206,0.0315,0.6727,0.1584,0.1096,0.0005186,0.009817,0.3153,1.275
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,4.83769e-07,2.02947e-07,0.9987,1.211,0.3989,2.88339e-07,false,50,0.3398,0.3303,0.2755,0.9738,0,0,0,0.006045,0,0.9819
100,1,1.74715e-12,7.32951e-13,2.033,1.208,0.3989,9.98969e-13,true,95,0.3103,0.3155,0.2769,0.9145,0.2188,0.1437,0.006656,0.01068,0.7102,2.016
500,1,1.74715e-12,7.32951e-13,2.008,1.205,0.3989,9.98969e-13,true,95,0.3114,0.3212,0.2752,0.9197,0.221,0.1419,0.005412,0.009594,0.6878,1.996
1000,1,1.74715e-12,7.32951e-13,2.013,1.206,0.3989,9.98969e-13,true,95,0.3128,0.3182,0.2767,0.9195,0.2199,0.1416,0.005409,0.009602,0.6937,2
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,4.35799e-07,1.82823e-07,0.9747,1.182,0.5239,2.65063e-07,false,50,0.3281,0.3147,0.2772,0.949,0,0,0,0.005922,0,0.9578
100,1,2.99701e-09,1.25728e-09,2.046,1.181,0.5239,8.62904e-10,false,100,0.3109,0.3154,0.2771,0.9164,0.2196,0.1592,0.01787,0.02053,0.6765,2.03
500,1,1.04217e-12,4.37203e-13,9.297,1.177,0.5239,2.40718e-13,true,490,0.309,0.309,0.2761,0.906,2.514,1.437,0.4299,0.3837,3.184,9.284
1000,1,1.04124e-12,4.36812e-13,11.88,1.177,0.5239,2.39336e-13,true,625,0.3131,0.3178,0.2795,0.9225,3.332,1.88,0.5841,0.5197,4.035,11.87
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,1.05582e-07,4.42931e-08,0.9288,0.04776,0.5602,6.24802e-08,false,50,0.3338,0.3382,0.2035,0.9036,0,0,0,0.005893,0,0.9116
100,1,1.73483e-12,7.27785e-13,1.629,0.03819,0.5602,1.08691e-12,true,85,0.3138,0.3261,0.2003,0.8521,0.1583,0.1115,0.005354,0.01078,0.4632,1.612
500,1,1.73483e-12,7.27785e-13,1.666,0.0378,0.5602,1.08691e-12,true,85,0.3158,0.3348,0.1993,0.8618,0.1585,0.1096,0.005392,0.01084,0.492,1.649
1000,1,1.73483e-12,7.27785e-13,1.664,0.03787,0.5602,1.08691e-12,true,85,0.3181,0.3359,0.1989,0.8649,0.1584,0.1097,0.005435,0.01106,0.4867,1.647
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,9.52484e-08,3.99579e-08,1.021,0.04841,0.5105,5.63035e-08,false,50,0.3368,0.3526,0.2778,0.9957,0,0,0,0.005957,0,1.004
100,1,1.93177e-12,8.10403e-13,1.864,0.03895,0.5105,1.2154e-12,true,85,0.317,0.3442,0.2721,0.9452,0.1578,0.1116,0.007231,0.01085,0.603,1.846
500,1,1.93177e-12,8.10403e-13,1.89,0.03849,0.5105,1.2154e-12,true,85,0.3145,0.3439,0.2718,0.9422,0.1596,0.1106,0.005308,0.009944,0.6411,1.877
1000,1,1.93177e-12,8.10403e-13,1.863,0.03827,0.5105,1.2154e-12,true,85,0.3162,0.3381,0.2718,0.9382,0.1586,0.11,0.005346,0.009941,0.6189,1.85
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,1.05491e-07,4.42549e-08,0.9498,0.04584,0.5535,6.24669e-08,false,50,0.3359,0.3413,0.2172,0.9232,0,0,0,0.006012,0,0.9321
100,1,2.35171e-12,9.86573e-13,1.769,0.03925,0.5535,1.48789e-12,true,85,0.3173,0.3406,0.2152,0.8858,0.1592,0.1117,0.006103,0.0115,0.5644,1.751
500,1,2.35171e-12,9.86573e-13,1.751,0.03839,0.5535,1.48789e-12,true,85,0.3184,0.3533,0.2152,0.8992,0.1581,0.1098,0.004255,0.01002,0.5476,1.738
1000,1,2.35171e-12,9.86573e-13,1.738,0.03887,0.5535,1.48789e-12,true,85,0.313,0.344,0.2135,0.8826,0.1583,0.11,0.004247,0.01,0.5508,1.725
Matrix=HPCG-128-128-128_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,9.28657e-08,3.89583e-08,1.08,0.04706,0.7384,5.49167e-08,false,50,0.3303,0.3483,0.3476,1.055,0,0,0,0.006005,0,1.063
100,1,1.84552e-12,7.74219e-13,1.879,0.03807,0.7384,1.15933e-12,true,85,0.3134,0.343,0.3406,1.009,0.1589,0.1117,0.00807,0.01119,0.5524,1.861
500,1,1.84552e-12,7.74219e-13,1.868,0.03704,0.7384,1.15933e-12,true,85,0.3109,0.3398,0.3435,1.006,0.159,0.1098,0.006811,0.01006,0.5544,1.855
1000,1,1.84552e-12,7.74219e-13,1.883,0.03733,0.7384,1.15933e-12,true,85,0.311,0.35,0.3417,1.014,0.1607,0.1101,0.006818,0.01006,0.5594,1.87


==> plots/horeka/gmres_s_step_results_w_RACE/12_Aug_2022/Lynx649_reordered.txt <==
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,2.32918e-16,2.32918e-16,11.33,3.486e-05,18.44,2.33305e-16,true,26,3.349,4.896,0,10.86,0,0,0,0.1042,0,10.99
100,1,2.32918e-16,2.32918e-16,11.13,1.362e-05,18.44,2.33305e-16,true,26,3.278,4.902,0,10.66,0,0,0,0.1042,0,10.79
500,1,2.32918e-16,2.32918e-16,11.14,1.245e-05,18.44,2.33305e-16,true,26,3.278,4.907,0,10.66,0,0,0,0.1048,0,10.79
1000,1,2.32918e-16,2.32918e-16,11.13,1.308e-05,18.44,2.33305e-16,true,26,3.274,4.907,0,10.66,0,0,0,0.1048,0,10.79
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,2.33878e-16,2.33878e-16,11.14,1.955e-05,26.33,2.34268e-16,true,26,3.298,4.89,0,10.68,0,0,0,0.1044,0,10.81
100,1,2.33878e-16,2.33878e-16,11.08,1.299e-05,26.33,2.34268e-16,true,26,3.275,4.869,0,10.61,0,0,0,0.1035,0,10.74
500,1,2.33878e-16,2.33878e-16,11.09,1.669e-05,26.33,2.34268e-16,true,26,3.274,4.882,0,10.62,0,0,0,0.1039,0,10.75
1000,1,2.33878e-16,2.33878e-16,11.08,1.368e-05,26.33,2.34268e-16,true,26,3.276,4.875,0,10.62,0,0,0,0.1035,0,10.75
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,2.34137e-16,2.34137e-16,11.08,2.27e-05,44.96,2.3453e-16,true,26,3.297,4.82,0,10.62,0,0,0,0.1029,0,10.75
100,1,2.34137e-16,2.34137e-16,11.04,1.456e-05,44.96,2.3453e-16,true,26,3.279,4.81,0,10.57,0,0,0,0.1028,0,10.7
500,1,2.34137e-16,2.34137e-16,11.04,1.816e-05,44.96,2.3453e-16,true,26,3.273,4.822,0,10.57,0,0,0,0.103,0,10.7
1000,1,2.34137e-16,2.34137e-16,11.05,1.404e-05,44.96,2.3453e-16,true,26,3.276,4.817,0,10.59,0,0,0,0.1027,0,10.71
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,6.25928e-13,6.25928e-13,3.056,0.109,18.49,7.07461e-13,true,11,0.7835,1.358,0.2559,2.588,0,0,0,0.1051,0,2.718
100,1,6.25928e-13,6.25928e-13,3.01,0.108,18.49,7.07461e-13,true,11,0.7658,1.362,0.2472,2.543,0,0,0,0.1043,0,2.672
500,1,6.25928e-13,6.25928e-13,3.017,0.1081,18.49,7.07461e-13,true,11,0.7659,1.356,0.2625,2.551,0,0,0,0.1049,0,2.681
1000,1,6.25928e-13,6.25928e-13,3.005,0.1106,18.49,7.07461e-13,true,11,0.767,1.356,0.248,2.537,0,0,0,0.1048,0,2.667
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,6.25429e-13,6.25429e-13,3.055,0.1083,26.68,7.06979e-13,true,11,0.7843,1.353,0.2597,2.587,0,0,0,0.104,0,2.716
100,1,6.25429e-13,6.25429e-13,2.997,0.108,26.68,7.06979e-13,true,11,0.7655,1.352,0.2452,2.529,0,0,0,0.1046,0,2.658
500,1,6.25429e-13,6.25429e-13,3.029,0.1084,26.68,7.06979e-13,true,11,0.7651,1.351,0.2798,2.562,0,0,0,0.1041,0,2.691
1000,1,6.25429e-13,6.25429e-13,3.025,0.1082,26.68,7.06979e-13,true,11,0.7657,1.354,0.2693,2.556,0,0,0,0.1047,0,2.686
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,6.25429e-13,6.25429e-13,3.063,0.1089,45.07,7.06979e-13,true,11,0.7867,1.334,0.2879,2.599,0,0,0,0.1029,0,2.728
100,1,6.25429e-13,6.25429e-13,3.01,0.108,45.07,7.06979e-13,true,11,0.767,1.33,0.2835,2.547,0,0,0,0.103,0,2.675
500,1,6.25429e-13,6.25429e-13,3,0.1083,45.07,7.06979e-13,true,11,0.7711,1.327,0.2735,2.536,0,0,0,0.1028,0,2.664
1000,1,6.25429e-13,6.25429e-13,3.008,0.1084,45.07,7.06979e-13,true,11,0.7679,1.33,0.2821,2.545,0,0,0,0.1031,0,2.673
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,4.8639e-13,4.8639e-13,3.716,23.7,12.1,5.32662e-13,true,10,0.6647,1.251,1.153,3.247,0,0,0,0.1053,0,3.378
100,1,4.8639e-13,4.8639e-13,3.67,23.69,12.1,5.32662e-13,true,10,0.6474,1.246,1.153,3.201,0,0,0,0.1042,0,3.33
500,1,4.8639e-13,4.8639e-13,3.681,23.7,12.1,5.32662e-13,true,10,0.6468,1.254,1.156,3.212,0,0,0,0.1057,0,3.342
1000,1,4.8639e-13,4.8639e-13,3.699,23.7,12.1,5.32662e-13,true,10,0.6477,1.274,1.153,3.229,0,0,0,0.1055,0,3.359
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,4.7049e-13,4.7049e-13,3.718,23.52,26.21,4.85258e-13,true,10,0.6628,1.236,1.175,3.253,0,0,0,0.1031,0,3.381
100,1,4.7049e-13,4.7049e-13,3.681,23.52,26.21,4.85258e-13,true,10,0.6467,1.239,1.177,3.217,0,0,0,0.1031,0,3.345
500,1,4.7049e-13,4.7049e-13,3.679,23.51,26.21,4.85258e-13,true,10,0.647,1.239,1.176,3.215,0,0,0,0.1041,0,3.344
1000,1,4.7049e-13,4.7049e-13,3.692,23.52,26.21,4.85258e-13,true,10,0.6464,1.247,1.179,3.228,0,0,0,0.1039,0,3.357
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,5.36684e-13,5.36684e-13,4.044,1.003,19.54,5.70855e-13,true,11,0.7852,1.351,1.25,3.577,0,0,0,0.1048,0,3.707
100,1,5.36684e-13,5.36684e-13,3.85,1.001,19.54,5.70855e-13,true,11,0.7684,1.365,1.083,3.383,0,0,0,0.1048,0,3.513
500,1,5.36684e-13,5.36684e-13,3.829,1.005,19.54,5.70855e-13,true,11,0.7665,1.346,1.083,3.361,0,0,0,0.1045,0,3.491
1000,1,5.36684e-13,5.36684e-13,3.835,1,19.54,5.70855e-13,true,11,0.7689,1.348,1.084,3.368,0,0,0,0.1049,0,3.498
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,4.72922e-13,4.72922e-13,4.72,1.001,27.5,4.79029e-13,true,11,0.7839,1.351,1.93,4.255,0,0,0,0.1037,0,4.384
100,1,4.72922e-13,4.72922e-13,4.431,1.01,27.5,4.79029e-13,true,11,0.7667,1.352,1.68,3.966,0,0,0,0.1035,0,4.095
500,1,4.72922e-13,4.72922e-13,4.415,1.001,27.5,4.79029e-13,true,11,0.7647,1.344,1.677,3.952,0,0,0,0.1036,0,4.08
1000,1,4.72922e-13,4.72922e-13,4.434,1,27.5,4.79029e-13,true,11,0.7678,1.357,1.678,3.969,0,0,0,0.1036,0,4.098
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,5.69263e-13,5.69263e-13,4.112,1.002,64.95,6.16367e-13,true,11,0.7834,1.311,1.313,3.654,0,0,0,0.1013,0,3.78
100,1,5.69263e-13,5.69263e-13,3.85,1.002,64.95,6.16367e-13,true,11,0.7672,1.316,1.144,3.392,0,0,0,0.1018,0,3.519
500,1,5.69263e-13,5.69263e-13,3.844,1.001,64.95,6.16367e-13,true,11,0.7652,1.312,1.145,3.388,0,0,0,0.1011,0,3.514
1000,1,5.69263e-13,5.69263e-13,3.844,0.9988,64.95,6.16367e-13,true,11,0.7671,1.31,1.144,3.387,0,0,0,0.1015,0,3.513
Matrix=Lynx649_reordered.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,5.27614e-13,5.27614e-13,4.836,1.006,91.99,5.57239e-13,true,11,0.7855,1.323,2.073,4.374,0,0,0,0.1021,0,4.502
100,1,5.27614e-13,5.27614e-13,4.523,1.002,91.99,5.57239e-13,true,11,0.7671,1.318,1.814,4.064,0,0,0,0.1017,0,4.191
500,1,5.27614e-13,5.27614e-13,4.535,1,91.99,5.57239e-13,true,11,0.7709,1.322,1.818,4.076,0,0,0,0.1019,0,4.203
1000,1,5.27614e-13,5.27614e-13,4.529,1.006,91.99,5.57239e-13,true,11,0.7668,1.318,1.817,4.068,0,0,0,0.1019,0,4.195


==> plots/horeka/gmres_s_step_results_w_RACE/12_Aug_2022/Lynx649_reordered_RCM.txt <==
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,2.34019e-16,2.34019e-16,10.99,3.781e-05,18.67,2.3441e-16,true,26,3.287,4.746,0,10.53,0,0,0,0.1013,0,10.66
100,1,2.34019e-16,2.34019e-16,10.95,1.268e-05,18.67,2.3441e-16,true,26,3.27,4.742,0,10.49,0,0,0,0.101,0,10.61
500,1,2.34019e-16,2.34019e-16,10.95,1.225e-05,18.67,2.3441e-16,true,26,3.269,4.748,0,10.49,0,0,0,0.1011,0,10.61
1000,1,2.34019e-16,2.34019e-16,10.95,1.297e-05,18.67,2.3441e-16,true,26,3.273,4.744,0,10.49,0,0,0,0.101,0,10.61
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,2.34196e-16,2.34196e-16,11.02,1.991e-05,26.6,2.34589e-16,true,26,3.288,4.724,0,10.56,0,0,0,0.1002,0,10.68
100,1,2.34196e-16,2.34196e-16,10.91,1.355e-05,26.6,2.34589e-16,true,26,3.267,4.712,0,10.45,0,0,0,0.1003,0,10.58
500,1,2.34196e-16,2.34196e-16,10.92,1.431e-05,26.6,2.34589e-16,true,26,3.27,4.716,0,10.46,0,0,0,0.101,0,10.59
1000,1,2.34196e-16,2.34196e-16,10.92,1.545e-05,26.6,2.34589e-16,true,26,3.271,4.715,0,10.46,0,0,0,0.1007,0,10.58
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,2.3432e-16,2.3432e-16,10.96,1.971e-05,38.01,2.34712e-16,true,26,3.285,4.7,0,10.49,0,0,0,0.1002,0,10.62
100,1,2.3432e-16,2.3432e-16,10.92,1.86e-05,38.01,2.34712e-16,true,26,3.27,4.707,0,10.46,0,0,0,0.1003,0,10.58
500,1,2.3432e-16,2.3432e-16,10.91,1.616e-05,38.01,2.34712e-16,true,26,3.267,4.696,0,10.44,0,0,0,0.1005,0,10.57
1000,1,2.3432e-16,2.3432e-16,10.91,1.427e-05,38.01,2.34712e-16,true,26,3.269,4.701,0,10.45,0,0,0,0.1004,0,10.58
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,6.24912e-13,6.24912e-13,3.016,0.1185,18.89,7.06441e-13,true,11,0.7836,1.306,0.2675,2.553,0,0,0,0.1011,0,2.68
100,1,6.24912e-13,6.24912e-13,2.963,0.1085,18.89,7.06441e-13,true,11,0.7633,1.307,0.2636,2.501,0,0,0,0.1009,0,2.627
500,1,6.24912e-13,6.24912e-13,2.959,0.1089,18.89,7.06441e-13,true,11,0.7656,1.307,0.2571,2.496,0,0,0,0.1012,0,2.623
1000,1,6.24912e-13,6.24912e-13,2.968,0.1088,18.89,7.06441e-13,true,11,0.7642,1.311,0.2643,2.507,0,0,0,0.1008,0,2.633
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,6.2543e-13,6.2543e-13,3.006,0.1088,26.92,7.06979e-13,true,11,0.7854,1.304,0.2603,2.542,0,0,0,0.1023,0,2.67
100,1,6.2543e-13,6.2543e-13,2.969,0.1117,26.92,7.06979e-13,true,11,0.7637,1.304,0.273,2.507,0,0,0,0.1004,0,2.633
500,1,6.2543e-13,6.2543e-13,2.974,0.1086,26.92,7.06979e-13,true,11,0.7665,1.303,0.2755,2.512,0,0,0,0.1002,0,2.638
1000,1,6.2543e-13,6.2543e-13,2.978,0.1082,26.92,7.06979e-13,true,11,0.7658,1.302,0.2818,2.517,0,0,0,0.1006,0,2.643
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,6.25429e-13,6.25429e-13,3.005,0.11,37.88,7.06979e-13,true,11,0.7841,1.297,0.2646,2.545,0,0,0,0.1002,0,2.67
100,1,6.25429e-13,6.25429e-13,2.972,0.1087,37.88,7.06979e-13,true,11,0.7656,1.298,0.2812,2.512,0,0,0,0.1003,0,2.638
500,1,6.25429e-13,6.25429e-13,2.977,0.1089,37.88,7.06979e-13,true,11,0.7651,1.296,0.2858,2.517,0,0,0,0.1,0,2.642
1000,1,6.25429e-13,6.25429e-13,2.979,0.1085,37.88,7.06979e-13,true,11,0.7683,1.298,0.2846,2.519,0,0,0,0.09997,0,2.644
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,9.99327e-13,9.99327e-13,3.358,24.2,12.49,1.72208e-12,true,9,0.5609,1.108,1.046,2.894,0,0,0,0.1009,0,3.02
100,1,9.99327e-13,9.99327e-13,3.315,24.2,12.49,1.72208e-12,true,9,0.5444,1.108,1.048,2.851,0,0,0,0.101,0,2.978
500,1,9.99327e-13,9.99327e-13,3.315,24.2,12.49,1.72208e-12,true,9,0.544,1.108,1.048,2.852,0,0,0,0.1009,0,2.978
1000,1,9.99327e-13,9.99327e-13,3.317,24.21,12.49,1.72208e-12,true,9,0.5447,1.106,1.051,2.853,0,0,0,0.101,0,2.979
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,4.8185e-13,4.8185e-13,3.693,24.14,26.73,5.06721e-13,true,10,0.6639,1.204,1.183,3.23,0,0,0,0.1006,0,3.356
100,1,4.8185e-13,4.8185e-13,3.648,24.16,26.73,5.06721e-13,true,10,0.6471,1.202,1.182,3.186,0,0,0,0.1003,0,3.311
500,1,4.8185e-13,4.8185e-13,3.65,24.16,26.73,5.06721e-13,true,10,0.6447,1.204,1.183,3.187,0,0,0,0.1005,0,3.313
1000,1,4.8185e-13,4.8185e-13,3.645,24.15,26.73,5.06721e-13,true,10,0.6479,1.2,1.179,3.182,0,0,0,0.1004,0,3.307
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,5.89887e-13,5.89887e-13,4.017,1.026,20.02,6.43578e-13,true,11,0.783,1.308,1.269,3.555,0,0,0,0.101,0,3.681
100,1,5.89887e-13,5.89887e-13,3.792,1.024,20.02,6.43578e-13,true,11,0.7633,1.309,1.091,3.329,0,0,0,0.1012,0,3.456
500,1,5.89887e-13,5.89887e-13,3.796,1.026,20.02,6.43578e-13,true,11,0.7662,1.309,1.09,3.333,0,0,0,0.1008,0,3.46
1000,1,5.89887e-13,5.89887e-13,3.794,1.025,20.02,6.43578e-13,true,11,0.765,1.312,1.088,3.332,0,0,0,0.101,0,3.458
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,5.42259e-13,5.42259e-13,4.706,1.028,28.21,5.74006e-13,true,11,0.7814,1.304,1.97,4.246,0,0,0,0.1007,0,4.371
100,1,5.42259e-13,5.42259e-13,4.395,1.031,28.21,5.74006e-13,true,11,0.7641,1.305,1.697,3.934,0,0,0,0.1003,0,4.059
500,1,5.42259e-13,5.42259e-13,4.396,1.029,28.21,5.74006e-13,true,11,0.765,1.302,1.7,3.935,0,0,0,0.1006,0,4.06
1000,1,5.42259e-13,5.42259e-13,4.396,1.029,28.21,5.74006e-13,true,11,0.7653,1.303,1.699,3.936,0,0,0,0.1007,0,4.061
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,5.8903e-13,5.8903e-13,4.073,1.028,56.05,6.42586e-13,true,11,0.7828,1.299,1.338,3.615,0,0,0,0.09958,0,3.74
100,1,5.8903e-13,5.8903e-13,3.844,1.026,56.05,6.42586e-13,true,11,0.7648,1.296,1.156,3.384,0,0,0,0.1006,0,3.51
500,1,5.8903e-13,5.8903e-13,3.84,1.024,56.05,6.42586e-13,true,11,0.764,1.294,1.155,3.38,0,0,0,0.09998,0,3.505
1000,1,5.8903e-13,5.8903e-13,3.84,1.025,56.05,6.42586e-13,true,11,0.7648,1.292,1.157,3.381,0,0,0,0.09977,0,3.506
Matrix=Lynx649_reordered_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,1,5.4341e-13,5.4341e-13,4.852,1.027,88.04,5.75692e-13,true,11,0.7833,1.325,2.086,4.385,0,0,0,0.1022,0,4.513
100,1,5.4341e-13,5.4341e-13,4.533,1.026,88.04,5.75692e-13,true,11,0.765,1.327,1.807,4.066,0,0,0,0.1028,0,4.195
500,1,5.4341e-13,5.4341e-13,4.548,1.027,88.04,5.75692e-13,true,11,0.7639,1.332,1.814,4.079,0,0,0,0.1026,0,4.207
1000,1,5.4341e-13,5.4341e-13,4.558,1.026,88.04,5.75692e-13,true,11,0.7654,1.329,1.828,4.091,0,0,0,0.1028,0,4.219


==> plots/horeka/gmres_s_step_results_w_RACE/12_Aug_2022/ML_Geer.txt <==
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0302705,164.781,0.337022,0.8757,3.389e-05,0.4653,0.996204,false,50,0.2406,0.5595,0,0.8391,0,0,0,0.009965,0,0.851
100,0.0448147,107.624,0.22012,1.536,1.292e-05,0.4653,0.991603,false,100,0.2171,0.548,0,0.7736,0.06774,0.01579,0,0.01903,0.628,1.513
500,0.101775,42.0935,0.0860927,4.225,8.546e-06,0.4653,0.96443,false,500,0.2189,0.5429,0,0.7711,0.5676,0.08178,0,0.09032,2.642,4.205
1000,0.14353,27.2511,0.0557359,7.464,9.965e-06,0.4653,0.938353,false,1000,0.2163,0.5436,0,0.7686,1.193,0.1722,0,0.1806,5.021,7.444
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0302705,164.781,0.337022,0.8561,1.783e-05,0.501,0.996204,false,50,0.2366,0.5512,0,0.82,0,0,0,0.009983,0,0.832
100,0.0448147,107.624,0.22012,1.427,1.347e-05,0.501,0.991603,false,100,0.2177,0.5576,0,0.784,0.06539,0.01351,0,0.01904,0.5128,1.403
500,0.101775,42.0935,0.0860927,4.15,1.038e-05,0.501,0.96443,false,500,0.2197,0.5496,0,0.7788,0.5677,0.08269,0,0.08985,2.559,4.13
1000,0.14353,27.2511,0.0557359,7.437,8.835e-06,0.501,0.938353,false,1000,0.219,0.5448,0,0.7727,1.188,0.1709,0,0.1791,5.003,7.417
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0302705,164.781,0.337022,0.8431,1.653e-05,0.474,0.996204,false,50,0.2357,0.5429,0,0.8071,0,0,0,0.01002,0,0.8193
100,0.0448147,107.624,0.22012,1.334,1.148e-05,0.474,0.991603,false,100,0.2164,0.5372,0,0.7621,0.06474,0.014,0,0.019,0.4425,1.311
500,0.101775,42.0935,0.0860927,3.556,1.076e-05,0.474,0.96443,false,500,0.215,0.5468,0,0.7709,0.5646,0.08058,0,0.08924,1.98,3.536
1000,0.14353,27.2511,0.0557359,6.223,8.302e-06,0.474,0.938353,false,1000,0.2181,0.5472,0,0.7739,1.188,0.1713,0,0.1783,3.787,6.203
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0190929,461.553,0.944,0.8826,0.007575,0.4452,0.992962,false,50,0.2367,0.5598,0.02011,0.8457,0,0,0,0.01004,0,0.8583
100,0.0200883,461.498,0.943889,1.616,0.004945,0.4452,0.992587,false,100,0.2193,0.5604,0.02007,0.8084,0.06691,0.01281,0.007212,0.01969,0.6683,1.593
500,0.0201484,461.498,0.943888,4.594,0.004873,0.4452,0.992564,false,500,0.2219,0.5577,0.01972,0.8085,0.5717,0.08262,0.003352,0.09239,2.96,4.574
1000,0.0201484,461.498,0.943888,8.124,0.004878,0.4452,0.992564,false,1000,0.2202,0.5584,0.01855,0.8064,1.199,0.1744,0.007002,0.185,5.618,8.103
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0190929,461.553,0.944,0.8872,0.007142,0.4517,0.992962,false,50,0.2384,0.5631,0.02301,0.8495,0,0,0,0.01028,0,0.8621
100,0.0200883,461.498,0.943889,1.504,0.004992,0.4517,0.992587,false,100,0.2223,0.5623,0.0233,0.8165,0.06534,0.01557,0.007615,0.0203,0.5451,1.479
500,0.0201484,461.498,0.943888,4.488,0.004994,0.4517,0.992564,false,500,0.2194,0.5614,0.02303,0.8128,0.5655,0.08363,0.003785,0.09507,2.855,4.468
1000,0.0201484,461.498,0.943888,8.097,0.00497,0.4517,0.992564,false,1000,0.2257,0.5688,0.0213,0.8248,1.18,0.1739,0.008052,0.1901,5.595,8.076
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0190929,461.553,0.944,0.8817,0.007099,0.477,0.992962,false,50,0.2403,0.5558,0.02352,0.8446,0,0,0,0.009943,0,0.8568
100,0.0200883,461.498,0.943889,1.458,0.004883,0.477,0.992587,false,100,0.2209,0.562,0.02363,0.8152,0.06433,0.01489,0.006424,0.01963,0.5044,1.434
500,0.0201484,461.498,0.943888,3.966,0.00484,0.477,0.992564,false,500,0.2192,0.5609,0.02354,0.8127,0.5609,0.08025,0.003977,0.09174,2.346,3.946
1000,0.0201484,461.498,0.943888,7.118,0.004893,0.477,0.992564,false,1000,0.2207,0.5515,0.02182,0.8027,1.186,0.1702,0.008329,0.1841,4.643,7.098
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0107624,476.938,0.975468,1.243,2.335,0.4233,0.99636,false,50,0.2403,0.5499,0.3915,1.207,0,0,0,0.01002,0,1.219
100,0.0110724,476.928,0.975448,2.551,2.33,0.4233,0.996253,false,100,0.2222,0.551,0.3925,1.175,0.06513,0.01431,0.009875,0.01911,1.235,2.527
500,0.0110941,476.928,0.975448,8.309,2.33,0.4233,0.996246,false,500,0.225,0.5465,0.3918,1.172,0.5792,0.08148,0.07379,0.09223,6.23,8.286
1000,0.0110941,476.928,0.975448,15.53,2.325,0.4233,0.996246,false,1000,0.2267,0.5607,0.3913,1.188,1.24,0.1726,0.1512,0.1838,12.45,15.51
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0111309,476.584,0.974744,1.247,2.335,0.4679,0.996212,false,50,0.2408,0.5517,0.3929,1.211,0,0,0,0.009948,0,1.223
100,0.0114725,476.573,0.974722,2.173,2.332,0.4679,0.996094,false,100,0.2219,0.5363,0.3882,1.155,0.06708,0.01456,0.0097,0.019,0.8754,2.15
500,0.0114839,476.573,0.974722,6.614,2.325,0.4679,0.99609,false,500,0.2292,0.5393,0.3875,1.165,0.5877,0.08256,0.06984,0.09093,4.542,6.593
1000,0.0114839,476.573,0.974722,12.14,2.328,0.4679,0.99609,false,1000,0.2323,0.5467,0.3873,1.175,1.233,0.1716,0.1477,0.1822,9.102,12.12
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0206658,459.992,0.940808,1.174,0.07006,0.6132,0.992304,false,50,0.2432,0.5548,0.314,1.137,0,0,0,0.01021,0,1.15
100,0.0218379,459.909,0.940639,2.144,0.06132,0.6132,0.991857,false,100,0.2247,0.5562,0.3114,1.101,0.06797,0.0162,0.008279,0.01841,0.9026,2.123
500,0.0219122,459.909,0.940638,7.03,0.06144,0.6132,0.991829,false,500,0.2317,0.5722,0.3111,1.124,0.5857,0.08158,0.05517,0.09301,5.016,7.009
1000,0.0219122,459.909,0.940638,13.07,0.06051,0.6132,0.991829,false,1000,0.2391,0.5529,0.312,1.113,1.235,0.1716,0.118,0.1864,10.12,13.05
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0216591,459.247,0.939284,1.214,0.06843,0.557,0.991886,false,50,0.2489,0.5492,0.3528,1.176,0,0,0,0.009978,0,1.189
100,0.0229705,459.08,0.938944,2.225,0.06131,0.557,0.991381,false,100,0.2306,0.5497,0.3447,1.134,0.06726,0.01518,0.008641,0.0193,0.9473,2.2
500,0.0230522,459.077,0.938937,7.86,0.06122,0.557,0.99135,false,500,0.2309,0.5627,0.3454,1.148,0.5881,0.08171,0.06162,0.09165,5.815,7.839
1000,0.0230522,459.077,0.938937,14.88,0.06108,0.557,0.99135,false,1000,0.2332,0.5598,0.3452,1.147,1.227,0.1705,0.1304,0.1837,11.89,14.86
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0206658,459.992,0.940808,1.225,0.06815,0.6514,0.992304,false,50,0.2452,0.548,0.3696,1.188,0,0,0,0.009964,0,1.201
100,0.0218379,459.909,0.940639,2.105,0.06091,0.6514,0.991857,false,100,0.228,0.5532,0.3706,1.161,0.06517,0.01428,0.008424,0.01803,0.8091,2.085
500,0.0219122,459.909,0.940638,7.265,0.06018,0.6514,0.991829,false,500,0.23,0.5437,0.3682,1.151,0.5757,0.08113,0.06535,0.09116,5.228,7.244
1000,0.0219122,459.909,0.940638,13.71,0.0603,0.6514,0.991829,false,1000,0.2261,0.5498,0.3685,1.153,1.212,0.1704,0.1383,0.1827,10.72,13.68
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0216591,459.247,0.939284,1.405,0.06834,0.6624,0.991886,false,50,0.2441,0.5528,0.5471,1.369,0,0,0,0.009862,0,1.381
100,0.0229705,459.08,0.938944,2.486,0.06112,0.6624,0.991381,false,100,0.2265,0.5647,0.5418,1.342,0.06479,0.01703,0.01176,0.01904,0.9985,2.462
500,0.0230522,459.077,0.938937,9.244,0.06111,0.6624,0.99135,false,500,0.2308,0.5615,0.5436,1.345,0.5738,0.08117,0.09599,0.09076,6.985,9.223
1000,0.0230522,459.077,0.938937,17.7,0.06035,0.6624,0.99135,false,1000,0.2255,0.5555,0.5412,1.331,1.215,0.1708,0.2021,0.182,14.47,17.68


==> plots/horeka/gmres_s_step_results_w_RACE/12_Aug_2022/ML_Geer_RCM.txt <==
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0302705,164.781,0.337022,0.8448,2.786e-05,0.5128,0.996204,false,50,0.2358,0.5435,0,0.8077,0,0,0,0.009875,0,0.8198
100,0.0448147,107.624,0.22012,1.517,1.34e-05,0.5128,0.991603,false,100,0.2175,0.5419,0,0.7682,0.06803,0.01528,0,0.01873,0.6144,1.494
500,0.101775,42.0935,0.0860927,4.186,1.249e-05,0.5128,0.96443,false,500,0.2167,0.5497,0,0.7752,0.5688,0.08132,0,0.0892,2.591,4.162
1000,0.14353,27.2511,0.0557359,7.356,1.409e-05,0.5128,0.938353,false,1000,0.2169,0.547,0,0.773,1.188,0.1706,0,0.1786,4.908,7.332
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0302705,164.781,0.337022,0.843,1.922e-05,0.5308,0.996204,false,50,0.2385,0.5434,0,0.807,0,0,0,0.00999,0,0.819
100,0.0448147,107.624,0.22012,1.402,1.109e-05,0.5308,0.991603,false,100,0.2172,0.5528,0,0.7788,0.06553,0.01467,0,0.01919,0.4916,1.378
500,0.101775,42.0935,0.0860927,4.064,9.663e-06,0.5308,0.96443,false,500,0.2174,0.5534,0,0.7796,0.5595,0.08006,0,0.09148,2.478,4.04
1000,0.14353,27.2511,0.0557359,7.381,9.121e-06,0.5308,0.938353,false,1000,0.2185,0.5495,0,0.7766,1.184,0.1676,0,0.1818,4.943,7.358
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0302705,164.781,0.337022,0.845,2.084e-05,0.6096,0.996204,false,50,0.235,0.5484,0,0.8082,0,0,0,0.009994,0,0.8205
100,0.0448147,107.624,0.22012,1.376,1.31e-05,0.6096,0.991603,false,100,0.217,0.5472,0,0.7729,0.06674,0.01607,0,0.01883,0.469,1.352
500,0.101775,42.0935,0.0860927,3.485,1.276e-05,0.6096,0.96443,false,500,0.2202,0.5419,0,0.7708,0.5616,0.07939,0,0.09017,1.909,3.461
1000,0.14353,27.2511,0.0557359,6.18,9.494e-06,0.6096,0.938353,false,1000,0.2182,0.5481,0,0.7748,1.178,0.1672,0,0.1794,3.753,6.156
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0190929,461.553,0.944,0.8748,0.01774,0.5291,0.992962,false,50,0.2362,0.5564,0.02041,0.8382,0,0,0,0.01012,0,0.8508
100,0.0200883,461.498,0.943889,1.588,0.004826,0.5291,0.992587,false,100,0.2182,0.5539,0.02021,0.8011,0.06708,0.01382,0.005031,0.01949,0.6458,1.562
500,0.0201484,461.498,0.943888,4.498,0.004815,0.5291,0.992564,false,500,0.2208,0.5512,0.02046,0.8011,0.5716,0.08157,0.00929,0.0921,2.865,4.475
1000,0.0201484,461.498,0.943888,8.034,0.004821,0.5291,0.992564,false,1000,0.2203,0.5426,0.02064,0.7924,1.199,0.1706,0.01278,0.1849,5.538,8.01
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0190929,461.553,0.944,0.8732,0.007321,0.6054,0.992962,false,50,0.235,0.5539,0.02276,0.8368,0,0,0,0.009906,0,0.8488
100,0.0200883,461.498,0.943889,1.482,0.005454,0.6054,0.992587,false,100,0.2185,0.558,0.02288,0.8082,0.06642,0.0143,0.006291,0.01977,0.5311,1.456
500,0.0201484,461.498,0.943888,4.38,0.00489,0.6054,0.992564,false,500,0.2178,0.5701,0.02287,0.8196,0.5675,0.08124,0.00664,0.0943,2.732,4.356
1000,0.0201484,461.498,0.943888,8.084,0.004902,0.6054,0.992564,false,1000,0.225,0.5724,0.02382,0.8302,1.182,0.1698,0.01543,0.1877,5.565,8.06
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0190929,461.553,0.944,0.8754,0.007421,0.5865,0.992962,false,50,0.2342,0.5562,0.02334,0.8388,0,0,0,0.01,0,0.8508
100,0.0200883,461.498,0.943889,1.442,0.004899,0.5865,0.992587,false,100,0.2247,0.5558,0.0235,0.8128,0.06492,0.01469,0.00607,0.01969,0.4883,1.416
500,0.0201484,461.498,0.943888,3.864,0.004948,0.5865,0.992564,false,500,0.219,0.5617,0.02374,0.8132,0.5596,0.07963,0.008723,0.09478,2.233,3.84
1000,0.0201484,461.498,0.943888,6.935,0.004895,0.5865,0.992564,false,1000,0.22,0.5519,0.02357,0.8043,1.183,0.168,0.01397,0.1879,4.45,6.911
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0197252,468.773,0.958768,1.277,2.293,0.5563,0.992596,false,50,0.2429,0.5473,0.4254,1.241,0,0,0,0.009917,0,1.253
100,0.0207106,468.717,0.958653,2.494,2.276,0.5563,0.99222,false,100,0.2224,0.5512,0.4275,1.21,0.06662,0.01412,0.01045,0.01899,1.138,2.469
500,0.020779,468.714,0.958648,8.567,2.281,0.5563,0.992193,false,500,0.234,0.5601,0.4248,1.228,0.5862,0.08166,0.07992,0.09135,6.417,8.543
1000,0.0207798,468.714,0.958646,15.91,2.281,0.5563,0.992193,false,1000,0.224,0.5426,0.4284,1.204,1.228,0.1724,0.1648,0.183,12.82,15.88
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0188063,469.651,0.960565,1.287,2.287,0.5862,0.993003,false,50,0.2475,0.5518,0.4263,1.251,0,0,0,0.01003,0,1.263
100,0.0196949,469.597,0.960454,2.289,2.284,0.5862,0.992667,false,100,0.2267,0.5535,0.4271,1.216,0.06693,0.01474,0.01086,0.01889,0.9276,2.264
500,0.0197533,469.596,0.960452,6.742,2.279,0.5862,0.992645,false,500,0.2236,0.5442,0.426,1.203,0.5816,0.08216,0.07699,0.09067,4.632,6.722
1000,0.0197554,469.596,0.960451,12.32,2.281,0.5862,0.992644,false,1000,0.2209,0.5493,0.4255,1.205,1.234,0.1721,0.1613,0.1808,9.227,12.3
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0210023,460.644,0.942141,1.161,0.07762,0.7013,0.992165,false,50,0.243,0.5573,0.2989,1.124,0,0,0,0.00991,0,1.137
100,0.0222274,460.516,0.94188,2.118,0.06161,0.7013,0.991696,false,100,0.2266,0.5505,0.295,1.081,0.06784,0.01378,0.007875,0.01807,0.8986,2.096
500,0.0223041,460.515,0.941877,6.987,0.06146,0.7013,0.991667,false,500,0.2299,0.5484,0.2959,1.083,0.581,0.08016,0.05205,0.09075,5.027,6.966
1000,0.0223041,460.515,0.941877,13.02,0.0611,0.7013,0.991667,false,1000,0.2275,0.5389,0.2948,1.07,1.22,0.1694,0.1103,0.1816,10.14,13
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0226075,460.527,0.941903,1.228,0.06919,0.6648,0.991491,false,50,0.2482,0.5624,0.3556,1.192,0,0,0,0.009664,0,1.204
100,0.0240268,460.351,0.941542,2.25,0.06167,0.6648,0.990943,false,100,0.2288,0.5614,0.3522,1.151,0.06701,0.01342,0.008734,0.01891,0.9553,2.224
500,0.0241217,460.348,0.941536,7.802,0.06166,0.6648,0.990906,false,500,0.2339,0.5462,0.3535,1.143,0.5845,0.0806,0.06328,0.0918,5.766,7.782
1000,0.0241217,460.348,0.941536,14.79,0.06093,0.6648,0.990906,false,1000,0.2333,0.5548,0.3518,1.149,1.239,0.1711,0.1336,0.185,11.78,14.77
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0210023,460.644,0.942141,1.213,0.06918,0.725,0.992165,false,50,0.2427,0.5451,0.3638,1.177,0,0,0,0.01006,0,1.189
100,0.0222274,460.516,0.94188,2.098,0.06176,0.725,0.991696,false,100,0.2235,0.5561,0.362,1.151,0.06474,0.01337,0.008086,0.01823,0.8113,2.075
500,0.0223041,460.515,0.941877,7.177,0.06117,0.725,0.991667,false,500,0.223,0.5558,0.3606,1.148,0.5733,0.08022,0.06409,0.09126,5.147,7.156
1000,0.0223041,460.515,0.941877,13.58,0.06129,0.725,0.991667,false,1000,0.2262,0.5535,0.3608,1.149,1.214,0.1694,0.1354,0.1825,10.6,13.56
Matrix=ML_Geer_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0226075,460.527,0.941903,1.419,0.06889,0.7304,0.991491,false,50,0.2438,0.5594,0.554,1.383,0,0,0,0.01004,0,1.395
100,0.0240268,460.351,0.941542,2.471,0.06156,0.7304,0.990943,false,100,0.2291,0.5583,0.5501,1.347,0.06493,0.01396,0.01212,0.01953,0.9788,2.445
500,0.0241217,460.348,0.941536,9.201,0.06132,0.7304,0.990906,false,500,0.2304,0.5557,0.5519,1.347,0.5767,0.08062,0.09722,0.09262,6.934,9.18
1000,0.0241217,460.348,0.941536,17.62,0.06066,0.7304,0.990906,false,1000,0.2294,0.557,0.5498,1.345,1.212,0.169,0.2054,0.1852,14.38,17.6


==> plots/horeka/gmres_s_step_results_w_RACE/12_Aug_2022/Transport.txt <==
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0647974,1.22755e-05,0.000500673,0.4907,3.351e-05,0.1948,0.994101,false,50,0.2562,0.1791,0,0.4739,0,0,0,0.003057,0,0.4791
100,0.0885424,4.94772e-06,0.0002018,0.8481,1.01e-05,0.1948,0.986546,false,100,0.2298,0.1964,0,0.4353,0.07238,0.01575,0,0.005224,0.3021,0.8398
500,0.172833,1.47996e-06,6.03624e-05,2.074,9.08e-06,0.1948,0.924788,false,500,0.2299,0.2004,0,0.4399,0.6167,0.08801,0,0.02134,0.8451,2.067
1000,0.247173,9.62333e-07,3.925e-05,3.6,9.492e-06,0.1948,0.861022,false,1000,0.2286,0.1944,0,0.4321,1.293,0.1855,0,0.04279,1.525,3.594
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0647974,1.22755e-05,0.000500673,0.4873,1.917e-05,0.1886,0.994101,false,50,0.2469,0.1918,0,0.4714,0,0,0,0.003023,0,0.4765
100,0.0885424,4.94772e-06,0.0002018,0.7842,9.529e-06,0.1886,0.986546,false,100,0.2316,0.1893,0,0.43,0.07155,0.01412,0,0.005386,0.2454,0.7759
500,0.172833,1.47997e-06,6.03624e-05,2.009,9.861e-06,0.1886,0.924788,false,500,0.2316,0.1864,0,0.4277,0.6118,0.08712,0,0.02129,0.7993,2.003
1000,0.247173,9.62333e-07,3.925e-05,3.534,9.924e-06,0.1886,0.861022,false,1000,0.2297,0.1826,0,0.4213,1.28,0.1844,0,0.04256,1.485,3.527
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0647974,1.22755e-05,0.000500673,0.4943,1.748e-05,0.2226,0.994101,false,50,0.2513,0.194,0,0.478,0,0,0,0.003143,0,0.4832
100,0.0885424,4.94772e-06,0.0002018,0.7364,9.101e-06,0.2226,0.986546,false,100,0.2284,0.1894,0,0.4269,0.07032,0.01339,0,0.00567,0.2023,0.7279
500,0.172833,1.47997e-06,6.03624e-05,1.833,8.233e-06,0.2226,0.924788,false,500,0.2291,0.1882,0,0.4269,0.606,0.08902,0,0.02281,0.6242,1.826
1000,0.247173,9.62332e-07,3.925e-05,3.216,7.827e-06,0.2226,0.861022,false,1000,0.2311,0.1974,0,0.4377,1.274,0.1869,0,0.04575,1.152,3.209
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0752542,8.99698e-06,0.000366954,0.5082,0.004784,0.1889,0.991364,false,50,0.2469,0.2004,0.01535,0.4919,0,0,0,0.00311,0,0.4971
100,0.104179,3.68332e-06,0.000150229,0.8852,0.00393,0.1889,0.97936,false,100,0.23,0.198,0.01525,0.4521,0.07108,0.01498,0.003944,0.00563,0.3181,0.8751
500,0.229642,1.19396e-06,4.86972e-05,2.192,0.002395,0.1889,0.87841,false,500,0.2326,0.1942,0.01546,0.4516,0.6103,0.08769,0.002373,0.0222,0.9542,2.185
1000,0.327364,7.70055e-07,3.14077e-05,3.787,0.002356,0.1889,0.778163,false,1000,0.2277,0.1938,0.01354,0.4441,1.288,0.1846,0.005001,0.0442,1.699,3.78
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0752542,8.99698e-06,0.000366954,0.5069,0.004535,0.2113,0.991364,false,50,0.2542,0.1953,0.01593,0.4907,0,0,0,0.003034,0,0.4961
100,0.104179,3.68332e-06,0.000150229,0.8895,0.003848,0.2113,0.97936,false,100,0.2337,0.195,0.01564,0.4536,0.07227,0.01586,0.00491,0.005452,0.3177,0.8795
500,0.229642,1.19396e-06,4.86972e-05,2.145,0.002328,0.2113,0.87841,false,500,0.23,0.1967,0.01565,0.4516,0.608,0.08693,0.002533,0.02152,0.9129,2.139
1000,0.327364,7.70055e-07,3.14077e-05,3.776,0.002305,0.2113,0.778163,false,1000,0.2335,0.1915,0.01409,0.4483,1.284,0.1844,0.005293,0.04331,1.692,3.77
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0752542,8.99698e-06,0.000366954,0.4953,0.004394,0.205,0.991364,false,50,0.2513,0.1858,0.01639,0.4792,0,0,0,0.00318,0,0.4846
100,0.104179,3.68332e-06,0.000150229,0.7964,0.003967,0.205,0.97936,false,100,0.2318,0.1844,0.01644,0.4417,0.07014,0.01353,0.005195,0.005732,0.2409,0.7865
500,0.229642,1.19396e-06,4.86972e-05,1.953,0.002417,0.205,0.87841,false,500,0.2287,0.1956,0.01632,0.45,0.6089,0.08655,0.00254,0.02268,0.7206,1.947
1000,0.327364,7.70055e-07,3.14077e-05,3.417,0.002355,0.205,0.778163,false,1000,0.2335,0.1901,0.01486,0.4477,1.282,0.1825,0.005283,0.04562,1.334,3.411
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.085139,6.26315e-06,0.000255451,0.6126,0.4693,0.1864,0.987937,false,50,0.2578,0.1861,0.1267,0.5964,0,0,0,0.003007,0,0.602
100,0.111307,3.14255e-06,0.000128173,1.206,0.4669,0.1864,0.974298,false,100,0.2393,0.1924,0.1281,0.569,0.07196,0.01409,0.004575,0.005373,0.5223,1.197
500,0.252249,1.05752e-06,4.31325e-05,3.423,0.4553,0.1864,0.858363,false,500,0.2402,0.1952,0.1272,0.5719,0.6281,0.08737,0.02656,0.02284,2.013,3.413
1000,0.381566,6.59767e-07,2.69095e-05,6.245,0.4537,0.1864,0.71312,false,1000,0.2387,0.1982,0.1258,0.572,1.323,0.1848,0.05384,0.04386,3.928,6.236
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0852756,6.23421e-06,0.000254271,0.6328,0.4678,0.2834,0.987887,false,50,0.262,0.1995,0.1301,0.6171,0,0,0,0.002993,0,0.6221
100,0.111887,3.10462e-06,0.000126626,1.149,0.4652,0.2834,0.974013,false,100,0.2384,0.189,0.1317,0.568,0.07247,0.01416,0.004475,0.00535,0.4659,1.139
500,0.251414,1.06147e-06,4.32934e-05,3.08,0.4545,0.2834,0.858933,false,500,0.2339,0.1917,0.1312,0.5658,0.6253,0.08753,0.02488,0.0223,1.689,3.07
1000,0.367729,6.83292e-07,2.7869e-05,5.53,0.4527,0.2834,0.729994,false,1000,0.2379,0.1932,0.1312,0.5715,1.319,0.1852,0.05515,0.04436,3.228,5.52
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0766483,8.51817e-06,0.000347425,0.5955,0.02818,0.231,0.990927,false,50,0.2632,0.1905,0.1006,0.58,0,0,0,0.003038,0,0.5851
100,0.106012,3.52633e-06,0.000143826,1.076,0.0195,0.231,0.978333,false,100,0.2392,0.1885,0.1037,0.5406,0.07199,0.01611,0.003085,0.005351,0.42,1.067
500,0.242886,1.11256e-06,4.53773e-05,3.022,0.01795,0.231,0.866646,false,500,0.2431,0.2,0.09687,0.5493,0.6382,0.08782,0.01978,0.02299,1.628,3.013
1000,0.345744,7.26439e-07,2.96288e-05,5.341,0.01786,0.231,0.756596,false,1000,0.2384,0.2093,0.09926,0.5566,1.322,0.1877,0.04098,0.04563,3.058,5.333
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.077812,8.14663e-06,0.000332271,0.6296,0.02819,0.2552,0.99055,false,50,0.266,0.1905,0.1309,0.6132,0,0,0,0.003111,0,0.6185
100,0.107493,3.40953e-06,0.000139062,1.34,0.02782,0.2552,0.977467,false,100,0.2453,0.2023,0.1257,0.5827,0.07631,0.0166,0.004859,0.005247,0.6334,1.33
500,0.247134,1.08953e-06,4.44378e-05,3.434,0.01917,0.2552,0.862748,false,500,0.2623,0.2028,0.1254,0.6003,0.6405,0.0876,0.02416,0.02321,1.982,3.424
1000,0.358004,7.01446e-07,2.86094e-05,5.938,0.01864,0.2552,0.741803,false,1000,0.2629,0.2087,0.1253,0.6067,1.326,0.1848,0.04897,0.04497,3.596,5.929
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0766483,8.51817e-06,0.000347425,0.6101,0.02858,0.2743,0.990927,false,50,0.2682,0.1995,0.1002,0.5939,0,0,0,0.003033,0,0.599
100,0.106012,3.52633e-06,0.000143826,1.148,0.02838,0.2743,0.978333,false,100,0.2439,0.1844,0.0986,0.5365,0.07196,0.01639,0.003471,0.005404,0.4946,1.137
500,0.242886,1.11256e-06,4.53773e-05,2.886,0.01901,0.2743,0.866646,false,500,0.2407,0.2052,0.09617,0.5516,0.6338,0.08791,0.02095,0.02372,1.499,2.876
1000,0.345745,7.26439e-07,2.96288e-05,4.903,0.01856,0.2743,0.756596,false,1000,0.2396,0.2022,0.09735,0.5487,1.313,0.1849,0.0377,0.04513,2.652,4.894
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.077812,8.14663e-06,0.000332271,0.641,0.02846,0.2165,0.99055,false,50,0.2654,0.1967,0.1371,0.625,0,0,0,0.003031,0,0.63
100,0.107493,3.40953e-06,0.000139062,1.155,0.02848,0.2165,0.977467,false,100,0.2428,0.2037,0.1317,0.5875,0.0712,0.01533,0.00473,0.005447,0.4511,1.145
500,0.247134,1.08953e-06,4.44378e-05,3.238,0.01914,0.2165,0.862748,false,500,0.2394,0.197,0.1283,0.5739,0.6338,0.08755,0.02553,0.02392,1.825,3.228
1000,0.358067,7.01321e-07,2.86043e-05,5.726,0.0184,0.2165,0.741728,false,1000,0.2421,0.2009,0.1311,0.5832,1.338,0.1849,0.05459,0.04771,3.388,5.717


==> plots/horeka/gmres_s_step_results_w_RACE/12_Aug_2022/Transport_RCM.txt <==
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0647974,1.22755e-05,0.000500673,0.4821,2.853e-05,0.2218,0.994101,false,50,0.2456,0.1921,0,0.4654,0,0,0,0.003073,0,0.4705
100,0.0885424,4.94772e-06,0.0002018,0.8188,8.57e-06,0.2218,0.986546,false,100,0.2282,0.1948,0,0.4319,0.07047,0.01601,0,0.005247,0.2774,0.8105
500,0.172833,1.47997e-06,6.03624e-05,2.011,8.451e-06,0.2218,0.924788,false,500,0.2279,0.1915,0,0.4288,0.6014,0.08642,0,0.02188,0.8124,2.005
1000,0.249993,9.49031e-07,3.87075e-05,3.518,8.179e-06,0.2218,0.858396,false,1000,0.2277,0.1819,0,0.4185,1.27,0.1823,0,0.0436,1.485,3.512
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0647974,1.22755e-05,0.000500673,0.4782,1.683e-05,0.1469,0.994101,false,50,0.2462,0.1904,0,0.4619,0,0,0,0.003169,0,0.4673
100,0.0885424,4.94772e-06,0.0002018,0.7909,8.95e-06,0.1469,0.986546,false,100,0.2274,0.1978,0,0.434,0.07083,0.01429,0,0.00549,0.2488,0.7825
500,0.172833,1.47997e-06,6.03624e-05,1.957,8.939e-06,0.1469,0.924788,false,500,0.2246,0.1898,0,0.4239,0.5998,0.08617,0,0.0225,0.7651,1.95
1000,0.247173,9.62333e-07,3.92501e-05,3.459,8.939e-06,0.1469,0.861022,false,1000,0.2237,0.1913,0,0.4238,1.262,0.184,0,0.04505,1.427,3.453
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0647974,1.22755e-05,0.000500673,0.4817,1.633e-05,0.166,0.994101,false,50,0.246,0.1945,0,0.4656,0,0,0,0.002985,0,0.4705
100,0.0885424,4.94772e-06,0.0002018,0.7191,8.747e-06,0.166,0.986546,false,100,0.2272,0.1876,0,0.4239,0.0694,0.0141,0,0.005339,0.189,0.7106
500,0.172833,1.47996e-06,6.03624e-05,1.812,9.537e-06,0.166,0.924788,false,500,0.227,0.1823,0,0.4188,0.6009,0.08786,0,0.02227,0.6204,1.805
1000,0.247173,9.62333e-07,3.925e-05,3.131,8.209e-06,0.166,0.861022,false,1000,0.2279,0.1916,0,0.4284,1.267,0.1863,0,0.04463,1.088,3.125
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0752542,8.99698e-06,0.000366954,0.4888,0.005061,0.1907,0.991364,false,50,0.2463,0.1859,0.01526,0.4727,0,0,0,0.003103,0,0.4779
100,0.104179,3.68332e-06,0.000150229,0.8926,0.003885,0.1907,0.97936,false,100,0.2309,0.187,0.01557,0.4425,0.07119,0.01593,0.003501,0.005376,0.3327,0.8805
500,0.229642,1.19396e-06,4.86972e-05,2.107,0.002367,0.1907,0.87841,false,500,0.2303,0.1931,0.01536,0.4482,0.6016,0.08758,0.002328,0.02118,0.8854,2.1
1000,0.327364,7.70055e-07,3.14077e-05,3.747,0.002341,0.1907,0.778163,false,1000,0.2289,0.1876,0.01384,0.4397,1.271,0.1833,0.004989,0.04237,1.688,3.741
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0752542,8.99698e-06,0.000366954,0.4913,0.004503,0.2231,0.991364,false,50,0.2438,0.1908,0.01581,0.4757,0,0,0,0.003082,0,0.481
100,0.104179,3.68332e-06,0.000150229,0.8378,0.003842,0.2231,0.97936,false,100,0.2291,0.1968,0.01563,0.4505,0.0707,0.01338,0.003629,0.005565,0.2733,0.8261
500,0.229642,1.19396e-06,4.86972e-05,2.092,0.002411,0.2231,0.87841,false,500,0.2255,0.1953,0.01594,0.446,0.601,0.08635,0.002492,0.0225,0.8731,2.085
1000,0.327364,7.70055e-07,3.14077e-05,3.703,0.002402,0.2231,0.778163,false,1000,0.2288,0.1922,0.0143,0.4446,1.27,0.184,0.00534,0.04498,1.637,3.697
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0752542,8.99698e-06,0.000366954,0.5085,0.004461,0.1989,0.991364,false,50,0.2487,0.2021,0.01639,0.4924,0,0,0,0.003145,0,0.4978
100,0.104179,3.68332e-06,0.000150229,0.7857,0.003896,0.1989,0.97936,false,100,0.2254,0.1961,0.01638,0.4469,0.06957,0.01481,0.002884,0.005867,0.2243,0.7737
500,0.229642,1.19396e-06,4.86972e-05,1.974,0.002406,0.1989,0.87841,false,500,0.2304,0.1946,0.01648,0.4507,0.6078,0.08642,0.002683,0.02217,0.7416,1.967
1000,0.327364,7.70055e-07,3.14077e-05,3.402,0.00235,0.1989,0.778163,false,1000,0.2283,0.1952,0.01495,0.4477,1.278,0.1824,0.005562,0.04459,1.32,3.396
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0752772,9.03339e-06,0.000368439,0.6148,0.4687,0.1884,0.991345,false,50,0.2528,0.1878,0.1323,0.5982,0,0,0,0.003146,0,0.6038
100,0.102227,3.88581e-06,0.000158488,1.339,0.4665,0.1884,0.980241,false,100,0.2356,0.1858,0.1338,0.5642,0.07278,0.01397,0.005408,0.005425,0.6558,1.327
500,0.216308,1.28784e-06,5.25262e-05,3.366,0.4555,0.1884,0.890489,false,500,0.2367,0.2039,0.1326,0.5824,0.6138,0.08665,0.02581,0.02326,1.967,3.356
1000,0.319159,7.9327e-07,3.23546e-05,6.238,0.4525,0.1884,0.788409,false,1000,0.2354,0.1815,0.1328,0.5586,1.321,0.1856,0.05768,0.0466,3.931,6.228
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0752294,9.03729e-06,0.000368598,0.6246,0.4679,0.1601,0.99137,false,50,0.2591,0.1923,0.1316,0.6083,0,0,0,0.003155,0,0.6137
100,0.102768,3.82196e-06,0.000155884,1.155,0.467,0.1601,0.980053,false,100,0.2379,0.1975,0.1313,0.5759,0.07141,0.01416,0.004547,0.005491,0.4624,1.143
500,0.221398,1.25706e-06,5.1271e-05,3.136,0.4556,0.1601,0.885805,false,500,0.2362,0.1975,0.1317,0.5746,0.6285,0.08915,0.02638,0.02337,1.728,3.126
1000,0.324906,7.78757e-07,3.17626e-05,5.439,0.4526,0.1601,0.781398,false,1000,0.2337,0.1982,0.1311,0.572,1.322,0.1871,0.0508,0.0455,3.138,5.429
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0766517,8.51705e-06,0.000347379,0.6275,0.02779,0.2014,0.990926,false,50,0.2597,0.2104,0.1158,0.6115,0,0,0,0.003173,0,0.6168
100,0.106011,3.52638e-06,0.000143828,1.194,0.01997,0.2014,0.978333,false,100,0.2396,0.2023,0.1133,0.5644,0.07347,0.01355,0.004595,0.00554,0.51,1.182
500,0.242656,1.11395e-06,4.54338e-05,3.057,0.01808,0.2014,0.866852,false,500,0.2438,0.2122,0.1108,0.576,0.6274,0.08728,0.02314,0.02439,1.649,3.047
1000,0.345692,7.26537e-07,2.96328e-05,5.312,0.01805,0.2014,0.756658,false,1000,0.2537,0.1957,0.1119,0.5712,1.319,0.1847,0.0461,0.05041,3.008,5.303
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.077816,8.14543e-06,0.000332222,0.6528,0.02785,0.1835,0.990549,false,50,0.2622,0.2021,0.1468,0.6367,0,0,0,0.003188,0,0.6421
100,0.10748,3.41051e-06,0.000139102,1.345,0.02737,0.1835,0.977474,false,100,0.2412,0.203,0.1434,0.5968,0.07468,0.01401,0.004711,0.005422,0.6281,1.333
500,0.246955,1.09058e-06,4.44808e-05,3.28,0.01919,0.1835,0.86291,false,500,0.2466,0.201,0.147,0.604,0.6258,0.08713,0.02784,0.02381,1.841,3.27
1000,0.357388,7.02661e-07,2.8659e-05,5.974,0.01848,0.1835,0.742553,false,1000,0.2435,0.2036,0.1406,0.597,1.333,0.1853,0.05796,0.04778,3.625,5.965
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0766517,8.51705e-06,0.000347379,0.5877,0.02896,0.1896,0.990926,false,50,0.2575,0.1866,0.1032,0.5725,0,0,0,0.002908,0,0.5775
100,0.106011,3.52638e-06,0.000143828,1.076,0.02802,0.1896,0.978333,false,100,0.2357,0.1991,0.09862,0.5425,0.07121,0.01468,0.003131,0.005485,0.4183,1.064
500,0.242656,1.11395e-06,4.54338e-05,2.779,0.0192,0.1896,0.866852,false,500,0.2359,0.1916,0.09852,0.5351,0.622,0.0877,0.0203,0.02324,1.425,2.769
1000,0.345692,7.26537e-07,2.96328e-05,4.96,0.01876,0.1896,0.756658,false,1000,0.236,0.1939,0.101,0.5402,1.316,0.1846,0.0383,0.04506,2.711,4.951
Matrix=Transport_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.077816,8.14543e-06,0.000332222,0.633,0.02869,0.1985,0.990549,false,50,0.2584,0.1943,0.1392,0.6175,0,0,0,0.002953,0,0.6226
100,0.10748,3.41051e-06,0.000139102,1.208,0.02819,0.1985,0.977474,false,100,0.2425,0.1873,0.1339,0.5729,0.07311,0.01459,0.004549,0.005268,0.5165,1.197
500,0.246955,1.09058e-06,4.44808e-05,3.292,0.0196,0.1985,0.86291,false,500,0.2525,0.2103,0.1378,0.6105,0.6405,0.08951,0.02636,0.02367,1.828,3.282
1000,0.357361,7.02717e-07,2.86612e-05,5.735,0.01875,0.1985,0.742587,false,1000,0.247,0.2154,0.1336,0.6059,1.34,0.1866,0.05361,0.04671,3.371,5.726


==> plots/horeka/gmres_s_step_results_w_RACE/12_Aug_2022/af_shell10.txt <==
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.631231,8.60632,0.000547157,0.6226,3.021e-05,0.3165,0.77532,false,50,0.2456,0.314,0,0.6003,0,0,0,0.005315,0,0.6076
100,0.631584,2.43351,0.000154714,1.123,1.281e-05,0.3165,0.77501,false,100,0.2176,0.2991,0,0.5254,0.06943,0.01584,0,0.009723,0.4799,1.109
500,0.632209,0.265336,1.68691e-05,2.896,9.686e-06,0.3165,0.774054,false,500,0.2192,0.3161,0,0.5447,0.5948,0.08349,0,0.04389,1.555,2.885
1000,0.632513,0.133108,8.46248e-06,4.861,8.091e-06,0.3165,0.773376,false,1000,0.2193,0.3116,0,0.5405,1.239,0.1736,0,0.08812,2.691,4.85
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.631231,8.60632,0.000547157,0.5748,1.748e-05,0.2752,0.77532,false,50,0.2323,0.2958,0,0.5532,0,0,0,0.005126,0,0.5602
100,0.631584,2.43351,0.000154714,1.011,1.249e-05,0.2752,0.77501,false,100,0.214,0.2988,0,0.5213,0.06873,0.01363,0,0.009431,0.3755,0.9972
500,0.632209,0.265336,1.68691e-05,2.631,1.04e-05,0.2752,0.774054,false,500,0.2181,0.3054,0,0.5333,0.5731,0.08152,0,0.04345,1.338,2.62
1000,0.632513,0.133108,8.46248e-06,4.65,8.531e-06,0.2752,0.773376,false,1000,0.2174,0.2931,0,0.5192,1.213,0.1726,0,0.08712,2.542,4.639
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.631231,8.60632,0.000547157,0.6059,1.718e-05,0.3346,0.77532,false,50,0.236,0.3232,0,0.5843,0,0,0,0.005352,0,0.5915
100,0.631584,2.43351,0.000154714,1.009,1.231e-05,0.3346,0.77501,false,100,0.2149,0.3109,0,0.5345,0.06609,0.01477,0,0.009766,0.3619,0.9955
500,0.632209,0.265336,1.68691e-05,2.35,9.229e-06,0.3346,0.774054,false,500,0.2168,0.305,0,0.5312,0.5746,0.08151,0,0.04413,1.056,2.339
1000,0.632513,0.133108,8.46248e-06,4.019,8.246e-06,0.3346,0.773376,false,1000,0.2178,0.303,0,0.5297,1.22,0.1727,0,0.08816,1.894,4.008
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.632176,1.61109,0.000102427,0.6163,0.006103,0.2876,0.774491,false,50,0.2353,0.3173,0.01632,0.5939,0,0,0,0.005473,0,0.6015
100,0.632378,0.595901,3.78852e-05,1.1,0.003203,0.2876,0.774307,false,100,0.218,0.3206,0.01595,0.5634,0.06703,0.01627,0.00321,0.01028,0.4167,1.086
500,0.632931,0.104713,6.65728e-06,3.091,0.003198,0.2876,0.77328,false,500,0.218,0.3185,0.01582,0.5628,0.5928,0.0831,0.002512,0.04511,1.737,3.08
1000,0.633363,0.0543817,3.45739e-06,5.203,0.003552,0.2876,0.772323,false,1000,0.2203,0.3211,0.01455,0.5653,1.246,0.1733,0.005403,0.09038,2.986,5.192
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.632176,1.61109,0.000102427,0.6334,0.005764,0.3698,0.774491,false,50,0.2384,0.3293,0.01819,0.6112,0,0,0,0.005391,0,0.6186
100,0.632378,0.595901,3.78852e-05,1.085,0.003183,0.3698,0.774307,false,100,0.2192,0.3168,0.01701,0.5619,0.0679,0.01495,0.003048,0.01028,0.4039,1.071
500,0.632931,0.104713,6.65728e-06,2.875,0.003184,0.3698,0.77328,false,500,0.2183,0.3199,0.01734,0.5649,0.5812,0.0831,0.002685,0.04489,1.532,2.864
1000,0.633363,0.0543817,3.45739e-06,5.133,0.003197,0.3698,0.772323,false,1000,0.2151,0.3237,0.01551,0.5634,1.219,0.1734,0.005731,0.08986,2.962,5.122
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.632176,1.61109,0.000102427,0.6289,0.005577,0.3216,0.774491,false,50,0.2346,0.3283,0.01818,0.6062,0,0,0,0.005571,0,0.6141
100,0.632378,0.595901,3.78852e-05,1.041,0.003287,0.3216,0.774307,false,100,0.2183,0.3126,0.01815,0.5579,0.0656,0.01356,0.005006,0.0106,0.3656,1.027
500,0.632931,0.104713,6.65728e-06,2.547,0.003215,0.3216,0.77328,false,500,0.217,0.3258,0.01789,0.5697,0.5743,0.08045,0.002906,0.04694,1.211,2.536
1000,0.633363,0.0543817,3.45739e-06,4.436,0.003202,0.3216,0.772323,false,1000,0.2137,0.3225,0.01677,0.5618,1.215,0.1701,0.00619,0.09404,2.275,4.424
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.632353,1.89569,0.000120521,0.8457,1.14,0.2769,0.779954,false,50,0.2453,0.3106,0.242,0.823,0,0,0,0.005439,0,0.8307
100,0.632558,0.700712,4.45486e-05,1.696,1.137,0.2769,0.779763,false,100,0.2229,0.3131,0.2444,0.7892,0.06675,0.01437,0.006875,0.009757,0.7846,1.681
500,0.633092,0.113551,7.21915e-06,5.4,1.139,0.2769,0.778677,false,500,0.2238,0.3095,0.2423,0.7843,0.5878,0.08107,0.04702,0.04585,3.784,5.386
1000,0.633472,0.0602411,3.8299e-06,9.953,1.137,0.2769,0.777749,false,1000,0.2256,0.3095,0.2422,0.7862,1.246,0.1724,0.09738,0.09202,7.426,9.938
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.632304,1.8719,0.000119008,0.8474,1.07,0.3078,0.779364,false,50,0.2494,0.3093,0.242,0.8258,0,0,0,0.005091,0,0.8331
100,0.632507,0.692405,4.40205e-05,1.602,1.068,0.3078,0.779185,false,100,0.2228,0.3058,0.2389,0.7764,0.06952,0.01426,0.007451,0.009969,0.7012,1.588
500,0.633051,0.111721,7.1028e-06,4.291,1.061,0.3078,0.77813,false,500,0.2295,0.3138,0.2367,0.7896,0.6089,0.08316,0.04366,0.04579,2.65,4.28
1000,0.633427,0.0604366,3.84233e-06,7.729,1.061,0.3078,0.777249,false,1000,0.2307,0.2962,0.2363,0.7721,1.271,0.1766,0.09252,0.09242,5.192,7.718
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.632193,1.56852,9.97209e-05,0.8231,0.04206,0.3173,0.776993,false,50,0.2563,0.3372,0.1825,0.8013,0,0,0,0.005388,0,0.8084
100,0.632396,0.58074,3.69213e-05,1.581,0.03344,0.3173,0.776802,false,100,0.2284,0.3217,0.1769,0.7365,0.07256,0.014,0.00606,0.0102,0.7167,1.566
500,0.632948,0.103264,6.56512e-06,4.431,0.03198,0.3173,0.775746,false,500,0.2299,0.3331,0.1768,0.7492,0.6044,0.08213,0.03198,0.04602,2.847,4.42
1000,0.633361,0.0547065,3.47803e-06,7.686,0.03205,0.3173,0.774806,false,1000,0.2239,0.3124,0.1766,0.7223,1.268,0.1721,0.06732,0.09218,5.232,7.675
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.632238,1.53063,9.73119e-05,0.83,0.03997,0.3033,0.779496,false,50,0.2619,0.3338,0.1865,0.8075,0,0,0,0.005316,0,0.8153
100,0.632441,0.56986,3.62296e-05,1.602,0.04003,0.3033,0.779299,false,100,0.2266,0.3188,0.1842,0.7384,0.07127,0.01402,0.005669,0.01008,0.7382,1.588
500,0.632983,0.103443,6.57651e-06,4.629,0.03274,0.3033,0.778234,false,500,0.2403,0.3235,0.1917,0.7657,0.6165,0.08216,0.03388,0.04655,3.007,4.618
1000,0.633392,0.0548846,3.48936e-06,8.292,0.03294,0.3033,0.77728,false,1000,0.2333,0.3252,0.1906,0.7587,1.305,0.1733,0.07128,0.09211,5.754,8.281
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.632193,1.56852,9.97209e-05,0.8035,0.0407,0.3843,0.776993,false,50,0.253,0.3224,0.1803,0.7812,0,0,0,0.005327,0,0.7883
100,0.632396,0.58074,3.69213e-05,1.57,0.03369,0.3843,0.776802,false,100,0.2288,0.3206,0.1783,0.7367,0.07119,0.01389,0.00539,0.01029,0.7092,1.555
500,0.632948,0.103264,6.56512e-06,4.049,0.03174,0.3843,0.775746,false,500,0.2289,0.3152,0.1796,0.7332,0.622,0.08395,0.03169,0.0458,2.463,4.037
1000,0.633361,0.0547065,3.47803e-06,7.147,0.032,0.3843,0.774806,false,1000,0.2286,0.3247,0.1792,0.7417,1.281,0.1743,0.06702,0.0918,4.662,7.135
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.632238,1.53063,9.73119e-05,0.846,0.04101,0.3544,0.779496,false,50,0.2534,0.3252,0.2196,0.8238,0,0,0,0.005368,0,0.8313
100,0.632441,0.56986,3.62296e-05,1.539,0.04049,0.3544,0.779299,false,100,0.2397,0.3257,0.2054,0.7802,0.06869,0.01381,0.005997,0.00992,0.6366,1.524
500,0.632983,0.103443,6.57651e-06,4.546,0.03362,0.3544,0.778234,false,500,0.2337,0.3235,0.2126,0.7793,0.6119,0.08213,0.03835,0.04585,2.919,4.534
1000,0.633392,0.0548846,3.48936e-06,8.118,0.0337,0.3544,0.77728,false,1000,0.2328,0.3187,0.2108,0.7717,1.294,0.1757,0.0814,0.09184,5.571,8.106


==> plots/horeka/gmres_s_step_results_w_RACE/12_Aug_2022/af_shell10_RCM.txt <==
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.631231,8.60632,0.000547157,0.6633,2.825e-05,0.3413,0.77532,false,50,0.2752,0.3144,0,0.6399,0,0,0,0.005425,0,0.6475
100,0.631584,2.43351,0.000154714,1.061,1.319e-05,0.3413,0.77501,false,100,0.2146,0.3065,0,0.5297,0.06768,0.02099,0,0.00999,0.4094,1.046
500,0.632209,0.265336,1.68691e-05,2.8,9.729e-06,0.3413,0.774054,false,500,0.2136,0.3148,0,0.5378,0.5837,0.08165,0,0.04495,1.487,2.789
1000,0.632513,0.133108,8.46248e-06,4.792,8.198e-06,0.3413,0.773376,false,1000,0.2163,0.3146,0,0.5399,1.208,0.1717,0,0.08975,2.666,4.781
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.631231,8.60632,0.000547157,0.5963,1.712e-05,0.3792,0.77532,false,50,0.2348,0.3138,0,0.5748,0,0,0,0.005319,0,0.5819
100,0.631584,2.43351,0.000154714,1.011,1.163e-05,0.3792,0.77501,false,100,0.2169,0.3076,0,0.5332,0.0683,0.01331,0,0.009843,0.3637,0.9969
500,0.632209,0.265336,1.68691e-05,2.666,1.01e-05,0.3792,0.774054,false,500,0.2256,0.3093,0,0.5446,0.579,0.08138,0,0.04516,1.354,2.655
1000,0.632513,0.133108,8.46248e-06,4.687,8.263e-06,0.3792,0.773376,false,1000,0.2196,0.3106,0,0.5389,1.209,0.1725,0,0.09044,2.562,4.676
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.631231,8.60632,0.000547157,0.5829,1.656e-05,0.2828,0.77532,false,50,0.2313,0.3043,0,0.5604,0,0,0,0.005297,0,0.5678
100,0.631584,2.43351,0.000154714,1.007,1.127e-05,0.2828,0.77501,false,100,0.2131,0.3031,0,0.5248,0.07149,0.01526,0,0.00989,0.3622,0.9922
500,0.632209,0.265336,1.68691e-05,2.357,9.302e-06,0.2828,0.774054,false,500,0.2199,0.3128,0,0.5422,0.5752,0.08165,0,0.04424,1.051,2.346
1000,0.632513,0.133108,8.46248e-06,4.007,8.635e-06,0.2828,0.773376,false,1000,0.2166,0.3073,0,0.5328,1.214,0.1726,0,0.08856,1.884,3.996
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.632176,1.61109,0.000102427,0.6177,0.005662,0.2869,0.774491,false,50,0.234,0.3204,0.01604,0.5955,0,0,0,0.005509,0,0.6031
100,0.632378,0.595901,3.78852e-05,1.227,0.003255,0.2869,0.774307,false,100,0.2163,0.3168,0.01635,0.5582,0.07066,0.0139,0.006485,0.01021,0.542,1.211
500,0.632931,0.104713,6.65728e-06,3.012,0.003238,0.2869,0.77328,false,500,0.2219,0.329,0.01663,0.5768,0.5917,0.08244,0.002502,0.04545,1.641,3.001
1000,0.633363,0.0543817,3.45739e-06,5.127,0.003236,0.2869,0.772323,false,1000,0.2237,0.3273,0.01506,0.5756,1.249,0.1751,0.005179,0.09077,2.894,5.116
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.632176,1.61109,0.000102427,0.6227,0.005334,0.3852,0.774491,false,50,0.2377,0.3202,0.01676,0.5998,0,0,0,0.005361,0,0.6073
100,0.632378,0.595901,3.78852e-05,1.075,0.003232,0.3852,0.774307,false,100,0.2188,0.3138,0.01691,0.5584,0.0675,0.01622,0.004196,0.01032,0.3932,1.059
500,0.632931,0.104713,6.65728e-06,2.839,0.003199,0.3852,0.77328,false,500,0.2162,0.3142,0.01671,0.5562,0.5829,0.08236,0.002622,0.04506,1.506,2.828
1000,0.633363,0.0543817,3.45739e-06,5.017,0.003176,0.3852,0.772323,false,1000,0.2173,0.3268,0.01549,0.5688,1.213,0.1727,0.005667,0.09004,2.852,5.006
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.632176,1.61109,0.000102427,0.6047,0.005396,0.2845,0.774491,false,50,0.2329,0.3066,0.01841,0.5829,0,0,0,0.005393,0,0.5903
100,0.632378,0.595901,3.78852e-05,1.055,0.003239,0.2845,0.774307,false,100,0.2135,0.2977,0.01867,0.5385,0.06643,0.01343,0.005764,0.01055,0.3952,1.039
500,0.632931,0.104713,6.65728e-06,2.539,0.003193,0.2845,0.77328,false,500,0.2242,0.3139,0.0184,0.5658,0.5815,0.08072,0.002904,0.04572,1.199,2.528
1000,0.633363,0.0543817,3.45739e-06,4.411,0.003173,0.2845,0.772323,false,1000,0.2175,0.3071,0.01671,0.5502,1.231,0.1722,0.006149,0.09159,2.241,4.4
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.632624,1.62451,0.00010328,0.8554,1.071,0.3276,0.764104,false,50,0.2503,0.3152,0.2429,0.8336,0,0,0,0.005169,0,0.8408
100,0.632797,0.609338,3.87395e-05,1.719,1.069,0.3276,0.76396,false,100,0.2218,0.3028,0.2439,0.7773,0.06675,0.01569,0.008246,0.009668,0.8159,1.703
500,0.633316,0.108152,6.87591e-06,5.532,1.067,0.3276,0.763154,false,500,0.2251,0.3228,0.2434,0.8003,0.5979,0.08169,0.04757,0.04643,3.884,5.518
1000,0.63373,0.0563118,3.58009e-06,10.23,1.069,0.3276,0.762401,false,1000,0.2378,0.3249,0.242,0.8138,1.275,0.1741,0.09761,0.09343,7.625,10.21
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.632545,1.65947,0.000105503,0.8537,1.078,0.288,0.764726,false,50,0.2459,0.3134,0.2467,0.8314,0,0,0,0.00546,0,0.839
100,0.632714,0.627327,3.98831e-05,1.625,1.077,0.288,0.764577,false,100,0.223,0.3201,0.2452,0.7973,0.06851,0.01488,0.006944,0.01027,0.7019,1.608
500,0.633217,0.111745,7.10432e-06,4.424,1.07,0.288,0.763741,false,500,0.2257,0.3173,0.2446,0.7966,0.6095,0.08189,0.04384,0.04646,2.773,4.413
1000,0.633616,0.0586057,3.72593e-06,7.87,1.07,0.288,0.762982,false,1000,0.2332,0.3222,0.2448,0.8091,1.271,0.1709,0.09272,0.09313,5.307,7.858
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.632205,1.53633,9.76739e-05,0.8019,0.04589,0.3126,0.771708,false,50,0.2489,0.3245,0.1809,0.7796,0,0,0,0.005382,0,0.7868
100,0.632409,0.569792,3.62252e-05,1.581,0.03509,0.3126,0.771523,false,100,0.2265,0.3213,0.1785,0.7355,0.07116,0.01349,0.006,0.01017,0.7187,1.564
500,0.632972,0.101317,6.44133e-06,4.437,0.03256,0.3126,0.770497,false,500,0.2258,0.3321,0.18,0.7471,0.6015,0.08149,0.03217,0.04686,2.857,4.425
1000,0.6334,0.0532515,3.38553e-06,7.815,0.03275,0.3126,0.769565,false,1000,0.2254,0.3239,0.1787,0.7373,1.284,0.1726,0.06812,0.09421,5.315,7.804
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.632271,1.47086,9.35118e-05,0.8246,0.0417,0.4432,0.768963,false,50,0.2504,0.3278,0.1985,0.8019,0,0,0,0.00549,0,0.8096
100,0.632474,0.548308,3.48594e-05,1.696,0.0405,0.4432,0.768779,false,100,0.2352,0.3158,0.1932,0.7532,0.0736,0.01517,0.006159,0.01012,0.8109,1.679
500,0.633036,0.0995374,6.32822e-06,4.665,0.03349,0.4432,0.767774,false,500,0.2351,0.3119,0.1955,0.7526,0.6167,0.08261,0.03525,0.04725,3.06,4.654
1000,0.633464,0.05275,3.35365e-06,8.455,0.03329,0.4432,0.766864,false,1000,0.2347,0.3147,0.1948,0.7537,1.307,0.174,0.07431,0.09504,5.911,8.443
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.632205,1.53633,9.76739e-05,0.7982,0.04069,0.4135,0.771708,false,50,0.258,0.324,0.1685,0.7757,0,0,0,0.005403,0,0.783
100,0.632409,0.569792,3.62252e-05,1.575,0.03351,0.4135,0.771523,false,100,0.231,0.3187,0.1681,0.7269,0.07051,0.01431,0.005567,0.01032,0.7217,1.558
500,0.632972,0.101317,6.44133e-06,4.088,0.03213,0.4135,0.770497,false,500,0.234,0.3195,0.1726,0.7357,0.6068,0.08193,0.0296,0.04603,2.514,4.076
1000,0.6334,0.0532515,3.38553e-06,7.008,0.03225,0.4135,0.769565,false,1000,0.2267,0.3235,0.1669,0.7264,1.264,0.1737,0.06261,0.09252,4.565,6.997
Matrix=af_shell10_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.632271,1.47086,9.35118e-05,0.8247,0.04068,0.3931,0.768963,false,50,0.2504,0.3244,0.2012,0.8016,0,0,0,0.005415,0,0.8096
100,0.632474,0.548308,3.48594e-05,1.536,0.0401,0.3931,0.768779,false,100,0.2286,0.3315,0.1969,0.7662,0.06912,0.01481,0.005647,0.01043,0.6433,1.519
500,0.633036,0.0995374,6.32822e-06,4.46,0.03418,0.3931,0.767774,false,500,0.2352,0.3222,0.2171,0.7842,0.6034,0.0818,0.03611,0.04711,2.841,4.448
1000,0.633464,0.05275,3.35365e-06,7.912,0.0336,0.3931,0.766864,false,1000,0.2289,0.327,0.1973,0.7625,1.273,0.1727,0.07609,0.09433,5.409,7.9


==> plots/horeka/gmres_s_step_results_w_RACE/12_Aug_2022/af_shell7.txt <==
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.447218,5.8145,0.000783642,0.2562,2.766e-05,0.1019,0.892303,false,50,0.08256,0.13,0,0.2471,0,0,0,0.001384,0,0.2498
100,0.46481,5.29849,0.000714097,0.379,1.044e-05,0.1019,0.767771,false,100,0.05771,0.1303,0,0.192,0.02359,0.009647,0,0.003011,0.1438,0.3752
500,0.509823,4.21737,0.000568392,0.9097,9.868e-06,0.1019,0.649649,false,500,0.05904,0.1381,0,0.2013,0.1839,0.03188,0,0.01577,0.4553,0.9059
1000,0.574175,3.46799,0.000467394,1.576,9e-06,0.1019,0.534325,false,1000,0.056,0.132,0,0.1921,0.3851,0.06965,0,0.03193,0.8597,1.573
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.447218,5.8145,0.000783642,0.2417,1.738e-05,0.0995,0.892303,false,50,0.0717,0.1345,0,0.2338,0,0,0,0.001475,0,0.2365
100,0.46481,5.29849,0.000714097,0.3634,9.58e-06,0.0995,0.767771,false,100,0.05599,0.1359,0,0.1959,0.02271,0.009071,0,0.003202,0.1251,0.3594
500,0.509834,4.21724,0.000568374,0.9213,9.794e-06,0.0995,0.649625,false,500,0.05368,0.1416,0,0.1992,0.183,0.0323,0,0.01657,0.4695,0.9173
1000,0.574184,3.46789,0.000467381,1.615,1.024e-05,0.0995,0.53431,false,1000,0.05263,0.138,0,0.1946,0.3851,0.06843,0,0.03334,0.896,1.611
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.447218,5.8145,0.000783642,0.2427,1.663e-05,0.1026,0.892303,false,50,0.07579,0.1356,0,0.2354,0,0,0,0.002113,0,0.2384
100,0.464808,5.29849,0.000714097,0.3502,8.671e-06,0.1026,0.767776,false,100,0.05544,0.1327,0,0.1922,0.02254,0.009053,0,0.003127,0.1162,0.3462
500,0.509839,4.21718,0.000568365,0.8787,8.142e-06,0.1026,0.649616,false,500,0.05467,0.1337,0,0.1923,0.1816,0.03354,0,0.01627,0.4333,0.8747
1000,0.574137,3.46836,0.000467444,1.554,7.981e-06,0.1026,0.534386,false,1000,0.05453,0.1362,0,0.1947,0.3843,0.07116,0,0.03296,0.833,1.55
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.44722,5.73316,0.00077268,0.2479,0.001699,0.09803,0.892029,false,50,0.07894,0.1333,0.006289,0.2389,0,0,0,0.001994,0,0.242
100,0.831051,2.65765,0.000358182,0.3774,0.001192,0.09803,0.194,false,100,0.05605,0.1308,0.005696,0.1966,0.02244,0.008427,0.001249,0.003183,0.1383,0.3736
500,0.854684,1.07352,0.000144682,0.9544,0.001206,0.09803,0.166087,false,500,0.05672,0.1384,0.006325,0.206,0.1818,0.03193,0.001167,0.01557,0.4966,0.9506
1000,0.881371,0.872752,0.000117624,1.669,0.001184,0.09803,0.134947,false,1000,0.05569,0.1388,0.005708,0.2044,0.3828,0.06686,0.002125,0.03111,0.9417,1.665
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.44722,5.73316,0.00077268,0.2455,0.001507,0.09987,0.892029,false,50,0.07311,0.1365,0.006542,0.2365,0,0,0,0.00206,0,0.2395
100,0.831051,2.65765,0.000358182,0.3955,0.001194,0.09987,0.194,false,100,0.05939,0.1332,0.005835,0.2026,0.02324,0.009073,0.001469,0.00341,0.1483,0.3917
500,0.854684,1.07352,0.000144682,0.9655,0.001246,0.09987,0.166087,false,500,0.0566,0.1404,0.006561,0.2081,0.1831,0.03365,0.001103,0.01582,0.5023,0.9618
1000,0.881371,0.872752,0.000117624,1.697,0.001192,0.09987,0.134947,false,1000,0.05865,0.137,0.006005,0.2059,0.3865,0.06885,0.002334,0.03174,0.9623,1.693
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.44722,5.73316,0.00077268,0.2467,0.001417,0.1018,0.892029,false,50,0.07809,0.1327,0.007006,0.2381,0,0,0,0.002032,0,0.2411
100,0.831051,2.65765,0.000358182,0.3726,0.001127,0.1018,0.194,false,100,0.05871,0.1319,0.007837,0.2028,0.02325,0.007527,0.001231,0.003236,0.1272,0.3688
500,0.854684,1.07352,0.000144682,0.9574,0.001172,0.1018,0.166087,false,500,0.0599,0.1387,0.006962,0.2107,0.1867,0.03409,0.001196,0.01533,0.4883,0.9536
1000,0.881371,0.872752,0.000117624,1.664,0.001123,0.1018,0.134947,false,1000,0.05875,0.1364,0.006439,0.2059,0.3899,0.07152,0.002527,0.03073,0.9248,1.66
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.447221,6.11823,0.000824577,0.328,0.3467,0.09763,0.89193,false,50,0.0873,0.134,0.07718,0.3193,0,0,0,0.001788,0,0.3221
100,0.447538,5.95074,0.000802004,0.6,0.3428,0.09763,0.877543,false,100,0.07019,0.1347,0.07796,0.2876,0.0218,0.008834,0.003206,0.003276,0.266,0.5943
500,0.48845,4.77349,0.000643341,1.652,0.3421,0.09763,0.699194,false,500,0.06642,0.1216,0.07675,0.2692,0.1853,0.03203,0.01587,0.01388,1.113,1.648
1000,0.649431,2.95965,0.000398883,3.073,0.3399,0.09763,0.425343,false,1000,0.06523,0.1355,0.0762,0.2812,0.3909,0.06703,0.03107,0.02792,2.233,3.069
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.447221,6.01466,0.000810619,0.3125,0.3436,0.09867,0.891899,false,50,0.0833,0.1215,0.07867,0.3037,0,0,0,0.001846,0,0.3066
100,0.447637,5.88135,0.000792652,0.5353,0.3436,0.09867,0.875101,false,100,0.06744,0.1321,0.07875,0.2824,0.02247,0.007049,0.001859,0.003579,0.2085,0.5293
500,0.515942,4.33111,0.00058372,1.408,0.3414,0.09867,0.638123,false,500,0.06578,0.1325,0.07867,0.2811,0.1861,0.03165,0.01481,0.01512,0.8574,1.404
1000,0.697825,2.4882,0.000335345,2.547,0.3414,0.09867,0.359907,false,1000,0.06909,0.1323,0.07828,0.2839,0.3976,0.06748,0.03137,0.03043,1.696,2.543
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.44722,5.73394,0.000772784,0.3139,0.01703,0.1119,0.892003,false,50,0.08605,0.1413,0.05661,0.3044,0,0,0,0.00189,0,0.3077
100,0.733111,3.38397,0.00045607,0.507,0.01214,0.1119,0.313541,false,100,0.06244,0.1412,0.05529,0.2634,0.02307,0.008971,0.002467,0.003614,0.1958,0.5007
500,0.774183,1.69648,0.000228641,1.371,0.0115,0.1119,0.262481,false,500,0.06215,0.1304,0.05511,0.2519,0.1933,0.03293,0.01048,0.0149,0.8437,1.367
1000,0.821026,1.33059,0.000179328,2.473,0.01305,0.1119,0.205891,false,1000,0.05914,0.1425,0.05524,0.2613,0.3971,0.06993,0.02136,0.02994,1.652,2.469
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.447221,5.73554,0.000773001,0.3134,0.01656,0.1139,0.891919,false,50,0.08846,0.1337,0.06157,0.3043,0,0,0,0.001999,0,0.3075
100,0.640207,3.9905,0.000537815,0.5126,0.01255,0.1139,0.436333,false,100,0.06703,0.1361,0.06114,0.2686,0.02359,0.007834,0.002174,0.003767,0.1963,0.5058
500,0.697451,2.32925,0.000313922,1.483,0.01146,0.1139,0.35923,false,500,0.07367,0.1426,0.06097,0.2817,0.1933,0.03288,0.01113,0.0158,0.925,1.479
1000,0.761312,1.80594,0.000243394,2.623,0.01393,0.1139,0.278315,false,1000,0.06382,0.1325,0.05935,0.26,0.3994,0.07071,0.02334,0.03161,1.797,2.619
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.44722,5.73394,0.000772784,0.3004,0.01726,0.2032,0.892003,false,50,0.08124,0.1336,0.05591,0.2912,0,0,0,0.001877,0,0.2942
100,0.733111,3.38397,0.00045607,0.4989,0.01221,0.2032,0.313541,false,100,0.0665,0.1356,0.05401,0.2602,0.02309,0.008092,0.002642,0.003577,0.1912,0.4926
500,0.774183,1.69648,0.000228641,1.265,0.01127,0.2032,0.262481,false,500,0.06103,0.1406,0.05486,0.2611,0.1921,0.03242,0.01022,0.01596,0.73,1.261
1000,0.821026,1.33059,0.000179328,2.249,0.01308,0.2032,0.205891,false,1000,0.0705,0.1433,0.05437,0.2727,0.4019,0.06984,0.02114,0.03155,1.411,2.245
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.447221,5.73554,0.000773001,0.318,0.01643,0.1211,0.891919,false,50,0.08574,0.1354,0.06694,0.3086,0,0,0,0.001901,0,0.3116
100,0.640207,3.9905,0.000537815,0.5321,0.01226,0.1211,0.436333,false,100,0.07091,0.1335,0.0653,0.274,0.02316,0.008962,0.002989,0.003646,0.2099,0.5262
500,0.697451,2.32925,0.000313922,1.504,0.01134,0.1211,0.35923,false,500,0.08236,0.1426,0.06526,0.2952,0.1939,0.03339,0.01224,0.01499,0.9309,1.5
1000,0.761312,1.80594,0.000243393,2.662,0.01304,0.1211,0.278315,false,1000,0.07197,0.1373,0.06477,0.2784,0.4193,0.06978,0.02537,0.0302,1.794,2.658


==> plots/horeka/gmres_s_step_results_w_RACE/12_Aug_2022/af_shell7_RCM.txt <==
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.447218,5.8145,0.000783642,0.2446,2.746e-05,0.09916,0.892303,false,50,0.08017,0.1286,0,0.2352,0,0,0,0.002031,0,0.2383
100,0.46481,5.29849,0.000714097,0.3558,9.295e-06,0.09916,0.767769,false,100,0.05279,0.1299,0,0.1866,0.02238,0.009424,0,0.003003,0.1271,0.3519
500,0.509831,4.21727,0.000568378,0.8754,8.002e-06,0.09916,0.649631,false,500,0.05498,0.1297,0,0.1887,0.181,0.03252,0,0.01569,0.4371,0.8716
1000,0.574121,3.46855,0.000467469,1.546,7.996e-06,0.09916,0.534411,false,1000,0.05493,0.1248,0,0.1837,0.385,0.0671,0,0.03168,0.8391,1.543
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.447218,5.8145,0.000783642,0.2311,1.648e-05,0.1014,0.892303,false,50,0.06925,0.1336,0,0.223,0,0,0,0.002048,0,0.226
100,0.464809,5.29849,0.000714097,0.3525,9.041e-06,0.1014,0.767772,false,100,0.05377,0.132,0,0.1899,0.02225,0.008579,0,0.002955,0.1217,0.3486
500,0.509838,4.21719,0.000568367,0.8712,8.697e-06,0.1014,0.649617,false,500,0.0511,0.1292,0,0.1842,0.1835,0.03245,0,0.01541,0.4353,0.8674
1000,0.574166,3.46808,0.000467407,1.536,8.188e-06,0.1014,0.534339,false,1000,0.05132,0.127,0,0.1822,0.3869,0.06968,0,0.03072,0.8275,1.532
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.447218,5.8145,0.000783642,0.2261,1.708e-05,0.1036,0.892303,false,50,0.07506,0.1235,0,0.2191,0,0,0,0.00203,0,0.2221
100,0.464809,5.29849,0.000714097,0.3363,8.503e-06,0.1036,0.767774,false,100,0.05645,0.1258,0,0.1863,0.02171,0.008579,0,0.002864,0.1098,0.3325
500,0.509838,4.21719,0.000568367,0.799,8.55e-06,0.1036,0.649617,false,500,0.05792,0.132,0,0.194,0.1847,0.03347,0,0.01501,0.3512,0.7953
1000,0.57416,3.46815,0.000467415,1.369,8.726e-06,0.1036,0.534349,false,1000,0.05491,0.1308,0,0.1897,0.3895,0.07102,0,0.03027,0.6509,1.366
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.44722,5.73316,0.00077268,0.242,0.001624,0.1046,0.892029,false,50,0.07312,0.1333,0.006388,0.2329,0,0,0,0.001918,0,0.2358
100,0.831051,2.65765,0.000358182,0.3839,0.001175,0.1046,0.194,false,100,0.06136,0.1288,0.005535,0.1997,0.02229,0.007846,0.001243,0.003138,0.1406,0.3783
500,0.854684,1.07352,0.000144682,0.9401,0.001156,0.1046,0.166087,false,500,0.05845,0.1294,0.006499,0.1983,0.1818,0.03233,0.0009927,0.01505,0.491,0.9365
1000,0.881371,0.872752,0.000117624,1.664,0.00112,0.1046,0.134947,false,1000,0.05723,0.1345,0.005538,0.2015,0.3826,0.06845,0.002115,0.03038,0.9397,1.66
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.44722,5.73316,0.00077268,0.2368,0.001365,0.1008,0.892029,false,50,0.07351,0.1272,0.006012,0.2273,0,0,0,0.001983,0,0.2304
100,0.831051,2.65765,0.000358182,0.3884,0.00111,0.1008,0.194,false,100,0.05732,0.132,0.005832,0.1999,0.02308,0.007894,0.00153,0.0033,0.1435,0.3827
500,0.854684,1.07352,0.000144682,0.9677,0.001156,0.1008,0.166087,false,500,0.0583,0.134,0.006475,0.203,0.1866,0.03171,0.001081,0.01505,0.5088,0.964
1000,0.881371,0.872752,0.000117624,1.696,0.001101,0.1008,0.134947,false,1000,0.06127,0.1346,0.005785,0.2059,0.3881,0.06898,0.002303,0.03075,0.9613,1.692
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.44722,5.73316,0.00077268,0.2418,0.001447,0.1019,0.892029,false,50,0.07666,0.1293,0.007109,0.2334,0,0,0,0.001343,0,0.236
100,0.831051,2.65765,0.000358182,0.3833,0.001134,0.1019,0.194,false,100,0.06083,0.1294,0.00638,0.2006,0.02357,0.008484,0.001355,0.003445,0.1363,0.3775
500,0.854684,1.07352,0.000144682,0.9586,0.001127,0.1019,0.166087,false,500,0.06183,0.1375,0.007398,0.2109,0.186,0.03374,0.001199,0.01558,0.4891,0.9547
1000,0.881371,0.872751,0.000117624,1.683,0.001118,0.1019,0.134947,false,1000,0.06366,0.1415,0.006332,0.2156,0.3876,0.0702,0.002518,0.03134,0.9365,1.679
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.447222,6.22728,0.000839274,0.3149,0.3515,0.0974,0.891811,false,50,0.08336,0.1237,0.07839,0.3058,0,0,0,0.001787,0,0.309
100,0.447554,6.06987,0.00081806,0.5752,0.3487,0.0974,0.877167,false,100,0.07118,0.1289,0.07833,0.2827,0.02164,0.009514,0.001787,0.003336,0.2449,0.5676
500,0.556059,3.92927,0.000529562,1.698,0.3476,0.0974,0.566024,false,500,0.0714,0.1264,0.07788,0.2801,0.1847,0.03125,0.01622,0.01452,1.149,1.694
1000,0.678278,2.70265,0.000364246,3.144,0.3476,0.0974,0.3867,false,1000,0.06567,0.1334,0.07766,0.281,0.3969,0.06676,0.03205,0.02945,2.295,3.14
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.447222,6.14251,0.00082785,0.3172,0.3498,0.09516,0.891807,false,50,0.08359,0.1229,0.08148,0.3084,0,0,0,0.001454,0,0.3112
100,0.447715,6.00726,0.000809622,0.5313,0.3492,0.09516,0.873401,false,100,0.07144,0.1265,0.08152,0.2835,0.02309,0.009988,0.002974,0.002972,0.1973,0.5235
500,0.592719,3.49751,0.000471373,1.417,0.3473,0.09516,0.506605,false,500,0.07058,0.1324,0.08102,0.2882,0.1905,0.03159,0.01528,0.01478,0.8544,1.413
1000,0.728176,2.22345,0.000299663,2.564,0.3469,0.09516,0.320789,false,1000,0.07104,0.1321,0.08048,0.288,0.4041,0.06696,0.03238,0.03012,1.699,2.561
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.44722,5.73388,0.000772777,0.3178,0.01666,0.1175,0.891955,false,50,0.08564,0.1487,0.05372,0.3086,0,0,0,0.001948,0,0.3116
100,0.730814,3.40037,0.00045828,0.5373,0.01214,0.1175,0.316442,false,100,0.063,0.1368,0.05167,0.2556,0.02511,0.008166,0.002758,0.003551,0.2304,0.5292
500,0.773733,1.70353,0.000229591,1.386,0.01088,0.1175,0.263032,false,500,0.06831,0.1356,0.05203,0.2602,0.1936,0.03249,0.009493,0.01497,0.8501,1.382
1000,0.823449,1.31541,0.000177283,2.455,0.0112,0.1175,0.203004,false,1000,0.06038,0.1417,0.05228,0.2588,0.3948,0.06776,0.02003,0.03002,1.643,2.451
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.447221,5.73626,0.000773098,0.3071,0.01641,0.1161,0.891803,false,50,0.08335,0.132,0.06203,0.298,0,0,0,0.001898,0,0.3009
100,0.650894,3.92583,0.000529099,0.5281,0.01279,0.1161,0.421515,false,100,0.06478,0.1315,0.05982,0.2602,0.02368,0.008663,0.002726,0.00361,0.2173,0.5198
500,0.708392,2.23986,0.000301874,1.46,0.01159,0.1161,0.345048,false,500,0.06783,0.1317,0.06009,0.2641,0.1942,0.03322,0.01131,0.01516,0.9176,1.456
1000,0.776659,1.68762,0.000227447,2.677,0.01334,0.1161,0.259449,false,1000,0.06518,0.1424,0.06112,0.2733,0.4146,0.06936,0.02351,0.03065,1.817,2.673
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.44722,5.73388,0.000772777,0.3049,0.0164,0.1189,0.891955,false,50,0.0802,0.1363,0.05848,0.2952,0,0,0,0.001928,0,0.2986
100,0.730814,3.40037,0.00045828,0.4932,0.01224,0.1189,0.316442,false,100,0.06184,0.1307,0.05632,0.2533,0.02328,0.007862,0.002659,0.003671,0.1905,0.4848
500,0.773733,1.70353,0.000229591,1.299,0.01127,0.1189,0.263032,false,500,0.06652,0.1334,0.05834,0.2626,0.1933,0.03339,0.01071,0.01514,0.7599,1.295
1000,0.823449,1.31541,0.000177282,2.29,0.01346,0.1189,0.203003,false,1000,0.06233,0.1364,0.05617,0.2593,0.4014,0.06864,0.0226,0.03029,1.466,2.286
Matrix=af_shell7_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.447221,5.73626,0.000773098,0.3316,0.01649,0.1232,0.891803,false,50,0.09022,0.1426,0.06859,0.3219,0,0,0,0.001982,0,0.3252
100,0.650894,3.92583,0.000529099,0.5245,0.01208,0.1232,0.421515,false,100,0.06629,0.1335,0.06633,0.2705,0.02357,0.009094,0.002922,0.003701,0.2026,0.5162
500,0.708392,2.23986,0.000301874,1.475,0.01146,0.1232,0.345048,false,500,0.06832,0.1443,0.06817,0.2852,0.1995,0.03312,0.01272,0.01595,0.9034,1.471
1000,0.776659,1.68762,0.000227447,2.629,0.01355,0.1232,0.259449,false,1000,0.06886,0.1442,0.06575,0.2831,0.4166,0.06884,0.02679,0.03174,1.759,2.625


==> plots/horeka/gmres_s_step_results_w_RACE/12_Aug_2022/thermal2.txt <==
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0876964,0.000205606,0.0047216,0.3728,3.126e-05,0.2016,0.991794,false,50,0.1954,0.1279,0,0.3619,0,0,0,0.002047,0,0.3657
100,0.119349,7.92161e-05,0.00181915,0.527,9.801e-06,0.2016,0.984725,false,100,0.1733,0.1225,0,0.3035,0.05748,0.01325,0,0.002812,0.1395,0.5235
500,0.197216,1.49614e-05,0.000343579,1.328,9.697e-06,0.2016,0.952906,false,500,0.1718,0.1249,0,0.3043,0.4804,0.0728,0,0.009626,0.4165,1.325
1000,0.239594,8.20229e-06,0.00018836,2.297,8.786e-06,0.2016,0.928948,false,1000,0.1681,0.1225,0,0.2979,1,0.1497,0,0.01922,0.7421,2.294
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0876964,0.000205606,0.0047216,0.3344,1.983e-05,0.1613,0.991794,false,50,0.1861,0.1146,0,0.324,0,0,0,0.001648,0,0.3276
100,0.119349,7.92161e-05,0.00181915,0.573,9.384e-06,0.1613,0.984725,false,100,0.173,0.1267,0,0.3072,0.0567,0.01302,0,0.00271,0.1826,0.5695
500,0.197216,1.49614e-05,0.000343579,1.338,9.52e-06,0.1613,0.952906,false,500,0.1673,0.1269,0,0.3016,0.4839,0.07365,0,0.009973,0.4233,1.335
1000,0.239594,8.20229e-06,0.00018836,2.304,8.235e-06,0.1613,0.928948,false,1000,0.1733,0.1255,0,0.3062,0.9974,0.1477,0,0.01991,0.7493,2.301
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0876964,0.000205606,0.0047216,0.3536,1.691e-05,0.1931,0.991794,false,50,0.1886,0.1312,0,0.3432,0,0,0,0.001615,0,0.3468
100,0.119349,7.92161e-05,0.00181915,0.5247,9.239e-06,0.1931,0.984725,false,100,0.1695,0.1198,0,0.2966,0.05605,0.01258,0,0.002664,0.1466,0.5212
500,0.197216,1.49614e-05,0.000343579,1.352,8.764e-06,0.1931,0.952906,false,500,0.1672,0.1296,0,0.3042,0.4895,0.0718,0,0.009517,0.4304,1.349
1000,0.239594,8.20229e-06,0.00018836,2.36,8.317e-06,0.1931,0.928948,false,1000,0.1674,0.1319,0,0.3069,1.016,0.1545,0,0.01904,0.7727,2.357
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0891746,0.000195382,0.00448683,0.357,0.003602,0.2181,0.991506,false,50,0.1899,0.1221,0.01085,0.3464,0,0,0,0.001622,0,0.3502
100,0.121417,7.52792e-05,0.00172874,0.5753,0.002744,0.2181,0.98418,false,100,0.1764,0.1191,0.01039,0.3132,0.05697,0.01243,0.002501,0.0028,0.174,0.5691
500,0.200736,1.42051e-05,0.000326211,1.424,0.001598,0.2181,0.951157,false,500,0.1743,0.1314,0.01036,0.3235,0.4747,0.07055,0.001704,0.009446,0.4984,1.42
1000,0.243904,7.78729e-06,0.00017883,2.522,0.001563,0.2181,0.926255,false,1000,0.176,0.1309,0.009109,0.3238,1.019,0.1479,0.003738,0.01925,0.9159,2.518
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0891746,0.000195382,0.00448683,0.362,0.003241,0.1541,0.991506,false,50,0.1882,0.1285,0.0107,0.3509,0,0,0,0.001803,0,0.3551
100,0.121417,7.52792e-05,0.00172874,0.5911,0.002968,0.1541,0.98418,false,100,0.1758,0.1286,0.01111,0.3232,0.05688,0.01198,0.003417,0.003135,0.1786,0.5849
500,0.200736,1.42051e-05,0.000326211,1.435,0.001589,0.1541,0.951157,false,500,0.1707,0.1332,0.01156,0.3233,0.4777,0.07302,0.00189,0.01048,0.5049,1.432
1000,0.243904,7.78729e-06,0.00017883,2.422,0.001526,0.1541,0.926255,false,1000,0.173,0.121,0.01066,0.3123,1.003,0.1491,0.003993,0.02033,0.8464,2.418
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0891746,0.000195382,0.00448683,0.365,0.003531,0.1793,0.991506,false,50,0.1911,0.1269,0.01175,0.3537,0,0,0,0.001975,0,0.358
100,0.121417,7.52792e-05,0.00172874,0.6287,0.002856,0.1793,0.98418,false,100,0.1772,0.128,0.01167,0.3246,0.05744,0.01225,0.003396,0.002952,0.2139,0.6223
500,0.200736,1.42051e-05,0.000326211,1.43,0.001555,0.1793,0.951157,false,500,0.1695,0.1276,0.0118,0.3166,0.4837,0.07307,0.001933,0.0106,0.4968,1.427
1000,0.243904,7.78729e-06,0.00017883,2.483,0.001535,0.1793,0.926255,false,1000,0.1712,0.1256,0.01024,0.3149,1.03,0.1547,0.004034,0.02123,0.8633,2.48
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0929662,0.000187501,0.00430583,0.4208,0.1644,0.2308,0.990743,false,50,0.2033,0.1154,0.06833,0.4106,0,0,0,0.0015,0,0.4143
100,0.127666,7.09199e-05,0.00162863,0.7783,0.1626,0.2308,0.982452,false,100,0.1781,0.1311,0.06699,0.3835,0.05634,0.0129,0.00236,0.00237,0.3067,0.772
500,0.216009,1.24695e-05,0.000286354,2.126,0.1598,0.2308,0.943267,false,500,0.1806,0.1278,0.06692,0.3823,0.4763,0.0715,0.01351,0.01042,1.125,2.12
1000,0.264945,6.63966e-06,0.000152476,3.846,0.1594,0.2308,0.91252,false,1000,0.1857,0.1197,0.06801,0.3806,1.005,0.1523,0.0285,0.01979,2.168,3.839
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0919869,0.000191489,0.00439742,0.4289,0.1656,0.2089,0.990944,false,50,0.2005,0.123,0.07151,0.4186,0,0,0,0.001811,0,0.4224
100,0.12581,7.30465e-05,0.00167747,0.8095,0.163,0.2089,0.982987,false,100,0.1807,0.1267,0.06909,0.3841,0.05774,0.01382,0.002599,0.002764,0.3351,0.8033
500,0.21228,1.29057e-05,0.000296371,2.164,0.1543,0.2089,0.945281,false,500,0.1823,0.1187,0.06918,0.3782,0.5021,0.07206,0.01494,0.009706,1.133,2.158
1000,0.25929,6.95008e-06,0.000159604,3.891,0.1542,0.2089,0.916388,false,1000,0.1857,0.1246,0.0698,0.3884,1.051,0.1517,0.02829,0.02129,2.156,3.888
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0901152,0.000189051,0.00434143,0.4404,0.02002,0.2074,0.99132,false,50,0.2078,0.1355,0.06261,0.4302,0,0,0,0.001451,0,0.4336
100,0.122821,7.26851e-05,0.00166917,0.7392,0.01079,0.2074,0.983805,false,100,0.1846,0.13,0.06057,0.3828,0.05663,0.01345,0.002119,0.003039,0.2692,0.7343
500,0.203554,1.36277e-05,0.000312951,2.052,0.01218,0.2074,0.949733,false,500,0.1878,0.127,0.06051,0.3831,0.4923,0.07525,0.01091,0.01028,1.033,2.049
1000,0.24745,7.46139e-06,0.000171346,3.756,0.01184,0.2074,0.923999,false,1000,0.181,0.1316,0.05982,0.3804,1.044,0.1542,0.02298,0.02067,2.042,3.753
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0909179,0.00018391,0.00422337,0.4664,0.02005,0.1963,0.99116,false,50,0.2009,0.1385,0.09232,0.4555,0,0,0,0.001633,0,0.4593
100,0.124121,7.04152e-05,0.00161704,0.8256,0.01324,0.1963,0.983452,false,100,0.1891,0.1355,0.0887,0.4209,0.0582,0.01392,0.002868,0.002626,0.3133,0.8192
500,0.206331,1.30946e-05,0.00030071,2.349,0.01278,0.1963,0.94831,false,500,0.1845,0.1306,0.09339,0.4159,0.4955,0.07543,0.01628,0.01038,1.289,2.345
1000,0.250731,7.1741e-06,0.000164749,4.326,0.009923,0.1963,0.921878,false,1000,0.1848,0.1314,0.09421,0.4182,1.05,0.1601,0.03461,0.0213,2.548,4.322
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0901152,0.000189051,0.00434143,0.4254,0.01971,0.2246,0.99132,false,50,0.198,0.1194,0.07287,0.414,0,0,0,0.001866,0,0.4174
100,0.122821,7.26851e-05,0.00166917,0.7313,0.01014,0.2246,0.983805,false,100,0.1797,0.1344,0.07089,0.3924,0.05748,0.01292,0.002636,0.001859,0.2532,0.7277
500,0.203554,1.36277e-05,0.000312951,2.075,0.01128,0.2246,0.949733,false,500,0.179,0.1293,0.07329,0.3888,0.5002,0.07549,0.01262,0.009951,1.04,2.071
1000,0.24745,7.46139e-06,0.000171346,3.76,0.011,0.2246,0.923999,false,1000,0.1797,0.1275,0.07271,0.3875,1.044,0.1582,0.02682,0.02029,2.03,3.756
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0909179,0.00018391,0.00422337,0.459,0.01959,0.3145,0.99116,false,50,0.2036,0.1274,0.09361,0.4486,0,0,0,0.001758,0,0.4523
100,0.124121,7.04152e-05,0.00161704,0.811,0.009862,0.3145,0.983452,false,100,0.1837,0.1247,0.0883,0.4044,0.05711,0.01261,0.002868,0.00197,0.3207,0.8072
500,0.206331,1.30946e-05,0.00030071,2.408,0.01171,0.3145,0.94831,false,500,0.184,0.1319,0.08941,0.4128,0.4995,0.076,0.01758,0.01033,1.345,2.404
1000,0.250731,7.1741e-06,0.000164749,4.393,0.01072,0.3145,0.921878,false,1000,0.1923,0.1186,0.08801,0.4069,1.056,0.1594,0.03761,0.02148,2.622,4.389


==> plots/horeka/gmres_s_step_results_w_RACE/12_Aug_2022/thermal2_RCM.txt <==
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0876964,0.000205606,0.0047216,0.3624,2.65e-05,0.1965,0.991794,false,50,0.1954,0.123,0,0.3516,0,0,0,0.001764,0,0.3552
100,0.119346,7.92211e-05,0.00181926,0.5225,9.133e-06,0.1965,0.984725,false,100,0.1678,0.116,0,0.2911,0.05813,0.01802,0,0.002902,0.1419,0.5191
500,0.197172,1.49714e-05,0.000343808,1.301,9.051e-06,0.1965,0.952928,false,500,0.1709,0.1206,0,0.299,0.4736,0.07147,0,0.009765,0.4027,1.298
1000,0.239536,8.20829e-06,0.000188498,2.266,9.023e-06,0.1965,0.928984,false,1000,0.1679,0.1135,0,0.2888,1.002,0.1521,0,0.01954,0.718,2.262
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0876964,0.000205606,0.0047216,0.3492,1.606e-05,0.1932,0.991794,false,50,0.1937,0.1212,0,0.3387,0,0,0,0.001925,0,0.3425
100,0.119346,7.92211e-05,0.00181926,0.5426,9.753e-06,0.1932,0.984725,false,100,0.1774,0.1255,0,0.3109,0.05667,0.01367,0,0.003129,0.1475,0.5389
500,0.197172,1.49714e-05,0.000343808,1.318,9.196e-06,0.1932,0.952928,false,500,0.1715,0.1263,0,0.3053,0.4816,0.07032,0,0.01002,0.4074,1.314
1000,0.239536,8.20829e-06,0.000188498,2.318,8.87e-06,0.1932,0.928984,false,1000,0.1689,0.1253,0,0.3018,1.022,0.1486,0,0.02012,0.7387,2.315
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0876964,0.000205606,0.0047216,0.3479,1.661e-05,0.1675,0.991794,false,50,0.1894,0.1235,0,0.3365,0,0,0,0.002008,0,0.3402
100,0.119346,7.92211e-05,0.00181926,0.5447,8.79e-06,0.1675,0.984725,false,100,0.1737,0.1328,0,0.314,0.05729,0.01476,0,0.002944,0.1451,0.5412
500,0.197172,1.49714e-05,0.000343808,1.289,8.969e-06,0.1675,0.952928,false,500,0.171,0.1254,0,0.3041,0.4819,0.07091,0,0.009229,0.3788,1.286
1000,0.239536,8.20829e-06,0.000188498,2.245,8.846e-06,0.1675,0.928984,false,1000,0.1778,0.1209,0,0.3064,1.029,0.1483,0,0.01868,0.6555,2.242
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0891746,0.000195382,0.00448683,0.3663,0.003671,0.1891,0.991506,false,50,0.1922,0.1293,0.01064,0.356,0,0,0,0.001873,0,0.3598
100,0.121421,7.52729e-05,0.00172859,0.58,0.002982,0.1891,0.984179,false,100,0.1771,0.1266,0.01065,0.3217,0.05613,0.01303,0.002467,0.002971,0.1683,0.5721
500,0.200717,1.42101e-05,0.000326325,1.412,0.001552,0.1891,0.951166,false,500,0.1777,0.1301,0.01084,0.3264,0.4764,0.06986,0.00182,0.01025,0.482,1.409
1000,0.243862,7.79096e-06,0.000178914,2.45,0.001447,0.1891,0.926281,false,1000,0.17,0.1157,0.009579,0.3029,0.9981,0.1513,0.003751,0.02069,0.8806,2.446
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0891746,0.000195382,0.00448683,0.3596,0.003739,0.1802,0.991506,false,50,0.1896,0.1238,0.01104,0.3481,0,0,0,0.001953,0,0.3521
100,0.121421,7.52729e-05,0.00172859,0.5863,0.002839,0.1802,0.984179,false,100,0.176,0.1303,0.01121,0.3252,0.05695,0.01389,0.00238,0.002905,0.1684,0.5774
500,0.200717,1.42101e-05,0.000326325,1.38,0.001538,0.1802,0.951166,false,500,0.1767,0.1233,0.01113,0.319,0.4747,0.07132,0.001891,0.00952,0.4574,1.376
1000,0.243862,7.79096e-06,0.000178914,2.424,0.001434,0.1802,0.926281,false,1000,0.1736,0.1284,0.009961,0.3196,1.007,0.1514,0.003855,0.019,0.8276,2.42
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 5, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0891746,0.000195382,0.00448683,0.3607,0.003526,0.1445,0.991506,false,50,0.1925,0.1222,0.01183,0.3504,0,0,0,0.00179,0,0.3541
100,0.121421,7.52729e-05,0.00172859,0.5582,0.003072,0.1445,0.984179,false,100,0.1739,0.1167,0.01173,0.3099,0.05601,0.01384,0.002407,0.002971,0.1578,0.5501
500,0.200717,1.42101e-05,0.000326325,1.363,0.001471,0.1445,0.951166,false,500,0.1693,0.1154,0.01156,0.3042,0.4775,0.07288,0.001914,0.01024,0.4506,1.359
1000,0.243862,7.79096e-06,0.000178914,2.403,0.001445,0.1445,0.926281,false,1000,0.1676,0.1141,0.01051,0.3,0.9968,0.1526,0.004027,0.02015,0.8381,2.4
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.094172,0.000174839,0.00401506,0.4123,0.1649,0.1911,0.990471,false,50,0.1973,0.1181,0.06177,0.4011,0,0,0,0.001688,0,0.4048
100,0.128234,6.69378e-05,0.00153718,0.7304,0.1622,0.1911,0.982268,false,100,0.1771,0.1215,0.06125,0.3676,0.05613,0.01211,0.002218,0.002651,0.2733,0.7216
500,0.214265,1.22725e-05,0.00028183,1.969,0.1612,0.1911,0.94419,false,500,0.184,0.1224,0.06166,0.3758,0.4773,0.07194,0.01225,0.01134,0.9717,1.962
1000,0.260536,6.71592e-06,0.000154227,3.517,0.1609,0.1911,0.915487,false,1000,0.1777,0.1317,0.06335,0.3805,1.001,0.1514,0.02411,0.02159,1.847,3.51
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0932764,0.000179361,0.00411892,0.4159,0.1642,0.1993,0.990655,false,50,0.202,0.1163,0.06334,0.4057,0,0,0,0.001496,0,0.4093
100,0.127504,6.85468e-05,0.00157413,0.7382,0.1621,0.1993,0.982494,false,100,0.1875,0.1222,0.06226,0.38,0.05767,0.01232,0.002592,0.002537,0.2672,0.7299
500,0.213973,1.233e-05,0.000283151,1.996,0.1563,0.1993,0.944238,false,500,0.1836,0.1296,0.06312,0.3843,0.4925,0.07108,0.01282,0.01032,0.9731,1.99
1000,0.259972,6.75814e-06,0.000155196,3.629,0.1548,0.1993,0.915836,false,1000,0.1832,0.1202,0.06818,0.3793,1.047,0.1468,0.02799,0.02248,1.903,3.626
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0903453,0.00018754,0.00430673,0.4333,0.0195,0.2244,0.991274,false,50,0.2013,0.1303,0.06686,0.4225,0,0,0,0.001735,0,0.4257
100,0.123091,7.21844e-05,0.00165767,0.7296,0.01059,0.2244,0.983732,false,100,0.1846,0.1232,0.05959,0.3749,0.0588,0.01304,0.00232,0.002643,0.2638,0.7229
500,0.203751,1.35825e-05,0.000311914,1.869,0.01097,0.2244,0.949632,false,500,0.1824,0.1198,0.06008,0.3698,0.4883,0.07115,0.01216,0.009541,0.8687,1.864
1000,0.247609,7.44352e-06,0.000170936,3.315,0.01128,0.2244,0.923896,false,1000,0.1805,0.1255,0.06015,0.3739,1.034,0.1522,0.02562,0.01934,1.616,3.31
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0913139,0.000181393,0.00416558,0.4503,0.01943,0.1776,0.991079,false,50,0.2032,0.1266,0.08562,0.4391,0,0,0,0.001917,0,0.4434
100,0.124526,6.96726e-05,0.00159999,0.7825,0.01299,0.1776,0.983343,false,100,0.1892,0.1335,0.08061,0.4108,0.05664,0.01151,0.002422,0.002879,0.2825,0.774
500,0.206502,1.30436e-05,0.000299537,2.112,0.01248,0.1776,0.948219,false,500,0.1843,0.125,0.08757,0.4047,0.4895,0.07245,0.01489,0.009975,1.073,2.108
1000,0.250984,7.14602e-06,0.000164104,3.78,0.009872,0.1776,0.921712,false,1000,0.1862,0.1332,0.08546,0.4126,1.035,0.1525,0.03153,0.02046,2.036,3.776
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0903453,0.00018754,0.00430673,0.4345,0.01912,0.1867,0.991274,false,50,0.2014,0.1323,0.067,0.4245,0,0,0,0.00148,0,0.4276
100,0.123091,7.21844e-05,0.00165767,0.7258,0.009557,0.1867,0.983732,false,100,0.1846,0.137,0.0634,0.3929,0.05582,0.01421,0.002351,0.001829,0.2457,0.7202
500,0.203751,1.35825e-05,0.000311914,1.877,0.01112,0.1867,0.949632,false,500,0.1848,0.1223,0.06302,0.3778,0.4955,0.06959,0.01183,0.009786,0.8663,1.874
1000,0.247609,7.44352e-06,0.000170936,3.294,0.0105,0.1867,0.923896,false,1000,0.1799,0.1205,0.06265,0.3707,1.028,0.1531,0.02462,0.01928,1.606,3.29
Matrix=thermal2_RCM.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
50,0.0913139,0.000181393,0.00416558,0.4599,0.01934,0.2207,0.991079,false,50,0.2094,0.1178,0.09809,0.4491,0,0,0,0.001724,0,0.4528
100,0.124526,6.96726e-05,0.00159999,0.7771,0.009515,0.2207,0.983343,false,100,0.1989,0.1203,0.0922,0.4191,0.05789,0.01261,0.003207,0.001837,0.2695,0.7714
500,0.206502,1.30436e-05,0.000299537,2.137,0.01089,0.2207,0.948219,false,500,0.1892,0.1246,0.0948,0.4163,0.4885,0.07345,0.01779,0.01004,1.083,2.133
1000,0.250984,7.14602e-06,0.000164104,3.782,0.0105,0.2207,0.921712,false,1000,0.1828,0.125,0.09201,0.4075,1.031,0.1535,0.03912,0.02112,2.04,3.778


==> plots/horeka/gmres_s_step_results_w_RACE/31_Aug_2022/Emilia_923.txt <==
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0138687,7.63963e+07,0.207047,6.7,1.52e-05,0.1779,0.999045,false,1000,0.1357,0.2397,0,0.4031,2.218,1.525,0,0.06985,2.367,6.688
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0138679,7.64012e+07,0.20706,6.693,1.52e-05,0.199,0.999045,false,1000,0.1372,0.2483,0,0.4137,2.214,1.535,0,0.06976,2.345,6.681
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.013866,7.64116e+07,0.207088,6.694,1.566e-05,0.1791,0.999045,false,1000,0.1366,0.2449,0,0.4092,2.222,1.516,0,0.07093,2.361,6.682
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0138813,7.6339e+07,0.206892,6.761,1.694e-05,0.1795,0.999043,false,1000,0.1399,0.2464,0,0.414,2.238,1.515,0,0.07019,2.408,6.75
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0138679,7.64011e+07,0.20706,6.265,1.969e-05,0.1767,0.999045,false,1000,0.1411,0.2595,0,0.4289,2.212,1.509,0,0.07221,1.929,6.253
Matrix=Emilia_923.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0138646,7.64208e+07,0.207113,6.322,1.645e-05,0.2811,0.999045,false,1000,0.1348,0.2447,0,0.4071,2.205,1.561,0,0.06961,1.963,6.31
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144792,2.23372e+07,0.0605375,6.948,0.003567,0.1734,0.971355,false,1000,0.1423,0.2419,0.01141,0.4235,2.211,1.521,0.006998,0.07086,2.598,6.936
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144792,2.23372e+07,0.0605375,7.04,0.003287,0.1718,0.971355,false,1000,0.1426,0.2463,0.01116,0.4279,2.222,1.553,0.006161,0.07098,2.642,7.028
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144792,2.23372e+07,0.0605374,6.95,0.004393,0.1734,0.971355,false,1000,0.1395,0.2389,0.0116,0.4178,2.236,1.515,0.006433,0.07055,2.588,6.939
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144792,2.23372e+07,0.0605374,6.959,0.004507,0.1757,0.971355,false,1000,0.1377,0.2391,0.01165,0.4161,2.23,1.515,0.006099,0.07093,2.604,6.948
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144792,2.23372e+07,0.0605374,6.633,0.004301,0.1813,0.971355,false,1000,0.1415,0.2464,0.01197,0.4279,2.214,1.543,0.006227,0.07131,2.254,6.621
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144792,2.23372e+07,0.0605374,6.647,0.004554,0.1901,0.971355,false,1000,0.1391,0.2438,0.01476,0.4258,2.217,1.533,0.007091,0.07209,2.276,6.637
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145403,2.22587e+07,0.0603247,9.908,0.8447,0.2181,0.970985,false,1000,0.1474,0.2474,0.1673,0.5904,2.216,1.509,0.0659,0.0692,5.34,9.896
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145403,2.22587e+07,0.0603248,9.964,0.8457,0.1736,0.970985,false,1000,0.1451,0.2442,0.1658,0.5831,2.224,1.527,0.06764,0.06841,5.376,9.952
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145369,2.22483e+07,0.0602967,8.63,0.8457,0.1765,0.971031,false,1000,0.1483,0.2411,0.1681,0.5858,2.215,1.512,0.06741,0.06751,4.066,8.618
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145426,3.2802e+08,0.888989,8.763,0.8551,0.1876,0.971339,false,1000,0.1485,0.2319,0.1725,0.5816,2.225,1.512,0.06921,0.06941,4.188,8.751
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145349,2.2243e+07,0.0602822,8.765,0.8466,0.1828,0.97106,false,1000,0.1503,0.2428,0.1662,0.5874,2.231,1.527,0.06579,0.06954,4.164,8.754
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,57736.8,1.5983e+15,4.33165e+06,9.623,0.8369,0.4125,57736.8,false,1000,0.1459,0.2509,0.187,0.6103,2.229,1.51,0.07345,0.07151,5.01,9.612
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.14534,2.22443e+07,0.0602858,8.31,0.8464,0.1938,0.971068,false,1000,0.1503,0.2352,0.1676,0.5815,2.212,1.511,0.06784,0.06933,3.752,8.299
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144728,2.35338e+07,0.0637807,11.17,0.8282,1.686,0.972564,false,1000,0.1488,0.247,0.1971,0.6196,2.222,1.511,0.07657,0.06698,6.561,11.16
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145024,2.2369e+07,0.0606238,9.298,0.03043,0.2125,0.971761,false,1000,0.1483,0.2489,0.1357,0.5609,2.228,1.573,0.05294,0.07008,4.695,9.286
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145024,2.2369e+07,0.0606238,9.143,0.03053,0.219,0.971761,false,1000,0.1513,0.2529,0.1331,0.5659,2.22,1.526,0.05266,0.06909,4.589,9.131
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144986,2.23514e+07,0.0605761,10.06,0.03034,0.2167,0.971415,false,1000,0.1481,0.2428,0.1759,0.5953,2.235,1.518,0.06736,0.07092,5.455,10.05
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145022,2.23534e+07,0.0605816,10.1,0.03087,0.2519,0.971445,false,1000,0.1513,0.245,0.1839,0.6087,2.232,1.515,0.07284,0.06929,5.481,10.09
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145024,2.2369e+07,0.0606238,8.643,0.03116,0.2136,0.971761,false,1000,0.1517,0.2359,0.1364,0.5523,2.213,1.511,0.05314,0.06906,4.128,8.632
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144836,2.23966e+07,0.0606985,10.12,0.03037,0.4772,0.971835,false,1000,0.1541,0.246,0.1522,0.5787,2.226,1.522,0.05914,0.06981,5.54,10.1
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144986,2.23514e+07,0.060576,9.834,0.02885,0.22,0.971415,false,1000,0.1558,0.2407,0.1836,0.6087,2.21,1.535,0.07009,0.06946,5.223,9.823
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144966,2.23816e+07,0.060658,14.6,0.02716,1.721,0.97154,false,1000,0.1529,0.2413,0.3272,0.7485,2.237,1.515,0.1239,0.06953,9.79,14.59
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145024,2.2369e+07,0.0606238,8.856,0.03092,0.2163,0.971761,false,1000,0.148,0.2426,0.1392,0.558,2.218,1.527,0.05417,0.06961,4.311,8.844
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.14456,2.24127e+07,0.0607421,13.32,0.02771,5.079,0.971867,false,1000,0.1516,0.2488,0.2252,0.6528,2.227,1.521,0.08566,0.06963,8.639,13.31
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144986,2.23514e+07,0.060576,9.93,0.03029,0.2152,0.971415,false,1000,0.1516,0.2454,0.1867,0.6118,2.207,1.514,0.07133,0.06959,5.339,9.919
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.14498,2.23749e+07,0.0606398,14.84,0.02653,2.98,0.971451,false,1000,0.1511,0.2417,0.3374,0.8028,2.229,1.512,0.1284,0.06879,9.977,14.83
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145024,2.2369e+07,0.0606238,8.852,0.03074,0.2115,0.971761,false,1000,0.1496,0.244,0.1392,0.5609,2.22,1.532,0.05324,0.07047,4.296,8.84
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144702,2.24203e+07,0.0607629,12.46,0.02693,2.892,0.971893,false,1000,0.153,0.2448,0.2146,0.6611,2.23,1.513,0.08147,0.06934,7.786,12.45
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144986,2.23514e+07,0.060576,10.08,0.03042,0.216,0.971415,false,1000,0.1545,0.2484,0.1916,0.6228,2.213,1.525,0.07401,0.07059,5.452,10.07
Matrix=Emilia_923.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144993,2.23448e+07,0.0605581,13.39,0.02691,2.463,0.971442,false,1000,0.1562,0.2497,0.2825,0.7154,2.233,1.514,0.1111,0.07035,8.631,13.38


==> plots/horeka/gmres_s_step_results_w_RACE/31_Aug_2022/Fault_639.txt <==
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.194869,1.83924e+11,1.01377,2.982,2.026e-05,0.1259,0.958114,false,1000,0.09849,0.1827,0,0.3079,0.667,0.2083,0,0.04997,1.651,2.973
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.14732,2.71119e+09,0.0149438,2.952,1.405e-05,0.1238,0.970978,false,1000,0.09786,0.1838,0,0.3084,0.6634,0.1737,0,0.04932,1.659,2.944
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.15434,2.46213e+09,0.013571,2.963,1.484e-05,0.1259,0.968808,false,1000,0.09689,0.1825,0,0.3062,0.667,0.1714,0,0.05031,1.67,2.954
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.194357,1.76578e+09,0.00973278,2.99,1.546e-05,0.1706,0.958534,false,1000,0.09578,0.1905,0,0.3142,0.664,0.1718,0,0.05002,1.694,2.981
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.148469,2.6848e+09,0.0147984,2.687,1.493e-05,0.1269,0.970541,false,1000,0.09926,0.1834,0,0.3092,0.6633,0.2128,0,0.05053,1.354,2.679
Matrix=Fault_639.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.162663,6.06453e+11,3.34271,2.656,1.951e-05,0.1582,0.965705,false,1000,0.09462,0.1857,0,0.3067,0.6688,0.1746,0,0.04966,1.36,2.648
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.672115,3.54192e+08,0.00195227,3.119,0.002974,0.1266,0.445735,false,1000,0.09941,0.186,0.009174,0.3214,0.6669,0.173,0.004323,0.05104,1.803,3.11
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.672115,3.54192e+08,0.00195227,3.161,0.003029,0.1268,0.445735,false,1000,0.09861,0.1863,0.008915,0.3207,0.6659,0.173,0.004492,0.04975,1.848,3.152
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.672115,3.54192e+08,0.00195227,3.138,0.001914,0.1251,0.445735,false,1000,0.09772,0.18,0.008962,0.3136,0.6674,0.174,0.004544,0.04963,1.833,3.13
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.672116,3.54192e+08,0.00195227,3.204,0.001954,0.1412,0.445735,false,1000,0.1023,0.189,0.01147,0.331,0.6681,0.1728,0.005131,0.04937,1.876,3.195
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.672115,3.54192e+08,0.00195227,2.866,0.003596,0.1248,0.445735,false,1000,0.09754,0.1873,0.009593,0.3211,0.6634,0.1754,0.004507,0.05068,1.554,2.857
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.672115,3.54192e+08,0.00195227,2.924,0.003586,0.2277,0.445735,false,1000,0.1036,0.1885,0.01199,0.3309,0.6624,0.1733,0.005833,0.04915,1.604,2.916
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.588367,5.6761e+08,0.00312861,5.359,0.6163,0.1215,0.576559,false,1000,0.1102,0.185,0.1237,0.4458,0.6745,0.1998,0.05002,0.04771,3.843,5.351
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.588367,5.6761e+08,0.00312861,5.416,0.5885,0.1224,0.576559,false,1000,0.1106,0.1901,0.1214,0.4493,0.6774,0.2297,0.0494,0.05028,3.862,5.408
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.575593,6.08339e+08,0.0033531,4.453,0.5872,0.1254,0.599018,false,1000,0.1046,0.1821,0.1223,0.4364,0.6779,0.1701,0.04946,0.04749,2.971,4.445
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,9.95569,1.82232e+14,1004.45,4.626,0.5905,0.2267,9.98186,false,1000,0.1072,0.1953,0.1256,0.4556,0.6825,0.216,0.05059,0.04938,3.073,4.618
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.558658,6.50242e+08,0.00358406,4.488,0.587,0.1238,0.628998,false,1000,0.1064,0.1828,0.1222,0.4387,0.6831,0.1727,0.04983,0.04776,2.996,4.479
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.430188,5.90532e+11,3.25495,4.903,0.5876,0.2753,0.812256,false,1000,0.1065,0.1817,0.1341,0.4477,0.6777,0.1758,0.05193,0.04841,3.402,4.895
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.559974,6.40912e+08,0.00353264,4.22,0.5882,0.1253,0.626651,false,1000,0.1053,0.1728,0.1218,0.4269,0.6973,0.1697,0.04976,0.04774,2.73,4.212
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.548127,6.6348e+08,0.00365703,6.066,0.5816,0.7345,0.648729,false,1000,0.1105,0.1724,0.1411,0.4493,0.6831,0.1777,0.0561,0.04659,4.555,6.06
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.721964,2.7108e+08,0.00149416,4.712,0.02295,0.1665,0.374189,false,1000,0.1046,0.189,0.0967,0.4171,0.6761,0.1762,0.03844,0.05049,3.255,4.703
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.697024,3.00512e+08,0.00165639,4.728,0.02287,0.1658,0.408986,false,1000,0.1052,0.1938,0.09617,0.422,0.6902,0.1997,0.03818,0.05001,3.227,4.719
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.713158,2.82192e+08,0.00155541,5.411,0.02211,0.1508,0.386236,false,1000,0.1067,0.2067,0.1258,0.4662,0.7205,0.1867,0.04852,0.05027,3.836,5.402
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.709263,2.86158e+08,0.00157727,5.496,0.02354,0.1771,0.390798,false,1000,0.1101,0.2051,0.1294,0.4715,0.7039,0.1853,0.05104,0.04875,3.933,5.487
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.721964,2.7108e+08,0.00149416,4.348,0.02272,0.1509,0.374189,false,1000,0.1018,0.1995,0.09576,0.4238,0.6839,0.1703,0.03713,0.04898,2.886,4.34
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.697428,3.00382e+08,0.00165567,5.261,0.02155,0.2761,0.408428,false,1000,0.1078,0.2032,0.1045,0.4406,0.6879,0.1869,0.04057,0.04984,3.754,5.253
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.713158,2.82192e+08,0.00155542,5.222,0.02228,0.1503,0.386236,false,1000,0.1044,0.206,0.1286,0.4657,0.7184,0.1763,0.04853,0.04901,3.662,5.213
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.698409,2.98804e+08,0.00164698,7.979,0.01953,0.8229,0.405787,false,1000,0.1136,0.2084,0.2125,0.5597,0.6997,0.1979,0.08091,0.05003,6.288,7.97
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.721964,2.7108e+08,0.00149416,4.471,0.02163,0.1531,0.374189,false,1000,0.1063,0.2002,0.09704,0.4303,0.7039,0.1741,0.03805,0.05031,2.971,4.461
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.706377,2.89352e+08,0.00159488,7.514,0.01974,2.561,0.396367,false,1000,0.1104,0.2035,0.1556,0.5196,0.6921,0.1886,0.05856,0.05063,5.902,7.506
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.713158,2.82192e+08,0.00155541,5.227,0.02161,0.1481,0.386236,false,1000,0.1068,0.1924,0.1309,0.4569,0.6948,0.1726,0.05107,0.05052,3.702,5.217
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.699247,2.95887e+08,0.0016309,10.57,0.01992,3.512,0.403629,false,1000,0.1134,0.1941,0.2967,0.63,0.6913,0.1986,0.1114,0.04832,8.793,10.57
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.721964,2.7108e+08,0.00149416,4.545,0.02291,0.1476,0.374189,false,1000,0.1056,0.1951,0.09818,0.4259,0.701,0.1719,0.03833,0.04958,3.057,4.536
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.694154,3.04194e+08,0.00167669,8.32,0.01936,3.619,0.413016,false,1000,0.1075,0.2031,0.1795,0.5155,0.692,0.195,0.06847,0.04925,6.696,8.313
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.713158,2.82192e+08,0.00155542,5.346,0.02235,0.1517,0.386236,false,1000,0.111,0.1945,0.1353,0.4678,0.7049,0.2147,0.0502,0.04902,3.757,5.337
Matrix=Fault_639.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.671206,3.48667e+08,0.00192181,9.001,0.01956,2.932,0.444645,false,1000,0.1172,0.1991,0.2455,0.5877,0.6869,0.2002,0.09646,0.05057,7.278,8.994


==> plots/horeka/gmres_s_step_results_w_RACE/31_Aug_2022/Flan_1565.txt <==
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.404996,79.4277,0.000291747,10.02,1.979e-05,0.4435,0.832566,false,1000,0.2427,0.5823,0,0.8561,1.66,0.4145,0,0.1932,6.719,9.992
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.404996,79.4277,0.000291747,9.856,2.12e-05,0.4974,0.832566,false,1000,0.2451,0.57,0,0.8463,1.667,0.4069,0,0.1918,6.572,9.83
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.404996,79.4277,0.000291747,9.993,1.879e-05,0.4509,0.832566,false,1000,0.2471,0.5874,0,0.8659,1.679,0.3982,0,0.1936,6.681,9.968
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.404996,79.4277,0.000291747,9.476,1.716e-05,0.5167,0.832566,false,1000,0.2449,0.5713,0,0.8474,1.659,0.4116,0,0.1924,6.195,9.451
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.404996,79.4277,0.000291747,8.806,1.537e-05,0.4552,0.832566,false,1000,0.2434,0.5734,0,0.8731,1.669,0.3715,0,0.1907,5.53,8.78
Matrix=Flan_1565.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.404996,79.4277,0.000291747,8.204,1.479e-05,0.6163,0.832566,false,1000,0.2463,0.5734,0,0.8512,1.667,0.3701,0,0.1929,4.913,8.179
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.70941,12.833,4.71371e-05,10.59,0.007526,0.4491,0.573972,false,1000,0.2476,0.5946,0.01937,0.8935,1.666,0.4898,0.008511,0.1969,7.161,10.57
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.70941,12.833,4.71371e-05,10.33,0.007762,0.539,0.573972,false,1000,0.2481,0.5871,0.02575,0.8928,1.666,0.4326,0.0129,0.1973,6.954,10.31
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.70941,12.833,4.71371e-05,10.51,0.007488,0.4506,0.573972,false,1000,0.247,0.5952,0.02,0.8938,1.668,0.3803,0.009792,0.1978,7.179,10.48
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.70941,12.833,4.71371e-05,10.17,0.007455,0.5231,0.573972,false,1000,0.2475,0.5775,0.02533,0.8827,1.667,0.3946,0.01146,0.1968,6.845,10.15
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.70941,12.833,4.71371e-05,9.467,0.007723,0.4556,0.573972,false,1000,0.2456,0.5924,0.02043,0.8902,1.681,0.3726,0.009539,0.1967,6.137,9.441
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.70941,12.833,4.71371e-05,8.955,0.007075,0.5868,0.573972,false,1000,0.2474,0.579,0.03328,0.8915,1.663,0.4267,0.01421,0.196,5.591,8.93
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.698827,13.7051,5.03402e-05,17.58,2.481,0.456,0.573733,false,1000,0.2528,0.5756,0.4021,1.262,1.683,0.3746,0.1519,0.196,13.73,17.55
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.660738,18.2197,6.6923e-05,17.58,2.499,0.5245,0.597372,false,1000,0.2501,0.5688,0.413,1.264,1.69,0.404,0.1564,0.1951,13.7,17.56
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.680847,15.6423,5.74559e-05,14.5,2.483,0.473,0.584995,false,1000,0.2512,0.5775,0.3975,1.258,1.702,0.4163,0.1504,0.1946,10.6,14.47
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.409595,65366.4,0.240098,13.93,2.509,0.6076,0.820831,false,1000,0.2515,0.5751,0.4126,1.271,1.691,0.4054,0.155,0.1944,10.04,13.91
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.684851,15.1862,5.57806e-05,15.23,2.485,0.4673,0.582475,false,1000,0.2576,0.575,0.403,1.268,1.694,0.3745,0.1527,0.1931,11.36,15.2
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,1.27714e+06,2.2425e+13,8.23695e+07,15,2.467,0.7069,1.27714e+06,false,1000,0.2491,0.581,0.4062,1.266,1.692,0.3725,0.1541,0.1938,11.15,14.98
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.694791,14.1057,5.18116e-05,15.36,2.484,0.4645,0.576348,false,1000,0.2518,0.591,0.3995,1.274,1.685,0.4145,0.1511,0.1937,11.46,15.33
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.461576,2427.08,0.00891493,15.65,2.474,0.8139,0.764577,false,1000,0.2505,0.581,0.4228,1.284,1.688,0.3783,0.1608,0.1955,11.77,15.63
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.743591,9.69117,3.55967e-05,16.31,0.07193,0.5497,0.553333,false,1000,0.2526,0.5895,0.3456,1.22,1.691,0.3982,0.1277,0.2004,12.5,16.29
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.731541,10.7567,3.95107e-05,15.49,0.07205,0.6398,0.559545,false,1000,0.2509,0.583,0.3298,1.196,1.711,0.3743,0.1235,0.1954,11.71,15.46
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.711756,12.6768,4.65632e-05,18.62,0.07221,0.5473,0.569757,false,1000,0.2527,0.5802,0.4497,1.315,1.7,0.4092,0.1699,0.1972,14.65,18.59
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.694421,14.6064,5.36508e-05,18.17,0.07037,0.6807,0.579822,false,1000,0.2541,0.592,0.4452,1.324,1.716,0.3764,0.1663,0.198,14.21,18.15
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.743587,9.69155,3.55981e-05,15.34,0.07191,0.5689,0.553335,false,1000,0.2523,0.5902,0.3765,1.251,1.688,0.4763,0.1407,0.1965,11.41,15.32
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.725113,11.3533,4.17018e-05,15.23,0.06853,0.8117,0.562988,false,1000,0.2545,0.5866,0.3867,1.258,1.685,0.3758,0.1456,0.1957,11.39,15.2
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.713999,12.4419,4.57005e-05,17.94,0.07152,0.5546,0.568505,false,1000,0.2532,0.5857,0.4603,1.332,1.697,0.3791,0.1727,0.1975,13.98,17.91
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.710367,12.8298,4.71252e-05,20.04,0.07194,0.9013,0.57062,false,1000,0.2549,0.5885,0.5629,1.456,1.694,0.3754,0.2155,0.1969,15.92,20.01
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.74359,9.6913,3.55972e-05,15.68,0.07183,0.557,0.553333,false,1000,0.2543,0.5903,0.3623,1.239,1.694,0.4559,0.1357,0.1949,11.79,15.66
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.715105,12.3199,4.52523e-05,17.97,0.07176,1.29,0.568458,false,1000,0.2564,0.5888,0.4256,1.301,1.679,0.3817,0.1602,0.1945,14.07,17.94
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.711367,12.7203,4.67232e-05,18.06,0.07155,0.5633,0.569969,false,1000,0.2525,0.5819,0.4641,1.331,1.69,0.4041,0.1736,0.1978,14.08,18.03
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.70274,13.6249,5.00456e-05,26.42,0.0652,1.899,0.575028,false,1000,0.255,0.5766,0.7413,1.641,1.7,0.3781,0.2764,0.1936,22.05,26.4
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.743587,9.69153,3.5598e-05,15.57,0.071,0.5575,0.553335,false,1000,0.2543,0.5958,0.3662,1.28,1.688,0.3782,0.1364,0.1982,11.72,15.55
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.731521,10.7547,3.95031e-05,21.91,0.06455,1.909,0.559664,false,1000,0.251,0.5804,0.4881,1.364,1.689,0.3792,0.1816,0.1941,17.92,21.88
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.712788,12.5743,4.61868e-05,18.09,0.07139,0.5574,0.56917,false,1000,0.2533,0.5892,0.4701,1.345,1.691,0.377,0.1774,0.198,14.12,18.07
Matrix=Flan_1565.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.707303,13.168,4.83673e-05,24.53,0.06472,2.619,0.572257,false,1000,0.2559,0.5956,0.6524,1.535,1.698,0.3793,0.2428,0.1956,20.3,24.51


==> plots/horeka/gmres_s_step_results_w_RACE/31_Aug_2022/G3_circuit.txt <==
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.226159,0.0056271,1.82862e-06,3.508,1.399e-05,0.179,0.937938,false,1000,0.2459,0.1327,0,0.4092,1.698,0.3753,0,0.01857,0.8504,3.5
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.226044,0.0056361,1.83154e-06,3.477,1.508e-05,0.1384,0.93804,false,1000,0.2413,0.1218,0,0.3938,1.69,0.3773,0,0.01893,0.842,3.469
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.229099,0.00531837,1.72829e-06,3.457,1.529e-05,0.1817,0.935319,false,1000,0.2429,0.1231,0,0.3972,1.686,0.3828,0,0.01799,0.8177,3.449
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.227104,0.00553558,1.79888e-06,3.488,1.41e-05,0.1323,0.937089,false,1000,0.2416,0.114,0,0.3861,1.702,0.39,0,0.01964,0.8334,3.48
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.227147,0.00553249,1.79787e-06,3.5,1.395e-05,0.1557,0.93705,false,1000,0.2405,0.1223,0,0.393,1.699,0.3857,0,0.01906,0.8441,3.492
Matrix=G3_circuit.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.226239,0.00562336,1.82741e-06,3.584,1.391e-05,0.2024,0.937866,false,1000,0.2436,0.1362,0,0.4103,1.702,0.4249,0,0.02014,0.8685,3.577
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.651101,0.00114484,3.72036e-07,3.811,0.003493,0.1377,0.398791,false,1000,0.247,0.1215,0.01215,0.4119,1.678,0.3788,0.006217,0.01785,1.16,3.803
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.651101,0.00114484,3.72036e-07,3.835,0.00335,0.1752,0.398791,false,1000,0.2439,0.1179,0.01203,0.4048,1.693,0.3846,0.00748,0.01966,1.167,3.827
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.651101,0.00114484,3.72036e-07,3.583,0.003267,0.1765,0.398791,false,1000,0.2444,0.1201,0.01293,0.4083,1.687,0.3782,0.007892,0.01959,0.9241,3.575
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.651101,0.00114484,3.72036e-07,3.582,0.003353,0.1624,0.398791,false,1000,0.2431,0.1321,0.0131,0.419,1.684,0.3771,0.008602,0.02028,0.9146,3.574
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.651101,0.00114484,3.72036e-07,3.58,0.003262,0.1781,0.398791,false,1000,0.2469,0.1286,0.01381,0.4202,1.692,0.3826,0.008429,0.01894,0.8982,3.572
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.651101,0.00114484,3.72036e-07,3.571,0.003327,0.1887,0.398791,false,1000,0.2411,0.123,0.014,0.4089,1.679,0.3908,0.007291,0.0184,0.908,3.564
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.570258,0.00154365,5.01634e-07,4.606,0.1508,0.1133,0.503016,false,1000,0.2541,0.1258,0.05183,0.4629,1.715,0.3741,0.02063,0.01664,1.859,4.599
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.57025,0.00154368,5.01643e-07,4.655,0.1508,0.1588,0.503027,false,1000,0.253,0.1168,0.05144,0.4521,1.723,0.4328,0.02102,0.01685,1.85,4.647
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.749875,0.000876825,2.84939e-07,4.334,0.1524,0.1555,0.274713,false,1000,0.2528,0.1153,0.05084,0.4497,1.734,0.3762,0.02092,0.01836,1.577,4.327
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.749875,0.000876828,2.8494e-07,4.414,0.1524,0.1403,0.274713,false,1000,0.2548,0.1101,0.05173,0.4479,1.746,0.3785,0.02202,0.01774,1.644,4.406
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.75267,0.000867818,2.82012e-07,4.338,0.1514,0.1695,0.279493,false,1000,0.2513,0.1253,0.05348,0.4611,1.746,0.3817,0.02184,0.01783,1.55,4.331
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.75267,0.000867818,2.82012e-07,4.418,0.153,0.1455,0.279494,false,1000,0.2592,0.12,0.05361,0.4639,1.759,0.4215,0.0214,0.01697,1.574,4.411
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.729971,0.000892615,2.9007e-07,4.395,0.1516,0.1462,0.300434,false,1000,0.2515,0.1142,0.0546,0.4514,1.753,0.382,0.02207,0.01741,1.61,4.388
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.729971,0.000892615,2.9007e-07,4.227,0.1524,0.2099,0.300434,false,1000,0.2511,0.1172,0.05477,0.454,1.746,0.3794,0.02253,0.01734,1.447,4.219
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.518574,0.00163758,5.3216e-07,4.455,0.02094,0.2374,0.568579,false,1000,0.2521,0.1299,0.06194,0.4752,1.723,0.3823,0.02296,0.01913,1.673,4.447
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.518574,0.00163758,5.3216e-07,4.455,0.02048,0.2004,0.568579,false,1000,0.2562,0.1302,0.06396,0.4815,1.746,0.376,0.02425,0.0186,1.649,4.448
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.517878,0.00164723,5.35295e-07,4.825,0.02098,0.1797,0.569462,false,1000,0.2538,0.1351,0.08335,0.5035,1.741,0.3771,0.03056,0.01995,1.985,4.818
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.517878,0.00164723,5.35295e-07,4.856,0.02023,0.2018,0.569462,false,1000,0.256,0.1309,0.08393,0.5018,1.746,0.3788,0.03438,0.02055,2.016,4.848
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.518574,0.00163758,5.3216e-07,4.291,0.02072,0.1801,0.568579,false,1000,0.2517,0.1335,0.07118,0.4877,1.742,0.3821,0.0302,0.02847,1.457,4.283
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.518574,0.00163758,5.3216e-07,4.271,0.02073,0.1812,0.568579,false,1000,0.2551,0.1214,0.06201,0.4697,1.731,0.3818,0.02398,0.02034,1.484,4.263
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.517878,0.00164723,5.35295e-07,4.708,0.0214,0.2287,0.569462,false,1000,0.2612,0.1304,0.09039,0.5136,1.753,0.3768,0.03318,0.02356,1.842,4.699
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.517878,0.00164723,5.35295e-07,4.744,0.0207,0.1556,0.569462,false,1000,0.2598,0.1404,0.09057,0.5225,1.745,0.385,0.03181,0.02212,1.868,4.736
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.518574,0.00163758,5.3216e-07,4.303,0.02075,0.1658,0.568579,false,1000,0.253,0.1329,0.06378,0.4806,1.758,0.3765,0.02364,0.02079,1.482,4.295
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.518574,0.00163758,5.3216e-07,4.352,0.02064,0.1728,0.568579,false,1000,0.2545,0.1249,0.0727,0.4832,1.741,0.3804,0.0297,0.02389,1.531,4.344
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.517878,0.00164723,5.35295e-07,4.905,0.02023,0.2418,0.569462,false,1000,0.2549,0.121,0.09292,0.4998,1.759,0.4238,0.0358,0.01893,2,4.897
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.517878,0.00164723,5.35295e-07,4.975,0.02103,0.1956,0.569462,false,1000,0.2579,0.134,0.1053,0.5283,1.79,0.3849,0.04088,0.0207,2.044,4.967
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.518574,0.00163758,5.3216e-07,4.465,0.02052,0.1841,0.568579,false,1000,0.2634,0.1188,0.06823,0.4814,1.765,0.3853,0.02724,0.02408,1.617,4.457
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.518574,0.00163758,5.3216e-07,4.395,0.02065,0.2044,0.568579,false,1000,0.2547,0.132,0.06803,0.4857,1.747,0.3784,0.02643,0.01914,1.574,4.387
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.517878,0.00164723,5.35295e-07,5.096,0.02065,0.2153,0.569462,false,1000,0.2581,0.1368,0.1069,0.5666,1.727,0.3754,0.0399,0.01996,2.206,5.088
Matrix=G3_circuit.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.517878,0.00164723,5.35295e-07,5.095,0.02148,0.2092,0.569462,false,1000,0.2605,0.12,0.1066,0.5183,1.75,0.3823,0.04042,0.02018,2.221,5.087


==> plots/horeka/gmres_s_step_results_w_RACE/31_Aug_2022/ML_Geer.txt <==
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.14353,27.2511,0.0557359,9.048,1.475e-05,0.423,0.938353,false,1000,0.2346,0.5519,0,0.8171,1.638,0.3602,0,0.1805,5.879,9.024
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.14353,27.2511,0.0557359,9.156,1.573e-05,0.4263,0.938353,false,1000,0.2366,0.5374,0,0.8049,1.642,0.3863,0,0.1797,5.965,9.132
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.14353,27.2511,0.0557359,8.908,1.579e-05,0.4498,0.938353,false,1000,0.2341,0.5515,0,0.8167,1.592,0.3956,0,0.1812,5.755,8.884
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.14353,27.2511,0.0557359,8.885,1.524e-05,0.4425,0.938353,false,1000,0.2387,0.5378,0,0.8071,1.598,0.3963,0,0.1791,5.735,8.861
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.14353,27.2511,0.0557359,7.247,2.003e-05,0.4597,0.938353,false,1000,0.2327,0.5472,0,0.8109,1.605,0.3663,0,0.1808,4.113,7.223
Matrix=ML_Geer.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.14353,27.2511,0.0557359,7.171,1.91e-05,0.4597,0.938353,false,1000,0.2345,0.5516,0,0.8169,1.606,0.3665,0,0.1817,4.032,7.146
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0201484,461.498,0.943888,9.714,0.007155,0.4286,0.992564,false,1000,0.2353,0.559,0.01833,0.8438,1.622,0.3635,0.01377,0.1847,6.512,9.69
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0201484,461.498,0.943888,9.599,0.006894,0.4244,0.992564,false,1000,0.2367,0.5477,0.01805,0.8334,1.624,0.3632,0.0121,0.1832,6.347,9.575
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0201484,461.498,0.943888,9.284,0.007078,0.441,0.992564,false,1000,0.2368,0.55,0.02003,0.8381,1.595,0.3727,0.009642,0.1856,6.111,9.259
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0201484,461.498,0.943888,9.44,0.006944,0.4979,0.992564,false,1000,0.2381,0.5443,0.0201,0.8334,1.599,0.372,0.009912,0.1847,6.269,9.415
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0201484,461.498,0.943888,7.938,0.007245,0.4588,0.992564,false,1000,0.2393,0.5446,0.02258,0.8377,1.627,0.3614,0.01245,0.1841,4.741,7.914
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0201484,461.498,0.943888,7.9,0.007168,0.4568,0.992564,false,1000,0.2385,0.5557,0.02241,0.8478,1.611,0.3655,0.01334,0.1849,4.709,7.875
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0110941,476.928,0.975448,16.17,2.323,0.4221,0.996246,false,1000,0.2432,0.5436,0.3915,1.21,1.646,0.3728,0.1521,0.1808,12.43,16.15
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0110941,476.928,0.975448,16.45,2.322,0.4293,0.996246,false,1000,0.2407,0.5533,0.3935,1.219,1.653,0.3788,0.1518,0.1824,12.68,16.43
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0114839,476.573,0.974722,12.19,2.324,0.4525,0.99609,false,1000,0.2421,0.5515,0.3915,1.217,1.642,0.365,0.1531,0.1813,8.459,12.17
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0114839,476.573,0.974722,12.17,2.321,0.5623,0.99609,false,1000,0.2438,0.5503,0.3893,1.216,1.657,0.3812,0.1503,0.1811,8.412,12.15
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0119784,476.121,0.973796,13.43,2.323,0.5393,0.9959,false,1000,0.2415,0.5464,0.3912,1.21,1.634,0.3824,0.1479,0.1825,9.704,13.41
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0119784,476.121,0.973796,13.43,2.321,0.509,0.9959,false,1000,0.2398,0.5588,0.3895,1.219,1.64,0.4186,0.1476,0.1806,9.646,13.4
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0122263,475.888,0.97332,12.51,2.323,0.5384,0.995812,false,1000,0.2432,0.5515,0.4023,1.228,1.638,0.3778,0.1498,0.1816,8.769,12.49
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0122263,475.888,0.97332,12.53,2.32,0.5602,0.995812,false,1000,0.24,0.5437,0.394,1.209,1.631,0.3929,0.1501,0.1823,8.796,12.51
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0222469,459.631,0.94007,13.72,0.06883,0.6127,0.991688,false,1000,0.2422,0.5429,0.301,1.118,1.672,0.3659,0.1147,0.1857,10.09,13.7
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0222469,459.631,0.94007,13.7,0.06814,0.5201,0.991688,false,1000,0.2448,0.562,0.3065,1.145,1.681,0.3633,0.1144,0.1854,10.03,13.68
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0235726,458.92,0.938615,15.38,0.06856,0.552,0.991133,false,1000,0.2472,0.5554,0.3467,1.181,1.673,0.3827,0.1325,0.1874,11.65,15.36
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0235726,458.92,0.938615,15.6,0.06917,0.5466,0.991133,false,1000,0.249,0.5655,0.3456,1.191,1.664,0.4041,0.1328,0.1863,11.85,15.58
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0222469,459.631,0.94007,13.83,0.06849,0.6336,0.991688,false,1000,0.2441,0.5645,0.3671,1.207,1.624,0.3632,0.1384,0.1846,10.14,13.8
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0222469,459.631,0.94007,13.82,0.0684,0.5935,0.991688,false,1000,0.2467,0.5543,0.3702,1.202,1.619,0.3628,0.1384,0.1855,10.14,13.8
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0235726,458.92,0.938615,17.88,0.06862,0.6136,0.991133,false,1000,0.2512,0.554,0.5512,1.388,1.632,0.3636,0.2048,0.1868,13.94,17.86
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0235726,458.92,0.938615,17.91,0.06786,0.6166,0.991133,false,1000,0.2481,0.5449,0.5481,1.372,1.638,0.3796,0.2046,0.1834,13.96,17.88
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0222469,459.631,0.94007,15.15,0.06859,0.6181,0.991688,false,1000,0.2418,0.5601,0.3976,1.231,1.637,0.3694,0.1505,0.1843,11.41,15.12
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.022334,459.556,0.939917,15.3,0.06929,0.6305,0.991652,false,1000,0.2438,0.5411,0.4148,1.231,1.63,0.3966,0.1582,0.1825,11.53,15.27
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0235726,458.92,0.938615,18.4,0.06851,0.6145,0.991133,false,1000,0.2434,0.5549,0.5563,1.386,1.659,0.362,0.2078,0.1815,14.42,18.37
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0238017,459.069,0.938922,20.7,0.06532,0.8478,0.991036,false,1000,0.2533,0.5636,0.5967,1.443,1.625,0.3665,0.222,0.1863,16.69,20.68
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0222469,459.631,0.94007,14.17,0.06885,0.6166,0.991688,false,1000,0.2442,0.5611,0.3985,1.235,1.618,0.3837,0.1506,0.1842,10.43,14.15
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0222772,459.752,0.940317,17.04,0.06814,0.888,0.991676,false,1000,0.2463,0.5514,0.4131,1.24,1.633,0.3681,0.1554,0.1816,13.29,17.01
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0235726,458.92,0.938615,17.71,0.06809,0.6297,0.991133,false,1000,0.2462,0.5584,0.5634,1.399,1.626,0.4011,0.2119,0.1852,13.71,17.68
Matrix=ML_Geer.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0234863,460.862,0.942587,27.93,0.06145,2.659,0.991178,false,1000,0.2425,0.5635,0.8024,1.639,1.646,0.3704,0.2997,0.1826,23.62,27.91


==> plots/horeka/gmres_s_step_results_w_RACE/31_Aug_2022/Transport.txt <==
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.247173,9.62333e-07,3.925e-05,4.514,1.639e-05,0.2023,0.861022,false,1000,0.2522,0.2049,0,0.4885,1.715,0.3818,0,0.04438,1.724,4.503
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.247173,9.62332e-07,3.925e-05,4.526,1.564e-05,0.1944,0.861022,false,1000,0.2566,0.1971,0,0.4855,1.723,0.382,0,0.04403,1.73,4.516
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.247173,9.62333e-07,3.925e-05,4.403,1.702e-05,0.2136,0.861022,false,1000,0.2479,0.1929,0,0.472,1.713,0.3837,0,0.04374,1.628,4.393
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.247173,9.62333e-07,3.925e-05,4.435,1.446e-05,0.1689,0.861022,false,1000,0.2478,0.1959,0,0.475,1.712,0.3812,0,0.044,1.66,4.425
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.247173,9.62332e-07,3.925e-05,4.082,1.578e-05,0.2081,0.861022,false,1000,0.2508,0.1969,0,0.4789,1.727,0.3894,0,0.04379,1.28,4.072
Matrix=Transport.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.247173,9.62332e-07,3.925e-05,4.107,1.45e-05,0.1628,0.861022,false,1000,0.2505,0.2032,0,0.4848,1.732,0.3886,0,0.04527,1.289,4.096
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.327364,7.70055e-07,3.14077e-05,4.794,0.004443,0.194,0.778163,false,1000,0.2524,0.2065,0.01517,0.5058,1.739,0.3818,0.007871,0.04665,1.951,4.784
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.327364,7.70055e-07,3.14077e-05,4.737,0.004336,0.1921,0.778163,false,1000,0.2516,0.2009,0.01486,0.4989,1.727,0.3779,0.007526,0.04409,1.921,4.727
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.327364,7.70055e-07,3.14077e-05,4.668,0.004606,0.1876,0.778163,false,1000,0.2516,0.1891,0.01539,0.4876,1.721,0.4147,0.009312,0.04588,1.828,4.658
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.327364,7.70055e-07,3.14077e-05,4.642,0.004545,0.1827,0.778163,false,1000,0.2472,0.1908,0.01544,0.4848,1.717,0.386,0.007143,0.04488,1.841,4.632
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.327364,7.70055e-07,3.14077e-05,4.335,0.004611,0.1728,0.778163,false,1000,0.2486,0.1886,0.01614,0.4846,1.748,0.3802,0.007794,0.04476,1.506,4.324
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.327364,7.70055e-07,3.14077e-05,4.3,0.004476,0.2546,0.778163,false,1000,0.2543,0.1942,0.01615,0.4961,1.731,0.378,0.008705,0.04728,1.474,4.289
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.381565,6.59766e-07,2.69094e-05,6.945,0.466,0.2358,0.713122,false,1000,0.2559,0.196,0.1287,0.6128,1.765,0.3799,0.05355,0.04317,3.924,6.934
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.381563,6.59772e-07,2.69097e-05,6.747,0.4654,0.1939,0.713125,false,1000,0.259,0.183,0.1291,0.6027,1.745,0.3785,0.05358,0.04378,3.759,6.737
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.367726,6.83297e-07,2.78692e-05,6.093,0.4656,0.2065,0.729997,false,1000,0.2548,0.1774,0.126,0.5904,1.738,0.3812,0.05017,0.04384,3.126,6.083
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.367727,6.83295e-07,2.78691e-05,6.135,0.4667,0.2786,0.729996,false,1000,0.2609,0.1853,0.1275,0.6058,1.748,0.3799,0.05114,0.04322,3.144,6.125
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.361216,6.94974e-07,2.83455e-05,6.119,0.4656,0.1934,0.737859,false,1000,0.2567,0.18,0.1308,0.5994,1.766,0.3925,0.05222,0.04364,3.1,6.109
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.361213,6.94978e-07,2.83456e-05,6.214,0.4654,0.2369,0.737862,false,1000,0.2541,0.1969,0.1297,0.6122,1.769,0.3944,0.05142,0.04415,3.181,6.204
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.429043,5.95682e-07,2.42957e-05,6.012,0.466,0.218,0.653794,false,1000,0.2573,0.1861,0.1382,0.6133,1.771,0.418,0.05227,0.04652,2.95,6.001
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.429043,5.95682e-07,2.42957e-05,5.988,0.4656,0.2265,0.653794,false,1000,0.257,0.1945,0.1311,0.6143,1.777,0.3823,0.05052,0.04447,2.956,5.978
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.350254,7.16777e-07,2.92347e-05,6.15,0.02849,0.2117,0.751197,false,1000,0.2579,0.1901,0.1,0.5798,1.781,0.3848,0.04484,0.04629,3.14,6.14
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.350216,7.16864e-07,2.92383e-05,6.015,0.02829,0.2024,0.751242,false,1000,0.2682,0.2074,0.1045,0.6121,1.78,0.3801,0.03977,0.04695,2.985,6.004
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.364823,6.88893e-07,2.80974e-05,6.74,0.02722,0.2205,0.733471,false,1000,0.2656,0.2062,0.1313,0.6349,1.809,0.3804,0.04951,0.04831,3.642,6.73
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.365005,6.88566e-07,2.80841e-05,6.642,0.02764,0.2825,0.733249,false,1000,0.2687,0.1931,0.1279,0.6215,1.8,0.3826,0.05036,0.04507,3.574,6.632
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.350241,7.16808e-07,2.9236e-05,5.624,0.02814,0.2035,0.751213,false,1000,0.2607,0.2089,0.1041,0.6055,1.755,0.3807,0.04277,0.04529,2.63,5.614
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.350305,7.16665e-07,2.92301e-05,5.594,0.02876,0.3266,0.751136,false,1000,0.2609,0.2004,0.1042,0.6465,1.743,0.3793,0.04083,0.04659,2.57,5.584
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.365034,6.88512e-07,2.80819e-05,6.344,0.02873,0.3032,0.733214,false,1000,0.2671,0.2021,0.1327,0.6336,1.77,0.3824,0.05259,0.04937,3.284,6.334
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.365025,6.8852e-07,2.80822e-05,6.373,0.02901,0.225,0.733224,false,1000,0.2686,0.2188,0.1339,0.6537,1.784,0.383,0.05135,0.05212,3.279,6.361
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.35027,7.16744e-07,2.92334e-05,5.865,0.02838,0.2769,0.751177,false,1000,0.2781,0.2059,0.1051,0.621,1.779,0.4165,0.03917,0.04798,2.799,5.855
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.350253,7.16781e-07,2.92349e-05,5.756,0.02857,0.2589,0.751198,false,1000,0.2592,0.1995,0.1092,0.5999,1.76,0.3861,0.04289,0.0484,2.756,5.745
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.364732,6.89062e-07,2.81043e-05,7.381,0.02776,0.2734,0.733582,false,1000,0.2603,0.2066,0.1733,0.6718,1.762,0.4241,0.06414,0.0491,4.245,7.37
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.364873,6.88806e-07,2.80939e-05,7.369,0.02784,0.2246,0.733411,false,1000,0.2621,0.2074,0.1744,0.6757,1.781,0.3795,0.06471,0.04629,4.258,7.358
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.350256,7.16772e-07,2.92345e-05,6.131,0.02819,0.2288,0.751194,false,1000,0.261,0.1936,0.1184,0.6046,1.728,0.424,0.04526,0.04789,3.117,6.12
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.35027,7.1674e-07,2.92332e-05,6.139,0.02709,0.2999,0.751177,false,1000,0.2586,0.1906,0.123,0.6041,1.751,0.4047,0.04635,0.04689,3.121,6.128
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.364894,6.88768e-07,2.80923e-05,9.364,0.02774,0.266,0.733384,false,1000,0.2634,0.1983,0.2531,0.7468,1.746,0.3815,0.0933,0.04808,6.184,9.353
Matrix=Transport.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.358229,7.01199e-07,2.85993e-05,9.907,0.02813,0.2616,0.741505,false,1000,0.2632,0.1961,0.2459,0.737,1.756,0.3851,0.09101,0.04586,6.725,9.896


==> plots/horeka/gmres_s_step_results_w_RACE/31_Aug_2022/af_shell10.txt <==
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.632513,0.133108,8.46248e-06,6.059,1.636e-05,0.3221,0.773376,false,1000,0.2355,0.3018,0,0.5683,1.629,0.403,0,0.08895,3.209,6.045
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.632513,0.133108,8.46248e-06,5.936,1.637e-05,0.3036,0.773376,false,1000,0.2328,0.2917,0,0.5554,1.655,0.363,0,0.08773,3.104,5.921
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.632513,0.133108,8.46248e-06,5.94,1.577e-05,0.2576,0.773376,false,1000,0.2357,0.316,0,0.5825,1.628,0.5052,0,0.0906,2.971,5.926
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.632513,0.133108,8.46248e-06,5.745,1.463e-05,0.2742,0.773376,false,1000,0.2349,0.3114,0,0.5775,1.622,0.3655,0,0.08874,2.922,5.73
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.632513,0.133108,8.46248e-06,4.977,1.494e-05,0.266,0.773376,false,1000,0.2343,0.2976,0,0.5625,1.629,0.3999,0,0.08853,2.139,4.963
Matrix=af_shell10.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.632513,0.133108,8.46248e-06,4.881,1.487e-05,0.2706,0.773376,false,1000,0.2346,0.3142,0,0.5797,1.618,0.4003,0,0.08885,2.036,4.866
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0543817,3.45739e-06,6.134,0.005738,0.2654,0.772323,false,1000,0.2337,0.3193,0.01548,0.5995,1.626,0.3946,0.009439,0.09003,3.252,6.118
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0543817,3.45739e-06,6.221,0.005581,0.2927,0.772323,false,1000,0.2355,0.3196,0.01587,0.6019,1.644,0.3642,0.01107,0.09199,3.34,6.206
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0543817,3.45739e-06,6.136,0.005561,0.3001,0.772323,false,1000,0.2398,0.3346,0.01613,0.6214,1.643,0.4157,0.01046,0.09216,3.191,6.121
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0543817,3.45739e-06,6.122,0.005503,0.3287,0.772323,false,1000,0.2337,0.3114,0.01601,0.5921,1.622,0.4189,0.007923,0.09182,3.23,6.107
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0543817,3.45739e-06,5.392,0.005571,0.2887,0.772323,false,1000,0.2326,0.3191,0.01672,0.5989,1.642,0.3631,0.01108,0.09457,2.48,5.377
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0543817,3.45739e-06,5.283,0.005656,0.3206,0.772323,false,1000,0.2373,0.3327,0.01744,0.6183,1.631,0.3667,0.01057,0.09867,2.396,5.268
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633472,0.0602411,3.8299e-06,10.56,1.061,0.3586,0.777749,false,1000,0.2563,0.3052,0.2403,0.833,1.722,0.3797,0.09442,0.09079,7.271,10.54
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633472,0.0602411,3.8299e-06,10.37,1.061,0.306,0.777749,false,1000,0.238,0.3117,0.2398,0.8205,1.661,0.3754,0.09535,0.09053,7.168,10.36
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633427,0.0604366,3.84233e-06,8.023,1.068,0.3136,0.777249,false,1000,0.2404,0.296,0.241,0.8086,1.675,0.3624,0.09319,0.08917,4.83,8.009
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633427,0.0604366,3.84233e-06,8.121,1.064,0.3121,0.777249,false,1000,0.24,0.3063,0.2396,0.8175,1.662,0.3761,0.09413,0.08889,4.917,8.107
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633439,0.0586174,3.72668e-06,8.202,1.066,0.3317,0.777069,false,1000,0.2447,0.3043,0.2412,0.8212,1.684,0.5226,0.09346,0.08915,4.823,8.188
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633439,0.0586174,3.72667e-06,8.012,1.068,0.3113,0.777069,false,1000,0.2402,0.3045,0.2408,0.8167,1.682,0.3942,0.09461,0.09232,4.766,7.997
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633441,0.0586879,3.73116e-06,7.255,1.066,0.3188,0.777042,false,1000,0.2456,0.3135,0.2452,0.836,1.672,0.3656,0.09334,0.08924,4.039,7.241
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633441,0.0586879,3.73116e-06,7.33,1.064,0.3586,0.777042,false,1000,0.2401,0.3115,0.2392,0.8222,1.662,0.5064,0.09222,0.09023,3.996,7.316
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0549779,3.49529e-06,8.539,0.0407,0.3545,0.77548,false,1000,0.2408,0.3137,0.1698,0.7554,1.691,0.365,0.06747,0.09107,5.4,8.525
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0549779,3.49529e-06,8.667,0.04005,0.3638,0.77548,false,1000,0.2517,0.3226,0.1623,0.7678,1.722,0.4187,0.06285,0.09167,5.424,8.652
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633427,0.0547246,3.47918e-06,9.127,0.04066,0.3174,0.778594,false,1000,0.2546,0.3201,0.1915,0.7972,1.727,0.3672,0.07255,0.09269,5.893,9.113
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633427,0.0547246,3.47918e-06,9.277,0.04008,0.3587,0.778594,false,1000,0.2456,0.3222,0.1925,0.9023,1.709,0.3632,0.07536,0.09279,5.958,9.262
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0549779,3.49529e-06,7.64,0.04032,0.3451,0.77548,false,1000,0.2492,0.3268,0.1655,0.7728,1.684,0.4422,0.06444,0.09047,4.416,7.626
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0549779,3.49529e-06,7.603,0.04005,0.3603,0.77548,false,1000,0.2506,0.3236,0.1773,0.7827,1.689,0.3803,0.07172,0.09286,4.415,7.588
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633427,0.0547246,3.47918e-06,8.451,0.04018,0.3552,0.778594,false,1000,0.2497,0.3114,0.204,0.7964,1.671,0.3621,0.07973,0.09096,5.281,8.436
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633427,0.0547246,3.47918e-06,8.55,0.03998,0.4023,0.778594,false,1000,0.2506,0.3049,0.201,0.7876,1.674,0.3622,0.07776,0.09433,5.327,8.535
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0549779,3.49529e-06,7.669,0.04062,0.3699,0.77548,false,1000,0.2503,0.3201,0.1732,0.7748,1.697,0.3646,0.06567,0.09156,4.507,7.654
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0549779,3.49529e-06,7.768,0.03993,0.3656,0.77548,false,1000,0.2443,0.3232,0.1794,0.778,1.684,0.4917,0.07029,0.09026,4.489,7.753
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633427,0.0547246,3.47918e-06,10.14,0.04107,0.4252,0.778594,false,1000,0.2513,0.3224,0.2651,0.8704,1.673,0.3981,0.1017,0.09228,6.84,10.12
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633427,0.0547246,3.47918e-06,10.08,0.04057,0.4209,0.778594,false,1000,0.2451,0.3057,0.267,0.8488,1.661,0.4165,0.1015,0.09087,6.797,10.06
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0549779,3.49529e-06,8.139,0.03989,0.4132,0.77548,false,1000,0.2481,0.319,0.1978,0.796,1.638,0.416,0.07531,0.0917,4.962,8.124
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0549779,3.49529e-06,8.093,0.0406,0.4191,0.77548,false,1000,0.242,0.3075,0.1987,0.7791,1.651,0.3666,0.07615,0.09034,4.968,8.079
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633427,0.0547246,3.47918e-06,12.23,0.04002,0.4303,0.778594,false,1000,0.2449,0.2997,0.368,0.9437,1.653,0.3651,0.1404,0.09075,8.871,12.21
Matrix=af_shell10.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633427,0.0547246,3.47918e-06,12.4,0.03944,0.4037,0.778594,false,1000,0.2419,0.3059,0.3609,0.9396,1.646,0.5451,0.135,0.08989,8.884,12.39


==> plots/horeka/gmres_s_step_results_w_RACE/31_Aug_2022/af_shell7.txt <==
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.574177,3.46796,0.00046739,2.028,1.509e-05,0.09905,0.534322,false,1000,0.0707,0.1287,0,0.2253,0.5248,0.141,0,0.03152,1.021,2.022
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.574133,3.46841,0.000467451,1.973,1.372e-05,0.09853,0.534392,false,1000,0.07071,0.1234,0,0.2201,0.5181,0.1412,0,0.03081,0.9789,1.967
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.574134,3.46839,0.000467448,1.974,1.426e-05,0.09692,0.534389,false,1000,0.07185,0.1299,0,0.2277,0.5179,0.1422,0,0.03221,0.9693,1.968
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.574135,3.46839,0.000467448,2.054,1.463e-05,0.09757,0.534389,false,1000,0.07267,0.1293,0,0.2278,0.5269,0.2171,0,0.03232,0.9661,2.048
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.574132,3.46841,0.000467451,1.708,1.989e-05,0.1016,0.534393,false,1000,0.07454,0.127,0,0.2276,0.5242,0.1461,0,0.03179,0.6955,1.703
Matrix=af_shell7.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.574133,3.4684,0.00046745,1.73,1.845e-05,0.09954,0.534392,false,1000,0.07347,0.13,0,0.2296,0.522,0.1465,0,0.03294,0.7145,1.725
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.881371,0.872752,0.000117624,2.12,0.002144,0.09619,0.134947,false,1000,0.07587,0.1277,0.005745,0.2353,0.5294,0.1408,0.002393,0.03012,1.094,2.114
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.881371,0.872751,0.000117624,2.072,0.002098,0.09512,0.134947,false,1000,0.07313,0.1267,0.005803,0.2317,0.5175,0.1417,0.002435,0.03124,1.061,2.066
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.881371,0.872752,0.000117624,2.049,0.001385,0.09935,0.134947,false,1000,0.07667,0.1248,0.006223,0.2338,0.5267,0.1429,0.003517,0.03129,1.025,2.043
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.881371,0.872752,0.000117624,2.105,0.00148,0.09903,0.134947,false,1000,0.07482,0.1357,0.006245,0.2427,0.531,0.1411,0.003474,0.03071,1.071,2.099
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.881371,0.872752,0.000117624,1.833,0.001417,0.09816,0.134947,false,1000,0.07469,0.1274,0.006531,0.2347,0.5253,0.1438,0.003801,0.03062,0.8078,1.826
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.881371,0.872752,0.000117624,1.824,0.001415,0.09696,0.134947,false,1000,0.07429,0.1299,0.0066,0.2368,0.5209,0.1442,0.003762,0.0312,0.8025,1.818
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.649431,2.95965,0.000398883,3.478,0.3511,0.09499,0.425342,false,1000,0.08533,0.1257,0.07951,0.3169,0.5364,0.1419,0.03277,0.02958,2.33,3.472
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.649431,2.95965,0.000398883,3.404,0.3432,0.1515,0.425343,false,1000,0.08351,0.1272,0.07847,0.3155,0.5342,0.1444,0.03269,0.02918,2.263,3.398
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.697825,2.4882,0.000335345,2.796,0.3405,0.1095,0.359907,false,1000,0.08283,0.1252,0.07993,0.3143,0.5367,0.1416,0.0333,0.03161,1.584,2.79
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.697825,2.4882,0.000335345,2.724,0.3426,0.1112,0.359907,false,1000,0.08297,0.125,0.08012,0.3144,0.534,0.1418,0.03335,0.02879,1.583,2.718
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.701309,2.46193,0.000331803,2.788,0.3407,0.1595,0.355367,false,1000,0.08438,0.1285,0.08354,0.3226,0.5891,0.1433,0.03368,0.03034,1.579,2.781
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.701309,2.46193,0.000331803,2.688,0.3424,0.1018,0.355367,false,1000,0.08261,0.1225,0.08149,0.3134,0.5328,0.1411,0.03412,0.02931,1.551,2.682
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.699051,2.47907,0.000334113,2.465,0.3433,0.106,0.35827,false,1000,0.08917,0.1257,0.08048,0.3219,0.5362,0.1415,0.03336,0.02977,1.316,2.459
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.699051,2.47907,0.000334113,2.492,0.3426,0.1057,0.35827,false,1000,0.08784,0.1299,0.08383,0.3283,0.5317,0.1479,0.03467,0.02965,1.334,2.486
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.803862,1.46461,0.000197391,2.797,0.01697,0.1173,0.226451,false,1000,0.08261,0.1375,0.05575,0.3021,0.5351,0.145,0.0229,0.03114,1.672,2.791
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.803862,1.46461,0.000197391,2.808,0.01688,0.1136,0.226451,false,1000,0.08101,0.1307,0.05307,0.291,0.5411,0.1422,0.02174,0.03011,1.695,2.802
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.746466,1.92544,0.000259499,3.045,0.016,0.141,0.296755,false,1000,0.0823,0.1227,0.06112,0.2924,0.5544,0.2145,0.02336,0.03009,1.84,3.039
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.746466,1.92544,0.000259499,2.944,0.01673,0.1153,0.296755,false,1000,0.08774,0.1288,0.06115,0.3039,0.5398,0.1425,0.02491,0.03063,1.814,2.938
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.803862,1.46461,0.000197391,2.535,0.01653,0.1171,0.226451,false,1000,0.08836,0.1245,0.05523,0.2948,0.5377,0.1815,0.02208,0.0301,1.378,2.529
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.803862,1.46461,0.000197391,2.479,0.01654,0.1309,0.226451,false,1000,0.08136,0.132,0.05596,0.2955,0.5366,0.1421,0.02308,0.03065,1.363,2.472
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.746466,1.92544,0.000259499,2.879,0.01643,0.1186,0.296755,false,1000,0.08349,0.1325,0.06598,0.3083,0.5441,0.1924,0.02635,0.03118,1.686,2.872
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.746466,1.92544,0.000259499,2.842,0.01624,0.1399,0.296755,false,1000,0.08448,0.1286,0.06642,0.3057,0.5467,0.143,0.02716,0.02999,1.701,2.835
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.803862,1.46461,0.000197391,2.658,0.01547,0.1229,0.226451,false,1000,0.0803,0.1281,0.05774,0.2922,0.56,0.221,0.0229,0.03068,1.442,2.652
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.803862,1.46461,0.000197391,2.545,0.0153,0.1271,0.226451,false,1000,0.08119,0.1267,0.05646,0.2909,0.5373,0.1416,0.02351,0.03011,1.433,2.539
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.746466,1.92544,0.000259499,3.04,0.01559,0.1307,0.296755,false,1000,0.08842,0.1414,0.07436,0.3307,0.5481,0.1438,0.02915,0.0321,1.866,3.034
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.746466,1.92544,0.000259499,3.022,0.0158,0.1549,0.296755,false,1000,0.08214,0.1449,0.0765,0.3297,0.5497,0.1438,0.03055,0.03093,1.848,3.016
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.803862,1.46461,0.000197391,2.524,0.01476,0.1325,0.226451,false,1000,0.08233,0.1456,0.0577,0.3118,0.5341,0.1429,0.0237,0.03042,1.391,2.518
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.803862,1.46461,0.000197391,2.514,0.01455,0.1214,0.226451,false,1000,0.08125,0.1357,0.05807,0.3011,0.5255,0.1403,0.0233,0.02996,1.407,2.508
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.746466,1.92544,0.000259499,3.572,0.01506,0.1402,0.296755,false,1000,0.08827,0.1299,0.09914,0.3437,0.5275,0.1582,0.03893,0.03075,2.384,3.565
Matrix=af_shell7.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.746466,1.92544,0.000259499,3.548,0.01531,0.1393,0.296755,false,1000,0.08401,0.1363,0.09917,0.3457,0.5302,0.1447,0.03844,0.03104,2.37,3.542


==> plots/horeka/gmres_s_step_results_w_RACE/31_Aug_2022/thermal2.txt <==
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.239594,8.20229e-06,0.00018836,2.993,1.524e-05,0.1737,0.928948,false,1000,0.1914,0.1376,0,0.3583,1.358,0.3286,0,0.02222,0.7913,2.985
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.239594,8.20229e-06,0.00018836,3.012,1.464e-05,0.1542,0.928948,false,1000,0.1833,0.1251,0,0.3374,1.375,0.3308,0,0.02026,0.8097,3.005
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.239594,8.20229e-06,0.00018836,3.004,1.561e-05,0.1758,0.928948,false,1000,0.1903,0.1291,0,0.3488,1.367,0.3315,0,0.02176,0.7988,2.996
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.239594,8.20229e-06,0.00018836,2.998,1.583e-05,0.2161,0.928948,false,1000,0.1859,0.1275,0,0.3426,1.349,0.3722,0,0.01997,0.7817,2.991
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.239594,8.20229e-06,0.00018836,2.855,1.484e-05,0.2083,0.928948,false,1000,0.1888,0.1347,0,0.3524,1.338,0.3306,0,0.02159,0.6818,2.848
Matrix=thermal2.mtx, Threads = 38, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.239594,8.20229e-06,0.00018836,2.902,1.521e-05,0.1983,0.928948,false,1000,0.1867,0.1242,0,0.3398,1.346,0.3741,0,0.02194,0.6862,2.895
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.243904,7.78729e-06,0.00017883,3.1,0.003301,0.2037,0.926255,false,1000,0.1846,0.1186,0.00991,0.3424,1.363,0.3259,0.006135,0.01985,0.9075,3.094
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.243904,7.78729e-06,0.00017883,3.228,0.003238,0.2127,0.926255,false,1000,0.1953,0.136,0.009916,0.3699,1.346,0.438,0.007296,0.02049,0.9116,3.222
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.243904,7.78729e-06,0.00017883,3.075,0.003329,0.2317,0.926255,false,1000,0.1877,0.1303,0.01041,0.3579,1.358,0.3274,0.006048,0.02144,0.8692,3.069
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.243904,7.78729e-06,0.00017883,3.05,0.00341,0.2558,0.926255,false,1000,0.1915,0.1182,0.0105,0.3496,1.341,0.3326,0.006108,0.02028,0.8657,3.043
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.243904,7.78729e-06,0.00017883,3.096,0.003295,0.1826,0.926255,false,1000,0.1911,0.1173,0.01115,0.3492,1.345,0.329,0.006492,0.02004,0.9105,3.089
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.243904,7.78729e-06,0.00017883,3.125,0.003493,0.2083,0.926255,false,1000,0.1863,0.1264,0.01109,0.3526,1.36,0.3329,0.007593,0.0206,0.9168,3.119
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.264945,6.63966e-06,0.000152476,4.32,0.1646,0.1802,0.91252,false,1000,0.206,0.1143,0.06762,0.4178,1.362,0.3509,0.0272,0.01866,2.007,4.314
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.264945,6.63967e-06,0.000152476,4.297,0.165,0.1904,0.91252,false,1000,0.1967,0.1232,0.07032,0.4198,1.36,0.3473,0.02678,0.01808,1.987,4.29
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.25929,6.95008e-06,0.000159604,4.239,0.1653,0.209,0.916388,false,1000,0.211,0.1217,0.06954,0.4317,1.395,0.3304,0.0292,0.01983,1.894,4.232
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.25929,6.95008e-06,0.000159604,4.425,0.1656,0.1856,0.916388,false,1000,0.1998,0.1122,0.07022,0.4119,1.406,0.3293,0.03074,0.01969,2.08,4.418
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.254055,7.2511e-06,0.000166517,4.298,0.1655,0.2459,0.920021,false,1000,0.2095,0.126,0.0714,0.4366,1.387,0.3296,0.02957,0.01899,1.958,4.291
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.254061,7.25014e-06,0.000166495,4.346,0.166,0.2057,0.920018,false,1000,0.1976,0.1243,0.07275,0.4244,1.393,0.3956,0.02914,0.01783,1.944,4.339
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.254016,7.15209e-06,0.000164243,4.301,0.1655,0.1787,0.920022,false,1000,0.2021,0.1248,0.07491,0.4319,1.384,0.33,0.03019,0.01966,1.966,4.294
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.254006,7.15259e-06,0.000164255,4.22,0.1659,0.1601,0.920029,false,1000,0.2054,0.1337,0.07198,0.4407,1.377,0.3287,0.02919,0.01976,1.887,4.213
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.248278,7.38528e-06,0.000169598,4.421,0.01978,0.2174,0.923468,false,1000,0.201,0.1347,0.06863,0.4339,1.389,0.3385,0.02632,0.02052,2.073,4.414
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.248278,7.38528e-06,0.000169598,4.374,0.01938,0.2802,0.923468,false,1000,0.2042,0.1233,0.06251,0.4193,1.387,0.3337,0.02356,0.02014,2.054,4.367
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.252468,7.02852e-06,0.000161406,5.209,0.01997,0.1804,0.920743,false,1000,0.2022,0.1319,0.093,0.4569,1.424,0.3884,0.03658,0.01947,2.744,5.203
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.252468,7.02852e-06,0.000161406,5.083,0.01893,0.2724,0.920743,false,1000,0.2037,0.1314,0.1033,0.4678,1.416,0.332,0.03699,0.02181,2.625,5.076
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.248278,7.38528e-06,0.000169598,4.327,0.02025,0.2434,0.923468,false,1000,0.2067,0.1387,0.06521,0.4406,1.387,0.3375,0.02488,0.02108,1.975,4.32
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.248278,7.38528e-06,0.000169598,4.308,0.0191,0.1741,0.923468,false,1000,0.206,0.126,0.06281,0.4245,1.383,0.3353,0.02403,0.0214,1.982,4.301
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.252468,7.02852e-06,0.000161406,5.02,0.01964,0.2624,0.920743,false,1000,0.207,0.1276,0.09798,0.4619,1.391,0.3856,0.03629,0.02054,2.59,5.012
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.252468,7.02852e-06,0.000161406,4.937,0.01954,0.2264,0.920743,false,1000,0.2043,0.126,0.09639,0.4562,1.381,0.3339,0.03582,0.02334,2.568,4.93
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.248278,7.38528e-06,0.000169598,4.482,0.01943,0.1982,0.923468,false,1000,0.2095,0.1399,0.06958,0.4487,1.41,0.3376,0.02769,0.02285,2.094,4.475
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.248278,7.38528e-06,0.000169598,4.491,0.01939,0.2398,0.923468,false,1000,0.2106,0.1322,0.06776,0.4401,1.405,0.368,0.02697,0.02043,2.09,4.484
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.252468,7.02852e-06,0.000161406,5.262,0.01888,0.2404,0.920743,false,1000,0.2147,0.1211,0.0989,0.4644,1.409,0.3371,0.03845,0.02168,2.853,5.254
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.252468,7.02852e-06,0.000161406,5.263,0.01923,0.2046,0.920743,false,1000,0.2051,0.1381,0.09963,0.4726,1.41,0.3357,0.03821,0.02175,2.848,5.256
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.248278,7.38528e-06,0.000169598,4.447,0.0203,0.2398,0.923468,false,1000,0.2011,0.1307,0.06937,0.4304,1.386,0.3362,0.02648,0.02194,2.107,4.44
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.248278,7.38528e-06,0.000169598,4.506,0.01956,0.2351,0.923468,false,1000,0.2123,0.1321,0.07405,0.4482,1.381,0.3712,0.02814,0.02161,2.113,4.499
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.252468,7.02852e-06,0.000161406,5.196,0.01945,0.2012,0.920743,false,1000,0.2041,0.1284,0.1097,0.4718,1.366,0.3294,0.041,0.02428,2.817,5.188
Matrix=thermal2.mtx, Threads = 38, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 85, recStage = 60
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.252468,7.02852e-06,0.000161406,5.241,0.02019,0.2111,0.920743,false,1000,0.209,0.1319,0.1101,0.4806,1.383,0.3576,0.04396,0.02204,2.816,5.233


==> plots/tg097/NALU_wind/paramStudyPoly_NALU_wind_results/13_Jan_2023/MomentumEQS-O-1.txt <==
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 2, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,2.53517e-10,7.81132e-13,11.17,2.5e-05,3.24112e-12,true,81,3.581,3.017,4.011,10.87
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 3, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,3.03619e-10,9.35504e-13,2.976,2.1e-05,1.34071e-11,true,17,0.3137,0.6923,1.534,2.631
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 4, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,1.85688e-10,5.72138e-13,2.968,2.1e-05,9.37875e-12,true,13,0.1872,0.5437,1.766,2.573
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 5, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,1.39587e-10,4.30093e-13,3.07,2.5e-05,7.3473e-12,true,11,0.1364,0.4717,1.946,2.623
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 6, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,7.99415e-11,2.46314e-13,3.305,2.1e-05,4.74211e-12,true,10,0.114,0.4354,2.197,2.811
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 7, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,7.63055e-11,2.35111e-13,3.448,2.1e-05,4.67106e-12,true,9,0.0936,0.3992,2.37,2.924
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 8, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,9.00454e-11,2.77446e-13,3.535,2.1e-05,5.45285e-12,true,8,0.07492,0.361,2.438,2.931
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 2, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,3.14685e-10,9.69602e-13,10.83,0.03227,3.58779e-12,true,71,3.047,2.666,4.55,10.51
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 3, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,1.20024e-10,3.69815e-13,2.838,0.03296,2.75843e-12,true,14,0.2163,0.5784,1.598,2.473
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 4, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,4.53773e-11,1.39815e-13,2.505,0.03958,2.60294e-12,true,9,0.09341,0.398,1.532,2.084
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 5, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,2.35427e-10,7.25393e-13,2.24,0.03261,3.57042e-12,true,6,0.04422,0.2904,1.374,1.758
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 6, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,5.472e-11,1.68602e-13,2.302,0.03249,2.57755e-12,true,5,0.03128,0.2527,1.44,1.769
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 7, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,1.2564e-10,3.8712e-13,2.302,0.03295,2.98412e-12,true,4,0.0209,0.2165,1.419,1.698
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 8, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,1.42232e-12,4.38241e-15,2.564,0.0325,2.49288e-12,true,4,0.02088,0.2164,1.629,1.908
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 2, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,1.90824e-10,5.87962e-13,2.383,13.13,3.11074e-12,true,7,0.05835,0.3181,1.466,1.896
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 3, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,9.13159e-11,2.81361e-13,2.646,13.22,2.73057e-12,true,5,0.03141,0.247,1.733,2.057
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 4, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,9.62117e-12,2.96445e-14,2.964,13.23,2.4948e-12,true,4,0.02087,0.2125,1.982,2.257
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 2, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,2.41403e-10,7.43806e-13,8.426,0.3119,3.21455e-12,true,39,1.579,1.468,4.763,7.986
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 3, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,3.13231e-10,9.65119e-13,3.756,0.314,3.81521e-12,true,12,0.1613,0.5057,2.495,3.239
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 4, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,6.69881e-11,2.06402e-13,3.504,0.3131,2.68099e-12,true,8,0.07498,0.3617,2.41,2.903
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 2, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,3.22869e-10,9.94816e-13,6.98,0.3123,3.83792e-12,true,27,0.7716,1.05,4.541,6.498
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 3, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,2.07395e-10,6.39022e-13,4.348,0.3136,2.99182e-12,true,11,0.1365,0.4703,3.085,3.761
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 4, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,1.73392e-10,5.34252e-13,3.963,0.3135,3.18025e-12,true,7,0.05859,0.3251,2.84,3.277


==> plots/tg097/NALU_wind/paramStudyPoly_NALU_wind_results/13_Jan_2023_symm_gs/MomentumEQS-O-1.txt <==
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Symmetric Gauss-Seidel, Polynomial Degree = 2, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,4.01023e-11,1.23562e-13,3.24,13.18,2.4366e-12,true,7,0.06248,0.3183,2.219,2.654
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Symmetric Gauss-Seidel, Polynomial Degree = 3, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,1.88194e-11,5.7986e-14,3.653,13.16,2.5221e-12,true,5,0.03138,0.2476,2.592,2.918
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Symmetric Gauss-Seidel, Polynomial Degree = 4, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,3.45299e-12,1.06393e-14,4.084,13.15,2.48947e-12,true,4,0.02098,0.2133,2.917,3.193
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Symmetric Gauss-Seidel, Polynomial Degree = 2, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,1.8488e-10,5.69649e-13,8.385,0.3118,2.97653e-12,true,24,0.6119,0.9427,6.149,7.824
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Symmetric Gauss-Seidel, Polynomial Degree = 3, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,5.88522e-11,1.81334e-13,5.976,0.3118,2.48059e-12,true,11,0.1369,0.4709,4.591,5.268
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Symmetric Gauss-Seidel, Polynomial Degree = 4, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,5.29627e-11,1.63187e-13,5.467,0.3185,2.55911e-12,true,7,0.05842,0.3269,4.176,4.614
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Symmetric Gauss-Seidel, Polynomial Degree = 2, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,1.00649e-10,3.10117e-13,8.136,0.3116,2.56749e-12,true,18,0.3503,0.7261,6.31,7.487
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Symmetric Gauss-Seidel, Polynomial Degree = 3, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,2.78121e-10,8.56941e-13,6.536,0.3128,3.48823e-12,true,9,0.09346,0.3983,5.144,5.697
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Symmetric Gauss-Seidel, Polynomial Degree = 4, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,1.03424e-10,3.18669e-13,6.306,0.313,2.6579e-12,true,6,0.04406,0.2902,4.886,5.27


==> plots/tg097/NALU_wind/paramStudyPoly_NALU_wind_results_w_RACE/13_Jan_2023/MomentumEQS-O-1.mm.1.txt <==
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 2, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,2.53517e-10,7.81132e-13,10.84,1.2e-05,1.659,3.24112e-12,true,81,3.59,2.606,4.087,10.54
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 2, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,2.53517e-10,7.81132e-13,10.84,1.5e-05,1.666,3.24112e-12,true,81,3.585,2.608,4.098,10.55
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 3, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,3.03621e-10,9.35509e-13,2.413,1.2e-05,1.657,1.34072e-11,true,17,0.3139,0.5926,1.09,2.088
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 3, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,3.03621e-10,9.35511e-13,2.414,1.1e-05,1.67,1.34072e-11,true,17,0.3139,0.5942,1.09,2.089
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 4, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,1.85691e-10,5.72146e-13,2.114,1.2e-05,1.67,9.37879e-12,true,13,0.189,0.4752,1.005,1.745
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 4, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,1.85689e-10,5.72139e-13,2.096,1.2e-05,1.877,9.37876e-12,true,13,0.1877,0.4767,0.9846,1.725
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 5, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,1.3959e-10,4.30101e-13,2.004,1.2e-05,1.658,7.34732e-12,true,11,0.1366,0.4158,0.9696,1.59
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 5, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,1.39588e-10,4.30095e-13,2.019,1.4e-05,2.218,7.3473e-12,true,11,0.1365,0.4104,0.9878,1.603
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 6, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,7.9946e-11,2.46328e-13,2.02,1.2e-05,1.674,4.74214e-12,true,10,0.1144,0.3867,0.9862,1.552
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 6, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,7.99434e-11,2.4632e-13,2.089,1.5e-05,2.443,4.74212e-12,true,10,0.1143,0.3826,1.064,1.625
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 7, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,7.63138e-11,2.35136e-13,2.016,1.2e-05,1.662,4.67109e-12,true,9,0.09334,0.3555,0.9935,1.505
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 7, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,7.63055e-11,2.35111e-13,2.122,1.3e-05,2.786,4.67106e-12,true,9,0.09364,0.3531,1.103,1.611
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 8, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,9.00469e-11,2.77451e-13,1.98,1.2e-05,1.674,5.45285e-12,true,8,0.07501,0.3176,0.9635,1.416
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 8, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,9.00462e-11,2.77448e-13,2.324,1.4e-05,3.157,5.45285e-12,true,8,0.07522,0.3141,1.312,1.758
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 2, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,3.14685e-10,9.69602e-13,10.98,0.02763,1.659,3.58779e-12,true,71,3.051,2.434,4.941,10.67
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 2, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,3.14685e-10,9.69602e-13,10.98,0.02751,1.657,3.58779e-12,true,71,3.05,2.428,4.944,10.67
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 3, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,1.20027e-10,3.69826e-13,2.356,0.02751,1.659,2.75843e-12,true,14,0.2165,0.5235,1.182,2.002
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 3, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,1.20027e-10,3.69826e-13,2.354,0.02738,1.677,2.75843e-12,true,14,0.2167,0.5236,1.181,2.001
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 4, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,4.53832e-11,1.39834e-13,1.916,0.0275,1.656,2.60293e-12,true,9,0.09359,0.3504,1.005,1.51
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 4, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,4.53809e-11,1.39827e-13,1.908,0.02759,1.871,2.60293e-12,true,9,0.09343,0.3603,0.9798,1.495
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 5, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,2.35429e-10,7.25397e-13,1.675,0.02738,1.683,3.57041e-12,true,6,0.04401,0.2553,0.8617,1.211
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 5, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,2.35428e-10,7.25395e-13,1.641,0.02768,2.202,3.57041e-12,true,6,0.04406,0.2538,0.8144,1.162
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 6, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,5.47256e-11,1.68619e-13,1.691,0.02734,1.659,2.57754e-12,true,5,0.0315,0.2233,0.873,1.174
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 6, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,5.47204e-11,1.68603e-13,1.803,0.02779,2.445,2.57754e-12,true,5,0.03127,0.2273,0.9458,1.251
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 7, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,1.25643e-10,3.87129e-13,1.665,0.02773,1.687,2.98412e-12,true,4,0.02091,0.1907,0.8324,1.086
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 7, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,1.2564e-10,3.8712e-13,1.765,0.02819,2.846,2.98412e-12,true,4,0.02105,0.1952,0.8689,1.128
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 8, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,1.59531e-12,4.91545e-15,1.824,0.02749,1.683,2.49287e-12,true,4,0.02086,0.1908,0.931,1.185
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 8, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,1.44952e-12,4.46623e-15,1.933,0.02806,3.141,2.49287e-12,true,4,0.02093,0.1961,0.9388,1.199
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 2, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,1.94988e-10,6.00794e-13,3.996,8.012,1.715,3.02538e-12,true,18,0.3507,0.6285,2.533,3.607
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 2, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,1.38634e-10,4.27156e-13,3.997,7.893,1.933,2.77227e-12,true,20,0.43,0.7048,2.391,3.629
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 3, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,3.14534e-11,9.69135e-14,2.945,7.773,1.706,2.50661e-12,true,11,0.1367,0.4141,1.838,2.458
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 3, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,2.44717e-10,7.54016e-13,2.785,7.772,2.439,3.22727e-12,true,12,0.1613,0.4449,1.663,2.341
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 4, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,1.15092e-11,3.54618e-14,2.637,7.773,1.684,2.49441e-12,true,8,0.07498,0.3177,1.601,2.051
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 4, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,7.14319e-11,2.20094e-13,2.581,7.812,3.15,2.6631e-12,true,9,0.09351,0.3487,1.559,2.062
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 2, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,2.41405e-10,7.43812e-13,7.36,0.2776,1.912,3.21455e-12,true,39,1.581,1.313,3.904,6.973
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 2, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,3.19337e-10,9.83934e-13,11.96,0.269,2.685,3.72785e-12,true,64,2.798,2.132,6.409,11.58
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 3, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,3.13232e-10,9.65123e-13,2.626,0.2673,1.921,3.81522e-12,true,12,0.1634,0.4481,1.482,2.166
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 3, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,5.45154e-11,1.67972e-13,3.318,0.2717,4.808,2.55438e-12,true,14,0.2169,0.5155,1.981,2.794
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 4, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,6.69918e-11,2.06414e-13,2.266,0.2665,1.953,2.68099e-12,true,8,0.07504,0.3187,1.271,1.722
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 4, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,2.63741e-11,8.12633e-14,3.263,0.2734,13.93,2.54328e-12,true,9,0.09378,0.3501,2.163,2.668
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 2, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,3.2287e-10,9.94819e-13,5.356,0.2699,1.904,3.83791e-12,true,27,0.7692,0.932,3.106,4.937
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 2, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,2.4398e-10,7.51745e-13,13.7,0.2706,3.429,3.21827e-12,true,67,2.894,2.256,7.882,13.28
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 3, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,2.07397e-10,6.39027e-13,2.759,0.269,1.944,2.99182e-12,true,11,0.1367,0.4162,1.636,2.258
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 3, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,5.31365e-11,1.63723e-13,4.502,0.2714,14.03,2.55805e-12,true,14,0.2216,0.5113,3.118,3.931
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 4, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,1.73394e-10,5.34257e-13,2.553,0.2711,1.919,3.18025e-12,true,7,0.05846,0.2891,1.572,1.974
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 4, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.08077,2.5781e-10,7.94358e-13,4.302,0.3024,96.05,3.46665e-12,true,8,0.07672,0.3168,3.187,3.638


==> plots/tg097/NALU_wind/paramStudyPoly_NALU_wind_results_w_RACE/13_Jan_2023/tmp.txt <==
 Polynomial Degree = 2
Solve_time
10.98
 Polynomial Degree = 2
Solve_time
10.98
 Polynomial Degree = 3
Solve_time
2.356
 Polynomial Degree = 3
Solve_time
2.354
 Polynomial Degree = 4
Solve_time
1.916
 Polynomial Degree = 4
Solve_time
1.908
 Polynomial Degree = 5
Solve_time
1.675
 Polynomial Degree = 5
Solve_time
1.641
 Polynomial Degree = 6
Solve_time
1.691
 Polynomial Degree = 6
Solve_time
1.803
 Polynomial Degree = 7
Solve_time
1.665
 Polynomial Degree = 7
Solve_time
1.765
 Polynomial Degree = 8
Solve_time
1.824
 Polynomial Degree = 8
Solve_time
1.933



==> plots/tg097/NALU_wind/paramStudy_NALU_wind_results/13_Jan_2023/MomentumEQS-O-1.txt <==
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,5.08077,2.07487e-10,6.39305e-13,3.828,3.2e-05,9.67245e-12,true,43,1.947,1.567,0,3.718,,,,,,
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,5.08077,1.85571e-10,5.71776e-13,1.834,0.03298,1.63353e-12,true,24,0.6406,0.9218,0.04512,1.729,,,,,,
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,5.08077,1.12408e-10,3.46349e-13,1.834,13.26,2.15082e-12,true,13,0.2184,0.5194,0.9094,1.729,,,,,,
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,5.08077,1.0029e-10,3.09012e-13,2.474,0.3116,1.66548e-12,true,23,0.5934,0.8828,0.7661,2.36,,,,,,
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,5.08077,2.11523e-10,6.51741e-13,2.719,0.3119,2.31824e-12,true,21,0.503,0.8135,1.186,2.613,,,,,,
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,5.08077,3.61621e-11,1.11422e-13,0.939,91.2,2.54383e-12,true,4,0.05326,0.2097,0.3984,0.7135,,,,,,


==> plots/tg097/NALU_wind/paramStudy_NALU_wind_results/13_Jan_2023_symm_gs/MomentumEQS-O-1.txt <==
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Symmetric Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,5.08077,2.22465e-10,6.85453e-13,2.363,13.19,2.56642e-12,true,12,0.1976,0.4852,1.471,2.251,,,,,,
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Symmetric Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,5.08077,9.1396e-11,2.81607e-13,3.631,0.3147,1.83131e-12,true,21,0.5001,0.8129,2.101,3.525,,,,,,
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Symmetric Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,5.08077,1.23891e-10,3.81731e-13,4.171,0.3148,2.07753e-12,true,19,0.4182,0.7435,2.791,4.063,,,,,,


==> plots/tg097/NALU_wind/paramStudy_NALU_wind_results/18_Jan_2023_Jacobi_outer_sweep/MomentumEQS-O-1.txt <==
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, outerSweep = 1, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,5.08077,1.85571e-10,5.71776e-13,1.869,0.03599,1.63353e-12,true,24,0.6497,0.9224,0.0456,1.756,,,,,,
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, outerSweep = 2, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,5.08077,2.49511e-10,7.68789e-13,1.39,0.03808,1.98413e-12,true,12,0.1911,0.4873,0.529,1.284,,,,,,
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, outerSweep = 3, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,5.08077,1.37916e-11,4.24943e-14,1.473,0.03251,2.40763e-12,true,9,0.1237,0.3827,0.7874,1.36,,,,,,
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, outerSweep = 4, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,5.08077,7.11895e-12,2.19347e-14,1.481,0.03259,2.43106e-12,true,7,0.06771,0.3133,0.9353,1.375,,,,,,
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, outerSweep = 5, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,5.08077,2.69034e-10,8.2894e-13,1.399,0.03246,3.90609e-12,true,5,0.06152,0.249,0.9299,1.292,,,,,,
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, outerSweep = 6, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,5.08077,1.27318e-12,3.9229e-15,1.628,0.03257,2.48179e-12,true,5,0.06114,0.2441,1.166,1.522,,,,,,
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, outerSweep = 7, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,5.08077,1.13721e-11,3.50395e-14,1.574,0.03241,2.39094e-12,true,4,0.05372,0.2085,1.158,1.467,,,,,,
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, outerSweep = 8, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,5.08077,2.45713e-13,7.57085e-16,1.762,0.03254,2.49157e-12,true,4,0.05229,0.2088,1.349,1.656,,,,,,


==> plots/tg097/NALU_wind/paramStudy_NALU_wind_results_w_RACE/18_Jan_2023_Jacobi_outer_sweep/MomentumEQS-O-1.mm.1.txt <==
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, outerSweep = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,5.08077,1.85571e-10,5.71779e-13,1.868,0.02758,1.692,1.63361e-12,true,24,0.6482,0.9749,0.004465,1.769,,,,,,
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, outerSweep = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,5.08077,1.85573e-10,5.71784e-13,1.87,0.02754,1.654,1.63365e-12,true,24,0.6524,0.9734,0.004459,1.771,,,,,,
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, outerSweep = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,5.08077,2.49513e-10,7.68795e-13,1.087,0.02806,1.666,1.98424e-12,true,12,0.1912,0.6716,0.03744,0.9882,,,,,,
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, outerSweep = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,5.08077,2.49513e-10,7.68795e-13,1.093,0.02749,1.657,1.98424e-12,true,12,0.1934,0.6745,0.03808,0.9938,,,,,,
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, outerSweep = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,5.08077,1.38157e-11,4.25685e-14,0.8991,0.02754,1.665,2.40763e-12,true,9,0.1252,0.548,0.05197,0.7999,,,,,,
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, outerSweep = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,5.08077,1.38038e-11,4.2532e-14,0.9094,0.02773,1.874,2.40763e-12,true,9,0.1252,0.5559,0.05392,0.81,,,,,,
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, outerSweep = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,5.08077,7.16437e-12,2.20747e-14,0.8735,0.02751,1.712,2.43106e-12,true,7,0.09209,0.5621,0.05384,0.7734,,,,,,
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, outerSweep = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,5.08077,7.13473e-12,2.19834e-14,0.8872,0.02792,2.177,2.43106e-12,true,7,0.08963,0.5782,0.05494,0.7884,,,,,,
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, outerSweep = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,5.08077,2.69036e-10,8.28946e-13,0.7002,0.02747,1.672,3.90618e-12,true,5,0.06236,0.4111,0.07051,0.6011,,,,,,
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, outerSweep = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,5.08077,2.69034e-10,8.2894e-13,0.7628,0.02796,2.421,3.9061e-12,true,5,0.06243,0.466,0.07874,0.6637,,,,,,
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, outerSweep = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,5.08077,1.57515e-12,4.85331e-15,0.7977,0.02773,1.676,2.4818e-12,true,5,0.06488,0.4982,0.0787,0.6989,,,,,,
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, outerSweep = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,5.08077,1.23925e-12,3.81834e-15,1.012,0.02843,2.832,2.4818e-12,true,5,0.06201,0.7105,0.08333,0.9124,,,,,,
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, outerSweep = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,5.08077,1.14154e-11,3.51728e-14,0.8161,0.0277,1.726,2.39095e-12,true,4,0.05025,0.5194,0.09563,0.7173,,,,,,
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, outerSweep = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,5.08077,1.13713e-11,3.50369e-14,0.9329,0.02833,3.116,2.39094e-12,true,4,0.0537,0.5924,0.1359,0.8334,,,,,,
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 9, outerSweep = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,5.08077,9.90407e-13,3.05162e-15,0.8927,0.02757,1.675,2.49157e-12,true,4,0.05326,0.6006,0.0867,0.7933,,,,,,
Matrix=MomentumEQS-O-1.mm.1, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 9, outerSweep = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,5.08077,3.79975e-13,1.17077e-15,1.078,0.02867,4.53,2.49156e-12,true,4,0.05352,0.7354,0.1384,0.9786,,,,,,


==> plots/tg097/amg_results/6_Sept_2022/Emilia_923.txt <==
Matrix=Emilia_923.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999999,37.6359,1.02e-07,28.5923,0.3602,1.61445e-06,false,1000,2.1849,3.5083,22.6331,28.5748
Matrix=Emilia_923.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,26.0378,7.05668e-08,36.3192,0.3267,8.78461e-07,false,1000,2.1987,3.5109,30.3543,36.3034
Matrix=Emilia_923.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,14.2509,3.86223e-08,44.2557,0.3320,4.11645e-07,false,1000,2.2035,3.5157,38.2806,44.2397
Matrix=Emilia_923.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,21.8408,5.91921e-08,26.2368,0.4050,8.24823e-07,false,1000,2.2091,4.0602,19.7006,26.2220
Matrix=Emilia_923.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,19.079,5.17074e-08,38.7994,0.4031,1.10461e-06,false,1000,2.1929,4.0621,32.2712,38.7847
Matrix=Emilia_923.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,17.6355,4.77953e-08,51.3522,0.4020,7.18622e-07,false,1000,2.1959,4.0722,44.8177,51.3375
Matrix=Emilia_923.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,11.2336,3.04449e-08,27.5960,0.3972,4.66126e-07,false,1000,2.1801,4.0846,21.0628,27.5812
Matrix=Emilia_923.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,18.9106,5.12509e-08,42.2607,0.4021,9.77752e-07,false,1000,2.2018,4.1139,35.6792,42.2459
Matrix=Emilia_923.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,14.7143,3.98783e-08,56.8735,0.3956,5.60432e-07,false,1000,2.1897,4.1151,50.2950,56.8588


==> plots/tg097/amg_results/6_Sept_2022/Fault_639.txt <==
Matrix=Fault_639.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,3262.63,1.79833e-08,18.1704,0.2933,1.3288e-06,false,1000,1.3629,2.0255,14.5835,18.1574
Matrix=Fault_639.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,1396.65,7.69818e-09,22.3649,0.2634,8.24687e-07,false,1000,1.3694,2.0088,18.7962,22.3538
Matrix=Fault_639.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,197.896,1.09078e-09,26.3396,0.2625,2.41078e-07,false,1000,1.3636,1.9952,22.7846,26.3285
Matrix=Fault_639.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,841.276,4.63702e-09,17.9575,0.3164,6.70222e-07,false,1000,1.3586,2.7519,13.6418,17.9463
Matrix=Fault_639.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,622.348,3.43032e-09,26.6459,0.3083,7.96565e-07,false,1000,1.3643,2.7501,22.3308,26.6348
Matrix=Fault_639.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,169.466,9.3408e-10,35.0494,0.3117,2.06296e-07,false,1000,1.3682,2.7345,30.7406,35.0382
Matrix=Fault_639.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,1175.22,6.4777e-09,18.7590,0.3154,4.52627e-07,false,1000,1.3330,2.8100,14.4100,18.7478
Matrix=Fault_639.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,102.601,5.65526e-10,28.1575,0.3099,1.11367e-07,false,1000,1.3431,2.7993,23.8056,28.1463
Matrix=Fault_639.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,196.322,1.08211e-09,37.4964,0.3128,1.75342e-07,false,1000,1.3497,2.8020,33.1361,37.4852


==> plots/tg097/amg_results/6_Sept_2022/Flan_1565.txt <==
Matrix=Flan_1565.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999969,8.75699e-05,3.21654e-10,64.9946,0.7140,6.76037e-05,false,1000,4.2866,10.9327,49.4034,64.9622
Matrix=Flan_1565.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999869,0.000187441,6.88492e-10,87.6472,0.6752,0.000273851,false,1000,4.3027,10.9376,72.0302,87.6169
Matrix=Flan_1565.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999784,0.000294884,1.08314e-09,110.0795,0.6744,0.000455019,false,1000,4.2997,10.9221,94.4848,110.0493
Matrix=Flan_1565.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,1.62034e-05,5.95167e-11,55.5607,0.8563,8.96276e-07,false,1000,4.2739,11.0749,39.8425,55.5328
Matrix=Flan_1565.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999994,3.22566e-05,1.18482e-10,91.0262,0.8519,1.42333e-05,false,1000,4.2705,11.0962,75.2894,90.9982
Matrix=Flan_1565.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999981,6.3133e-05,2.31894e-10,126.4711,0.8501,4.3495e-05,false,1000,4.2917,11.0994,110.6890,126.4416
Matrix=Flan_1565.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999998,1.3873e-05,5.09569e-11,67.5214,0.8484,4.88528e-06,false,1000,4.2949,11.1015,51.7443,67.4917
Matrix=Flan_1565.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999987,2.68282e-05,9.85428e-11,114.6434,0.8522,3.07167e-05,false,1000,4.2718,11.1101,98.8946,114.6141
Matrix=Flan_1565.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999965,0.00010271,3.77264e-10,161.4219,0.8520,7.61797e-05,false,1000,4.2825,11.1092,145.6432,161.3924


==> plots/tg097/amg_results/6_Sept_2022/G3_circuit.txt <==
Matrix=G3_circuit.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.28234e-09,7.41684e-13,0.8452,0.3619,4.21744e-09,true,40,0.1492,0.0354,0.6108,0.8278
Matrix=G3_circuit.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.90282e-09,9.43321e-13,0.6687,0.3259,5.03582e-08,true,29,0.0734,0.0263,0.5356,0.6569
Matrix=G3_circuit.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.84815e-09,9.25555e-13,0.6404,0.3403,4.40242e-08,true,25,0.0522,0.0231,0.5359,0.6298
Matrix=G3_circuit.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.39171e-09,7.77226e-13,1.5387,0.4104,4.32547e-08,true,69,0.2685,0.0562,1.1527,1.5201
Matrix=G3_circuit.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.83327e-09,9.20719e-13,1.3267,0.4020,7.78406e-08,true,46,0.2009,0.0348,1.0383,1.3093
Matrix=G3_circuit.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.11401e-09,6.86983e-13,1.3213,0.3909,6.18472e-08,true,40,0.1498,0.0283,1.0970,1.3059
Matrix=G3_circuit.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.52311e-09,8.19925e-13,1.4596,0.4043,9.63357e-08,true,58,0.2485,0.0482,1.1040,1.4409
Matrix=G3_circuit.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.10742e-09,6.84842e-13,1.3719,0.4040,3.62952e-08,true,42,0.1673,0.0319,1.1247,1.3558
Matrix=G3_circuit.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.03081e-09,6.59945e-13,1.4567,0.4112,5.58518e-08,true,37,0.1269,0.0285,1.2585,1.4421


==> plots/tg097/amg_results/6_Sept_2022/ML_Geer.txt <==
Matrix=ML_Geer.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.973586,91.2174,0.186564,60.6010,0.7318,0.0264462,false,1000,4.0948,10.2276,45.9199,60.5695
Matrix=ML_Geer.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.981905,70.2722,0.143726,81.6044,0.6900,0.0181541,false,1000,4.0980,10.2105,66.9466,81.5752
Matrix=ML_Geer.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.959593,98.4782,0.201415,103.0137,0.6945,0.0404722,false,1000,4.0916,10.2384,88.3000,102.9843
Matrix=ML_Geer.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,5.00515e-05,1.02369e-07,51.6755,0.8615,5.63717e-07,false,1000,4.0636,10.3770,36.8774,51.6474
Matrix=ML_Geer.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,9.72852e-07,1.98975e-09,84.8838,0.8597,9.86905e-09,false,1000,4.0662,10.3708,70.0901,84.8559
Matrix=ML_Geer.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,8.63305e-07,1.76569e-09,117.9960,0.8541,6.7262e-09,false,1000,4.0649,10.3559,103.2071,117.9679
Matrix=ML_Geer.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,1.74048e-05,3.55976e-08,62.6985,0.8561,1.86049e-07,false,1000,4.0744,10.3756,47.8853,62.6704
Matrix=ML_Geer.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,8.89568e-07,1.81941e-09,106.6760,0.8564,6.41386e-09,false,1000,4.0656,10.3623,91.8890,106.6478
Matrix=ML_Geer.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,1.99372e-07,4.0777e-10,150.9657,0.8548,1.48568e-09,false,1000,4.0755,10.3801,136.1280,150.9376


==> plots/tg097/amg_results/6_Sept_2022/Transport.txt <==
Matrix=Transport.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.21351e-14,9.02809e-13,3.1822,0.3811,1.77434e-10,true,122,0.4996,0.2335,2.3586,3.1598
Matrix=Transport.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.34153e-14,9.55026e-13,3.0640,0.3190,1.96034e-10,true,99,0.4584,0.1895,2.3440,3.0432
Matrix=Transport.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.31699e-14,9.45015e-13,2.9768,0.3282,7.77837e-10,true,85,0.3445,0.1623,2.4022,2.9560
Matrix=Transport.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.43746e-14,9.94152e-13,5.5346,0.4116,4.66793e-10,true,208,0.9377,0.5547,3.9322,5.5141
Matrix=Transport.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.34027e-14,9.54509e-13,5.6127,0.4076,5.59915e-10,true,158,0.7016,0.4205,4.3974,5.5919
Matrix=Transport.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.30368e-14,9.39586e-13,5.7261,0.4166,2.17828e-10,true,128,0.5289,0.3396,4.7745,5.7054
Matrix=Transport.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.28223e-14,9.30838e-13,4.3357,0.4171,3.54768e-10,true,161,0.6917,0.4504,3.0995,4.3151
Matrix=Transport.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.25645e-14,9.20322e-13,5.1392,0.4031,3.56375e-10,true,136,0.5673,0.3786,4.1067,5.1186
Matrix=Transport.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.28017e-14,9.29996e-13,5.7106,0.4139,4.20763e-10,true,117,0.4775,0.3274,4.8270,5.6899


==> plots/tg097/amg_results/6_Sept_2022/af_shell10.txt <==
Matrix=af_shell10.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1.10389,0.162907,1.0357e-05,34.3221,0.4303,1.67813,false,1000,4.1779,4.8860,24.8967,34.2973
Matrix=af_shell10.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.872512,0.0208818,1.32759e-06,45.3481,0.3864,1.3689,false,1000,4.1834,4.8797,35.9130,45.3252
Matrix=af_shell10.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.679952,0.00454925,2.89224e-07,56.1471,0.3889,0.537883,false,1000,4.1797,4.9097,46.6811,56.1242
Matrix=af_shell10.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1.03713,0.000885764,5.63135e-08,30.3050,0.4849,0.0479252,false,1000,4.1469,5.3717,20.4223,30.2821
Matrix=af_shell10.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.83756,0.00325553,2.06974e-07,47.4878,0.4896,0.227562,false,1000,4.1472,5.3767,37.5790,47.4649
Matrix=af_shell10.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.743489,0.00440061,2.79774e-07,64.6107,0.4829,0.388746,false,1000,4.1450,5.3601,54.7345,64.5879
Matrix=af_shell10.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.927805,0.00197325,1.25452e-07,34.5881,0.4915,0.0976774,false,1000,4.1429,5.3861,24.6840,34.5653
Matrix=af_shell10.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.75099,0.00469374,2.9841e-07,55.9289,0.4890,0.37506,false,1000,4.1493,5.4083,45.9904,55.9061
Matrix=af_shell10.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.707901,0.0043084,2.73912e-07,77.0783,0.4912,0.467628,false,1000,4.1460,5.3924,67.1571,77.0555


==> plots/tg097/amg_results/6_Sept_2022/af_shell7.txt <==
Matrix=af_shell7.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.966115,0.556868,7.50512e-05,5.5134,0.1922,0.038053,false,1000,1.0239,0.2813,4.0484,5.5022
Matrix=af_shell7.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.933368,0.496861,6.69639e-05,6.2240,0.1616,0.0751751,false,1000,1.0025,0.2910,4.7656,6.2146
Matrix=af_shell7.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.918216,0.602682,8.12257e-05,6.5377,0.1502,0.0924804,false,1000,1.0065,0.2564,5.1066,6.5283
Matrix=af_shell7.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.5143e-05,3.38861e-09,8.5011,0.1917,3.56492e-06,false,1000,1.0871,1.1338,6.1081,8.4927
Matrix=af_shell7.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.77633e-06,3.74176e-10,12.5048,0.1876,4.13426e-07,false,1000,1.0915,1.0781,10.1621,12.4964
Matrix=af_shell7.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,8.42498e-07,1.13547e-10,16.1004,0.1920,1.20521e-07,false,1000,1.0963,1.0758,13.7434,16.0920
Matrix=af_shell7.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,8.2224e-05,1.10816e-08,9.4163,0.1845,1.01919e-05,false,1000,1.1137,1.2483,6.8778,9.4080
Matrix=af_shell7.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4.36811e-08,5.88707e-12,13.2230,0.1957,5.94884e-09,false,1000,1.1161,1.1699,10.7538,13.2146
Matrix=af_shell7.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,1.00443e-07,1.3537e-11,17.0823,0.2008,1.42183e-08,false,1000,1.1113,1.1747,14.6134,17.0739


==> plots/tg097/amg_results/6_Sept_2022/thermal2.txt <==
Matrix=thermal2.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.96083e-14,6.79935e-13,1.3425,0.3054,3.72797e-12,true,90,0.2797,0.0773,0.9275,1.3259
Matrix=thermal2.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.33565e-14,5.36366e-13,0.9112,0.2766,1.19395e-11,true,49,0.1673,0.0431,0.6564,0.8960
Matrix=thermal2.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,3.39799e-14,7.80326e-13,0.8870,0.2786,1.99314e-11,true,42,0.1186,0.0376,0.6928,0.8736
Matrix=thermal2.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,3.68355e-14,8.45904e-13,0.6560,0.3387,9.42179e-12,true,39,0.1019,0.0393,0.4785,0.6436
Matrix=thermal2.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,3.26097e-14,7.4886e-13,0.5883,0.3261,1.11438e-11,true,27,0.0448,0.0243,0.4941,0.5788
Matrix=thermal2.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.68116e-14,6.1571e-13,0.6973,0.3456,1.06838e-11,true,26,0.0418,0.0232,0.6082,0.6882
Matrix=thermal2.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.18014e-14,5.00656e-13,0.6196,0.3297,7.8041e-12,true,33,0.0697,0.0338,0.4854,0.6086
Matrix=thermal2.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,3.4506e-14,7.92407e-13,0.6807,0.3283,2.32788e-11,true,26,0.0420,0.0235,0.5912,0.6714
Matrix=thermal2.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4.30431e-14,9.88458e-13,0.7374,0.3390,4.64337e-11,true,22,0.0303,0.0205,0.6657,0.7292


==> plots/tg097/amg_results/6_Sept_2022/tmp.txt <==
  Iter  954, [ 1] :    7.059451e-10
  Iter  955, [ 1] :    7.057404e-10
  Iter  956, [ 1] :    7.055964e-10
  Iter  957, [ 1] :    7.054390e-10
  Iter  958, [ 1] :    7.052809e-10
  Iter  959, [ 1] :    7.050974e-10
  Iter  960, [ 1] :    7.049272e-10
  Iter  961, [ 1] :    7.047370e-10
  Iter  962, [ 1] :    7.045373e-10
  Iter  963, [ 1] :    7.043230e-10
  Iter  964, [ 1] :    7.041695e-10
  Iter  965, [ 1] :    7.039964e-10
  Iter  966, [ 1] :    7.037990e-10
  Iter  967, [ 1] :    7.034926e-10
  Iter  968, [ 1] :    7.030993e-10
  Iter  969, [ 1] :    7.026798e-10
  Iter  970, [ 1] :    7.022888e-10
  Iter  971, [ 1] :    7.017951e-10
  Iter  972, [ 1] :    7.012344e-10
  Iter  973, [ 1] :    7.005762e-10
  Iter  974, [ 1] :    7.001421e-10
  Iter  975, [ 1] :    6.998272e-10
  Iter  976, [ 1] :    6.995029e-10
  Iter  977, [ 1] :    6.992276e-10
  Iter  978, [ 1] :    6.989751e-10
  Iter  979, [ 1] :    6.986990e-10
  Iter  980, [ 1] :    6.985091e-10
  Iter  981, [ 1] :    6.983206e-10
  Iter  982, [ 1] :    6.981572e-10
  Iter  983, [ 1] :    6.979572e-10
  Iter  984, [ 1] :    6.976896e-10
  Iter  985, [ 1] :    6.973083e-10
  Iter  986, [ 1] :    6.968809e-10
  Iter  987, [ 1] :    6.965207e-10
  Iter  988, [ 1] :    6.961663e-10
  Iter  989, [ 1] :    6.957407e-10
  Iter  990, [ 1] :    6.953075e-10
  Iter  991, [ 1] :    6.949314e-10
  Iter  992, [ 1] :    6.945808e-10
  Iter  993, [ 1] :    6.941302e-10
  Iter  994, [ 1] :    6.936664e-10
  Iter  995, [ 1] :    6.931445e-10
  Iter  996, [ 1] :    6.926685e-10
  Iter  997, [ 1] :    6.920288e-10
  Iter  998, [ 1] :    6.911953e-10
  Iter  999, [ 1] :    6.901414e-10
  Iter 1000, [ 1] :    6.884921e-10
  Passed.......OR Combination -> 
    Failed.......Number of Iterations = 1000 == 1000
    Unconverged..(2-Norm Res Vec) / (2-Norm Prec Res0)
                 residual [ 0 ] = 6.88492e-10 > 1e-12
  
Results:
  Converged: false
  Number of iterations: 1000
  Achieved tolerance: 6.88492e-10
  ||B-A*X||_2: 0.000187441
  ||X-X_soln||_2: 0.000273851
  ||B||_2: 272249
  ||X||_2: 0.999869
  ||B-A*X||_2 / ||B||_2: 6.88492e-10

=========================================================================================================================

                                          TimeMonitor results over 1 processor

Timer Name                                                                                    Global time (num calls)    
-------------------------------------------------------------------------------------------------------------------------
Belos: ICGS[1]: Ortho (Inner Product)                                                         2.4266 (1000)              
Belos: ICGS[1]: Ortho (Norm)                                                                  0.0425 (1020)              
Belos: ICGS[1]: Ortho (Update)                                                                1.7972 (1000)              
Belos: ICGS[1]: Orthogonalization                                                             4.3027 (1020)              
Belos: Operation Op*x                                                                         10.9376 (1020)             
Belos: Operation Prec*x                                                                       72.0302 (1020)             
Belos: PseudoBlockGmresSolMgr total solve time                                                87.6169 (1)                
Belos::MVT::MvAddMv                                                                           0.1395 (1080)              
Belos::MVT::MvDot                                                                             0.0401 (1020)              
Belos::MVT::MvNorm                                                                            0.0001 (1)                 
-------------------------------------------------------------------------------------------------------------------------
Belos::MVT::MvScale                                                                           0.0259 (1020)              
Belos::MVT::MvTimesMatAddMv                                                                   1.8876 (1020)              
Belos::MVT::MvTransMv                                                                         2.4217 (1000)              
Ifpack2::Chebyshev::apply                                                                     57.3913 (4080)             
Ifpack2::Chebyshev::compute                                                                   0.1239 (2)                 
MueLu: AggregationPhase1Algorithm_kokkos: BuildAggregatesRandom (total)                       0.0066 (2)                 
MueLu: AggregationPhase2aAlgorithm_kokkos: BuildAggregatesRandom (total)                      0.0068 (2)                 
MueLu: AggregationPhase2bAlgorithm_kokkos: BuildAggregatesRandom (total)                      0.0134 (2)                 
MueLu: AggregationPhase3Algorithm_kokkos: BuildAggregatesRandom (total)                       0.0109 (2)                 
MueLu: AmalgamationFactory_kokkos: Build                                                      0.0000 (2)                 
-------------------------------------------------------------------------------------------------------------------------
MueLu: AmalgamationFactory_kokkos: Build (level=0)                                            0.0000 (1)                 
MueLu: AmalgamationFactory_kokkos: Build (level=1)                                            0.0000 (1)                 
MueLu: AmalgamationFactory_kokkos: Build (total)                                              0.0000 (2)                 
MueLu: AmalgamationFactory_kokkos: Build (total, level=0)                                     0.0000 (1)                 
MueLu: AmalgamationFactory_kokkos: Build (total, level=1)                                     0.0000 (1)                 
MueLu: Amesos2Smoother: Setup Smoother                                                        0.0000 (1)                 
MueLu: Amesos2Smoother: Setup Smoother (level=2)                                              0.0000 (1)                 
MueLu: Amesos2Smoother: Setup Smoother (total)                                                0.0000 (1)                 
MueLu: Amesos2Smoother: Setup Smoother (total, level=2)                                       0.0000 (1)                 
MueLu: CoalesceDropFactory_kokkos: Build                                                      0.0021 (2)                 
-------------------------------------------------------------------------------------------------------------------------
MueLu: CoalesceDropFactory_kokkos: Build (level=0)                                            0.0020 (1)                 
MueLu: CoalesceDropFactory_kokkos: Build (level=1)                                            0.0001 (1)                 
MueLu: CoalesceDropFactory_kokkos: Build (total)                                              0.0021 (2)                 
MueLu: CoalesceDropFactory_kokkos: Build (total, level=0)                                     0.0020 (1)                 
MueLu: CoalesceDropFactory_kokkos: Build (total, level=1)                                     0.0001 (1)                 
MueLu: CoarseMapFactory_kokkos: Build                                                         0.0000 (2)                 
MueLu: CoarseMapFactory_kokkos: Build (level=0)                                               0.0000 (1)                 
MueLu: CoarseMapFactory_kokkos: Build (level=1)                                               0.0000 (1)                 
MueLu: CoarseMapFactory_kokkos: Build (total)                                                 0.0000 (2)                 
MueLu: CoarseMapFactory_kokkos: Build (total, level=0)                                        0.0000 (1)                 
-------------------------------------------------------------------------------------------------------------------------
MueLu: CoarseMapFactory_kokkos: Build (total, level=1)                                        0.0000 (1)                 
MueLu: Hierarchy: Setup (total)                                                               0.6685 (3)                 
MueLu: Hierarchy: Setup (total, level=0)                                                      0.1232 (1)                 
MueLu: Hierarchy: Setup (total, level=1)                                                      0.4949 (1)                 
MueLu: Hierarchy: Setup (total, level=2)                                                      0.0505 (1)                 
MueLu: Hierarchy: Solve (level=0)                                                             70.5637 (2040)             
MueLu: Hierarchy: Solve (level=1)                                                             1.2172 (2040)              
MueLu: Hierarchy: Solve (level=2)                                                             0.1905 (1020)              
MueLu: Hierarchy: Solve (total)                                                               71.9934 (1020)             
MueLu: Hierarchy: Solve (total, level=1)                                                      1.4139 (1020)              
-------------------------------------------------------------------------------------------------------------------------
MueLu: Hierarchy: Solve (total, level=2)                                                      0.1914 (1020)              
MueLu: Hierarchy: Solve : coarse (level=2)                                                    0.1875 (1020)              
MueLu: Hierarchy: Solve : prolongation (level=0)                                              0.2882 (1020)              
MueLu: Hierarchy: Solve : prolongation (level=1)                                              0.0277 (1020)              
MueLu: Hierarchy: Solve : prolongation (total)                                                0.3174 (2040)              
MueLu: Hierarchy: Solve : residual calculation (level=0)                                      11.0253 (1020)             
MueLu: Hierarchy: Solve : residual calculation (level=1)                                      0.0550 (1020)              
MueLu: Hierarchy: Solve : residual calculation (total)                                        11.0838 (2040)             
MueLu: Hierarchy: Solve : restriction (level=0)                                               2.1663 (1020)              
MueLu: Hierarchy: Solve : restriction (level=1)                                               0.6986 (1020)              
-------------------------------------------------------------------------------------------------------------------------
MueLu: Hierarchy: Solve : restriction (total)                                                 2.8673 (2040)              
MueLu: Hierarchy: Solve : smoothing (level=0)                                                 57.0411 (2040)             
MueLu: Hierarchy: Solve : smoothing (level=1)                                                 0.4187 (2040)              
MueLu: Hierarchy: Solve : smoothing (total)                                                   57.4655 (4080)             
MueLu: Ifpack2Smoother: Preconditioner compute (sub, total)                                   0.0000 (2)                 
MueLu: Ifpack2Smoother: Preconditioner compute (sub, total, level=0)                          0.0000 (1)                 
MueLu: Ifpack2Smoother: Preconditioner compute (sub, total, level=1)                          0.0000 (1)                 
MueLu: Ifpack2Smoother: Preconditioner init (sub, total)                                      0.0000 (2)                 
MueLu: Ifpack2Smoother: Preconditioner init (sub, total, level=0)                             0.0000 (1)                 
MueLu: Ifpack2Smoother: Preconditioner init (sub, total, level=1)                             0.0000 (1)                 
-------------------------------------------------------------------------------------------------------------------------
MueLu: Ifpack2Smoother: SetPrecParameters                                                     0.0000 (2)                 
MueLu: Ifpack2Smoother: Setup Smoother                                                        0.1241 (2)                 
MueLu: Ifpack2Smoother: Setup Smoother (level=0)                                              0.1229 (1)                 
MueLu: Ifpack2Smoother: Setup Smoother (level=1)                                              0.0012 (1)                 
MueLu: Ifpack2Smoother: Setup Smoother (total)                                                0.1241 (2)                 
MueLu: Ifpack2Smoother: Setup Smoother (total, level=0)                                       0.1229 (1)                 
MueLu: Ifpack2Smoother: Setup Smoother (total, level=1)                                       0.0012 (1)                 
MueLu: NullspaceFactory_kokkos: Nullspace factory                                             0.0021 (2)                 
MueLu: NullspaceFactory_kokkos: Nullspace factory (level=0)                                   0.0021 (1)                 
MueLu: NullspaceFactory_kokkos: Nullspace factory (level=1)                                   0.0000 (1)                 
-------------------------------------------------------------------------------------------------------------------------
MueLu: NullspaceFactory_kokkos: Nullspace factory (total)                                     0.0021 (2)                 
MueLu: NullspaceFactory_kokkos: Nullspace factory (total, level=0)                            0.0021 (1)                 
MueLu: NullspaceFactory_kokkos: Nullspace factory (total, level=1)                            0.0000 (1)                 
MueLu: ParameterListInterpreter (ParameterList)                                               0.0043 (1)                 
MueLu: PreserveDirichletAggregationAlgorithm_kokkos: BuildAggregates (total)                  0.0001 (2)                 
MueLu: RAPFactory: Computing Ac                                                               0.1705 (2)                 
MueLu: RAPFactory: Computing Ac (level=1)                                                     0.1263 (1)                 
MueLu: RAPFactory: Computing Ac (level=2)                                                     0.0442 (1)                 
MueLu: RAPFactory: Computing Ac (total)                                                       0.1705 (2)                 
MueLu: RAPFactory: Computing Ac (total, level=1)                                              0.1263 (1)                 
-------------------------------------------------------------------------------------------------------------------------
MueLu: RAPFactory: Computing Ac (total, level=2)                                              0.0442 (1)                 
MueLu: RAPFactory: MxM: A x P (sub, total)                                                    0.1131 (2)                 
MueLu: RAPFactory: MxM: A x P (sub, total, level=1)                                           0.0820 (1)                 
MueLu: RAPFactory: MxM: A x P (sub, total, level=2)                                           0.0310 (1)                 
MueLu: RAPFactory: MxM: P' x (AP) (implicit) (sub, total)                                     0.0484 (2)                 
MueLu: RAPFactory: MxM: P' x (AP) (implicit) (sub, total, level=1)                            0.0353 (1)                 
MueLu: RAPFactory: MxM: P' x (AP) (implicit) (sub, total, level=2)                            0.0131 (1)                 
MueLu: SaPFactory_kokkos: Diagonal Extraction (sub, total)                                    0.0052 (2)                 
MueLu: SaPFactory_kokkos: Diagonal Extraction (sub, total, level=1)                           0.0052 (1)                 
MueLu: SaPFactory_kokkos: Diagonal Extraction (sub, total, level=2)                           0.0000 (1)                 
-------------------------------------------------------------------------------------------------------------------------
MueLu: SaPFactory_kokkos: Eigenvalue estimate (sub, total)                                    0.0000 (2)                 
MueLu: SaPFactory_kokkos: Eigenvalue estimate (sub, total, level=1)                           0.0000 (1)                 
MueLu: SaPFactory_kokkos: Eigenvalue estimate (sub, total, level=2)                           0.0000 (1)                 
MueLu: SaPFactory_kokkos: Fused (I-omega*D^{-1} A)*Ptent (sub, total)                         0.0359 (2)                 
MueLu: SaPFactory_kokkos: Fused (I-omega*D^{-1} A)*Ptent (sub, total, level=1)                0.0353 (1)                 
MueLu: SaPFactory_kokkos: Fused (I-omega*D^{-1} A)*Ptent (sub, total, level=2)                0.0005 (1)                 
MueLu: SaPFactory_kokkos: Prolongator smoothing                                               0.0363 (2)                 
MueLu: SaPFactory_kokkos: Prolongator smoothing (level=1)                                     0.0356 (1)                 
MueLu: SaPFactory_kokkos: Prolongator smoothing (level=2)                                     0.0007 (1)                 
MueLu: SaPFactory_kokkos: Prolongator smoothing (total)                                       0.3713 (2)                 
-------------------------------------------------------------------------------------------------------------------------
MueLu: SaPFactory_kokkos: Prolongator smoothing (total, level=1)                              0.3653 (1)                 
MueLu: SaPFactory_kokkos: Prolongator smoothing (total, level=2)                              0.0060 (1)                 
MueLu: SaPFactory_kokkos: Xpetra::IteratorOps::Jacobi (sub, total)                            0.0306 (2)                 
MueLu: SaPFactory_kokkos: Xpetra::IteratorOps::Jacobi (sub, total, level=1)                   0.0301 (1)                 
MueLu: SaPFactory_kokkos: Xpetra::IteratorOps::Jacobi (sub, total, level=2)                   0.0005 (1)                 
MueLu: TentativePFactory_kokkos: Build                                                        0.0096 (2)                 
MueLu: TentativePFactory_kokkos: Build (level=1)                                              0.0091 (1)                 
MueLu: TentativePFactory_kokkos: Build (level=2)                                              0.0005 (1)                 
MueLu: TentativePFactory_kokkos: Build (total)                                                0.3329 (2)                 
MueLu: TentativePFactory_kokkos: Build (total, level=1)                                       0.3276 (1)                 
-------------------------------------------------------------------------------------------------------------------------
MueLu: TentativePFactory_kokkos: Build (total, level=2)                                       0.0052 (1)                 
MueLu: TentativePFactory_kokkos: Calc AggSizes (sub, total)                                   0.0000 (2)                 
MueLu: TentativePFactory_kokkos: Calc AggSizes (sub, total, level=1)                          0.0000 (1)                 
MueLu: TentativePFactory_kokkos: Calc AggSizes (sub, total, level=2)                          0.0000 (1)                 
MueLu: TentativePFactory_kokkos: Check good map (sub, total)                                  0.0001 (2)                 
MueLu: TentativePFactory_kokkos: Check good map (sub, total, level=1)                         0.0001 (1)                 
MueLu: TentativePFactory_kokkos: Check good map (sub, total, level=2)                         0.0000 (1)                 
MueLu: TentativePFactory_kokkos: Create Agg2RowMap (sub, total)                               0.0011 (2)                 
MueLu: TentativePFactory_kokkos: Create Agg2RowMap (sub, total, level=1)                      0.0010 (1)                 
MueLu: TentativePFactory_kokkos: Create Agg2RowMap (sub, total, level=2)                      0.0001 (1)                 
-------------------------------------------------------------------------------------------------------------------------
MueLu: TentativePFactory_kokkos: Get Aggregates graph (sub, total)                            0.0006 (2)                 
MueLu: TentativePFactory_kokkos: Get Aggregates graph (sub, total, level=1)                   0.0005 (1)                 
MueLu: TentativePFactory_kokkos: Get Aggregates graph (sub, total, level=2)                   0.0001 (1)                 
MueLu: TentativePFactory_kokkos: Stage 0 (InitViews) (sub, total)                             0.0007 (2)                 
MueLu: TentativePFactory_kokkos: Stage 0 (InitViews) (sub, total, level=1)                    0.0007 (1)                 
MueLu: TentativePFactory_kokkos: Stage 0 (InitViews) (sub, total, level=2)                    0.0000 (1)                 
MueLu: TentativePFactory_kokkos: Stage 1 (LocalQR) (sub, total)                               0.0014 (2)                 
MueLu: TentativePFactory_kokkos: Stage 1 (LocalQR) (sub, total, level=1)                      0.0013 (1)                 
MueLu: TentativePFactory_kokkos: Stage 1 (LocalQR) (sub, total, level=2)                      0.0001 (1)                 
MueLu: TentativePFactory_kokkos: Stage 3 (LocalMatrix+FillComplete) (sub, total)              0.0001 (2)                 
-------------------------------------------------------------------------------------------------------------------------
MueLu: TentativePFactory_kokkos: Stage 3 (LocalMatrix+FillComplete) (sub, total, level=1)     0.0001 (1)                 
MueLu: TentativePFactory_kokkos: Stage 3 (LocalMatrix+FillComplete) (sub, total, level=2)     0.0000 (1)                 
MueLu: UncoupledAggregationFactory_kokkos: Algo Graph Coloring (sub, total)                   0.2805 (2)                 
MueLu: UncoupledAggregationFactory_kokkos: Algo Graph Coloring (sub, total, level=0)          0.2794 (1)                 
MueLu: UncoupledAggregationFactory_kokkos: Algo Graph Coloring (sub, total, level=1)          0.0011 (1)                 
MueLu: UncoupledAggregationFactory_kokkos: Algo Phase - (Dirichlet) (sub, total)              0.0001 (2)                 
MueLu: UncoupledAggregationFactory_kokkos: Algo Phase - (Dirichlet) (sub, total, level=0)     0.0001 (1)                 
MueLu: UncoupledAggregationFactory_kokkos: Algo Phase - (Dirichlet) (sub, total, level=1)     0.0000 (1)                 
MueLu: UncoupledAggregationFactory_kokkos: Algo Phase 1 (main) (sub, total)                   0.0067 (2)                 
MueLu: UncoupledAggregationFactory_kokkos: Algo Phase 1 (main) (sub, total, level=0)          0.0065 (1)                 
-------------------------------------------------------------------------------------------------------------------------
MueLu: UncoupledAggregationFactory_kokkos: Algo Phase 1 (main) (sub, total, level=1)          0.0002 (1)                 
MueLu: UncoupledAggregationFactory_kokkos: Algo Phase 2a (secondary) (sub, total)             0.0068 (2)                 
MueLu: UncoupledAggregationFactory_kokkos: Algo Phase 2a (secondary) (sub, total, level=0)    0.0061 (1)                 
MueLu: UncoupledAggregationFactory_kokkos: Algo Phase 2a (secondary) (sub, total, level=1)    0.0007 (1)                 
MueLu: UncoupledAggregationFactory_kokkos: Algo Phase 2b (expansion) (sub, total)             0.0134 (2)                 
MueLu: UncoupledAggregationFactory_kokkos: Algo Phase 2b (expansion) (sub, total, level=0)    0.0117 (1)                 
MueLu: UncoupledAggregationFactory_kokkos: Algo Phase 2b (expansion) (sub, total, level=1)    0.0017 (1)                 
MueLu: UncoupledAggregationFactory_kokkos: Algo Phase 3 (cleanup) (sub, total)                0.0110 (2)                 
MueLu: UncoupledAggregationFactory_kokkos: Algo Phase 3 (cleanup) (sub, total, level=0)       0.0102 (1)                 
MueLu: UncoupledAggregationFactory_kokkos: Algo Phase 3 (cleanup) (sub, total, level=1)       0.0008 (1)                 
-------------------------------------------------------------------------------------------------------------------------
MueLu: UncoupledAggregationFactory_kokkos: Build                                              0.3211 (2)                 
MueLu: UncoupledAggregationFactory_kokkos: Build (level=0)                                    0.3164 (1)                 
MueLu: UncoupledAggregationFactory_kokkos: Build (level=1)                                    0.0047 (1)                 
MueLu: UncoupledAggregationFactory_kokkos: Build (total)                                      0.3211 (2)                 
MueLu: UncoupledAggregationFactory_kokkos: Build (total, level=0)                             0.3164 (1)                 
MueLu: UncoupledAggregationFactory_kokkos: Build (total, level=1)                             0.0047 (1)                 
Pure solve time                                                                               87.6472 (1)                


==> plots/tg097/amg_results_w_RACE/6_Sept_2022/Emilia_923.txt <==
Matrix=Emilia_923.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999999,59.1677,1.60354e-07,24.1418,0.3140,0.2618,2.47786e-06,false,1000,2.1425,4.1095,17.6221,24.1259
Matrix=Emilia_923.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 40, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999999,53.2444,1.44301e-07,24.2254,0.3373,0.2258,2.25137e-06,false,1000,2.1308,4.1077,17.7175,24.2098
Matrix=Emilia_923.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 0, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,28.298,7.66924e-08,25.5504,0.3260,0.2443,1.20884e-06,false,1000,2.1404,4.1684,18.9732,25.5344
Matrix=Emilia_923.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 40, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,29.9518,8.11745e-08,25.2968,0.3334,0.2224,1.06947e-06,false,1000,2.1493,4.1562,18.7257,25.2809
Matrix=Emilia_923.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 200, recStage = 0, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,14.4858,3.9259e-08,27.9396,0.3407,0.2253,4.87159e-07,false,1000,2.1426,4.1309,21.4036,27.9237
Matrix=Emilia_923.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 200, recStage = 40, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,10.9052,2.95549e-08,27.8723,0.3225,0.2255,3.56183e-07,false,1000,2.1405,4.1238,21.3402,27.8565
Matrix=Emilia_923.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 200, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,15.0885,4.08923e-08,23.2434,0.3905,0.2580,6.54567e-07,false,1000,2.1376,3.9511,16.8930,23.2286
Matrix=Emilia_923.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 200, recStage = 40, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,13.2109,3.58037e-08,23.1909,0.3914,0.2730,6.01918e-07,false,1000,2.1533,3.9314,16.8489,23.1761
Matrix=Emilia_923.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,18.3943,4.98518e-08,28.1314,0.3903,0.2685,1.06239e-06,false,1000,2.1333,4.0005,21.7370,28.1165
Matrix=Emilia_923.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 40, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,19.6192,5.31712e-08,27.9529,0.3932,0.2552,1.03078e-06,false,1000,2.1372,4.0079,21.5439,27.9381
Matrix=Emilia_923.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,18.7355,5.07764e-08,33.5474,0.3966,0.2674,9.18596e-07,false,1000,2.1379,4.0233,27.1200,33.5327
Matrix=Emilia_923.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 40, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,6.41589e+07,0.173881,36.4442,0.3950,0.3005,1.1346e-06,false,1000,2.1406,4.0123,30.0256,36.4293
Matrix=Emilia_923.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 200, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,14.6392,3.96747e-08,24.6119,0.3912,0.2576,7.52069e-07,false,1000,2.1446,3.9864,18.2195,24.5971
Matrix=Emilia_923.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 200, recStage = 40, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,14.6162,3.96124e-08,24.6584,0.3969,0.2633,7.26178e-07,false,1000,2.1292,3.9973,18.2632,24.6435
Matrix=Emilia_923.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,16.2579,4.40617e-08,31.8888,0.4024,0.2762,7.44701e-07,false,1000,2.1411,4.0393,25.4441,31.8741
Matrix=Emilia_923.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 40, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,19.4329,5.26665e-08,31.7155,0.3945,0.2644,1.02918e-06,false,1000,2.1401,4.0398,25.2713,31.7006
Matrix=Emilia_923.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,14.8086,4.01339e-08,39.4215,0.3908,0.2758,5.8818e-07,false,1000,2.1401,4.0307,32.9842,39.4068
Matrix=Emilia_923.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 40, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,1.61893e+08,0.438757,65.6860,0.3864,1.2288,5.10555e-07,false,1000,2.1636,4.0313,59.2153,65.6711


==> plots/tg097/amg_results_w_RACE/6_Sept_2022/Fault_639.txt <==
Matrix=Fault_639.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,1081.04,5.95858e-09,17.6026,0.2744,0.1744,1.53434e-06,false,1000,1.2967,3.1330,12.9767,17.5918
Matrix=Fault_639.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 40, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,359.962,1.98407e-09,17.7558,0.2611,0.1663,5.27225e-07,false,1000,1.3099,3.1552,13.0943,17.7448
Matrix=Fault_639.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 0, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,314.375,1.7328e-09,18.8742,0.2696,0.1655,4.24948e-07,false,1000,1.3027,3.1443,14.2255,18.8632
Matrix=Fault_639.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 40, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,473.293,2.60874e-09,18.9080,0.2711,0.1759,4.47131e-07,false,1000,1.3067,3.1524,14.2515,18.8969
Matrix=Fault_639.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 200, recStage = 0, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,202.734,1.11745e-09,20.4060,0.2741,0.1802,3.50232e-07,false,1000,1.3072,3.1220,15.7733,20.3951
Matrix=Fault_639.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 200, recStage = 40, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,193.863,1.06855e-09,20.3966,0.2721,0.1748,2.05076e-07,false,1000,1.3069,3.1268,15.7594,20.3856
Matrix=Fault_639.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 200, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,483.04,2.66247e-09,16.1524,0.3047,0.1972,3.23687e-07,false,1000,1.2966,2.7659,11.8908,16.1413
Matrix=Fault_639.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 200, recStage = 40, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,956.336,5.27122e-09,15.9689,0.3151,0.2215,8.15357e-07,false,1000,1.2946,2.7633,11.7163,15.9578
Matrix=Fault_639.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,123.766,6.82184e-10,19.6082,0.3080,0.1896,1.47569e-07,false,1000,1.2958,2.8078,15.3023,19.5970
Matrix=Fault_639.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 40, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,97.2711,5.36148e-10,19.7148,0.3113,0.1914,1.1471e-07,false,1000,1.2984,2.8156,15.4071,19.7037
Matrix=Fault_639.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,61.9314,3.41359e-10,23.4062,0.3150,0.2195,8.00247e-08,false,1000,1.3067,2.8211,19.0800,23.3952
Matrix=Fault_639.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 40, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.00955e+09,0.0110764,29.5415,0.3152,0.2044,4.64989e-07,false,1000,1.2993,2.7531,25.2916,29.5304
Matrix=Fault_639.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 200, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,767.898,4.23257e-09,17.3115,0.3274,0.2007,3.86368e-07,false,1000,1.3036,2.8173,12.9622,17.3004
Matrix=Fault_639.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 200, recStage = 40, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,589.382,3.24861e-09,17.2383,0.3117,0.2110,2.57912e-07,false,1000,1.3054,2.7921,12.9162,17.2272
Matrix=Fault_639.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,316.772,1.74601e-09,22.3632,0.3046,0.1941,2.86128e-07,false,1000,1.2940,2.8456,18.0234,22.3520
Matrix=Fault_639.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 40, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,1.3251e+09,0.00730379,24.6221,0.3155,0.1983,2.10838e-07,false,1000,1.2970,2.8416,20.2905,24.6110
Matrix=Fault_639.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,32.6417,1.79918e-10,27.8528,0.3067,0.2194,3.19196e-08,false,1000,1.3032,2.8381,23.5081,27.8416
Matrix=Fault_639.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 40, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,2.10266e+11,1.15896,46.2375,0.3210,0.5128,6.71302e-08,false,1000,1.3119,2.8156,41.9042,46.2265


==> plots/tg097/amg_results_w_RACE/6_Sept_2022/Flan_1565.txt <==
Matrix=Flan_1565.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999966,7.1349e-05,2.62073e-10,47.4276,0.6800,0.5080,7.51435e-05,false,1000,4.2804,10.8837,31.8846,47.3975
Matrix=Flan_1565.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 40, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999966,8.39327e-05,3.08294e-10,47.4047,0.6893,0.5165,7.38501e-05,false,1000,4.3018,10.8620,31.8608,47.3745
Matrix=Flan_1565.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 0, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999868,0.000190301,6.98996e-10,51.2376,0.6766,0.5071,0.000276943,false,1000,4.3098,10.8985,35.6556,51.2073
Matrix=Flan_1565.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 40, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999844,0.000262106,9.62744e-10,51.1685,0.6779,0.5025,0.000330889,false,1000,4.2886,10.9062,35.6009,51.1382
Matrix=Flan_1565.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 200, recStage = 0, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999764,0.000321215,1.17986e-09,55.2316,0.6799,0.5010,0.000494386,false,1000,4.2962,10.9109,39.6394,55.2003
Matrix=Flan_1565.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 200, recStage = 40, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999813,243531,0.894516,56.8928,0.6770,0.5232,0.000395616,false,1000,4.3055,10.9093,41.2967,56.8614
Matrix=Flan_1565.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 200, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,1.58661e-05,5.82778e-11,46.5521,0.8525,0.5975,8.82156e-07,false,1000,4.2941,10.8306,31.0525,46.5225
Matrix=Flan_1565.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 200, recStage = 40, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,1.59203e-05,5.84769e-11,46.5366,0.8732,0.5947,9.69336e-07,false,1000,4.2861,10.8239,31.0556,46.5066
Matrix=Flan_1565.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999994,6.91686e-05,2.54064e-10,56.0837,0.8545,0.5972,1.70376e-05,false,1000,4.2908,10.8697,40.5426,56.0537
Matrix=Flan_1565.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 40, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999993,251811,0.924929,57.7298,0.8523,0.6425,1.49007e-05,false,1000,4.2906,10.8312,42.2279,57.7003
Matrix=Flan_1565.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999983,5.65858e-05,2.07846e-10,66.1339,0.8583,0.5954,3.91611e-05,false,1000,4.2852,10.8661,50.6032,66.1026
Matrix=Flan_1565.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 40, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.99998,271607,0.997642,71.7941,0.8531,0.6702,4.82841e-05,false,1000,4.2816,10.8073,56.3324,71.7640
Matrix=Flan_1565.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 200, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999998,1.68211e-05,6.17859e-11,49.5881,0.8818,0.5946,4.22735e-06,false,1000,4.2956,10.8677,34.0520,49.5587
Matrix=Flan_1565.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 200, recStage = 40, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999999,3.28745e-05,1.20752e-10,49.5479,0.8902,0.5932,3.54169e-06,false,1000,4.2838,10.8893,33.9893,49.5184
Matrix=Flan_1565.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999986,6.1288e-05,2.25118e-10,62.7569,0.8528,0.6018,3.56543e-05,false,1000,4.2788,10.9199,47.1826,62.7265
Matrix=Flan_1565.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 40, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999984,256036,0.940446,63.6989,0.8518,0.6563,3.90767e-05,false,1000,4.2947,10.8568,48.1668,63.6702
Matrix=Flan_1565.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999972,3.97264e-05,1.45919e-10,79.1674,0.8606,0.5969,6.4561e-05,false,1000,4.2888,11.0296,63.4634,79.1363
Matrix=Flan_1565.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 40, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.999972,376043,1.38125,101.1387,0.8556,0.8212,5.95346e-05,false,1000,4.3071,10.8151,85.6256,101.1091


==> plots/tg097/amg_results_w_RACE/6_Sept_2022/G3_circuit.txt <==
Matrix=G3_circuit.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,0.8591,0.3064,0.1249,4.37043e-09,true,40,0.1496,0.0566,0.6078,0.8441
Matrix=G3_circuit.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 40, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,0.8399,0.3024,0.1165,3.80431e-09,true,40,0.1500,0.0576,0.5864,0.8248
Matrix=G3_circuit.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 0, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,0.6719,0.3000,0.1206,6.6197e-08,true,29,0.0734,0.0426,0.5230,0.6603
Matrix=G3_circuit.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 40, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,0.6717,0.3182,0.1132,3.23887e-08,true,29,0.0735,0.0427,0.5227,0.6602
Matrix=G3_circuit.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 200, recStage = 0, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,0.7161,0.3113,0.1171,4.51834e-08,true,28,0.0672,0.0449,0.5716,0.7048
Matrix=G3_circuit.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 200, recStage = 40, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,0.7328,0.3212,0.1133,4.15368e-08,true,29,0.0733,0.0432,0.5834,0.7212
Matrix=G3_circuit.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 200, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,1.4229,0.4136,0.1369,8.15101e-08,true,71,0.2722,0.0794,1.0090,1.4046
Matrix=G3_circuit.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 200, recStage = 40, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,1.3510,0.3910,0.1336,5.36803e-08,true,67,0.2630,0.0748,0.9521,1.3327
Matrix=G3_circuit.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,1.1830,0.3853,0.1294,5.67334e-08,true,46,0.1979,0.0531,0.8798,1.1659
Matrix=G3_circuit.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 40, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,1.2695,0.3979,0.1279,4.65036e-08,true,49,0.2257,0.0563,0.9324,1.2515
Matrix=G3_circuit.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,1.1016,0.3784,0.1360,4.83954e-08,true,37,0.1237,0.0430,0.8923,1.0873
Matrix=G3_circuit.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 40, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,1.1672,0.3994,0.1275,6.18169e-08,true,39,0.1384,0.0455,0.9380,1.1525
Matrix=G3_circuit.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 200, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,1.1140,0.3851,0.1286,5.1644e-08,true,49,0.2285,0.0554,0.7749,1.0960
Matrix=G3_circuit.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 200, recStage = 40, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,1.2216,0.3928,0.1342,5.81735e-08,true,52,0.2396,0.0594,0.8652,1.2033
Matrix=G3_circuit.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,1.3347,0.3952,0.1291,5.86835e-08,true,44,0.1807,0.0521,1.0521,1.3182
Matrix=G3_circuit.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 40, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,1.3104,0.3938,0.1335,7.63526e-08,true,43,0.1727,0.0509,1.0377,1.2943
Matrix=G3_circuit.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,1.3699,0.3835,0.1295,8.48484e-08,true,37,0.1235,0.0442,1.1590,1.3558
Matrix=G3_circuit.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 40, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4313.12,1.40162,1.2842,0.3852,0.1344,6.87527e-08,true,35,0.1087,0.0422,1.0930,1.2707


==> plots/tg097/amg_results_w_RACE/6_Sept_2022/ML_Geer.txt <==
Matrix=ML_Geer.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.973696,90.9746,0.186068,43.3802,0.6908,0.4931,0.0263368,false,1000,4.0891,10.1458,28.7814,43.3510
Matrix=ML_Geer.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 40, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.973655,91.1082,0.186341,43.3780,0.7064,0.4891,0.0263769,false,1000,4.0888,10.1661,28.7558,43.3490
Matrix=ML_Geer.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 0, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.981783,70.3883,0.143963,45.9492,0.7016,0.4949,0.0182772,false,1000,4.0931,10.1711,31.3112,45.9199
Matrix=ML_Geer.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 40, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.98134,70.4805,0.144152,45.9167,0.6994,0.4985,0.0187167,false,1000,4.0927,10.1695,31.2873,45.8877
Matrix=ML_Geer.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 200, recStage = 0, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.95917,99.0568,0.202598,48.2299,0.6911,0.4950,0.0408967,false,1000,4.0953,10.1850,33.5702,48.1999
Matrix=ML_Geer.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 200, recStage = 40, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.959287,98.9558,0.202392,48.3050,0.7015,0.4877,0.0407808,false,1000,4.1021,10.1884,33.6336,48.2751
Matrix=ML_Geer.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 200, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,5.07526e-05,1.03803e-07,42.7485,0.8854,0.5751,5.71571e-07,false,1000,4.0696,10.0904,28.2314,42.7205
Matrix=ML_Geer.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 200, recStage = 40, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,4.98012e-05,1.01857e-07,42.7772,0.8598,0.5779,5.62858e-07,false,1000,4.0685,10.1056,28.2460,42.7489
Matrix=ML_Geer.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,9.78267e-07,2.00082e-09,48.8869,0.8640,0.5812,9.51177e-09,false,1000,4.0820,10.1409,34.2926,48.8587
Matrix=ML_Geer.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 40, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,9.43817e-07,1.93036e-09,48.7739,0.8619,0.5780,9.22341e-09,false,1000,4.0665,10.1475,34.1977,48.7457
Matrix=ML_Geer.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,8.47653e-07,1.73368e-09,56.0695,0.8685,0.5801,6.58967e-09,false,1000,4.0900,10.1460,41.4650,56.0401
Matrix=ML_Geer.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 40, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,8.93022e-07,1.82647e-09,56.1435,0.8716,0.5834,6.98076e-09,false,1000,4.0863,10.1638,41.5146,56.1141
Matrix=ML_Geer.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 200, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,1.74534e-05,3.5697e-08,45.1285,0.9021,0.5785,1.86557e-07,false,1000,4.0727,10.1507,30.5366,45.1003
Matrix=ML_Geer.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 200, recStage = 40, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,1.75007e-05,3.57936e-08,44.8767,0.8550,0.5755,1.87251e-07,false,1000,4.0706,10.1256,30.3224,44.8486
Matrix=ML_Geer.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,8.82635e-07,1.80523e-09,53.3073,0.8713,0.5800,6.36032e-09,false,1000,4.0814,10.1919,38.6545,53.2781
Matrix=ML_Geer.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 40, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,8.77865e-07,1.79547e-09,53.3198,0.8651,0.5817,6.33531e-09,false,1000,4.0831,10.1732,38.6957,53.2906
Matrix=ML_Geer.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,1.95948e-07,4.00768e-10,67.0759,0.8631,0.5927,1.46567e-09,false,1000,4.0736,10.1861,52.4504,67.0463
Matrix=ML_Geer.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 40, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,1.97225e-07,4.03379e-10,67.2181,0.8644,0.5845,1.46904e-09,false,1000,4.0829,10.1668,52.5961,67.1886


==> plots/tg097/amg_results_w_RACE/6_Sept_2022/Transport.txt <==
Matrix=Transport.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,2.7129,0.2969,0.1775,2.40386e-10,true,117,0.4657,0.3434,1.8199,2.6920
Matrix=Transport.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 40, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,2.7389,0.3163,0.1723,3.49879e-10,true,118,0.4695,0.3457,1.8429,2.7181
Matrix=Transport.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 0, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,2.6164,0.3127,0.1748,4.1509e-10,true,105,0.4501,0.3073,1.7810,2.5956
Matrix=Transport.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 40, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,2.5732,0.3267,0.1718,3.23132e-10,true,103,0.4480,0.3030,1.7445,2.5524
Matrix=Transport.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 200, recStage = 0, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,2.2973,0.3099,0.1727,3.40136e-10,true,89,0.3531,0.2633,1.6081,2.2765
Matrix=Transport.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 200, recStage = 40, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,2.3056,0.3106,0.1825,2.81972e-10,true,89,0.3529,0.2643,1.6151,2.2848
Matrix=Transport.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 200, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,4.5310,0.3848,0.1949,3.86451e-10,true,203,0.8989,0.5375,2.9840,4.5104
Matrix=Transport.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 200, recStage = 40, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,4.1502,0.3995,0.1953,3.86685e-10,true,188,0.7943,0.5005,2.7504,4.1296
Matrix=Transport.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,3.7392,0.3923,0.1961,4.86135e-10,true,147,0.6403,0.3967,2.6104,3.7186
Matrix=Transport.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 40, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,3.7650,0.4015,0.1942,3.30686e-10,true,148,0.6557,0.3978,2.6187,3.7445
Matrix=Transport.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,3.6898,0.3993,0.1978,1.63828e-10,true,128,0.5115,0.3461,2.7465,3.6692
Matrix=Transport.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 40, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,3.5157,0.3866,0.1962,3.09969e-10,true,122,0.4822,0.3310,2.6202,3.4952
Matrix=Transport.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 200, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,3.8027,0.3921,0.1978,3.46797e-10,true,160,0.6837,0.4321,2.5919,3.7823
Matrix=Transport.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 200, recStage = 40, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,3.8633,0.3802,0.2011,4.53937e-10,true,164,0.6893,0.4429,2.6349,3.8427
Matrix=Transport.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,3.7535,0.4077,0.2058,3.87422e-10,true,134,0.5430,0.3666,2.7566,3.7328
Matrix=Transport.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 40, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,3.6577,0.3921,0.1957,1.92187e-10,true,131,0.5247,0.3594,2.6871,3.6371
Matrix=Transport.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,3.8872,0.3857,0.2037,2.32527e-10,true,115,0.4656,0.3152,3.0255,3.8665
Matrix=Transport.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 40, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0346547,1.41344,3.8823,0.3929,0.2000,3.20114e-10,true,115,0.4662,0.3162,3.0190,3.8616


==> plots/tg097/amg_results_w_RACE/6_Sept_2022/af_shell10.txt <==
Matrix=af_shell10.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1.08719,10869.9,0.691066,26.5681,0.3947,0.2891,1.65683,false,1000,4.0943,5.2532,16.8578,26.5453
Matrix=af_shell10.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 40, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1.08694,10888.6,0.692259,26.6215,0.3941,0.2781,1.65651,false,1000,4.1082,5.2434,16.9039,26.5987
Matrix=af_shell10.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 0, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.895677,12538.1,0.797126,27.9371,0.3963,0.2774,1.40384,false,1000,4.1151,5.2636,18.1916,27.9143
Matrix=af_shell10.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 40, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.895963,12543.4,0.797461,27.9666,0.4002,0.2817,1.40424,false,1000,4.1079,5.2673,18.2215,27.9437
Matrix=af_shell10.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 200, recStage = 0, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.671523,7438.17,0.472891,29.1961,0.3993,0.2894,0.560736,false,1000,4.1154,5.2550,19.4566,29.1727
Matrix=af_shell10.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 200, recStage = 40, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.671313,7443.72,0.473244,29.2529,0.3967,0.2785,0.561405,false,1000,4.1077,5.2630,19.5091,29.2294
Matrix=af_shell10.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 200, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1.03609,2258.89,0.143611,25.9971,0.4988,0.3210,0.0466502,false,1000,4.0947,5.1183,16.4197,25.9743
Matrix=af_shell10.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 200, recStage = 40, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1.03359,2258.02,0.143557,25.9968,0.4972,0.3275,0.0435385,false,1000,4.1054,5.1259,16.3936,25.9740
Matrix=af_shell10.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.829561,3651.84,0.23217,29.1680,0.4885,0.3217,0.239756,false,1000,4.0969,5.1952,19.5005,29.1451
Matrix=af_shell10.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 40, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.829389,3651.65,0.232158,29.1775,0.4997,0.3246,0.240022,false,1000,4.1068,5.2115,19.4813,29.1543
Matrix=af_shell10.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.74312,5588.39,0.355289,32.7189,0.5080,0.3320,0.389456,false,1000,4.1185,5.2104,23.0130,32.6952
Matrix=af_shell10.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 40, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.744112,5597.52,0.35587,32.8411,0.5152,0.3301,0.387586,false,1000,4.1281,5.2252,23.1085,32.8175
Matrix=af_shell10.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 200, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.930485,2581.97,0.164152,27.4451,0.4998,0.3308,0.0942025,false,1000,4.1131,5.1973,17.7629,27.4224
Matrix=af_shell10.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 200, recStage = 40, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.931611,2584.53,0.164314,27.4897,0.5004,0.3223,0.0927013,false,1000,4.1144,5.1876,17.8169,27.4669
Matrix=af_shell10.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.749961,5439.33,0.345812,31.7437,0.4983,0.3254,0.377062,false,1000,4.1249,5.2487,21.9984,31.7205
Matrix=af_shell10.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 40, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.750009,5440.82,0.345907,31.7142,0.5040,0.3222,0.376976,false,1000,4.1186,5.2513,21.9707,31.6911
Matrix=af_shell10.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.702301,7572.53,0.481433,37.7265,0.5120,0.3244,0.480446,false,1000,4.1111,5.2594,27.9709,37.7025
Matrix=af_shell10.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 40, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.702095,7575.04,0.481593,37.6787,0.5011,0.3236,0.480934,false,1000,4.1163,5.2384,27.9377,37.6546


==> plots/tg097/amg_results_w_RACE/6_Sept_2022/af_shell7.txt <==
Matrix=af_shell7.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.968243,704.503,0.0949486,10.3128,0.1649,0.1129,0.0356529,false,1000,1.0868,2.2859,6.7642,10.3042
Matrix=af_shell7.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 40, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.968248,704.524,0.0949514,10.3710,0.1517,0.1078,0.0356472,false,1000,1.0891,2.2947,6.8148,10.3624
Matrix=af_shell7.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 0, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.935922,704.863,0.094997,11.0189,0.1474,0.1091,0.0722664,false,1000,1.0930,2.3140,7.4342,11.0104
Matrix=af_shell7.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 40, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.937524,704.813,0.0949904,11.0078,0.1473,0.1082,0.0704432,false,1000,1.0871,2.3141,7.4276,10.9992
Matrix=af_shell7.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 200, recStage = 0, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.919286,705.635,0.0951011,11.5957,0.1476,0.1074,0.091255,false,1000,1.0870,2.3356,7.9980,11.5873
Matrix=af_shell7.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 200, recStage = 40, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,0.91571,705.553,0.09509,11.6510,0.1455,0.1078,0.0953503,false,1000,1.0947,2.3249,8.0550,11.6422
Matrix=af_shell7.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 200, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,704.316,0.0949234,8.2350,0.1870,0.1216,1.11982e-06,false,1000,1.0583,1.8115,5.1914,8.2268
Matrix=af_shell7.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 200, recStage = 40, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,704.316,0.0949234,8.2746,0.1969,0.1292,1.12386e-06,false,1000,1.0697,1.8220,5.2053,8.2663
Matrix=af_shell7.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,704.316,0.0949234,9.7519,0.1960,0.1227,6.96242e-08,false,1000,1.0559,1.7988,6.7238,9.7436
Matrix=af_shell7.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 40, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,704.316,0.0949234,9.7987,0.1874,0.1247,6.87234e-08,false,1000,1.0580,1.8069,6.7608,9.7904
Matrix=af_shell7.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,704.316,0.0949234,11.4604,0.1893,0.1250,2.64368e-08,false,1000,1.0583,1.7897,8.4347,11.4521
Matrix=af_shell7.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 40, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,704.316,0.0949234,11.5364,0.1901,0.1285,2.66201e-08,false,1000,1.0596,1.8002,8.4975,11.5280
Matrix=af_shell7.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 200, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,704.316,0.0949234,8.7376,0.1885,0.1236,2.98768e-06,false,1000,1.0658,1.8267,5.6722,8.7293
Matrix=af_shell7.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 200, recStage = 40, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,704.316,0.0949234,8.7176,0.1965,0.1242,3.16128e-06,false,1000,1.0667,1.8245,5.6534,8.7094
Matrix=af_shell7.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,704.316,0.0949234,10.9995,0.1966,0.1291,7.7909e-08,false,1000,1.0675,1.8283,7.9287,10.9912
Matrix=af_shell7.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 40, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,704.316,0.0949234,10.9316,0.1930,0.1254,7.80811e-08,false,1000,1.0633,1.8118,7.8821,10.9234
Matrix=af_shell7.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,704.316,0.0949234,13.2584,0.1963,0.1245,5.92466e-09,false,1000,1.0770,1.8052,10.2006,13.2500
Matrix=af_shell7.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 40, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,704.316,0.0949234,13.3791,0.1891,0.1253,6.10371e-09,false,1000,1.0682,1.8153,10.3199,13.3708


==> plots/tg097/amg_results_w_RACE/6_Sept_2022/thermal2.txt <==
Matrix=thermal2.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,1.2953,0.2600,0.1567,6.46562e-12,true,90,0.2813,0.1291,0.8285,1.2803
Matrix=thermal2.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 40, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,1.3633,0.2585,0.1474,3.17443e-12,true,94,0.3065,0.1336,0.8652,1.3484
Matrix=thermal2.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 0, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.8057,0.2808,0.1463,1.33081e-11,true,49,0.1665,0.0702,0.5242,0.7910
Matrix=thermal2.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 40, power = 4
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.8049,0.2612,0.1459,1.15021e-11,true,49,0.1668,0.0702,0.5228,0.7902
Matrix=thermal2.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 200, recStage = 0, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.7386,0.2601,0.1469,3.15631e-11,true,42,0.1185,0.0609,0.5204,0.7256
Matrix=thermal2.mtx, Threads = 64, Precon type = cheb, solverType = gmres, sweeps = 4, cacheSize = 200, recStage = 40, power = 5
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.7421,0.2581,0.1446,3.77869e-11,true,42,0.1184,0.0607,0.5245,0.7292
Matrix=thermal2.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 200, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.5431,0.3255,0.1695,6.03284e-12,true,39,0.0982,0.0458,0.3628,0.5310
Matrix=thermal2.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 1, cacheSize = 200, recStage = 40, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.5387,0.3281,0.1639,6.47971e-12,true,38,0.0928,0.0449,0.3656,0.5267
Matrix=thermal2.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.4799,0.3264,0.1664,1.16214e-11,true,28,0.0471,0.0338,0.3731,0.4704
Matrix=thermal2.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 40, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.4735,0.3218,0.1710,2.46442e-11,true,28,0.0465,0.0335,0.3675,0.4641
Matrix=thermal2.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.4804,0.3137,0.1714,2.07415e-11,true,24,0.0345,0.0291,0.3939,0.4720
Matrix=thermal2.mtx, Threads = 64, Precon type = gs2_1, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 40, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.4758,0.3192,0.1648,1.34383e-11,true,24,0.0346,0.0291,0.3896,0.4674
Matrix=thermal2.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 200, recStage = 0, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.4896,0.3203,0.1609,6.50828e-12,true,33,0.0674,0.0389,0.3529,0.4790
Matrix=thermal2.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 1, cacheSize = 200, recStage = 40, power = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.4759,0.3391,0.1655,1.36414e-11,true,32,0.0633,0.0378,0.3451,0.4655
Matrix=thermal2.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 0, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.5068,0.3311,0.1636,7.62375e-12,true,26,0.0408,0.0316,0.4098,0.4980
Matrix=thermal2.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 2, cacheSize = 200, recStage = 40, power = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.5283,0.3289,0.1630,1.86075e-11,true,27,0.0438,0.0327,0.4268,0.5192
Matrix=thermal2.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 0, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.5221,0.3226,0.1690,2.41885e-11,true,22,0.0296,0.0275,0.4441,0.5141
Matrix=thermal2.mtx, Threads = 64, Precon type = gs2_2, solverType = gmres, sweeps = 3, cacheSize = 200, recStage = 40, power = 3
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
1000,1,0.0612976,1.40766,0.5248,0.3295,0.1945,2.7656e-11,true,22,0.0296,0.0273,0.4470,0.5168


==> plots/tg097/gmres_poly_results/26_Aug_2022/Emilia_923.txt <==
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.019587,5.31139e+07,0.143948,40.39,1.6e-05,0.998417,false,200,0.4172,0.8758,38.71,40.02
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.08545,1.86851e+14,506398,95.95,1.1e-05,1.4776,false,200,0.4152,0.8735,93.8,95.11
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,6.12819,4.50548e+14,1.22106e+06,134.2,1.1e-05,6.20672,false,200,0.4163,0.8744,131.7,133.1
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,2.10728,1.60661e+14,435417,162.1,1.2e-05,2.33009,false,200,0.4151,0.8752,159.1,160.4
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.0006,54419.6,0.000147486,37.41,0.003214,0.0010318,false,200,0.412,0.8905,35.72,37.05
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,324.081,8.78314e-07,76.03,0.002192,4.53283e-06,false,200,0.4151,0.8933,73.85,75.18
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,95.2571,2.58163e-07,98.55,0.00224,1.59489e-06,false,200,0.4151,0.8886,96.05,97.37
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,59.8328,1.62157e-07,114.8,0.002202,9.79731e-07,false,200,0.4133,0.889,111.9,113.2
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.145156,2.9017e+07,0.078641,82.64,0.6744,0.964666,false,200,0.4197,0.8776,80.73,82.04
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999994,5760.04,1.56107e-05,176.1,0.6625,7.32128e-05,false,200,0.4142,0.8901,173.5,174.8
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.723587,1.02833e+07,0.0278694,224.1,0.6643,0.302677,false,200,0.4192,0.8765,221.1,222.4
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999934,287644,0.000779563,290.8,0.663,0.00251147,false,200,0.4146,0.8843,287.2,288.5
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00039,20317,5.50624e-05,58.3,0.02579,0.000540211,false,200,0.414,0.9192,56.49,57.85
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,130.507,3.53696e-07,113.9,0.0246,2.2556e-06,false,200,0.4161,0.9166,111.5,112.9
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,180.477,4.89124e-07,143.2,0.02418,2.88765e-06,false,200,0.4176,0.9184,140.4,141.8
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.105742,2.86578e-10,173.2,0.02412,2.18004e-09,false,200,0.4166,0.9228,169.9,171.3
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00021,10686.9,2.89633e-05,62.12,0.02456,0.000291057,false,200,0.4172,0.9118,60.28,61.63
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,95.6464,2.59218e-07,118.9,0.02399,1.67739e-06,false,200,0.4141,0.9113,116.4,117.8
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,106.279,2.88034e-07,149.5,0.02389,1.90256e-06,false,200,0.414,0.9069,146.7,148
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.0177868,4.82053e-11,183.8,0.02397,5.41698e-10,false,200,0.4178,0.9182,180.4,181.8
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 5, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.00115861,3.14002e-12,36.17,7.274,6.07814e-13,false,200,0.3506,1.406,34.07,35.99
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.0011799,3.19772e-12,78.51,7.293,5.34788e-13,false,200,0.3485,1.533,76.12,78.22
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 20, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.00118222,3.20403e-12,162.7,7.305,6.64923e-13,false,200,0.353,1.597,160,162.2
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 30, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.00122665,3.32443e-12,244.5,7.252,7.58701e-13,false,200,0.3495,1.602,241.6,243.7


==> plots/tg097/gmres_poly_results/26_Aug_2022/Fault_639.txt <==
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,31204.1,2.9214e+19,1.61025e+08,35.58,1.7e-05,31204.1,false,200,0.2764,0.5348,34.47,35.29
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.302415,4.85125e+14,2673.96,75.26,1.1e-05,1.0455,false,200,0.2641,0.5426,73.84,74.66
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,2.3719,1.0132e+15,5584.67,94.47,1.1e-05,2.57284,false,200,0.2648,0.5357,92.82,93.63
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,10.4653,9.45302e+15,52104.1,116.6,1.2e-05,10.513,false,200,0.2658,0.5483,114.6,115.4
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,3736.56,2.05956e-08,23.99,0.002016,4.46088e-06,false,200,0.2648,0.5614,22.87,23.71
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.17422,9.60282e-13,44.19,0.001564,1.65901e-10,true,178,0.2229,0.5163,42.82,43.57
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.171631,9.4601e-13,45.14,0.001504,2.47108e-10,true,143,0.185,0.4284,43.67,44.29
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.176349,9.72016e-13,46.78,0.001461,2.35324e-10,true,120,0.1494,0.3856,45.06,45.61
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999842,4.79378e+06,2.64228e-05,56.94,0.4945,0.000395357,false,200,0.2583,0.6356,55.59,56.5
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.98478,4.71813e+07,0.000260058,114.4,0.4811,0.0229194,false,200,0.26,0.6359,112.6,113.5
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.949935,1.05975e+08,0.000584121,143.1,0.4805,0.0707041,false,200,0.2592,0.6315,141,141.9
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999991,47031.8,2.59235e-07,174.6,0.4811,1.43037e-05,false,200,0.2599,0.6343,172,172.9
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1506.64,8.30446e-09,42.93,0.01749,1.72534e-06,false,200,0.2684,0.6584,41.64,42.58
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.171551,9.4557e-13,76.08,0.01684,2.61518e-10,true,168,0.2149,0.5596,74.54,75.33
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.152589,8.41056e-13,76.28,0.01735,1.49193e-10,true,133,0.1682,0.4642,74.62,75.27
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.145945,8.04434e-13,77.88,0.01675,2.00806e-10,true,110,0.1422,0.4077,75.96,76.52
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,685.122,3.77632e-09,45.69,0.01706,6.98924e-07,false,200,0.2627,0.6677,44.38,45.32
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.162643,8.9647e-13,77.53,0.01703,2.88817e-10,true,159,0.2043,0.5528,75.96,76.73
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.176312,9.71814e-13,76.31,0.01723,2.16936e-10,true,124,0.1541,0.4446,74.63,75.24
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.170206,9.38159e-13,77.27,0.01692,1.90169e-10,true,102,0.139,0.3899,75.27,75.81
Matrix=Fault_639.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 5, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.278762,5.77356e+09,0.0318233,35.92,5.499,0.921326,false,200,0.2575,0.6251,34.85,35.75
Matrix=Fault_639.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1104.91,9.49656e+13,523.44,84.53,5.414,1104.92,false,200,0.258,0.6245,83.34,84.24
Matrix=Fault_639.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 20, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.05457e+14,9.06387e+24,4.99591e+13,186.2,5.426,1.05457e+14,false,200,0.2595,0.6254,184.7,185.6
Matrix=Fault_639.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 30, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,2.10371e+09,1.80811e+20,9.96613e+08,327.4,5.426,2.10371e+09,false,200,0.2588,0.6248,325.7,326.6


==> plots/tg097/gmres_poly_results/26_Aug_2022/Flan_1565.txt <==
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.872589,0.389735,1.43154e-06,100.5,1.4e-05,0.450904,false,200,0.8563,2.3,96.53,99.72
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.895484,0.159464,5.85729e-07,204.1,1.1e-05,0.296572,false,200,0.8506,2.296,199.3,202.5
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.910217,0.10973,4.0305e-07,254.1,1.1e-05,0.233562,false,200,0.8573,2.294,248.7,251.9
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.988318,0.0113179,4.15719e-08,313,1.2e-05,0.0246706,false,200,0.8608,2.314,306.8,310
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.436438,73.6558,0.000270546,103.3,0.02974,0.795484,false,200,0.8527,2.319,99.35,102.6
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00005,0.000467822,1.71836e-09,221.6,0.005045,0.000100422,false,200,0.8556,2.319,216.7,219.9
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.99999,2.25143e-05,8.26975e-11,279.7,0.005057,3.16421e-05,false,200,0.8559,2.316,274.2,277.4
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1.61054e-06,5.91568e-12,341.5,0.005048,1.59485e-06,false,200,0.8676,2.333,335.3,338.5
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.935172,0.119983,4.40711e-07,204.5,1.832,0.155899,false,200,0.8547,2.294,200,203.2
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.552878,55.6517,0.000204415,407.9,1.838,0.693969,false,200,0.8539,2.292,401.9,405.1
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.461353,105.787,0.000388567,509.1,1.822,0.770038,false,200,0.8582,2.29,502.3,505.5
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.495656,79.8243,0.000293203,612.5,1.825,0.738153,false,200,0.8611,2.302,604.7,607.9
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.544315,37.705,0.000138495,156.8,0.1096,0.693519,false,200,0.8532,2.302,152.6,155.8
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.91458e-05,1.07056e-10,334.2,0.06389,2.52397e-05,false,200,0.8576,2.303,328.8,332
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.35608e-06,4.98103e-12,421.4,0.06378,4.36942e-07,false,200,0.8574,2.299,415.3,418.5
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.45976e-07,9.03495e-13,492.6,0.06348,3.11575e-07,true,192,0.7951,2.225,485.7,488.8
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.289021,1683.19,0.00618253,197,0.06381,0.936444,false,200,0.8545,2.301,192.6,195.7
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1.88913e-05,6.93897e-11,420.9,0.06402,1.41124e-05,false,200,0.8573,2.304,415,418.2
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.15105e-07,7.90105e-13,530.6,0.06412,8.75168e-08,true,200,0.8551,2.302,523.9,527.1
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.4672e-07,9.06231e-13,472.6,0.06398,2.11546e-07,true,148,0.6326,1.742,465.7,468.1
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 5, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.908419,0.176058,6.46679e-07,48.84,25.51,0.246384,false,200,0.8706,2.302,45.31,48.51
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.971405,0.0413619,1.51927e-07,96.16,25.39,0.0629515,false,200,0.8551,2.3,92.39,95.58
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 20, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999997,2.47771e-05,9.10088e-11,190.8,25.41,1.1734e-05,false,200,0.8556,2.293,186.6,189.8
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 30, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.40794e-07,8.84462e-13,193.9,25.49,2.53996e-07,true,135,0.5258,1.585,190.1,192.3


==> plots/tg097/gmres_poly_results/26_Aug_2022/G3_circuit.txt <==
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.955423,0.000118623,3.85485e-08,8.592,1.6e-05,0.0526652,false,200,1.005,0.2368,6.977,8.257
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999946,2.49168e-07,8.09714e-11,17.27,1.1e-05,7.47135e-05,false,200,0.9869,0.2373,15.08,16.33
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,5.5057e-09,1.78917e-12,21.35,1.2e-05,1.73079e-06,false,200,0.9892,0.223,18.79,20.04
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,2.86934e-09,9.32439e-13,23.08,1.2e-05,1.08783e-06,true,186,0.8943,0.2248,20.08,21.23
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.91906e-09,9.48597e-13,6.083,0.001452,7.8659e-07,true,112,0.5433,0.2262,4.956,5.749
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.70796e-09,8.79997e-13,5.642,0.000585,3.93321e-07,true,50,0.258,0.1773,4.278,4.726
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.62959e-09,8.54528e-13,5.851,0.000572,3.845e-07,true,40,0.1693,0.1543,4.2,4.536
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.82042e-09,9.16542e-13,6.266,0.000599,3.96081e-07,true,33,0.1137,0.1271,4.136,4.388
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.935384,0.000312261,1.01474e-07,33.84,0.1735,0.070771,false,200,0.9585,0.2845,32.12,33.4
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,7.17276e-07,2.33091e-10,66.1,0.1608,0.000106334,false,200,0.9599,0.2853,63.69,64.97
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.474768,0.00268124,8.71313e-07,83.2,0.1636,0.646884,false,200,0.9571,0.2851,80.34,81.62
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999707,9.55864e-06,3.10624e-09,99.14,0.1607,0.00143089,false,200,0.9559,0.2826,95.68,96.95
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,3.07577e-09,9.99523e-13,8.729,0.01744,7.64701e-07,true,108,0.511,0.1704,7.648,8.353
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.65432e-09,8.62565e-13,7.922,0.01556,3.86664e-07,true,48,0.2392,0.1258,6.542,6.921
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.78401e-09,9.0471e-13,8.119,0.01575,3.98483e-07,true,38,0.1484,0.09489,6.444,6.699
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.38528e-09,7.75135e-13,8.289,0.01549,3.64135e-07,true,32,0.1034,0.08034,6.1,6.295
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.85115e-09,9.2653e-13,11.62,0.01588,5.57067e-07,true,105,0.5081,0.1707,10.52,11.23
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.43767e-09,7.92163e-13,10.23,0.01605,3.68679e-07,true,47,0.2319,0.1225,8.817,9.185
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.72284e-09,8.84831e-13,10.5,0.01588,3.89038e-07,true,37,0.1403,0.1004,8.768,9.02
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.44343e-09,7.94034e-13,10.82,0.01564,3.65558e-07,true,31,0.09606,0.08318,8.557,8.748
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 5, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.97047e-09,9.65304e-13,5.941,2.138,9.50083e-07,true,107,0.4913,0.1977,5.12,5.831
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.33434e-09,7.58584e-13,5.019,2.094,2.29685e-07,true,49,0.2434,0.1218,4.479,4.857
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 20, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999992,9.21402e-06,2.99425e-09,36.9,2.125,9.36042e-05,false,200,0.9493,0.3163,35.33,36.63
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 30, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999997,2.61433e-06,8.49571e-10,54.49,2.115,2.66794e-05,false,200,0.9547,0.3111,52.78,54.08


==> plots/tg097/gmres_poly_results/26_Aug_2022/ML_Geer.txt <==
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.195452,24.5103,0.0501303,85.62,1.6e-05,0.915996,false,200,0.8131,2.155,81.93,84.93
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.658087,0.335529,0.000686248,178.4,1.1e-05,0.372257,false,200,0.8065,2.153,173.8,176.8
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00043,0.00149927,3.06641e-06,225.4,1.1e-05,0.000449015,false,200,0.8067,2.154,220.2,223.2
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.99999,0.000167363,3.42302e-07,274.4,1.1e-05,1.01173e-05,false,200,0.821,2.168,268.6,271.6
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.984464,3.68439,0.00753557,87.22,0.0166,0.0220168,false,200,0.806,2.175,83.52,86.53
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.09373e-09,2.23698e-12,196.8,0.004618,6.82783e-13,false,200,0.6689,2.457,192,195.2
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.07927e-09,2.2074e-12,311.2,0.004612,9.66986e-15,false,200,0.6646,3.092,305,309
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.08637e-09,2.22193e-12,418.8,0.004642,1.20067e-14,false,200,0.6795,3.477,411.4,415.9
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.07034e-09,2.18915e-12,265.3,1.77,9.5121e-15,false,200,0.6671,2.866,260.4,264.1
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.08428e-09,2.21765e-12,678.9,1.726,9.24917e-15,false,200,0.6671,3.657,671.5,676.2
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.08663e-09,2.22245e-12,870.1,1.731,8.62779e-15,false,200,0.6719,3.751,861.7,866.6
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.08924e-09,2.22779e-12,1064,1.725,8.14609e-15,false,200,0.6699,3.829,1055,1059
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.950682,8.34654,0.0170709,139.4,0.06958,0.0646537,false,200,0.809,2.154,135.4,138.4
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.11132e-09,4.31822e-12,271,0.0606,2.1504e-11,false,200,0.8117,2.154,265.9,268.9
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.08018e-09,2.20927e-12,460.5,0.06068,1.09213e-14,false,200,0.6672,2.91,454,457.7
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.08549e-09,2.22011e-12,629.7,0.06032,9.52896e-15,false,200,0.6733,3.314,621.9,626.2
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.960003,7.18447,0.0146942,183.8,0.06008,0.0530202,false,200,0.8123,2.16,179.6,182.7
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.13081e-09,2.3128e-12,385.6,0.06009,2.58969e-12,false,200,0.7254,2.289,380.1,383.1
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.07943e-09,2.20773e-12,597,0.06015,1.10547e-14,false,200,0.6681,2.86,590,593.7
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.08405e-09,2.21718e-12,819.4,0.06,8.92e-15,false,200,0.6712,3.267,811,815.2
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 5, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.13781e-09,2.32713e-12,44.49,17.77,2.2311e-12,false,200,0.7484,2.284,41.11,44.19
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999049,0.4954,0.00101323,82.87,17.6,0.00272806,false,200,0.8274,2.166,79.34,82.37
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 20, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.913188,19.8207,0.0405386,164.4,17.91,0.153825,false,200,0.8125,2.157,160.5,163.5
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 30, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.883325,22.8543,0.0467433,246,17.6,0.170569,false,200,0.8118,2.157,241.6,244.6


==> plots/tg097/gmres_poly_results/26_Aug_2022/Transport.txt <==
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.26757e-12,5.16996e-11,16.62,1.8e-05,4.60786e-07,false,200,0.9243,0.479,14.8,16.23
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.58398e-14,6.46046e-13,9.596,1.1e-05,6.66857e-10,true,54,0.235,0.2208,8.125,8.595
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.27359e-14,5.1945e-13,9.802,1.3e-05,4.11678e-10,true,43,0.1708,0.1826,8.014,8.38
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.32589e-14,9.48648e-13,10.11,1.3e-05,7.30918e-10,true,35,0.1096,0.15,7.845,8.115
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.24791e-14,9.16842e-13,11.3,0.003472,4.07848e-09,true,104,0.4681,0.3255,10.1,10.92
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.82884e-14,7.45915e-13,8.522,0.002781,5.0317e-10,true,38,0.1328,0.1568,7.2,7.501
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.56826e-14,6.39635e-13,9.013,0.002784,2.46648e-10,true,31,0.08494,0.1287,7.338,7.562
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.08506e-14,4.42558e-13,9.609,0.002732,2.33085e-10,true,26,0.05689,0.1098,7.401,7.577
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.352995,9.07336e-07,3.70069e-05,62.21,0.3992,0.772191,false,200,0.9108,0.6197,60.09,61.66
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.123155,3.21587e-06,0.000131164,121.7,0.3833,0.966291,false,200,0.9104,0.6163,118.7,120.3
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.146134,2.88596e-06,0.000117708,153.5,0.3847,0.949786,false,200,0.9086,0.6168,150.1,151.6
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.16687e-14,4.75925e-13,21.51,0.3849,3.38374e-10,true,20,0.03298,0.08997,18.83,18.97
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.09587e-14,8.54829e-13,21.97,0.05371,3.73774e-09,true,104,0.4689,0.3826,20.63,21.5
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.32958e-14,9.50151e-13,15.7,0.0194,6.09477e-10,true,36,0.1178,0.1629,14.24,14.53
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.83542e-14,7.48601e-13,16.32,0.01986,4.86914e-10,true,29,0.07274,0.1324,14.47,14.68
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,9.80293e-15,3.99826e-13,17.38,0.02034,2.69109e-10,true,25,0.05206,0.1154,14.95,15.13
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.00395e-14,8.17337e-13,24.16,0.0195,1.79556e-09,true,102,0.4662,0.3949,22.73,23.61
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.07312e-14,8.4555e-13,16.91,0.02009,5.6945e-10,true,35,0.1139,0.1664,15.39,15.68
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.21749e-14,4.9657e-13,17.88,0.01972,3.57421e-10,true,29,0.07561,0.1388,15.95,16.17
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.94235e-14,7.92215e-13,20.41,0.01999,3.52099e-10,true,27,0.06442,0.1309,17.87,18.07
Matrix=Transport.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 5, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.25162e-14,9.18354e-13,9.7,4.1,7.25875e-09,true,164,0.7075,0.5107,8.325,9.574
Matrix=Transport.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.51e-14,6.15873e-13,5.895,4.097,6.57743e-10,true,53,0.2363,0.2239,5.239,5.713
Matrix=Transport.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 20, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.1712e-14,4.77691e-13,5.804,4.082,3.63751e-10,true,27,0.06207,0.1191,5.303,5.494
Matrix=Transport.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 30, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,5.25551e-15,2.14353e-13,5.907,4.077,1.10236e-10,true,18,0.02733,0.0817,5.335,5.451


==> plots/tg097/gmres_poly_results/26_Aug_2022/af_shell10.txt <==
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.632144,0.340316,2.1636e-05,43.84,1.6e-05,0.774239,false,200,0.821,1.134,41.38,43.36
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.646756,0.00466943,2.96865e-07,86.72,1.2e-05,0.699161,false,200,0.819,1.134,83.56,85.55
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.663274,0.0036901,2.34603e-07,108.2,1.1e-05,0.640448,false,200,0.824,1.133,104.6,106.6
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.685864,0.00309093,1.9651e-07,129.9,1e-05,0.585502,false,200,0.8193,1.141,125.7,127.7
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643052,0.00494784,3.14565e-07,47.44,0.005356,0.734528,false,200,0.8189,1.164,44.94,46.96
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.666552,0.00362625,2.30544e-07,94,0.003579,0.642606,false,200,0.8173,1.15,90.81,92.81
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.690281,0.00300299,1.90919e-07,121.5,0.003553,0.583409,false,200,0.8154,1.152,117.9,119.9
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.718134,0.00249227,1.58449e-07,141,0.003514,0.532824,false,200,0.8235,1.161,136.8,138.8
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.655497,0.00514941,3.2738e-07,107,0.8287,0.681889,false,200,0.8177,1.134,104.3,106.2
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.737472,0.00285645,1.81602e-07,213,0.8144,0.505989,false,200,0.8167,1.132,209.2,211.2
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.822786,0.00149818,9.5249e-08,266,0.8142,0.421189,false,200,0.816,1.137,261.6,263.6
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.875727,0.000682482,4.33896e-08,319.8,0.8149,0.390836,false,200,0.8286,1.147,314.7,316.7
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643351,0.00489552,3.11239e-07,73.41,0.03319,0.735764,false,200,0.818,1.179,70.76,72.79
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.669043,0.00354952,2.25665e-07,145.5,0.03273,0.638057,false,200,0.8187,1.169,142,144
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.694381,0.00291413,1.8527e-07,184.8,0.03249,0.578164,false,200,0.8198,1.169,180.8,182.9
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.723522,0.00240806,1.53095e-07,220.4,0.03296,0.528048,false,200,0.8368,1.182,215.6,217.7
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643858,0.00481782,3.06299e-07,90.96,0.03284,0.736232,false,200,0.8143,1.159,88.26,90.27
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.670534,0.00350554,2.22869e-07,180.4,0.0321,0.636811,false,200,0.8158,1.158,176.8,178.8
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.697439,0.00285164,1.81297e-07,227.7,0.03227,0.575432,false,200,0.8175,1.156,223.5,225.5
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.727554,0.00234817,1.49288e-07,274,0.03253,0.525704,false,200,0.8276,1.172,269.1,271.1
Matrix=af_shell10.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 5, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.798655,0.134793,8.56964e-06,20.38,4.804,1.12557,false,200,0.829,1.14,18.22,20.23
Matrix=af_shell10.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.797627,0.0823662,5.23654e-06,42.87,4.848,1.12278,false,200,0.8263,1.14,40.62,42.62
Matrix=af_shell10.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 20, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.793,1.62333,0.000103205,91.19,4.81,1.11057,false,200,0.8237,1.138,88.76,90.75
Matrix=af_shell10.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 30, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,4.20374e+14,4.8848e+17,3.10558e+13,152,4.759,4.20374e+14,false,200,0.8239,1.14,149.3,151.3


==> plots/tg097/gmres_poly_results/26_Aug_2022/af_shell7.txt <==
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.03456e-09,9.48074e-13,3.205,1.5e-05,7.9689e-10,true,196,0.23,0.1526,2.595,2.991
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.13682e-09,8.27082e-13,3.177,1.1e-05,4.31368e-10,true,95,0.1194,0.1338,2.472,2.734
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.55287e-09,8.83155e-13,3.359,1.1e-05,5.97636e-10,true,76,0.0872,0.1305,2.513,2.738
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.2486e-09,8.42147e-13,3.896,1.1e-05,1.27969e-10,true,69,0.08009,0.1477,2.769,3.005
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.93178e-09,9.34223e-13,2.938,0.002079,7.85451e-10,true,186,0.2121,0.1463,2.358,2.729
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.04432e-09,9.4939e-13,2.821,0.001426,6.15049e-10,true,83,0.09539,0.1284,2.139,2.37
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,5.91174e-09,7.96748e-13,3.1,0.001383,3.22209e-10,true,72,0.08238,0.1265,2.261,2.477
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999995,0.0109485,1.47557e-06,8.666,0.001361,0.000148955,false,200,0.2674,0.1669,7.328,7.775
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.18628e-09,9.68522e-13,20.76,0.3019,3.61491e-10,true,110,0.1233,0.2438,20.05,20.43
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,4.94526e-09,6.66491e-13,20.04,0.2891,4.5045e-10,true,52,0.06738,0.1442,19.14,19.36
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999992,0.304648,4.10586e-05,91.77,0.2883,0.000281187,false,200,0.2261,0.3893,90.23,90.86
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999952,0.196027,2.64192e-05,110.6,0.2874,0.000177836,false,200,0.2276,0.3993,108.8,109.4
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.09829e-09,9.56664e-13,15.62,0.01406,7.9308e-10,true,187,0.2098,0.2991,14.84,15.37
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.0819e-09,9.54454e-13,14.22,0.01416,6.72593e-10,true,81,0.09078,0.171,13.41,13.68
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.99838,0.192221,2.59063e-05,42.43,0.01351,0.00181484,false,200,0.2335,0.3144,41.14,41.7
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00002,0.0365126,4.92094e-06,51.47,0.01375,2.77613e-05,false,200,0.2345,0.3204,49.88,50.45
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.11043e-09,9.58299e-13,15.72,0.01331,6.47236e-10,true,179,0.1956,0.3194,14.94,15.47
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.69098e-09,9.01768e-13,12.92,0.01359,6.5026e-10,true,71,0.07647,0.17,12.11,12.36
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999952,0.182269,2.4565e-05,44.08,0.01297,7.50073e-05,false,200,0.2306,0.3468,42.73,43.32
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00018,0.062169,8.37875e-06,53.1,0.01329,0.000200534,false,200,0.233,0.3531,51.45,52.05
Matrix=af_shell7.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 5, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.44821e-09,1.00382e-12,7.025,1.818,6.32042e-10,false,200,0.2253,0.399,6.297,6.933
Matrix=af_shell7.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.49935e-09,8.75942e-13,6.57,1.683,5.59273e-10,true,94,0.1094,0.2155,6.107,6.441
Matrix=af_shell7.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 20, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00003,0.00826922,1.11447e-06,27.28,1.679,4.17782e-05,false,200,0.2245,0.3966,26.43,27.06
Matrix=af_shell7.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 30, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999997,0.0129394,1.74389e-06,41.79,1.683,5.50475e-05,false,200,0.2239,0.3996,40.84,41.48


==> plots/tg097/gmres_poly_results/26_Aug_2022/thermal2.txt <==
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.120195,7.50865e-05,0.00172431,10.09,1.6e-05,0.984221,false,200,0.6946,0.2196,8.857,9.799
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.186444,1.81172e-05,0.000416049,19.87,1.1e-05,0.960086,false,200,0.6908,0.2191,18.18,19.11
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.329508,3.21811e-06,7.39018e-05,25.48,1.1e-05,0.86374,false,200,0.6909,0.2208,23.46,24.4
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,4.34712e-14,9.98288e-13,14.2,1.1e-05,2.25793e-08,true,84,0.2583,0.1322,12.25,12.66
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.236465,8.80735e-06,0.000202255,10.58,0.001332,0.932338,false,200,0.7001,0.2249,9.333,10.29
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1.39146e-11,3.19541e-10,21.57,0.000631,1.95805e-06,false,200,0.6997,0.2268,19.84,20.79
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,4.17813e-14,9.5948e-13,18.83,0.000627,2.9243e-09,true,135,0.4354,0.1769,17.1,17.73
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.5188e-14,5.78426e-13,14.6,0.000631,1.90686e-09,true,82,0.2508,0.1353,12.64,13.04
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999993,2.23055e-11,5.12231e-10,42.89,0.1828,7.78443e-06,false,200,0.7023,0.311,41.41,42.45
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.998775,6.13527e-09,1.40893e-07,84.32,0.169,0.00129779,false,200,0.7027,0.3153,82.21,83.26
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.930839,1.84931e-07,4.24683e-06,105.7,0.1703,0.0766481,false,200,0.7017,0.3164,103.2,104.2
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.632807,9.45215e-07,2.17062e-05,124.4,0.169,0.43372,false,200,0.7037,0.3165,121.4,122.4
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.246284,7.66553e-06,0.000176034,20.48,0.01599,0.926837,false,200,0.7183,0.2559,19.12,20.13
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999971,7.66743e-11,1.76078e-09,42.85,0.01464,3.26412e-05,false,200,0.7176,0.2554,40.94,41.94
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,4.11335e-14,9.44605e-13,30.84,0.01461,1.50201e-08,true,111,0.3756,0.1789,29,29.58
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,3.15676e-14,7.2493e-13,27.15,0.01387,1.05239e-09,true,80,0.2457,0.1558,24.99,25.4
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.236474,8.71428e-06,0.000200118,29.94,0.01458,0.932476,false,200,0.7172,0.2628,28.53,29.54
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.998333,3.38738e-09,7.77889e-08,61.39,0.01539,0.00187193,false,200,0.7162,0.2603,59.39,60.39
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,3.78026e-14,8.68112e-13,54.99,0.01456,2.56816e-09,true,140,0.473,0.2117,52.91,53.62
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,3.20339e-14,7.35639e-13,39.78,0.01424,4.81561e-10,true,80,0.2447,0.158,37.49,37.91
Matrix=thermal2.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 5, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,,,,,,,,,,,,
Matrix=thermal2.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,,,,,,,,,,,,
Matrix=thermal2.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 20, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,,,,,,,,,,,,
Matrix=thermal2.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 30, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,,,,,,,,,,,,


==> plots/tg097/gmres_poly_results/31_Aug_2022/Emilia_923.txt <==
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.019587,5.31139e+07,0.143948,40.29,1.7e-05,0.998417,false,200,0.4161,0.8736,38.62,39.93
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,3.65344,2.7567e+14,747113,95.81,1.1e-05,3.79021,false,200,0.4133,0.8734,93.65,94.96
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.0006,54419.6,0.000147486,37.45,0.003212,0.0010318,false,200,0.4109,0.8924,35.77,37.09
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,324.081,8.78314e-07,75.87,0.002194,4.53283e-06,false,200,0.415,0.8905,73.69,75.02
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.372485,1.8839e+07,0.0510569,82.4,0.6709,0.666279,false,200,0.4131,0.8753,80.49,81.8
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.699281,1.0676e+07,0.0289337,167.7,0.664,0.322208,false,200,0.413,0.8757,165.1,166.4
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00039,20317,5.50624e-05,58.1,0.02457,0.000540211,false,200,0.4141,0.9165,56.3,57.65
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,130.507,3.53696e-07,113.9,0.02423,2.2556e-06,false,200,0.4143,0.9178,111.5,112.9
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00021,10686.9,2.89633e-05,62.04,0.02445,0.000291057,false,200,0.4141,0.9084,60.21,61.55
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,95.6463,2.59218e-07,119,0.02438,1.67739e-06,false,200,0.414,0.9094,116.6,117.9
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.00117515,3.18484e-12,78.64,7.145,5.52786e-13,false,200,0.3517,1.534,76.24,78.35


==> plots/tg097/gmres_poly_results/31_Aug_2022/Fault_639.txt <==
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,761223,4.6663e+20,2.57202e+09,35.56,1.6e-05,761223,false,200,0.2693,0.5351,34.47,35.29
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,8.01835,1.34716e+16,74253.9,75.25,1.1e-05,8.08248,false,200,0.2649,0.5366,73.83,74.64
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,3736.56,2.05956e-08,24.03,0.0026,4.46088e-06,false,200,0.2646,0.5621,22.9,23.74
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.17422,9.60282e-13,44.07,0.001472,1.65901e-10,true,178,0.2228,0.5095,42.71,43.45
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999819,5.56364e+06,3.06662e-05,57.4,0.4958,0.000477044,false,200,0.2643,0.6292,56.05,56.96
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.89953,1.73574e+08,0.00095672,115.1,0.4814,0.138734,false,200,0.2591,0.6312,113.2,114.2
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1506.64,8.30445e-09,43.06,0.01764,1.72534e-06,false,200,0.269,0.6577,41.78,42.72
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.171551,9.4557e-13,76.21,0.01708,2.61518e-10,true,168,0.2141,0.5585,74.67,75.46
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,685.123,3.77633e-09,45.88,0.01676,6.98924e-07,false,200,0.2635,0.6673,44.56,45.51
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.162401,8.95139e-13,77.46,0.01663,2.88275e-10,true,159,0.2039,0.5501,75.9,76.66
Matrix=Fault_639.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.74834e+08,1.50267e+19,8.28257e+07,85.07,5.302,1.74834e+08,false,200,0.2587,0.6254,83.88,84.78


==> plots/tg097/gmres_poly_results/31_Aug_2022/Flan_1565.txt <==
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.872589,0.389735,1.43154e-06,100.5,1.5e-05,0.450904,false,200,0.857,2.3,96.6,99.79
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.895484,0.159464,5.85729e-07,204.4,1.1e-05,0.296572,false,200,0.8524,2.298,199.5,202.7
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.436438,73.6558,0.000270546,103.3,0.006037,0.795484,false,200,0.8528,2.318,99.36,102.6
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00005,0.000467822,1.71836e-09,222.2,0.005044,0.000100422,false,200,0.8554,2.324,217.3,220.5
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.935172,0.119983,4.40711e-07,205.5,1.86,0.155899,false,200,0.8536,2.297,201,204.2
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.552878,55.6517,0.000204415,410.2,1.825,0.693969,false,200,0.8558,2.288,404.3,407.5
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.544315,37.705,0.000138495,157.2,0.06438,0.693519,false,200,0.8546,2.302,153,156.2
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.91458e-05,1.07056e-10,334.4,0.06384,2.52397e-05,false,200,0.8567,2.304,328.9,332.1
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.289021,1683.19,0.00618253,197.2,0.06419,0.936444,false,200,0.8553,2.305,192.8,196
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1.88913e-05,6.93897e-11,421.3,0.06409,1.41124e-05,false,200,0.8556,2.305,415.5,418.7
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.971405,0.0413619,1.51927e-07,96.49,24.92,0.0629515,false,200,0.8612,2.297,92.71,95.9


==> plots/tg097/gmres_poly_results/31_Aug_2022/G3_circuit.txt <==
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.955423,0.000118623,3.85485e-08,8.134,1.7e-05,0.0526652,false,200,0.9666,0.2086,6.591,7.799
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999946,2.49168e-07,8.09714e-11,16.18,1.1e-05,7.47135e-05,false,200,0.9847,0.2124,14.03,15.26
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.91906e-09,9.48597e-13,6.241,0.00133,7.8659e-07,true,112,0.5429,0.2211,5.123,5.912
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.70646e-09,8.7951e-13,5.65,0.000575,3.9332e-07,true,50,0.2568,0.1781,4.297,4.745
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.994668,2.74052e-05,8.90579e-09,33.83,0.1734,0.00616746,false,200,0.9566,0.2824,32.11,33.38
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999934,6.59863e-06,2.14434e-09,65.87,0.1596,0.0012849,false,200,0.9567,0.2817,63.47,64.74
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,3.07577e-09,9.99523e-13,8.889,0.01597,7.64701e-07,true,108,0.5129,0.1702,7.81,8.516
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.65398e-09,8.62455e-13,8.128,0.01521,3.86664e-07,true,48,0.238,0.1252,6.749,7.125
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.85115e-09,9.2653e-13,11.46,0.0155,5.57067e-07,true,105,0.5109,0.1696,10.36,11.06
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.43792e-09,7.92242e-13,10.2,0.01466,3.68679e-07,true,47,0.228,0.1231,8.79,9.154
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.33435e-09,7.58586e-13,5.277,2.137,2.29685e-07,true,49,0.2431,0.1197,4.738,5.115


==> plots/tg097/gmres_poly_results/31_Aug_2022/ML_Geer.txt <==
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.195452,24.5103,0.0501303,85.65,1.6e-05,0.915996,false,200,0.8106,2.155,81.96,84.96
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.658087,0.335529,0.000686248,178.7,1.2e-05,0.372257,false,200,0.8099,2.154,174.1,177.1
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.984464,3.68439,0.00753557,87.19,0.005471,0.0220168,false,200,0.8085,2.173,83.48,86.49
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.09001e-09,2.22937e-12,197,0.004575,6.76831e-13,false,200,0.6718,2.461,192.2,195.4
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.07034e-09,2.18915e-12,265.5,1.739,9.5121e-15,false,200,0.6646,2.873,260.5,264.2
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.08428e-09,2.21765e-12,679.2,1.724,9.24917e-15,false,200,0.6677,3.655,671.8,676.5
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.950682,8.34654,0.0170709,139.4,0.06104,0.0646537,false,200,0.8079,2.159,135.5,138.5
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.11132e-09,4.31822e-12,271.2,0.06011,2.1504e-11,false,200,0.8091,2.157,266.1,269.1
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.960003,7.18447,0.0146942,183.8,0.06047,0.0530202,false,200,0.81,2.155,179.7,182.7
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.13081e-09,2.3128e-12,385.3,0.06021,2.58969e-12,false,200,0.7252,2.288,379.7,382.8
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999049,0.4954,0.00101323,83.22,17.09,0.00272806,false,200,0.8169,2.159,79.7,82.71


==> plots/tg097/gmres_poly_results/31_Aug_2022/Transport.txt <==
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.26757e-12,5.16996e-11,16.59,1.9e-05,4.60786e-07,false,200,0.9319,0.4796,14.76,16.21
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.58397e-14,6.46046e-13,9.632,1.1e-05,6.66857e-10,true,54,0.2402,0.2197,8.149,8.623
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.24792e-14,9.16843e-13,11.28,0.00356,4.07847e-09,true,104,0.4693,0.3263,10.07,10.89
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.82882e-14,7.45908e-13,8.517,0.002746,5.03169e-10,true,38,0.1327,0.1575,7.192,7.494
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.924839,1.70477e-07,6.95314e-06,61.23,0.3944,0.0778168,false,200,0.9083,0.6181,59.12,60.68
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.148121,2.67392e-06,0.00010906,121.4,0.3797,0.944535,false,200,0.9091,0.6186,118.5,120
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.95297e-14,7.96545e-13,21.99,0.02057,3.47317e-09,true,104,0.467,0.3817,20.65,21.52
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.32958e-14,9.50151e-13,15.69,0.01965,6.09477e-10,true,36,0.1227,0.1631,14.22,14.52
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.93396e-14,7.8879e-13,24,0.01997,1.70493e-09,true,102,0.4647,0.3919,22.63,23.5
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.07312e-14,8.4555e-13,16.81,0.01967,5.6945e-10,true,35,0.1169,0.1666,15.28,15.58
Matrix=Transport.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.51e-14,6.15873e-13,5.915,4.055,6.57747e-10,true,53,0.2354,0.2244,5.254,5.728


==> plots/tg097/gmres_poly_results/31_Aug_2022/af_shell10.txt <==
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.632144,0.340316,2.1636e-05,43.86,1.8e-05,0.774239,false,200,0.8218,1.135,41.39,43.38
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.646756,0.00466943,2.96865e-07,86.63,1.1e-05,0.699161,false,200,0.8228,1.132,83.46,85.45
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643052,0.00494784,3.14565e-07,47.4,0.004203,0.734528,false,200,0.8193,1.153,44.92,46.92
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.666552,0.00362625,2.30544e-07,94.18,0.003522,0.642606,false,200,0.8193,1.155,90.99,92.99
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.655497,0.00514941,3.2738e-07,107.3,0.826,0.681889,false,200,0.8193,1.139,104.5,106.5
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.737472,0.00285645,1.81602e-07,213.3,0.8149,0.505989,false,200,0.8181,1.133,209.5,211.5
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643351,0.00489552,3.11239e-07,73.22,0.0329,0.735764,false,200,0.8182,1.168,70.59,72.61
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.669043,0.00354952,2.25665e-07,145.4,0.03304,0.638057,false,200,0.8165,1.17,141.9,143.9
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643858,0.00481782,3.06299e-07,91.14,0.03242,0.736232,false,200,0.8157,1.161,88.43,90.44
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.670534,0.00350554,2.22869e-07,180.5,0.03226,0.636811,false,200,0.819,1.157,176.8,178.9
Matrix=af_shell10.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.797627,0.0823662,5.23654e-06,42.9,4.679,1.12278,false,200,0.8265,1.139,40.66,42.65


==> plots/tg097/gmres_poly_results/31_Aug_2022/af_shell7.txt <==
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.0346e-09,9.4808e-13,3.202,1.7e-05,7.96882e-10,true,196,0.2292,0.1484,2.601,2.992
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.13682e-09,8.27082e-13,3.182,1.2e-05,4.31368e-10,true,95,0.1173,0.1317,2.485,2.742
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.9317e-09,9.34211e-13,2.922,0.002245,7.85455e-10,true,186,0.2118,0.1491,2.364,2.737
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.04427e-09,9.49383e-13,2.82,0.001382,6.1505e-10,true,83,0.09725,0.1299,2.137,2.372
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.18587e-09,9.68466e-13,20.74,0.2987,3.61484e-10,true,110,0.1234,0.2427,20.03,20.41
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,4.92677e-09,6.63999e-13,20.02,0.2876,4.48441e-10,true,52,0.06707,0.1442,19.12,19.34
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.09829e-09,9.56664e-13,15.77,0.01449,7.9308e-10,true,187,0.209,0.3011,14.99,15.52
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.08187e-09,9.5445e-13,14.33,0.01356,6.72577e-10,true,81,0.09085,0.1705,13.52,13.79
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.11043e-09,9.58299e-13,15.57,0.01373,6.47236e-10,true,179,0.1962,0.3195,14.77,15.3
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.69115e-09,9.01792e-13,12.97,0.01378,6.50265e-10,true,71,0.07691,0.1719,12.15,12.41
Matrix=af_shell7.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.49914e-09,8.75914e-13,6.559,1.633,5.59259e-10,true,94,0.1141,0.2151,6.093,6.43


==> plots/tg097/gmres_poly_results/31_Aug_2022/thermal2.txt <==
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.120195,7.50865e-05,0.00172431,10,1.7e-05,0.984221,false,200,0.6924,0.2207,8.774,9.714
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.186444,1.81172e-05,0.00041605,20.19,1.1e-05,0.960086,false,200,0.6899,0.2215,18.5,19.43
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.236464,8.80737e-06,0.000202256,10.59,0.00134,0.932338,false,200,0.7001,0.2248,9.341,10.29
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1.39146e-11,3.19541e-10,21.72,0.000626,1.95805e-06,false,200,0.7004,0.2272,19.99,20.94
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999993,2.25351e-11,5.17505e-10,43.01,0.1789,7.85596e-06,false,200,0.7016,0.3116,41.53,42.57
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999377,2.02242e-09,4.64435e-08,83.22,0.1693,0.000683938,false,200,0.7033,0.3185,81.12,82.17
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.246284,7.66553e-06,0.000176034,20.8,0.01525,0.926837,false,200,0.7179,0.2556,19.44,20.45
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999971,7.66743e-11,1.76078e-09,42.44,0.01447,3.26412e-05,false,200,0.7203,0.2566,40.53,41.54
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.236471,8.71504e-06,0.000200135,29.67,0.01545,0.932478,false,200,0.7171,0.2605,28.27,29.27
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.998321,3.60654e-09,8.28219e-08,61.69,0.0141,0.00188732,false,200,0.723,0.2585,59.69,60.7
Matrix=thermal2.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, Polynomial Degree = 10, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,,,,,,,,,,,,


==> plots/tg097/gmres_poly_results_w_RACE/26_Aug_2022/Emilia_923.txt <==
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.019587,5.31139e+07,0.143948,20.04,1.1e-05,0.2042,0.998417,false,200,0.4152,0.8972,18.36,19.69
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,7.4416,5.05111e+14,1.36894e+06,45.58,1.3e-05,0.1931,7.50612,false,200,0.415,0.9091,43.4,44.75
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,215.548,9.86615e+15,2.67389e+07,63.17,1.1e-05,0.2009,215.548,false,200,0.4118,0.907,60.68,62.02
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,12.4993,1.06727e+15,2.89249e+06,76.5,2.7e-05,0.2055,12.5366,false,200,0.427,0.9229,73.56,74.93
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.019587,5.31139e+07,0.143948,16.97,1.2e-05,0.2174,0.998417,false,200,0.4144,0.9076,15.28,16.62
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0244005,3.22608e+12,8743.21,37.86,1.2e-05,0.2071,1.00024,false,200,0.4154,0.923,35.67,37.03
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,25.3706,9.77331e+14,2.64873e+06,52.51,1.2e-05,0.2188,25.393,false,200,0.4163,0.9152,50.01,51.36
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,15.5269,6.3412e+14,1.71857e+06,63.46,1.3e-05,0.2133,15.5616,false,200,0.4283,0.9369,60.5,61.89
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.019587,5.31139e+07,0.143948,16.19,1.2e-05,0.2164,0.998417,false,200,0.4145,0.9191,14.48,15.84
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,4.57396,3.51706e+14,953182,36.85,1.3e-05,0.2101,4.6797,false,200,0.4138,0.9152,34.67,36.02
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.304704,7.83325e+13,212294,51.27,1.2e-05,0.2225,1.04615,false,200,0.4143,0.9109,48.78,50.12
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00933515,2.39447e+12,6489.43,62.53,1.2e-05,0.2199,1.00006,false,200,0.4252,0.9356,59.57,60.95
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.019587,5.31139e+07,0.143948,15.94,1.3e-05,0.2364,0.998417,false,200,0.4172,0.8986,14.25,15.59
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0244005,3.22608e+12,8743.21,35.05,1.4e-05,0.2564,1.00024,false,200,0.4161,0.9152,32.87,34.22
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.90238,5.06296e+14,1.37215e+06,48.55,1.2e-05,0.2395,5.98434,false,200,0.4141,0.9158,46.05,47.41
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.578648,1.43291e+13,38834.2,58.73,1.2e-05,0.2264,1.15673,false,200,0.4385,0.9383,55.75,57.15
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.019587,5.31139e+07,0.143948,14.88,1.2e-05,0.2409,0.998417,false,200,0.4159,0.9172,13.18,14.53
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.150193,2.15938e+13,58522.8,33.86,1.2e-05,0.2433,1.01088,false,200,0.4128,0.9191,31.67,33.02
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.238538,1.20926e+13,32772.9,47.02,1.2e-05,0.2505,1.02739,false,200,0.4272,0.9213,44.5,45.87
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.51019,5.51239e+13,149395,56.76,1.3e-05,0.2425,1.80914,false,200,0.4326,0.9437,53.79,55.18
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.019587,5.31139e+07,0.143948,15.19,1.1e-05,0.2364,0.998417,false,200,0.4166,0.8994,13.5,14.84
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,2.38867,8.07858e+14,2.18943e+06,33.24,1.2e-05,0.2777,2.59166,false,200,0.4161,0.9195,31.05,32.41
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,6.9516,1.78417e+14,483540,46.01,1.1e-05,0.2394,7.02584,false,200,0.4171,0.9215,43.5,44.86
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,2.12545,4.1057e+13,111271,56,1.3e-05,0.2353,2.34647,false,200,0.4352,0.9336,53.04,54.43
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0378785,3.25492e+08,0.882137,21.21,0.003317,0.2058,0.992757,false,200,0.4125,0.9114,19.51,20.86
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0447023,3.31656e+08,0.898844,41.49,0.003658,0.1985,0.99066,false,200,0.4121,0.9198,39.26,40.61
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.000635816,3.62512e+08,0.982468,53.65,0.003346,0.1847,0.999933,false,200,0.4137,0.9201,51.1,52.45
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.013353,3.44449e+08,0.933516,62.39,0.003215,0.2081,0.998288,false,200,0.4202,0.9522,59.37,60.76
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0378785,3.25492e+08,0.882137,19.14,0.003289,0.2189,0.992757,false,200,0.4114,0.9302,17.4,18.76
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0447023,3.31656e+08,0.898844,38.36,0.003677,0.2228,0.99066,false,200,0.4157,0.9179,36.13,37.48
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.000635816,3.62512e+08,0.982468,49.03,0.003696,0.196,0.999933,false,200,0.4101,0.9288,46.47,47.83
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.013353,3.44449e+08,0.933516,57.13,0.003269,0.208,0.998288,false,200,0.4218,0.9624,54.1,55.5
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0378785,3.25492e+08,0.882137,20.17,0.003405,0.2242,0.992757,false,200,0.4095,0.9273,18.44,19.8
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0447023,3.31656e+08,0.898844,39.89,0.003695,0.2284,0.99066,false,200,0.4099,0.9276,37.66,39.02
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.000635816,3.62512e+08,0.982468,51.9,0.003688,0.2265,0.999933,false,200,0.4139,0.9142,49.35,50.7
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.013353,3.44449e+08,0.933516,60,0.003265,0.232,0.998288,false,200,0.4164,0.9535,56.98,58.37
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0378785,3.25492e+08,0.882137,20.36,0.003314,0.243,0.992757,false,200,0.4137,0.9113,18.64,19.99
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0447023,3.31656e+08,0.898844,39.6,0.003684,0.2195,0.99066,false,200,0.4122,0.9297,37.36,38.73
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.000635816,3.62512e+08,0.982468,51.36,0.003679,0.2411,0.999933,false,200,0.4112,0.9172,48.8,50.15
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.013353,3.44449e+08,0.933516,59.77,0.003346,0.2365,0.998288,false,200,0.4271,0.9496,56.75,58.15
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0378785,3.25492e+08,0.882137,20.29,0.003618,0.2403,0.992757,false,200,0.4143,0.9091,18.57,19.92
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0447023,3.31656e+08,0.898844,39.63,0.003261,0.232,0.99066,false,200,0.4133,0.9354,37.38,38.75
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.000635816,3.62512e+08,0.982468,51.22,0.003304,0.2453,0.999933,false,200,0.4123,0.9279,48.65,50.01
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.013353,3.44449e+08,0.933516,59.9,0.003303,0.2429,0.998288,false,200,0.422,0.9436,56.88,58.27
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0378785,3.25492e+08,0.882137,20.57,0.003219,0.2468,0.992757,false,200,0.4136,0.9124,18.85,20.2
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0447023,3.31656e+08,0.898844,40.36,0.003377,0.2312,0.99066,false,200,0.412,0.9371,38.11,39.48
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.000635816,3.62512e+08,0.982468,52.45,0.00342,0.2881,0.999933,false,200,0.4137,0.9281,49.88,51.25
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.013353,3.44449e+08,0.933516,61.09,0.003668,0.2519,0.998288,false,200,0.4196,0.9483,58.06,59.45
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0248983,3.16471e+08,0.857689,43.57,0.6651,0.1914,0.997133,false,200,0.4091,0.9391,41.69,43.06
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.10381,2.24263e+08,0.60779,85.65,0.6651,0.1848,0.992247,false,200,0.415,0.9372,83.14,84.51
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00839077,3.64895e+08,0.988927,109.3,0.6624,0.2167,0.998992,false,200,0.4097,0.9378,106.5,107.8
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00233574,3.65106e+08,0.9895,131.1,0.663,0.195,0.999962,false,200,0.4243,0.961,127.7,129.1
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.000973917,3.66699e+08,0.993815,28.96,0.6634,0.2043,0.999966,false,200,0.4085,0.966,27.05,28.45
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00419026,3.64295e+08,0.9873,57.34,0.662,0.2038,0.999716,false,200,0.4106,0.9688,54.8,56.2
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0331256,3.32521e+08,0.901189,69.7,0.6641,0.2126,0.996714,false,200,0.4093,0.9656,66.81,68.21
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00329058,3.65703e+08,0.991116,85.33,0.6633,0.2069,0.999598,false,200,0.4217,0.9936,81.88,83.32
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00299227,3.6738e+08,0.995663,28,0.6653,0.2293,0.999775,false,200,0.41,0.9594,26.1,27.49
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.000610994,3.68881e+08,0.99973,55.98,0.6634,0.2271,1.00006,false,200,0.4119,0.9576,53.46,54.85
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.000888129,3.67864e+08,0.996973,69.99,0.6629,0.2411,1,false,200,0.4144,0.9582,67.08,68.48
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0013535,3.66703e+08,0.993827,84.4,0.6643,0.2129,0.999989,false,200,0.4209,0.9864,80.97,82.4
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0197832,3.46264e+08,0.938435,26.84,0.6635,0.2325,0.996463,false,200,0.4124,0.9602,24.94,26.34
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0012141,3.67569e+08,0.996173,53.27,0.6642,0.2462,1,false,200,0.4122,0.9657,50.74,52.14
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0631911,3.15428e+08,0.854863,66.42,0.6656,0.2464,0.994146,false,200,0.4125,0.9575,63.51,64.91
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00629503,3.58346e+08,0.971178,80.34,0.6645,0.2394,0.999234,false,200,0.4281,0.9832,76.9,78.34
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00039,20317,5.50624e-05,44.94,0.02407,0.2487,0.000540211,false,200,0.41,0.923,43.13,44.48
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.156262,1.02492e+08,0.277771,87.67,0.02468,0.2205,0.959474,false,200,0.4102,0.9174,85.27,86.62
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0240105,2.92867e+08,0.793718,110.2,0.02451,0.2404,0.997356,false,200,0.4117,0.9142,107.4,108.7
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.049451,3.39894e+08,0.921169,133.2,0.02458,0.2159,0.994816,false,200,0.4208,0.9251,129.9,131.3
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00021,10686.9,2.89633e-05,48.21,0.02555,0.2417,0.000291057,false,200,0.413,0.9155,46.38,47.73
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00216695,3.64374e+08,0.987515,91.88,0.02504,0.2429,0.999764,false,200,0.4073,0.9157,89.45,90.8
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.103778,2.38191e+08,0.645539,115.2,0.02423,0.2694,0.99204,false,200,0.4159,0.9156,112.4,113.7
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00417502,3.56207e+08,0.965381,141.3,0.02507,0.2388,0.999503,false,200,0.4142,0.9236,137.9,139.3
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00039,20317,5.50624e-05,32.23,0.02443,0.2581,0.000540211,false,200,0.4115,0.9081,30.42,31.76
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.156262,1.02492e+08,0.277771,62.46,0.02475,0.2686,0.959474,false,200,0.4092,0.912,60.05,61.4
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0240105,2.92867e+08,0.793718,78.36,0.02502,0.295,0.997356,false,200,0.4111,0.9074,75.59,76.93
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.049451,3.39894e+08,0.921169,94.68,0.02433,0.2622,0.994816,false,200,0.4182,0.9233,91.4,92.77
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00021,10686.9,2.89633e-05,38.92,0.02497,0.2847,0.000291057,false,200,0.413,0.9153,37.07,38.42
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00216695,3.64374e+08,0.987515,73.7,0.02432,0.2647,0.999764,false,200,0.4143,0.9186,71.21,72.57
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.103778,2.38191e+08,0.645539,92.75,0.02473,0.277,0.99204,false,200,0.4117,0.9155,89.89,91.24
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00417502,3.56207e+08,0.965381,113.1,0.02448,0.2846,0.999503,false,200,0.4197,0.9265,109.7,111.1
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00039,20322.6,5.50776e-05,33.62,0.02462,0.2871,0.000540655,false,200,0.4123,0.9094,31.81,33.15
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00386659,3.5294e+08,0.956527,66.55,0.02503,0.3098,0.999112,false,200,0.4138,0.9101,64.13,65.47
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0215263,3.3287e+08,0.902133,82.26,0.02453,0.3231,0.997532,false,200,0.4122,0.9106,79.48,80.82
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0459024,3.39695e+08,0.920631,99.96,0.02456,0.3286,0.995301,false,200,0.4212,0.9234,96.67,98.04
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0534024,3.26136e+08,0.883884,77.44,0.02463,1.222,0.994781,false,200,0.4202,0.9101,75.51,76.86
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.0001,5978.86,1.62037e-05,151,0.02424,1.25,0.000153379,false,200,0.4132,0.9149,148.4,149.7
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0123514,3.43337e+08,0.930502,194.9,0.02499,1.219,0.99856,false,200,0.4112,0.9106,191.9,193.2
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00103718,3.59018e+08,0.972999,236.6,0.02483,1.22,0.999913,false,200,0.4149,0.9213,233,234.4
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0763872,2.77371e+08,0.751722,67.11,0.02495,1.215,0.990821,false,200,0.4132,0.9136,65.26,66.61
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.16391,2.81637e+07,0.0763283,135.1,0.02498,1.161,0.924873,false,200,0.4145,0.9191,132.6,134
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00723215,3.51464e+08,0.952527,167.6,0.02453,1.163,0.998784,false,200,0.4137,0.9113,164.7,166.1
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0789334,2.71565e+08,0.735986,205.6,0.02415,1.227,0.993037,false,200,0.4195,0.9225,202.2,203.5
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.141156,2.46238e+07,0.0667345,87.03,0.02335,3.663,0.975427,false,200,0.4126,0.9113,85.07,86.41
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00639191,3.51572e+08,0.952819,178.5,0.02304,3.556,0.999216,false,200,0.4139,0.9176,175.7,177.1
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.041291,3.4471e+08,0.934223,224.9,0.02348,3.624,0.995705,false,200,0.4204,0.9149,221.7,223.1
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00161109,3.66225e+08,0.992531,270.8,0.02381,3.644,1.0002,false,200,0.4159,0.9193,267.1,268.5


==> plots/tg097/gmres_poly_results_w_RACE/26_Aug_2022/Fault_639.txt <==
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.48555e+06,4.03057e+21,2.22161e+10,20.97,1.2e-05,0.1951,1.48555e+06,false,200,0.2579,0.6851,19.74,20.69
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.671069,5.65425e+14,3116.56,43.65,1.1e-05,0.1577,1.20221,false,200,0.2585,0.6864,42.08,43.04
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.31748,1.14265e+15,6298.19,55.07,1.1e-05,0.169,1.65083,false,200,0.2582,0.6921,53.26,54.23
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,73.0821,3.76815e+16,207696,67.53,1.2e-05,0.1663,73.0853,false,200,0.2607,0.7105,65.36,66.35
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,19087.7,3.4894e+19,1.92332e+08,18.65,1.2e-05,0.1877,19087.7,false,200,0.2587,0.6933,17.41,18.38
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,291.178,9.51241e+16,524314,38.26,1.1e-05,0.1975,291.181,false,200,0.2595,0.6858,36.68,37.64
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.14052,7.84367e+13,432.335,47.94,1.1e-05,0.1525,1.00982,false,200,0.2599,0.6833,46.14,47.1
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,6.39156,1.464e+15,8069.39,59.39,1.3e-05,0.1879,6.46737,false,200,0.2635,0.7251,57.21,58.21
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,265062,5.77993e+20,3.18584e+09,17.39,1.2e-05,0.1854,265062,false,200,0.2591,0.6869,16.15,17.11
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,15.4907,2.18881e+16,120645,35.91,1.1e-05,0.1785,15.5198,false,200,0.2594,0.6877,34.34,35.3
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,82.8518,2.89594e+16,159621,45.16,1.2e-05,0.2102,82.8581,false,200,0.26,0.6898,43.36,44.32
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,126.535,3.06163e+16,168754,55.48,1.3e-05,0.1727,126.54,false,200,0.2622,0.7146,53.31,54.3
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.48555e+06,4.03057e+21,2.22161e+10,16.78,1.1e-05,0.1881,1.48555e+06,false,200,0.2594,0.6846,15.55,16.51
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,136.749,5.87488e+16,323817,34.7,1.2e-05,0.1925,136.75,false,200,0.2594,0.6791,33.14,34.1
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0772253,1.13214e+14,624.021,44.18,1.1e-05,0.1954,1.00273,false,200,0.259,0.697,42.37,43.34
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,601.451,1.69058e+17,931828,54.08,1.2e-05,0.1814,601.454,false,200,0.2627,0.7072,51.92,52.91
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,60621.3,1.01103e+20,5.57268e+08,16.63,1.1e-05,0.1802,60621.3,false,200,0.2584,0.6972,15.39,16.36
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,291.178,9.51241e+16,524314,33.66,1.2e-05,0.2051,291.181,false,200,0.2611,0.6852,32.09,33.05
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.14052,7.84367e+13,432.335,42.57,1.2e-05,0.1929,1.00982,false,200,0.2591,0.6991,40.75,41.72
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,9.9926,4.31356e+15,23775.9,52.6,1.1e-05,0.1914,10.0429,false,200,0.2668,0.7153,50.43,51.43
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,137.381,1.32986e+17,733003,19.76,1.3e-05,0.1955,137.386,false,200,0.2603,0.6643,18.55,19.48
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,152.587,2.03914e+17,1.12395e+06,41.06,1.3e-05,0.1982,152.593,false,200,0.2611,0.6664,39.51,40.45
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5548.77,1.68019e+18,9.26101e+06,51.71,1.3e-05,0.1981,5548.77,false,200,0.2586,0.6688,49.93,50.87
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,7.44883,6.81688e+15,37573.9,63.59,1.2e-05,0.2065,7.51489,false,200,0.2619,0.6786,61.46,62.42
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,3736.56,2.05956e-08,15.75,0.002484,0.1547,4.46089e-06,false,200,0.2578,0.6974,14.49,15.46
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.173637,9.5707e-13,28.28,0.002705,0.1625,1.65882e-10,true,178,0.2172,0.6269,26.79,27.65
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.173878,9.58395e-13,28.93,0.0026,0.187,2.47082e-10,true,143,0.1809,0.5171,27.35,28.06
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.175354,9.66533e-13,29.7,0.002743,0.1636,2.35156e-10,true,120,0.1538,0.4695,27.87,28.5
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,3736.56,2.05956e-08,15.36,0.002683,0.1852,4.46089e-06,false,200,0.2576,0.6983,14.1,15.07
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.174372,9.6112e-13,27.69,0.00262,0.1869,1.65707e-10,true,178,0.2187,0.6307,26.18,27.04
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.173544,9.56554e-13,28.31,0.002336,0.179,2.47098e-10,true,143,0.1808,0.5195,26.73,27.44
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.175004,9.64605e-13,29.21,0.002855,0.1649,2.35378e-10,true,120,0.1477,0.4793,27.37,28.01
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,3736.56,2.05956e-08,15.27,0.002393,0.1892,4.46089e-06,false,200,0.2573,0.6993,14.01,14.98
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.173788,9.57901e-13,27.28,0.00237,0.1823,1.66196e-10,true,178,0.2171,0.6248,25.79,26.64
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.173778,9.57847e-13,28.02,0.002676,0.1826,2.46952e-10,true,143,0.1798,0.5173,26.44,27.15
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.175733,9.68623e-13,28.72,0.002655,0.1788,2.35354e-10,true,120,0.1482,0.4698,26.9,27.53
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,3736.56,2.05956e-08,15.3,0.002353,0.1944,4.46089e-06,false,200,0.2584,0.6938,14.04,15.01
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.174372,9.6112e-13,27.73,0.002701,0.2036,1.65707e-10,true,178,0.2174,0.6296,26.23,27.09
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.173016,9.53648e-13,28.18,0.002679,0.2072,2.47082e-10,true,143,0.1818,0.5235,26.59,27.31
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.175106,9.65168e-13,29.07,0.002737,0.1924,2.35047e-10,true,120,0.1523,0.4606,27.24,27.87
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,3736.56,2.05956e-08,15.31,0.002523,0.1842,4.46089e-06,false,200,0.2585,0.7026,14.05,15.02
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.173788,9.57901e-13,27.89,0.002469,0.1871,1.66196e-10,true,178,0.2181,0.6302,26.38,27.24
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.173016,9.53648e-13,28.22,0.00264,0.2017,2.47082e-10,true,143,0.181,0.5388,26.62,27.36
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.176215,9.71281e-13,29.03,0.002353,0.209,2.3555e-10,true,120,0.1475,0.4765,27.2,27.83
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,3736.56,2.05956e-08,16.7,0.00234,0.1976,4.46089e-06,false,200,0.2609,0.6772,15.45,16.4
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.174196,9.60149e-13,30.39,0.002703,0.1913,1.66078e-10,true,178,0.2187,0.6157,28.9,29.74
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.174035,9.59262e-13,31.16,0.002341,0.1978,2.47172e-10,true,143,0.1872,0.5031,29.58,30.28
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.175231,9.65858e-13,32.05,0.002372,0.2126,2.3557e-10,true,120,0.147,0.4547,30.23,30.85
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0935422,1.44115e+11,0.794348,31.52,0.4751,0.142,0.979998,false,200,0.2544,0.7388,30.09,31.09
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00785634,1.7856e+11,0.984202,65.55,0.4747,0.1949,0.999122,false,200,0.2547,0.737,63.68,64.68
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00414963,1.81087e+11,0.99813,81.87,0.4723,0.1492,0.999706,false,200,0.2546,0.7348,79.72,80.72
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00130888,1.81363e+11,0.999654,99.64,0.4744,0.1545,0.999932,false,200,0.2598,0.7364,97.1,98.11
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999798,414636,2.28543e-06,22,0.4757,0.1672,0.000422513,false,200,0.2544,0.744,20.56,21.57
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00260764,1.8132e+11,0.999419,44.5,0.4722,0.1744,0.999978,false,200,0.2554,0.742,42.62,43.63
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00749604,1.79204e+11,0.987754,55.89,0.4764,0.1735,0.999619,false,200,0.2543,0.743,53.72,54.73
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.000297987,1.8139e+11,0.9998,67.9,0.4752,0.1779,1,false,200,0.2556,0.7404,65.35,66.36
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999793,413998,2.28191e-06,20.97,0.4723,0.1899,0.000437374,false,200,0.2561,0.7454,19.53,20.55
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0034329,1.81076e+11,0.998073,43.54,0.4728,0.1912,0.999603,false,200,0.2563,0.7479,41.65,42.67
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0360403,1.74967e+11,0.964399,54.76,0.472,0.1893,0.994767,false,200,0.2572,0.7471,52.59,53.6
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00954076,1.77971e+11,0.98096,66.23,0.4747,0.1864,0.999769,false,200,0.2576,0.7473,63.67,64.68
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.307025,2.37941e+10,0.131151,24.06,0.4797,0.2021,0.904918,false,200,0.2547,0.7376,22.63,23.63
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,4.7947e-08,1.81426e+11,1,49.76,0.4784,0.2231,1,false,200,0.2547,0.734,47.89,48.89
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,4.51963e-05,1.81426e+11,0.999999,63.07,0.4786,0.2003,1,false,200,0.2547,0.7376,60.9,61.91
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,2.58111e-09,1.81426e+11,1,76.43,0.4811,0.1922,1,false,200,0.256,0.7454,73.87,74.88
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1506.64,8.30446e-09,31.64,0.01693,0.1864,1.72534e-06,false,200,0.2551,0.6671,30.35,31.29
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.171743,9.46629e-13,54.43,0.01737,0.176,2.69737e-10,true,164,0.2015,0.5637,52.9,53.68
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.153175,8.44284e-13,55.54,0.01744,0.1865,1.4916e-10,true,133,0.1612,0.4723,53.87,54.52
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.177301,9.77263e-13,55.76,0.01777,0.2033,2.50095e-10,true,109,0.1363,0.405,53.82,54.37
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,685.125,3.77634e-09,35.45,0.01744,0.2039,6.98924e-07,false,200,0.2578,0.6735,34.14,35.08
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,4.81649e-06,1.81426e+11,1,73.78,0.01733,0.2018,1,false,200,0.2579,0.6747,72.05,72.99
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0763661,1.80666e+11,0.99581,93.08,0.01686,0.1727,1.00307,false,200,0.2576,0.6751,91.06,92.01
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.163613,1.38375e+11,0.762711,113,0.01748,0.1864,0.988437,false,200,0.2587,0.6772,110.6,111.6
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1506.64,8.30446e-09,24.52,0.01727,0.2049,1.72534e-06,false,200,0.255,0.6623,23.24,24.17
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.17165,9.46117e-13,42.04,0.01712,0.2148,2.69772e-10,true,164,0.2083,0.5592,40.49,41.27
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.153175,8.44284e-13,43.01,0.01719,0.2032,1.4916e-10,true,133,0.1605,0.4698,41.33,41.97
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.178379,9.83206e-13,43.09,0.01723,0.2072,2.49454e-10,true,109,0.1362,0.4078,41.14,41.7
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,683.638,3.76814e-09,33.72,0.01741,0.2262,6.97422e-07,false,200,0.2568,0.6624,32.41,33.34
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.162879,8.97772e-13,56.54,0.01736,0.218,2.88865e-10,true,159,0.1977,0.547,54.96,55.72
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.176003,9.70108e-13,55.95,0.01723,0.2165,2.19497e-10,true,124,0.1485,0.4427,54.23,54.84
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0345194,1.57808e+11,0.869823,107.9,0.01747,0.2303,0.99418,false,200,0.2592,0.6669,105.5,106.4
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1512.57,8.33713e-09,27.72,0.01726,0.2414,1.73247e-06,false,200,0.2565,0.6572,26.44,27.36
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.17409,9.59568e-13,48.41,0.01711,0.2249,2.63521e-10,true,168,0.2044,0.5627,46.86,47.64
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.152179,8.38796e-13,48.87,0.01781,0.2278,1.48789e-10,true,133,0.1618,0.464,47.19,47.83
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.180796,9.96527e-13,48.7,0.01756,0.2278,2.53525e-10,true,109,0.1363,0.4053,46.75,47.3
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999948,151455,8.34804e-07,58.66,0.0183,0.5844,0.000136925,false,200,0.2616,0.6715,57.29,58.24
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.322051,1.26713e+11,0.69843,123.9,0.01739,0.5096,1.02654,false,200,0.2594,0.6739,122,123
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.158663,8.74536e-13,96.73,0.01828,0.5126,1.86736e-10,true,122,0.1477,0.4391,94.91,95.5
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.179541,9.89614e-13,97.34,0.01828,0.5295,1.97972e-10,true,102,0.1338,0.3841,95.19,95.72
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1510.01,8.32299e-09,48.67,0.01747,0.5464,1.72985e-06,false,200,0.2571,0.6674,47.36,48.3
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.172702,9.51917e-13,87.04,0.01763,0.5124,2.6413e-10,true,168,0.2055,0.5729,85.44,86.23
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.153799,8.47722e-13,86.91,0.01676,0.5523,1.5134e-10,true,133,0.1619,0.4734,85.17,85.82
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.417998,7.58437e+10,0.418042,156.7,0.01795,0.5474,0.838156,false,200,0.2593,0.6729,154.3,155.3
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,687.362,3.78867e-09,72.83,0.01696,2.02,7.02617e-07,false,200,0.2585,0.664,71.42,72.36
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0907496,1.64778e+11,0.90824,156.3,0.01657,2.011,1.00168,false,200,0.259,0.665,154.4,155.3
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.127562,1.73304e+11,0.955233,195.9,0.01668,1.994,1.00674,false,200,0.2585,0.6643,193.6,194.6
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00356399,1.81358e+11,0.999628,237.8,0.01704,2.011,1.00008,false,200,0.2595,0.6668,235.1,236.1


==> plots/tg097/gmres_poly_results_w_RACE/26_Aug_2022/Flan_1565.txt <==
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.872589,0.389735,1.43154e-06,46.67,1.1e-05,0.4309,0.450904,false,200,0.8567,2.288,42.77,45.94
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.895484,0.159464,5.85729e-07,90.89,1.1e-05,0.4429,0.296572,false,200,0.8581,2.296,86.03,89.22
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.910217,0.10973,4.0305e-07,111.6,1.2e-05,0.4304,0.233562,false,200,0.8538,2.304,106.2,109.4
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.988318,0.0113179,4.15719e-08,138.3,1.2e-05,0.4266,0.0246706,false,200,0.8934,2.314,132.1,135.4
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.872589,0.389735,1.43154e-06,38.94,1.1e-05,0.4717,0.450904,false,200,0.8547,2.304,35.03,38.22
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.895484,0.159464,5.85729e-07,77.55,1.2e-05,0.4586,0.296572,false,200,0.8569,2.285,72.71,75.89
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.910217,0.10973,4.0305e-07,94.68,1.1e-05,0.4563,0.233562,false,200,0.8557,2.303,89.24,92.43
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.988318,0.0113179,4.15719e-08,117.4,1.2e-05,0.444,0.0246706,false,200,0.9262,2.311,111.1,114.4
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.872589,0.389735,1.43154e-06,38.27,1.1e-05,0.5107,0.450904,false,200,0.8589,2.303,34.35,37.55
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.895484,0.159464,5.85729e-07,74.45,1.1e-05,0.5132,0.296572,false,200,0.8546,2.304,69.6,72.79
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.910217,0.10973,4.0305e-07,93.32,1.3e-05,0.5153,0.233562,false,200,0.8552,2.284,87.91,91.08
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.988318,0.0113182,4.1573e-08,114.1,1.2e-05,0.5208,0.0246713,false,200,0.9046,2.318,107.8,111.1
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.872589,0.389735,1.43154e-06,37.04,1.2e-05,0.5928,0.450904,false,200,0.8575,2.279,33.15,36.32
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.895484,0.159464,5.85729e-07,70.44,1.2e-05,0.5624,0.296572,false,200,0.8598,2.3,65.58,68.77
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.910217,0.10973,4.0305e-07,87.56,1.1e-05,0.5618,0.233562,false,200,0.8572,2.295,82.14,85.32
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.988318,0.0113181,4.15727e-08,106.9,1.1e-05,0.5848,0.0246711,false,200,0.9398,2.331,100.6,103.9
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.872589,0.389735,1.43154e-06,34.64,1.2e-05,0.596,0.450904,false,200,0.8571,2.278,30.75,33.92
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.895484,0.159464,5.85729e-07,65.41,1.3e-05,0.5663,0.296572,false,200,0.8584,2.303,60.55,63.75
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.910217,0.10973,4.0305e-07,80.46,1.2e-05,0.5667,0.233562,false,200,0.8563,2.3,75.03,78.22
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.988318,0.0113183,4.15735e-08,99.62,1.2e-05,0.5917,0.0246716,false,200,0.9221,2.323,93.36,96.64
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.872589,0.389735,1.43154e-06,33.52,1.1e-05,0.5821,0.450904,false,200,0.8611,2.288,29.62,32.8
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.895484,0.159464,5.85729e-07,65.48,1.3e-05,0.583,0.296572,false,200,0.8566,2.276,60.67,63.84
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.910217,0.10973,4.0305e-07,79.07,1e-05,0.5761,0.233562,false,200,0.8576,2.308,73.64,76.84
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.988318,0.0113181,4.15726e-08,98.67,1.1e-05,0.5956,0.0246711,false,200,0.9298,2.301,92.43,95.7
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.436438,73.6558,0.000270546,53.82,0.006819,0.4285,0.795484,false,200,0.8574,2.316,49.86,53.07
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00005,0.000467822,1.71836e-09,112.1,0.006681,0.4446,0.000100422,false,200,0.8548,2.314,107.2,110.4
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.99999,2.25143e-05,8.26975e-11,139.9,0.006726,0.4279,3.16421e-05,false,200,0.8549,2.331,134.4,137.6
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1.61054e-06,5.91568e-12,171.1,0.006706,0.44,1.59485e-06,false,200,0.8907,2.333,164.7,168
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.436438,73.6558,0.000270546,49.91,0.0067,0.46,0.795484,false,200,0.8653,2.337,45.92,49.16
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00005,0.000467822,1.71836e-09,104.9,0.006847,0.462,0.000100422,false,200,0.8565,2.325,99.94,103.2
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.99999,2.25143e-05,8.26975e-11,131.5,0.006752,0.4505,3.16421e-05,false,200,0.8533,2.33,125.9,129.1
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1.61054e-06,5.91568e-12,160.6,0.006722,0.4382,1.59485e-06,false,200,0.891,2.332,154.3,157.5
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.436438,73.6558,0.000270546,50.92,0.006876,0.4998,0.795484,false,200,0.8554,2.337,46.93,50.16
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00005,0.000467822,1.71836e-09,106.6,0.006759,0.519,0.000100422,false,200,0.8665,2.332,101.6,104.9
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.99999,2.25143e-05,8.26975e-11,134.4,0.006731,0.5412,3.16421e-05,false,200,0.8543,2.333,128.8,132
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1.61054e-06,5.91567e-12,162.9,0.006787,0.511,1.59485e-06,false,200,0.8937,2.357,156.5,159.8
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.436438,73.6558,0.000270546,52.44,0.006838,0.5543,0.795484,false,200,0.8543,2.307,48.48,51.68
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00005,0.000467822,1.71836e-09,108.3,0.006712,0.5586,0.000100422,false,200,0.8506,2.324,103.3,106.5
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.99999,2.25143e-05,8.26975e-11,136.2,0.006718,0.5557,3.16421e-05,false,200,0.8557,2.329,130.7,133.9
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1.61054e-06,5.91567e-12,166.8,0.006776,0.5865,1.59485e-06,false,200,0.9053,2.323,160.4,163.7
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.436438,73.6558,0.000270546,51.34,0.006689,0.5743,0.795484,false,200,0.8588,2.306,47.38,50.58
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00005,0.000467822,1.71836e-09,106.3,0.006754,0.5667,0.000100422,false,200,0.8557,2.314,101.4,104.6
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.99999,2.25143e-05,8.26975e-11,133.4,0.00672,0.5646,3.16421e-05,false,200,0.8522,2.334,127.8,131.1
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1.61054e-06,5.91567e-12,165.2,0.00668,0.5682,1.59485e-06,false,200,0.8902,2.322,158.9,162.2
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.436438,73.6558,0.000270546,52.57,0.006738,0.5988,0.795484,false,200,0.853,2.302,48.62,51.81
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00005,0.000467822,1.71836e-09,108.9,0.006697,0.5835,0.000100422,false,200,0.8547,2.313,103.9,107.1
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.99999,2.25143e-05,8.26975e-11,139.6,0.006743,0.5972,3.16421e-05,false,200,0.8517,2.335,134.1,137.3
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1.61054e-06,5.91567e-12,166.2,0.006684,0.5854,1.59485e-06,false,200,0.8804,2.34,159.8,163.1
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.608869,98.1805,0.000360628,103,1.838,0.3856,0.665001,false,200,0.857,2.267,98.83,102
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0102141,264114,0.97012,210.9,1.839,0.3907,0.999308,false,200,0.8522,2.269,205.4,208.6
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00035393,272241,0.999971,263.8,1.838,0.3827,1,false,200,0.8548,2.268,257.6,260.7
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.000723812,272160,0.999673,322.3,1.83,0.3918,0.999999,false,200,0.8706,2.285,315.2,318.4
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.266918,39000.4,0.143253,65.37,1.827,0.4519,0.942386,false,200,0.8531,2.28,61.16,64.32
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00688025,270491,0.993541,134.6,1.825,0.4454,0.999821,false,200,0.854,2.272,129.1,132.3
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,8.88636e-05,272248,0.999998,173.1,1.816,0.4407,1,false,200,0.8578,2.273,166.9,170
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,2.51725e-06,272249,1,208.6,1.818,0.4572,1,false,200,0.8876,2.287,201.5,204.7
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.03735e-05,272249,1,63.7,1.908,0.5694,1,false,200,0.8571,2.261,59.51,62.66
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.02916e-06,272249,1,129,1.914,0.555,1,false,200,0.8545,2.262,123.6,126.7
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,2.16593e-05,272249,1,161.4,1.915,0.5513,1,false,200,0.8554,2.261,155.2,158.3
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,2.30379e-06,272249,1,196.2,1.91,0.554,1,false,200,0.8889,2.283,189,192.2
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.79866e-05,272249,1,58.33,1.83,0.5875,1,false,200,0.8572,2.258,54.13,57.28
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,9.10834e-06,272249,1,123,1.837,0.5664,1,false,200,0.8557,2.257,117.5,120.7
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.000270221,272280,1.00011,151.7,1.819,0.5638,1,false,200,0.8555,2.259,145.5,148.7
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00174521,272344,1.00035,183.8,1.816,0.5931,1,false,200,0.8863,2.284,176.7,179.9
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.544315,37.705,0.000138495,115.9,0.06479,0.521,0.693519,false,200,0.8615,2.285,111.7,114.9
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00243785,263915,0.969387,245.4,0.0647,0.5139,0.999953,false,200,0.8553,2.287,240,243.2
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00159661,270981,0.995341,308.9,0.06473,0.5204,0.999987,false,200,0.8506,2.286,302.9,306
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.441192,74.7371,0.000274518,374.8,0.06507,0.5109,0.787999,false,200,0.8649,2.295,367.8,371
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.289021,1683.19,0.00618253,121.7,0.06489,0.5467,0.936444,false,200,0.8566,2.294,117.5,120.7
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00819182,256176,0.940964,258.3,0.06461,0.5414,0.999963,false,200,0.8547,2.292,252.8,256
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00138461,269842,0.991158,326.1,0.06544,0.5338,0.999997,false,200,0.8595,2.294,319.9,323.1
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.000397672,271970,0.998974,390.6,0.06515,0.5409,1,false,200,0.8658,2.301,383.5,386.7
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.486904,53.6456,0.000197046,83.54,0.06462,0.6341,0.744665,false,200,0.8558,2.279,79.37,82.54
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.99999,3.88138e-05,1.42567e-10,175.3,0.06473,0.6489,3.47829e-05,false,200,0.8551,2.272,170,173.1
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00104242,271933,0.998841,221.3,0.06482,0.6462,1.00036,false,200,0.8576,2.273,215.2,218.3
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0131099,251129,0.922425,266.5,0.06427,0.676,0.99995,false,200,0.873,2.289,259.5,262.7
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.283062,1974.53,0.00725268,89.43,0.06428,0.6626,0.941768,false,200,0.8561,2.279,85.21,88.38
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.000109798,272231,0.999933,190.9,0.06434,0.677,1,false,200,0.8584,2.279,185.4,188.6
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.000958489,270670,0.9942,241.3,0.06425,0.6656,1,false,200,0.862,2.276,235,238.2
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,8.69328e-05,272245,0.999986,291.7,0.06434,0.6704,1,false,200,0.8723,2.29,284.5,287.7
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.483831,53.7643,0.000197482,76.37,0.06452,0.7225,0.747655,false,200,0.8578,2.272,72.2,75.37
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999982,4.99865e-05,1.83606e-10,158.3,0.06406,0.7297,5.74297e-05,false,200,0.8566,2.269,152.9,156.1
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0717734,246290,0.904651,201.9,0.06434,0.7448,0.98209,false,200,0.8582,2.272,195.8,199
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0325201,233465,0.857543,243.7,0.06453,0.7131,0.988839,false,200,0.8813,2.285,236.7,239.9
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.284085,1922.81,0.0070627,114.5,0.06419,0.8953,0.940961,false,200,0.8568,2.274,110.2,113.4
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00695304,237019,0.870596,248.5,0.06417,0.8813,1.00011,false,200,0.8547,2.271,242.9,246.1
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00180453,269420,0.98961,315.7,0.06407,0.8703,0.999997,false,200,0.858,2.274,309.3,312.4
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00758085,239697,0.880433,384.2,0.06379,0.8839,1,false,200,0.8671,2.28,376.9,380.1
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.473567,57.6439,0.000211732,92.94,0.0645,0.8934,0.757407,false,200,0.8555,2.267,88.76,91.92
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00586528,262976,0.965939,196.8,0.06377,0.8818,0.998686,false,200,0.8583,2.266,191.3,194.5
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00173063,271409,0.996913,251.4,0.06925,0.8496,0.999993,false,200,0.8595,2.267,245.2,248.4
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00904324,231030,0.848598,302.6,0.06425,0.8642,0.999962,false,200,0.8759,2.282,295.6,298.7
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.28388,1929.92,0.00708881,149.8,0.06423,1.287,0.941283,false,200,0.8568,2.267,145.5,148.6
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00106931,270552,0.993768,336.9,0.06377,1.214,1,false,200,0.8558,2.268,331.2,334.3
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.025551,248226,0.911762,406.5,0.06392,1.215,0.999368,false,200,0.8571,2.27,399.9,403
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00381041,263131,0.966507,500.1,0.06381,1.262,1.00001,false,200,0.8707,2.276,492.5,495.7


==> plots/tg097/gmres_poly_results_w_RACE/26_Aug_2022/G3_circuit.txt <==
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.955423,0.000118623,3.85485e-08,4.697,1.2e-05,0.1113,0.0526652,false,200,0.9618,0.3717,3.026,4.393
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999946,2.49168e-07,8.09714e-11,8.088,1.1e-05,0.13,7.47135e-05,false,200,0.9649,0.3677,5.858,7.224
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,5.5057e-09,1.78917e-12,10.03,1.1e-05,0.118,1.73079e-06,false,200,0.9635,0.3711,7.406,8.774
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,2.86934e-09,9.32439e-13,11.22,1.2e-05,0.1127,1.08783e-06,true,186,0.8468,0.3561,8.179,9.416
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.955423,0.000118623,3.85485e-08,4.888,1.1e-05,0.1355,0.0526652,false,200,0.9612,0.4124,3.176,4.584
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999946,2.49168e-07,8.09714e-11,8.435,1.2e-05,0.1128,7.47135e-05,false,200,0.9638,0.415,6.153,7.567
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,5.5057e-09,1.78917e-12,10.3,1.1e-05,0.1258,1.73079e-06,false,200,0.9618,0.4116,7.633,9.04
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,2.86934e-09,9.32439e-13,11.56,1.1e-05,0.1135,1.08783e-06,true,186,0.8496,0.3855,8.487,9.756
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.955423,0.000118623,3.85485e-08,5.119,1.1e-05,0.1162,0.0526652,false,200,0.9673,0.3671,3.448,4.816
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999946,2.49168e-07,8.09714e-11,8.931,1.1e-05,0.1394,7.47135e-05,false,200,0.9603,0.3613,6.706,8.061
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,5.5057e-09,1.78917e-12,11.05,1.1e-05,0.1214,1.73079e-06,false,200,0.9634,0.3621,8.428,9.787
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,2.86934e-09,9.32439e-13,12.4,1.1e-05,0.1333,1.08783e-06,true,186,0.8446,0.3515,9.369,10.6
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.955423,0.000118623,3.85485e-08,5.491,1.3e-05,0.1252,0.0526652,false,200,0.9599,0.384,3.811,5.188
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999946,2.49168e-07,8.09714e-11,9.756,1.2e-05,0.1206,7.47135e-05,false,200,0.9579,0.3738,7.526,8.891
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,5.5057e-09,1.78917e-12,11.82,1.2e-05,0.1306,1.73079e-06,false,200,0.9591,0.4247,9.143,10.56
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,2.86934e-09,9.32439e-13,13.42,1.1e-05,0.1436,1.08783e-06,true,186,0.8415,0.3762,10.37,11.62
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.955423,0.000118623,3.85485e-08,6.051,1.2e-05,0.1261,0.0526652,false,200,0.9559,0.496,4.261,5.746
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999946,2.49168e-07,8.09714e-11,10.53,1.2e-05,0.1379,7.47135e-05,false,200,0.9564,0.5173,8.154,9.661
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,5.5057e-09,1.78917e-12,12.88,1.2e-05,0.1278,1.73079e-06,false,200,0.9608,0.5083,10.12,11.63
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,2.86934e-09,9.32439e-13,14.16,1.1e-05,0.1285,1.08783e-06,true,186,0.8373,0.5093,10.98,12.36
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.955423,0.000118623,3.85485e-08,6.549,1.2e-05,0.126,0.0526652,false,200,0.9598,0.4446,4.809,6.247
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999946,2.49168e-07,8.09714e-11,11.28,1.1e-05,0.1237,7.47135e-05,false,200,0.9563,0.451,8.969,10.41
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,5.5057e-09,1.78917e-12,13.94,1.3e-05,0.1194,1.73079e-06,false,200,0.9544,0.4726,11.22,12.68
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,2.86934e-09,9.32439e-13,15.37,1.1e-05,0.1301,1.08783e-06,true,186,0.8371,0.4341,12.26,13.57
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.91906e-09,9.48597e-13,4.038,0.002556,0.1325,7.8659e-07,true,112,0.5097,0.285,2.882,3.701
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.7065e-09,8.79523e-13,3.802,0.002467,0.1106,3.93319e-07,true,50,0.2581,0.1665,2.446,2.883
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.61709e-09,8.50467e-13,4.113,0.002495,0.1226,3.845e-07,true,40,0.1649,0.1334,2.482,2.792
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.8099e-09,9.13124e-13,4.593,0.002534,0.1147,3.9608e-07,true,33,0.1065,0.1142,2.488,2.72
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.91906e-09,9.48597e-13,4.148,0.002456,0.1231,7.8659e-07,true,112,0.4993,0.3033,2.982,3.808
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.7055e-09,8.79199e-13,3.883,0.002449,0.1143,3.93319e-07,true,50,0.2513,0.1665,2.526,2.955
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.61693e-09,8.50416e-13,4.185,0.002509,0.1392,3.845e-07,true,40,0.1593,0.1316,2.553,2.855
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.81051e-09,9.13321e-13,4.675,0.00255,0.116,3.9608e-07,true,33,0.105,0.1119,2.564,2.792
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.91906e-09,9.48597e-13,4.114,0.002644,0.1234,7.8659e-07,true,112,0.5,0.241,3.013,3.777
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.7055e-09,8.79199e-13,3.867,0.002349,0.1354,3.93319e-07,true,50,0.2525,0.1414,2.527,2.933
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.6174e-09,8.50569e-13,4.171,0.002403,0.1259,3.845e-07,true,40,0.1596,0.1151,2.546,2.833
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.81307e-09,9.14154e-13,4.63,0.002491,0.4991,3.9608e-07,true,33,0.1058,0.09412,2.504,2.716
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.91906e-09,9.48597e-13,4.224,0.002353,0.137,7.8659e-07,true,112,0.5022,0.2415,3.12,3.887
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.7055e-09,8.79199e-13,4.042,0.002365,0.1211,3.93319e-07,true,50,0.257,0.1456,2.692,3.106
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.6174e-09,8.50569e-13,4.234,0.002546,0.1208,3.845e-07,true,40,0.1592,0.1118,2.613,2.896
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.812e-09,9.13808e-13,4.738,0.00234,0.1253,3.96081e-07,true,33,0.1049,0.09733,2.638,2.852
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.91906e-09,9.48597e-13,4.391,0.002386,0.1198,7.8659e-07,true,112,0.4943,0.2819,3.251,4.05
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.7055e-09,8.79199e-13,4.018,0.00223,0.1752,3.93319e-07,true,50,0.251,0.1424,2.675,3.08
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.61693e-09,8.50416e-13,4.288,0.002335,0.1216,3.845e-07,true,40,0.1588,0.116,2.669,2.956
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.812e-09,9.13808e-13,4.717,0.002413,0.1406,3.96081e-07,true,33,0.1053,0.09786,2.621,2.836
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.91906e-09,9.48597e-13,4.516,0.002521,0.1233,7.8659e-07,true,112,0.4945,0.2378,3.423,4.178
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.70504e-09,8.79049e-13,4.217,0.002204,0.1351,3.93319e-07,true,50,0.2516,0.1372,2.876,3.276
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.6174e-09,8.50569e-13,4.44,0.002263,0.1337,3.845e-07,true,40,0.1593,0.1124,2.822,3.107
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.8099e-09,9.13124e-13,4.896,0.002243,0.1309,3.9608e-07,true,33,0.1054,0.09461,2.797,3.008
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.227588,0.0732897,2.38167e-05,11.13,0.1509,0.113,0.940645,false,200,0.9685,0.5822,9.161,10.75
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,3.07179e-09,9.98229e-13,9.723,0.1518,0.1053,5.13467e-07,true,89,0.3962,0.2723,8.016,8.704
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.63418e-09,8.56021e-13,9.893,0.1575,0.1126,4.7557e-07,true,71,0.2888,0.2314,7.928,8.466
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0191362,3077.23,0.999996,31.08,0.1508,0.1238,1.00024,false,200,0.9707,0.6836,27.38,29.07
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.95849e-09,9.61412e-13,7.233,0.1523,0.1226,6.6847e-07,true,132,0.5794,0.3895,5.853,6.849
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.249213,0.140429,4.56348e-05,25.88,0.1504,0.1187,0.923988,false,200,0.9656,0.6217,23.24,24.86
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999308,4.39977e-06,1.42978e-09,24.85,0.1508,0.1214,0.00107234,false,200,0.9652,0.5812,21.84,23.42
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999264,5.31493e-06,1.72718e-09,29.66,0.1501,0.1131,0.00113792,false,200,0.9653,0.5754,26.08,27.65
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.81695e-09,9.15416e-13,8.837,0.1494,0.1143,5.42886e-07,true,131,0.5712,0.3359,7.52,8.454
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.32208e-09,7.54597e-13,14.68,0.15,0.1163,3.09923e-07,true,86,0.3709,0.227,13.05,13.66
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.33662e-09,7.59324e-13,15.41,0.1501,0.1269,4.06468e-07,true,67,0.2763,0.1865,13.5,13.97
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.95459e-09,9.60142e-13,15.87,0.1506,0.1334,7.2361e-07,true,60,0.2614,0.1757,13.41,13.86
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.7359e-09,8.89075e-13,10.62,0.1516,0.1202,3.91593e-07,true,127,0.5588,0.3601,9.289,10.23
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.81079e-09,9.13412e-13,20.51,0.1496,0.1292,6.65325e-07,true,150,0.7246,0.3762,18.36,19.49
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.57564,0.00148748,4.83382e-07,38.44,0.1516,0.133,0.491959,false,200,0.9715,0.5521,35.44,37
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.35256,0.00343551,1.11643e-06,46.8,0.1499,0.1182,0.809652,false,200,0.9751,0.5489,43.23,44.79
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,3.04953e-09,9.90995e-13,7.951,0.01414,0.1324,7.82406e-07,true,109,0.5021,0.2198,6.832,7.577
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.55432e-09,8.30069e-13,7.342,0.014,0.1421,3.81369e-07,true,48,0.2326,0.1354,5.959,6.341
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.68918e-09,8.73893e-13,7.651,0.01376,0.1297,3.9241e-07,true,38,0.1437,0.108,5.964,6.228
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.30286e-09,7.48352e-13,8.072,0.01391,0.1347,3.57826e-07,true,32,0.09953,0.09165,5.875,6.077
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.97701e-09,9.67429e-13,11.81,0.01507,0.141,4.18482e-07,true,102,0.4967,0.2191,10.66,11.4
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.66307e-09,8.65409e-13,10.65,0.01408,0.1322,3.84635e-07,true,46,0.2146,0.1316,9.212,9.572
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.27808e-09,7.40299e-13,11.24,0.01492,0.1501,3.57278e-07,true,37,0.1434,0.1063,9.476,9.738
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.12661e-09,6.91076e-13,11.99,0.01334,0.1539,3.37666e-07,true,31,0.09322,0.0915,9.707,9.906
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,3.04953e-09,9.90995e-13,10.39,0.01488,0.1433,7.82406e-07,true,109,0.5006,0.2133,9.261,9.998
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.55443e-09,8.30105e-13,6.833,0.01382,0.1552,3.81369e-07,true,48,0.2328,0.1319,5.419,5.797
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.69e-09,8.74159e-13,9.542,0.01404,0.1406,3.9241e-07,true,38,0.1438,0.1062,7.824,8.086
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.30395e-09,7.48706e-13,7.649,0.01417,0.1372,3.57826e-07,true,32,0.09983,0.08843,5.417,5.616
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.97701e-09,9.67429e-13,9.19,0.01406,0.1387,4.18482e-07,true,102,0.4946,0.2043,8.043,8.764
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.66307e-09,8.65409e-13,8.462,0.01431,0.178,3.84635e-07,true,46,0.2159,0.1289,6.993,7.351
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.27808e-09,7.40299e-13,8.88,0.01349,0.1485,3.57278e-07,true,37,0.136,0.1042,7.086,7.338
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.12709e-09,6.91233e-13,9.701,0.0145,0.1455,3.37667e-07,true,31,0.09309,0.08843,7.363,7.559
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,3.04953e-09,9.90995e-13,10.82,0.01368,0.1428,7.82406e-07,true,109,0.4999,0.2194,9.672,10.41
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.55443e-09,8.30105e-13,7.227,0.01376,0.1431,3.81369e-07,true,48,0.2331,0.1328,5.79,6.169
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.68938e-09,8.73959e-13,6.895,0.0138,0.1461,3.92411e-07,true,38,0.1435,0.109,5.151,5.415
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.30286e-09,7.48352e-13,7.504,0.01487,0.1486,3.57826e-07,true,32,0.09889,0.08978,5.238,5.438
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.97701e-09,9.67429e-13,9.48,0.01446,0.1547,4.18482e-07,true,102,0.493,0.214,8.303,9.032
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.66266e-09,8.65276e-13,8.728,0.01381,0.2068,3.84635e-07,true,46,0.2139,0.1245,7.24,7.591
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.27808e-09,7.40299e-13,9.066,0.01427,0.1694,3.57278e-07,true,37,0.1364,0.1063,7.234,7.488
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.12661e-09,6.91076e-13,9.946,0.01413,0.152,3.37666e-07,true,31,0.09282,0.08697,7.573,7.767
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,3.04953e-09,9.90995e-13,7.365,0.01452,0.1656,7.82406e-07,true,109,0.4972,0.2123,6.225,6.958
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.55443e-09,8.30105e-13,6.796,0.01381,0.2182,3.81369e-07,true,48,0.2329,0.1315,5.349,5.727
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.69e-09,8.74159e-13,7.033,0.01343,0.1448,3.9241e-07,true,38,0.1439,0.1055,5.273,5.535
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.30415e-09,7.48772e-13,7.635,0.01442,0.16,3.57826e-07,true,32,0.09941,0.08965,5.347,5.547
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.97701e-09,9.67429e-13,10.13,0.01397,0.1503,4.18482e-07,true,102,0.4941,0.201,8.959,9.677
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.66292e-09,8.6536e-13,9.221,0.01496,0.1576,3.84635e-07,true,46,0.2195,0.1235,7.716,8.072
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.27808e-09,7.40299e-13,9.641,0.01386,0.1516,3.57278e-07,true,37,0.1357,0.1,7.799,8.047
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.12661e-09,6.91076e-13,10.5,0.01403,0.1505,3.37666e-07,true,31,0.09249,0.08541,8.102,8.295


==> plots/tg097/gmres_poly_results_w_RACE/26_Aug_2022/ML_Geer.txt <==
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.195452,24.5103,0.0501303,37.95,1.2e-05,0.4119,0.915996,false,200,0.8114,2.172,34.25,37.27
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.658087,0.335529,0.000686248,77.65,1e-05,0.3896,0.372257,false,200,0.8092,2.158,73.07,76.07
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00043,0.00149928,3.06644e-06,96.86,1.1e-05,0.3932,0.000449027,false,200,0.8102,2.162,91.72,94.73
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.99999,0.000167354,3.42284e-07,118.5,1.2e-05,0.3881,1.01145e-05,false,200,0.8784,2.183,112.6,115.7
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.195452,24.5103,0.0501303,32.12,1.2e-05,0.423,0.915996,false,200,0.8104,2.164,28.43,31.43
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.658087,0.335529,0.000686248,64.21,1.1e-05,0.4169,0.372257,false,200,0.8097,2.164,59.61,62.62
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00043,0.0014993,3.06647e-06,81.4,1.2e-05,0.4112,0.000449043,false,200,0.8116,2.143,76.27,79.26
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.99999,0.000167356,3.42289e-07,97.32,1.2e-05,0.4216,1.01152e-05,false,200,0.8702,2.191,91.39,94.48
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.195452,24.5103,0.0501303,28.86,1.3e-05,0.4494,0.915996,false,200,0.8182,2.168,25.16,28.18
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.658087,0.335529,0.000686248,57.9,1.1e-05,0.439,0.372257,false,200,0.812,2.167,53.3,56.31
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00043,0.0014993,3.06647e-06,71.46,1.2e-05,0.4395,0.000449043,false,200,0.8206,2.172,66.29,69.32
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.99999,0.000167354,3.42284e-07,87.83,1.1e-05,0.4444,1.01145e-05,false,200,0.8966,2.188,81.87,84.99
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.195452,24.5103,0.0501303,26.67,1.2e-05,0.4628,0.915996,false,200,0.8144,2.168,22.97,25.99
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.658087,0.335529,0.000686248,51.57,1.1e-05,0.4542,0.372257,false,200,0.8135,2.171,46.97,49.99
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00043,0.0014993,3.06649e-06,65.19,1.3e-05,0.4632,0.000449049,false,200,0.8142,2.164,60.04,63.05
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.99999,0.000167356,3.42289e-07,79.43,1.2e-05,0.477,1.01149e-05,false,200,0.8912,2.18,73.49,76.6
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.195452,24.5103,0.0501303,25.79,1.2e-05,0.4946,0.915996,false,200,0.8203,2.171,22.09,25.11
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.658087,0.335529,0.000686248,49.98,1.2e-05,0.4975,0.372257,false,200,0.8112,2.181,45.37,48.4
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00043,0.0014993,3.06649e-06,62.12,1.2e-05,0.5063,0.000449049,false,200,0.813,2.177,56.97,59.99
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.99999,0.000167356,3.42289e-07,76.97,1.1e-05,0.4933,1.01149e-05,false,200,0.9368,2.18,71,74.16
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.195452,24.5103,0.0501303,24.49,1.2e-05,0.5122,0.915996,false,200,0.8134,2.178,20.78,23.8
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.658087,0.335529,0.000686248,49.27,1.2e-05,0.5198,0.372257,false,200,0.8154,2.167,44.67,47.68
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00043,0.00149928,3.06644e-06,62.02,1.2e-05,0.5159,0.000449027,false,200,0.8124,2.145,56.89,59.88
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.99999,0.000167355,3.42285e-07,73.38,1.2e-05,0.5038,1.0114e-05,false,200,0.921,2.198,67.39,70.54
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,2.86277e-05,480.956,0.983686,45.63,0.00624,0.4017,1,false,200,0.8096,2.188,41.88,44.91
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.09214e-09,2.23373e-12,102.7,0.006473,0.387,6.757e-13,false,200,0.6657,2.457,97.89,101.1
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.07862e-09,2.20607e-12,159.3,0.006315,0.3795,9.52316e-15,false,200,0.6651,3.112,153.1,157.1
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.08347e-09,2.216e-12,215.1,0.006259,0.3937,1.45535e-14,false,200,0.7143,3.502,207.6,212.2
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,2.3718e-05,488.885,0.999903,44.12,0.006408,0.4136,0.999995,false,200,0.8103,2.189,40.37,43.4
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.09284e-09,2.23515e-12,100.2,0.006328,0.4541,6.70469e-13,false,200,0.6655,2.477,95.4,98.6
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.07862e-09,2.20607e-12,156.8,0.006242,0.4192,9.52316e-15,false,200,0.666,3.112,150.6,154.6
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.08347e-09,2.216e-12,209,0.006049,0.4226,1.45535e-14,false,200,0.7119,3.497,201.5,206.1
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,2.65683e-05,481.007,0.98379,43.92,0.00607,0.4521,1,false,200,0.8076,2.19,40.17,43.2
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.09284e-09,2.23515e-12,98.41,0.006315,0.4364,6.70469e-13,false,200,0.666,2.481,93.56,96.77
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.07862e-09,2.20607e-12,156.4,0.006003,0.4455,9.52316e-15,false,200,0.6714,3.12,150.2,154.2
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.08347e-09,2.216e-12,210.6,0.006129,0.4398,1.45535e-14,false,200,0.7108,3.508,203.2,207.7
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,2.86524e-05,480.956,0.983686,42.07,0.006347,0.4659,1,false,200,0.8079,2.183,38.32,41.35
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.09284e-09,2.23515e-12,95,0.006327,0.4799,6.70469e-13,false,200,0.6677,2.477,90.15,93.36
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.07862e-09,2.20607e-12,146.1,0.006324,0.4693,9.52316e-15,false,200,0.665,3.112,139.9,143.9
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.08347e-09,2.216e-12,195.7,0.00628,0.4714,1.45535e-14,false,200,0.7149,3.505,188.2,192.7
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,2.86289e-05,480.957,0.983688,43.4,0.0063,0.5013,1,false,200,0.8067,2.194,39.65,42.68
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.09214e-09,2.23373e-12,96.07,0.006345,0.498,6.757e-13,false,200,0.6686,2.468,91.23,94.43
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.07862e-09,2.20607e-12,150.5,0.006408,0.4962,9.52316e-15,false,200,0.6662,3.092,144.3,148.3
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.08347e-09,2.216e-12,200.5,0.006375,0.5019,1.45535e-14,false,200,0.7093,3.519,193,197.5
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,2.86287e-05,480.957,0.983688,44.26,0.006089,0.5051,1,false,200,0.8138,2.242,40.45,43.54
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.09284e-09,2.23515e-12,97.2,0.006324,0.5209,6.70469e-13,false,200,0.669,2.536,92.29,95.56
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.07862e-09,2.20607e-12,156.7,0.006298,0.5041,9.52316e-15,false,200,0.6658,3.094,150.5,154.5
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.08347e-09,2.216e-12,208.2,0.00632,0.511,1.45535e-14,false,200,0.7152,3.525,200.7,205.3
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.985903,3.75248,0.00767485,97.17,1.723,0.3617,0.0235112,false,200,0.8076,2.13,93.21,96.18
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.13705e-09,2.32557e-12,214.3,1.721,0.3609,1.91097e-12,false,200,0.6821,2.366,209,212.1
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.0768e-09,2.20234e-12,337.9,1.723,0.3715,1.2108e-14,false,200,0.665,2.981,331.2,335.1
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.08206e-09,2.2131e-12,442.5,1.723,0.3635,1.4012e-14,false,200,0.6816,3.262,434.5,438.8
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.324267,235.948,0.482578,62.18,1.727,0.4358,0.816802,false,200,0.8112,2.123,58.23,61.2
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.157e-09,2.36638e-12,126.1,1.719,0.4275,1.71689e-12,false,200,0.7646,2.204,120.9,123.9
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.07669e-09,2.20212e-12,207.9,1.732,0.4128,1.12878e-14,false,200,0.6672,2.912,201.2,205
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.07926e-09,2.20738e-12,274.7,1.719,0.4253,1.10234e-14,false,200,0.6998,3.232,266.8,271
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.994501,1.8498,0.00378333,49.69,1.722,0.4677,0.00896417,false,200,0.8152,2.126,45.74,48.71
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.08473e-09,2.21857e-12,116,1.725,0.4639,1.95182e-13,false,200,0.67,2.494,110.6,113.8
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.07864e-09,2.20612e-12,169.9,1.724,0.4764,1.41763e-14,false,200,0.6684,2.989,163.2,167
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.0831e-09,2.21522e-12,219.5,1.726,0.4737,6.99265e-15,false,200,0.7188,3.235,211.5,215.8
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.40087,191.064,0.390778,46.17,1.729,0.5323,0.755257,false,200,0.8178,2.128,42.21,45.19
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.34401e-09,2.74887e-12,91.32,1.722,0.5146,6.45681e-12,false,200,0.8124,2.128,86.17,89.14
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.07671e-09,2.20217e-12,149.5,1.729,0.5016,9.07369e-15,false,200,0.6679,2.81,142.9,146.6
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.08193e-09,2.21283e-12,202.3,1.723,0.5041,1.40172e-14,false,200,0.7174,3.196,194.4,198.5
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00710548,480.731,0.983226,99.23,0.06093,0.4706,0.997815,false,200,0.8095,2.144,95.31,98.29
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,2.77225e-05,480.599,0.982955,193.6,0.06183,0.4691,1,false,200,0.8135,2.14,188.5,191.5
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.07884e-09,2.20652e-12,331.9,0.06121,0.4726,1.06419e-14,false,200,0.6671,2.884,325.4,329.1
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.08479e-09,2.21869e-12,453,0.06128,0.4679,1.2416e-14,false,200,0.6861,3.293,445.1,449.4
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.6396e-05,480.73,0.983223,107.6,0.06095,0.5025,1,false,200,0.8089,2.15,103.7,106.7
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,2.15021e-07,488.91,0.999953,212.8,0.06124,0.5215,1,false,200,0.8097,2.15,207.7,210.7
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.07868e-09,2.20618e-12,354.1,0.0615,0.4959,1.0901e-14,false,200,0.6673,2.847,347.6,351.3
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.08482e-09,2.21875e-12,484.3,0.06121,0.4925,1.50306e-14,false,200,0.6804,3.252,476.4,480.6
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00710548,480.731,0.983226,63.6,0.06086,0.5468,0.997815,false,200,0.8122,2.146,59.67,62.66
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,2.77225e-05,480.599,0.982955,120.8,0.06072,0.5404,1,false,200,0.8097,2.142,115.8,118.8
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.08103e-09,2.21099e-12,206.6,0.06147,0.5472,1.06525e-14,false,200,0.6677,2.888,200.1,203.8
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.08581e-09,2.22077e-12,281.2,0.06161,0.55,7.41675e-15,false,200,0.7145,3.299,273.3,277.6
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.6396e-05,480.73,0.983223,69.98,0.06102,0.599,1,false,200,0.8116,2.159,66,69.01
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,2.15021e-07,488.91,0.999953,136,0.06078,0.5912,1,false,200,0.812,2.153,130.8,133.8
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.08227e-09,2.21354e-12,224.2,0.06103,0.6021,1.03423e-14,false,200,0.6687,2.854,217.6,221.3
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.08482e-09,2.21875e-12,307.4,0.06107,0.5828,1.50306e-14,false,200,0.6974,3.267,299.5,303.7
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00709715,480.74,0.983243,51.74,0.06115,0.6203,0.997818,false,200,0.8118,2.145,47.8,50.79
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00414747,485.826,0.993647,99.03,0.06147,0.6101,0.997652,false,200,0.8112,2.143,93.94,96.93
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.07884e-09,2.20652e-12,167.9,0.06142,0.6092,1.06419e-14,false,200,0.6727,2.891,161.4,165.1
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.08581e-09,2.22077e-12,229.9,0.0611,0.6222,7.41675e-15,false,200,0.7042,3.302,222,226.3
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.489069,156.591,0.320272,66.56,0.061,0.6637,0.690189,false,200,0.8103,2.154,62.57,65.57
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,2.15021e-07,488.91,0.999953,131.7,0.06127,0.6487,1,false,200,0.8115,2.158,126.5,129.5
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.07868e-09,2.20618e-12,215.5,0.06105,0.6658,1.0901e-14,false,200,0.6686,2.851,208.9,212.6
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.08365e-09,2.21635e-12,295.5,0.06158,0.6531,1.37406e-14,false,200,0.7022,3.263,287.5,291.8
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00709905,480.738,0.983239,52.44,0.0612,0.6681,0.997817,false,200,0.8139,2.145,48.49,51.48
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,2.7811e-05,480.599,0.982956,100.9,0.06126,0.6681,1,false,200,0.8198,2.144,95.74,98.74
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.07884e-09,2.20652e-12,169.6,0.06115,0.6824,1.06419e-14,false,200,0.67,2.885,163,166.8
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.08581e-09,2.22077e-12,230.8,0.0616,0.6415,7.41675e-15,false,200,0.7042,3.302,222.8,227.1
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00175715,486.856,0.995753,120.5,0.06129,0.7146,0.999345,false,200,0.8099,2.147,116.4,119.4
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,2.15021e-07,488.91,0.999953,241.5,0.06148,0.7445,1,false,200,0.8159,2.145,236.1,239.1
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.0813e-09,2.21155e-12,401.5,0.06449,0.724,1.11636e-14,false,200,0.6664,2.842,394.6,398.3
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.08482e-09,2.21875e-12,550.5,0.06155,0.7253,1.50306e-14,false,200,0.6824,3.255,542.2,546.4


==> plots/tg097/gmres_poly_results_w_RACE/26_Aug_2022/Transport.txt <==
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.26757e-12,5.16996e-11,12.37,1.1e-05,0.1577,4.60785e-07,false,200,0.9063,0.6334,10.42,12
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.584e-14,6.46055e-13,7.149,1.1e-05,0.1538,6.66839e-10,true,54,0.2393,0.2325,5.671,6.156
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.27373e-14,5.19507e-13,7.356,1.1e-05,0.1666,4.11749e-10,true,43,0.1733,0.1844,5.575,5.945
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.3259e-14,9.48648e-13,7.76,1e-05,0.1652,7.3096e-10,true,35,0.1181,0.1704,5.467,5.768
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.26757e-12,5.16996e-11,11.28,1.1e-05,0.1802,4.60785e-07,false,200,0.9148,0.6371,9.319,10.9
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.58399e-14,6.46052e-13,6.451,1.1e-05,0.1567,6.66836e-10,true,54,0.2399,0.2277,4.97,5.452
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.27368e-14,5.19488e-13,6.621,1e-05,0.1667,4.11742e-10,true,43,0.1743,0.1863,4.832,5.205
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.32595e-14,9.48671e-13,7.112,1.2e-05,0.1577,7.30974e-10,true,35,0.1246,0.1718,4.809,5.118
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.26757e-12,5.16996e-11,10.88,1.2e-05,0.1629,4.60785e-07,false,200,0.924,0.6424,8.905,10.5
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.58399e-14,6.4605e-13,6.182,1e-05,0.1658,6.66832e-10,true,54,0.2385,0.2276,4.705,5.184
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.27368e-14,5.19488e-13,6.361,1.2e-05,0.1748,4.11742e-10,true,43,0.1736,0.1881,4.571,4.945
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.32588e-14,9.48643e-13,6.802,1.2e-05,0.1679,7.30954e-10,true,35,0.1273,0.1721,4.492,4.804
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.26757e-12,5.16996e-11,10.22,1.1e-05,0.2022,4.60785e-07,false,200,0.9152,0.6267,8.266,9.841
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.58399e-14,6.46051e-13,5.916,1.2e-05,0.1855,6.66834e-10,true,54,0.2397,0.2285,4.437,4.919
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.27371e-14,5.19498e-13,6.2,1e-05,0.1814,4.11763e-10,true,43,0.174,0.1838,4.412,4.783
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.32591e-14,9.48655e-13,6.573,1.1e-05,0.1733,7.30967e-10,true,35,0.1286,0.1735,4.264,4.579
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.26757e-12,5.16996e-11,9.99,1.2e-05,0.2479,4.60785e-07,false,200,0.9158,0.6451,8.021,9.615
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.58399e-14,6.46052e-13,5.768,1.2e-05,0.1748,6.66834e-10,true,54,0.239,0.2301,4.289,4.771
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.27363e-14,5.19468e-13,5.997,1.3e-05,0.1809,4.11732e-10,true,43,0.1739,0.1869,4.21,4.584
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.32587e-14,9.48637e-13,6.442,1.2e-05,0.1834,7.30952e-10,true,35,0.1321,0.177,4.127,4.449
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.26757e-12,5.16996e-11,10.21,1.1e-05,0.1694,4.60785e-07,false,200,0.9168,0.627,8.264,9.84
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.58399e-14,6.4605e-13,5.761,1e-05,0.1815,6.66832e-10,true,54,0.2396,0.2269,4.288,4.768
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.27361e-14,5.19459e-13,5.879,1.1e-05,0.178,4.11719e-10,true,43,0.1741,0.187,4.084,4.458
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.32602e-14,9.48697e-13,6.364,1.1e-05,0.1878,7.30984e-10,true,35,0.135,0.1768,4.045,4.37
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.24792e-14,9.16845e-13,7.651,0.004007,0.1627,4.07916e-09,true,104,0.4784,0.4006,6.342,7.244
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.8248e-14,7.44267e-13,5.916,0.004077,0.1548,5.03025e-10,true,38,0.134,0.1819,4.535,4.862
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.55292e-14,6.33381e-13,6.296,0.003966,0.176,2.46358e-10,true,31,0.08675,0.1456,4.566,4.808
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.08472e-14,4.42418e-13,6.921,0.004074,0.1641,2.32887e-10,true,26,0.06043,0.1298,4.652,4.853
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.24792e-14,9.16844e-13,7.249,0.004064,0.1695,4.07919e-09,true,104,0.4791,0.4132,5.923,6.837
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.82479e-14,7.44264e-13,5.496,0.003982,0.1701,5.03021e-10,true,38,0.1344,0.1761,4.117,4.439
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.55291e-14,6.33377e-13,5.91,0.003992,0.162,2.46363e-10,true,31,0.08625,0.1453,4.186,4.428
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.08469e-14,4.42407e-13,6.501,0.004245,0.1662,2.32889e-10,true,26,0.06237,0.1276,4.233,4.434
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.24792e-14,9.16845e-13,6.947,0.004008,0.1815,4.07917e-09,true,104,0.4796,0.4031,5.63,6.534
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.82481e-14,7.44272e-13,5.303,0.004014,0.1659,5.03026e-10,true,38,0.1354,0.1751,3.926,4.248
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.55289e-14,6.33368e-13,5.734,0.003938,0.1756,2.46358e-10,true,31,0.08667,0.1464,4.007,4.251
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.08471e-14,4.42415e-13,6.315,0.004026,0.1703,2.32883e-10,true,26,0.0606,0.1289,4.043,4.244
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.24792e-14,9.16844e-13,6.846,0.00405,0.169,4.07919e-09,true,104,0.4786,0.4105,5.528,6.438
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.82777e-14,7.4548e-13,5.25,0.003994,0.1706,5.03018e-10,true,38,0.1339,0.1789,3.874,4.198
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.55291e-14,6.33377e-13,5.628,0.004024,0.1705,2.46363e-10,true,31,0.086,0.1442,3.9,4.14
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.08468e-14,4.42401e-13,6.206,0.004077,0.1734,2.32884e-10,true,26,0.06087,0.1279,3.934,4.135
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.24792e-14,9.16844e-13,6.803,0.004008,0.1932,4.07917e-09,true,104,0.4786,0.4057,5.485,6.391
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.8248e-14,7.44271e-13,5.202,0.00438,0.1826,5.03015e-10,true,38,0.1334,0.1765,3.822,4.144
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.55291e-14,6.33375e-13,5.629,0.003987,0.1782,2.46349e-10,true,31,0.08565,0.1466,3.901,4.144
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.08469e-14,4.42404e-13,6.168,0.004218,0.2366,2.32888e-10,true,26,0.06455,0.1287,3.893,4.098
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.24792e-14,9.16844e-13,6.774,0.004027,0.182,4.07919e-09,true,104,0.479,0.4046,5.457,6.363
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.8248e-14,7.44267e-13,5.178,0.003991,0.1859,5.03025e-10,true,38,0.1346,0.1855,3.788,4.12
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.55293e-14,6.33382e-13,5.61,0.003951,0.1851,2.46362e-10,true,31,0.08543,0.1459,3.882,4.123
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.08467e-14,4.42399e-13,6.193,0.004041,0.1874,2.32885e-10,true,26,0.06694,0.1294,3.916,4.124
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0785857,2.89802e-05,0.001182,30.19,0.3771,0.1575,0.990636,false,200,0.9118,0.7281,28.01,29.68
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00965205,0.0244592,0.997602,62.08,0.3771,0.1488,1.00003,false,200,0.9067,0.7136,59.18,60.84
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0498757,0.00488293,0.199157,79.6,0.3758,0.1463,0.999541,false,200,0.9058,0.7091,76.23,77.88
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0608444,0.0125046,0.510018,98.03,0.3758,0.1533,1.00139,false,200,0.9467,0.7345,93.95,95.66
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0771291,8.32584e-06,0.000339581,21.03,0.3772,0.1626,0.990761,false,200,0.906,0.6895,18.9,20.53
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00266174,0.0245144,0.999854,41.86,0.3852,0.1802,1,false,200,0.9034,0.6929,39,40.63
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.000517432,0.0245179,0.999995,49.53,0.3772,0.1816,1,false,200,0.9022,0.6888,46.19,47.81
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0296984,0.0240874,0.982439,63.02,0.3764,0.1616,1.00042,false,200,1.007,0.7248,58.89,60.66
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0771713,8.31582e-06,0.000339172,19.44,0.3901,0.1814,0.990736,false,200,0.9145,0.7156,17.26,18.93
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0423655,0.000841683,0.0343292,35.4,0.389,0.1752,0.997374,false,200,0.9068,0.7071,32.51,34.16
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0341008,0.0033884,0.1382,44.28,0.4013,0.1688,0.999979,false,200,0.9061,0.7118,40.91,42.56
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,5.86359e-05,0.024518,1,55.08,0.3768,0.1761,1,false,200,1.015,0.7431,50.92,52.72
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0790185,7.89197e-06,0.000321884,17.77,0.4019,0.1765,0.989608,false,200,0.906,0.6885,15.63,17.26
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0137967,0.0243473,0.993037,34.01,0.3768,0.2087,1.00009,false,200,0.9041,0.6967,31.13,32.77
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0246494,0.00116259,0.0474177,43.04,0.376,0.2047,0.999697,false,200,0.908,0.6888,39.69,41.32
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.000204642,0.024518,0.999999,53.3,0.3903,0.1862,1,false,200,1.043,0.7187,49.13,50.93
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.20031e-14,8.97426e-13,17.66,0.02065,0.1772,3.89426e-09,true,104,0.4622,0.4103,16.29,17.19
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.3251e-14,9.48322e-13,12.58,0.02096,0.1852,6.09355e-10,true,36,0.1186,0.17,11.09,11.39
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.80044e-14,7.34336e-13,13.16,0.02126,0.1929,4.86792e-10,true,29,0.07264,0.1403,11.28,11.5
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,9.15984e-15,3.73597e-13,14.16,0.02106,0.1889,2.68896e-10,true,25,0.07844,0.1335,11.65,11.87
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.4442e-14,9.96901e-13,20.08,0.02075,0.1857,1.74737e-09,true,101,0.4632,0.3972,18.69,19.58
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.07529e-14,8.46437e-13,14.36,0.02073,0.1899,5.69322e-10,true,35,0.1107,0.1681,12.82,13.11
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.2508e-14,5.10157e-13,15.18,0.02093,0.1893,3.60051e-10,true,29,0.07318,0.1375,13.22,13.45
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,4.78851e-15,1.95306e-13,17.9,0.02077,0.1828,1.41041e-10,true,28,0.09504,0.1481,15.28,15.54
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.20031e-14,8.97426e-13,12.46,0.02135,0.2092,3.89426e-09,true,104,0.4667,0.4015,11.09,11.98
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.32839e-14,9.49665e-13,8.98,0.02054,0.2001,6.09365e-10,true,36,0.1185,0.1679,7.478,7.776
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.78869e-14,7.29543e-13,9.325,0.02102,0.2459,4.86788e-10,true,29,0.07351,0.1439,7.43,7.657
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,9.15984e-15,3.73597e-13,10.27,0.02056,0.1899,2.68896e-10,true,25,0.07908,0.1318,7.758,7.981
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.89383e-14,7.72424e-13,14.71,0.02069,0.2149,1.73493e-09,true,102,0.4651,0.3914,13.31,14.19
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.07531e-14,8.46443e-13,10.31,0.02079,0.2133,5.69322e-10,true,35,0.1116,0.1626,8.752,9.037
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.2508e-14,5.10157e-13,11,0.02095,0.1903,3.60051e-10,true,29,0.07368,0.1365,9.021,9.242
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.56937e-14,6.4009e-13,12.83,0.02047,0.2068,3.05931e-10,true,27,0.09364,0.1423,10.17,10.42
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.17371e-14,8.86576e-13,11.09,0.02096,0.2113,3.81228e-09,true,104,0.4665,0.4,9.719,10.61
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.3251e-14,9.48322e-13,8.028,0.02059,0.2213,6.09355e-10,true,36,0.1184,0.1673,6.516,6.813
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.84011e-14,7.50513e-13,8.45,0.02022,0.2237,4.86786e-10,true,29,0.07347,0.1375,6.548,6.769
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,9.29186e-15,3.78981e-13,9.369,0.02101,0.2037,2.68811e-10,true,25,0.07883,0.1334,6.831,7.056
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.01235e-14,8.20765e-13,13.86,0.02055,0.2198,1.95442e-09,true,102,0.4695,0.3907,12.45,13.34
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.07531e-14,8.46443e-13,9.883,0.02077,0.2152,5.69322e-10,true,35,0.1113,0.1618,8.299,8.584
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.27131e-14,5.18522e-13,10.51,0.02095,0.2212,3.64347e-10,true,29,0.07318,0.1363,8.497,8.717
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,5.04898e-15,2.05929e-13,12.68,0.02075,0.2231,1.48259e-10,true,28,0.09655,0.1497,9.979,10.24
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.12387e-14,8.66251e-13,10.93,0.02104,0.2213,3.60779e-09,true,104,0.4683,0.4045,9.548,10.44
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.32497e-14,9.48272e-13,7.846,0.02091,0.2135,6.09369e-10,true,36,0.1182,0.1665,6.336,6.632
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.7883e-14,7.29383e-13,8.208,0.02072,0.2207,4.86789e-10,true,29,0.0732,0.1358,6.302,6.521
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,9.07008e-15,3.69935e-13,9.165,0.02071,0.2217,2.68844e-10,true,25,0.08146,0.1326,6.622,6.848
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.93433e-14,7.88942e-13,13.78,0.02031,0.2363,1.83804e-09,true,102,0.4687,0.3852,12.37,13.25
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.07531e-14,8.46443e-13,9.986,0.02047,0.2379,5.69322e-10,true,35,0.1115,0.1619,8.394,8.679
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.2508e-14,5.10157e-13,10.58,0.02095,0.2507,3.60051e-10,true,29,0.0731,0.1346,8.546,8.764
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,4.36127e-15,1.7788e-13,12.8,0.02083,0.2265,1.40169e-10,true,28,0.09627,0.1502,10.08,10.34


==> plots/tg097/gmres_poly_results_w_RACE/26_Aug_2022/af_shell10.txt <==
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.632144,0.340316,2.1636e-05,19.89,1.1e-05,0.2383,0.774239,false,200,0.8132,1.156,17.43,19.43
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.646756,0.00466943,2.96865e-07,38.84,1.3e-05,0.2296,0.699161,false,200,0.8173,1.136,35.68,37.67
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.663274,0.0036901,2.34603e-07,47.48,1.1e-05,0.2298,0.640448,false,200,0.8216,1.16,43.85,45.87
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.685864,0.00309093,1.9651e-07,57.56,1.1e-05,0.2254,0.585502,false,200,0.9459,1.181,53.19,55.35
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.632144,0.340316,2.1636e-05,17.27,1e-05,0.2506,0.774239,false,200,0.8154,1.155,14.8,16.8
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.646756,0.00466943,2.96865e-07,32.65,1e-05,0.2553,0.699161,false,200,0.8199,1.154,29.48,31.49
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.663274,0.0036901,2.34603e-07,40.99,1e-05,0.2477,0.640448,false,200,0.8242,1.16,37.36,39.38
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.685864,0.00309093,1.9651e-07,48.89,1.1e-05,0.2376,0.585502,false,200,0.9334,1.181,44.53,46.68
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.632144,0.340316,2.1636e-05,15.3,1.1e-05,0.2548,0.774239,false,200,0.8156,1.165,12.82,14.83
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.646756,0.00466943,2.96865e-07,28.86,1.2e-05,0.2451,0.699161,false,200,0.8165,1.158,25.69,27.69
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.663274,0.0036901,2.34603e-07,36.17,1.2e-05,0.2505,0.640448,false,200,0.8166,1.164,32.54,34.56
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.685864,0.00309093,1.9651e-07,43.26,1.1e-05,0.2563,0.585502,false,200,0.9601,1.183,38.86,41.04
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.632144,0.340316,2.1636e-05,14.51,1.3e-05,0.2691,0.774239,false,200,0.8188,1.156,12.04,14.04
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.646756,0.00466943,2.96865e-07,27.36,1.3e-05,0.2678,0.699161,false,200,0.8199,1.134,24.21,26.19
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.663274,0.0036901,2.34603e-07,33.37,1.2e-05,0.2764,0.640448,false,200,0.8136,1.155,29.75,31.75
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.685864,0.00309093,1.9651e-07,39.87,1.2e-05,0.2651,0.585502,false,200,0.9941,1.188,35.43,37.64
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.632144,0.340316,2.1636e-05,13.79,1.2e-05,0.2803,0.774239,false,200,0.8214,1.165,11.3,13.32
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.646756,0.00466943,2.96865e-07,26.14,1.2e-05,0.2767,0.699161,false,200,0.8165,1.156,22.97,24.97
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.663274,0.0036901,2.34603e-07,32.44,1.2e-05,0.3085,0.640448,false,200,0.8259,1.141,28.82,30.82
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.685864,0.00309093,1.9651e-07,38.13,1.3e-05,0.2782,0.585502,false,200,1.006,1.197,33.68,35.91
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.632144,0.340316,2.1636e-05,12.96,1.2e-05,0.2946,0.774239,false,200,0.8154,1.173,10.47,12.49
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.646756,0.00466943,2.96865e-07,24.44,1.2e-05,0.2916,0.699161,false,200,0.8162,1.167,21.26,23.28
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.663274,0.0036901,2.34603e-07,30.83,1.3e-05,0.2975,0.640448,false,200,0.8168,1.154,27.21,29.21
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.685864,0.00309093,1.9651e-07,36.49,1.1e-05,0.2862,0.585502,false,200,1.015,1.201,32.03,34.28
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643052,0.00494784,3.14565e-07,23.43,0.005317,0.2575,0.734528,false,200,0.8169,1.161,20.92,22.93
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.666552,0.00362625,2.30544e-07,43.97,0.005217,0.2293,0.642606,false,200,0.8193,1.173,40.73,42.75
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.690281,0.00300299,1.90919e-07,56.5,0.005338,0.2268,0.583409,false,200,0.8181,1.174,52.79,54.81
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.718134,0.00249227,1.58449e-07,66.16,0.005301,0.2339,0.532824,false,200,0.9184,1.195,61.7,63.85
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643052,0.00494784,3.14565e-07,21.01,0.004928,0.2535,0.734528,false,200,0.8161,1.178,18.48,20.51
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.666552,0.00362625,2.30544e-07,41.26,0.004938,0.262,0.642606,false,200,0.8169,1.156,38.03,40.04
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.690281,0.00300299,1.90919e-07,52.49,0.00512,0.2489,0.583409,false,200,0.8149,1.154,48.8,50.8
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.718134,0.00249227,1.58449e-07,60.79,0.00527,0.2414,0.532824,false,200,0.9085,1.193,56.35,58.49
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643052,0.00494784,3.14565e-07,20.24,0.004944,0.2872,0.734528,false,200,0.8161,1.182,17.71,19.74
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.666552,0.00362625,2.30544e-07,39.67,0.005138,0.2517,0.642606,false,200,0.8156,1.153,36.45,38.45
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.690281,0.00300299,1.90919e-07,49.8,0.005036,0.2714,0.583409,false,200,0.8143,1.179,46.08,48.11
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.718134,0.00249227,1.58449e-07,58.71,0.005255,0.2632,0.532824,false,200,0.9624,1.19,54.22,56.41
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643052,0.00494784,3.14565e-07,20,0.005265,0.2725,0.734528,false,200,0.8171,1.177,17.47,19.5
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.666552,0.00362625,2.30544e-07,38.43,0.005223,0.2563,0.642606,false,200,0.816,1.173,35.21,37.23
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.690281,0.00300299,1.90919e-07,49.35,0.005295,0.2797,0.583409,false,200,0.8141,1.173,45.64,47.66
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.718134,0.00249227,1.58449e-07,57.47,0.005023,0.2782,0.532824,false,200,0.9195,1.193,53.01,55.16
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643052,0.00494784,3.14565e-07,19.82,0.005372,0.2791,0.734528,false,200,0.8162,1.181,17.29,19.32
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.666552,0.00362625,2.30544e-07,38.18,0.005236,0.2714,0.642606,false,200,0.823,1.178,34.92,36.95
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.690281,0.00300299,1.90919e-07,48.71,0.005314,0.2901,0.583409,false,200,0.814,1.183,44.99,47.02
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.718134,0.00249227,1.58449e-07,57.15,0.005304,0.2664,0.532824,false,200,0.9389,1.198,52.66,54.84
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643052,0.00494784,3.14565e-07,19.64,0.004953,0.3075,0.734528,false,200,0.8226,1.184,17.09,19.13
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.666552,0.00362625,2.30544e-07,38.47,0.005262,0.281,0.642606,false,200,0.8212,1.157,35.23,37.24
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.690281,0.00300299,1.90919e-07,49.17,0.005369,0.2877,0.583409,false,200,0.8233,1.157,45.46,47.48
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.718134,0.00249227,1.58449e-07,57.22,0.005284,0.2868,0.532824,false,200,0.9475,1.19,52.74,54.91
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.642015,0.00524722,3.33599e-07,54.76,0.811,0.2187,0.745259,false,200,0.81,1.146,52.1,54.09
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.658759,0.00395552,2.51477e-07,107.4,0.814,0.2176,0.674941,false,200,0.8093,1.144,103.9,105.8
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.674631,0.00344886,2.19266e-07,133.6,0.8124,0.2207,0.626059,false,200,0.8152,1.144,129.5,131.5
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00298374,15718,0.999289,161,0.8303,0.2354,0.999488,false,200,0.8451,1.166,156.1,158.2
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.642162,0.00519632,3.30362e-07,35.72,0.814,0.2662,0.744103,false,200,0.8104,1.142,33.06,35.04
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.656878,0.00401481,2.55246e-07,69.56,0.8119,0.2576,0.68197,false,200,0.8118,1.152,65.98,67.97
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00622954,15687.9,0.997378,86.7,0.8137,0.2454,0.997971,false,200,0.811,1.148,82.57,84.57
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.18569,13867.7,0.881657,104.1,0.8137,0.2424,0.92715,false,200,0.8899,1.168,99.14,101.2
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.64224,0.00517775,3.29182e-07,28.99,0.8146,0.2908,0.743798,false,200,0.8099,1.144,26.32,28.31
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.656355,0.00403519,2.56542e-07,56.05,0.8145,0.2603,0.683883,false,200,0.8094,1.145,52.48,54.47
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.486543,7833.14,0.498001,70.78,0.8169,0.2703,0.797643,false,200,0.815,1.143,66.65,68.64
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.610443,2855.94,0.18157,85.58,0.816,0.2754,0.782963,false,200,0.9185,1.174,80.61,82.74
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.638568,0.00673763,4.28353e-07,26.65,0.8159,0.2851,0.759187,false,200,0.8103,1.153,23.97,25.97
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.659148,0.00392394,2.4947e-07,53.25,0.8166,0.2887,0.672911,false,200,0.8242,1.15,49.66,51.67
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.648606,0.00439867,2.79651e-07,66.99,0.8168,0.2932,0.716008,false,200,0.8102,1.151,62.85,64.84
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.628888,1275.79,0.0811096,79.37,0.8206,0.2809,0.778888,false,200,0.8977,1.179,74.4,76.51
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643343,0.00489651,3.11301e-07,55.65,0.03306,0.273,0.735869,false,200,0.811,1.162,53.03,55.03
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.668574,0.00356342,2.26549e-07,109.5,0.03285,0.2676,0.63947,false,200,0.8124,1.16,106,108
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.694199,0.00291778,1.85502e-07,140.3,0.03274,0.2779,0.578593,false,200,0.8094,1.16,136.3,138.3
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.721175,0.00244211,1.5526e-07,165.2,0.03323,0.2702,0.531611,false,200,0.8552,1.174,160.5,162.6
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.6438,0.0048264,3.06845e-07,59.64,0.0334,0.2968,0.736642,false,200,0.8093,1.16,56.99,59
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.670199,0.00351496,2.23468e-07,117.4,0.03257,0.2924,0.637864,false,200,0.8101,1.157,113.9,115.9
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.599405,3844.15,0.244397,147.6,0.03363,0.2898,0.785099,false,200,0.8078,1.158,143.6,145.5
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00872022,15702.7,0.998321,177,0.03306,0.2998,0.999114,false,200,0.8421,1.17,172.2,174.3
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643343,0.00489651,3.11301e-07,34.46,0.03338,0.3081,0.735869,false,200,0.8112,1.154,31.84,33.84
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.668574,0.00356342,2.26549e-07,66.11,0.03288,0.3039,0.63947,false,200,0.8118,1.156,62.65,64.65
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.694199,0.00291778,1.85502e-07,84.03,0.03323,0.3088,0.578593,false,200,0.8135,1.155,80.03,82.04
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.721175,0.00244211,1.5526e-07,98.62,0.03344,0.3343,0.531611,false,200,0.8925,1.171,93.85,95.95
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.6438,0.0048264,3.06845e-07,37.99,0.03314,0.3478,0.736642,false,200,0.8198,1.168,35.33,37.35
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.670199,0.00351496,2.23468e-07,73.69,0.03331,0.351,0.637864,false,200,0.8132,1.17,70.15,72.16
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.599405,3844.15,0.244397,92.01,0.03282,0.3225,0.785099,false,200,0.8135,1.163,87.93,89.94
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00872022,15702.7,0.998321,110.5,0.033,0.3365,0.999114,false,200,0.8716,1.179,105.6,107.7
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643343,0.00489651,3.11301e-07,27.69,0.03387,0.3353,0.735869,false,200,0.8129,1.156,25.07,27.07
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.668574,0.00356342,2.26549e-07,54.71,0.0328,0.3348,0.63947,false,200,0.813,1.159,51.24,53.25
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.694199,0.00291778,1.85502e-07,68.51,0.03327,0.3337,0.578593,false,200,0.8182,1.155,64.51,66.52
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.721175,0.00244211,1.5526e-07,80.47,0.03327,0.3314,0.531611,false,200,0.888,1.175,75.69,77.79
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.6438,0.0048264,3.06845e-07,33.88,0.03407,0.3574,0.736642,false,200,0.8141,1.169,31.22,33.23
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.670199,0.00351496,2.23468e-07,68.33,0.03316,0.3553,0.637864,false,200,0.8143,1.174,64.77,66.79
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.599405,3844.15,0.244397,86.85,0.03333,0.3511,0.785099,false,200,0.8162,1.167,82.76,84.77
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00872022,15702.7,0.998321,99.54,0.03332,0.3542,0.999114,false,200,0.8833,1.184,94.66,96.76
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643343,0.00489651,3.11301e-07,26.13,0.03366,0.3525,0.735869,false,200,0.813,1.156,23.51,25.51
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.668574,0.00356342,2.26549e-07,52.69,0.03369,0.3771,0.63947,false,200,0.8168,1.154,49.22,51.23
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.694199,0.00291778,1.85502e-07,65.65,0.03378,0.356,0.578593,false,200,0.8147,1.155,61.64,63.65
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.721175,0.00244211,1.5526e-07,76.56,0.03331,0.3485,0.531611,false,200,0.9016,1.178,71.76,73.87
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.6438,0.0048264,3.06845e-07,33.67,0.03408,0.39,0.736642,false,200,0.8143,1.167,31,33.02
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.670199,0.00351496,2.23468e-07,73.02,0.03356,0.3795,0.637864,false,200,0.8133,1.166,69.47,71.49
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.599405,3844.15,0.244397,89.59,0.03364,0.3952,0.785099,false,200,0.8225,1.169,85.48,87.5
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00872022,15702.7,0.998321,107,0.03351,0.3732,0.999114,false,200,0.8665,1.185,102.1,104.2


==> plots/tg097/gmres_poly_results_w_RACE/26_Aug_2022/af_shell7.txt <==
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.03475e-09,9.48099e-13,3.944,1e-05,0.09284,7.96522e-10,true,196,0.2126,0.5129,3.003,3.742
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.13664e-09,8.27058e-13,3.493,1.1e-05,0.09036,4.3142e-10,true,95,0.1086,0.2722,2.661,3.051
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.55288e-09,8.83156e-13,3.625,1.1e-05,0.09046,5.97796e-10,true,76,0.08178,0.2275,2.688,3.005
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.25799e-09,8.43412e-13,4.199,1.1e-05,0.08861,1.27874e-10,true,69,0.07965,0.2381,2.991,3.318
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.03443e-09,9.48056e-13,4.041,1.2e-05,0.1019,7.96514e-10,true,196,0.2134,0.5147,3.095,3.837
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.13664e-09,8.27058e-13,3.678,1.1e-05,0.0942,4.3142e-10,true,95,0.1095,0.2738,2.842,3.235
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.55288e-09,8.83156e-13,3.765,1.1e-05,0.09614,5.97796e-10,true,76,0.08335,0.2281,2.826,3.145
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.25799e-09,8.43412e-13,4.442,1.1e-05,0.09614,1.27874e-10,true,69,0.07772,0.247,3.226,3.56
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.0346e-09,9.4808e-13,4.139,1.1e-05,0.09669,7.96522e-10,true,196,0.212,0.5254,3.183,3.934
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.13663e-09,8.27057e-13,3.736,1.1e-05,0.0978,4.31428e-10,true,95,0.1093,0.2761,2.896,3.291
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.55288e-09,8.83156e-13,3.89,1.2e-05,0.1149,5.97796e-10,true,76,0.08257,0.2302,2.951,3.272
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.25605e-09,8.43152e-13,4.576,1e-05,0.1021,1.27954e-10,true,69,0.07693,0.2363,3.372,3.694
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.03464e-09,9.48085e-13,5.036,1.1e-05,0.1161,7.96522e-10,true,196,0.2184,0.5086,4.095,4.834
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.13664e-09,8.27058e-13,4.606,1.1e-05,0.09721,4.3142e-10,true,95,0.1101,0.2649,3.779,4.163
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.55288e-09,8.83156e-13,4.852,1.3e-05,0.1054,5.97796e-10,true,76,0.08209,0.2216,3.922,4.233
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.25605e-09,8.43152e-13,5.839,1.2e-05,0.1089,1.27954e-10,true,69,0.07901,0.2261,4.643,4.957
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.03464e-09,9.48085e-13,4.44,1.1e-05,0.1024,7.96522e-10,true,196,0.2134,0.5252,3.483,4.235
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.13664e-09,8.27059e-13,3.883,1.3e-05,0.1023,4.3142e-10,true,95,0.1092,0.2779,3.043,3.439
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.55288e-09,8.83156e-13,4.079,1.1e-05,0.1046,5.97796e-10,true,76,0.08231,0.2308,3.138,3.459
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.25605e-09,8.43152e-13,4.731,1.2e-05,0.1142,1.27954e-10,true,69,0.07768,0.2389,3.524,3.849
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.03475e-09,9.48099e-13,4.99,1.3e-05,0.1058,7.96522e-10,true,196,0.2176,0.5164,4.037,4.785
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.13662e-09,8.27055e-13,4.641,1.1e-05,0.1065,4.31423e-10,true,95,0.1099,0.2663,3.818,4.203
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.55288e-09,8.83156e-13,4.794,1.2e-05,0.1235,5.97796e-10,true,76,0.08359,0.2262,3.855,4.172
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.25713e-09,8.43297e-13,5.744,1.1e-05,0.1143,1.27872e-10,true,69,0.07705,0.2186,4.559,4.863
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.9316e-09,9.34198e-13,6.474,0.002555,0.09095,7.86305e-10,true,186,0.2057,0.5144,5.529,6.261
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.04486e-09,9.49462e-13,5.844,0.002634,0.08938,6.15473e-10,true,83,0.09437,0.2679,5.014,5.384
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,5.92232e-09,7.98174e-13,6.263,0.001532,0.1012,3.23837e-10,true,72,0.08102,0.2379,5.291,5.617
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999995,0.0109485,1.47557e-06,18.84,0.00256,0.08932,0.000148955,false,200,0.2498,0.5935,17.07,17.93
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.9316e-09,9.34198e-13,6.567,0.002626,0.09664,7.86305e-10,true,186,0.1986,0.5119,5.629,6.352
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.04486e-09,9.49462e-13,5.901,0.002667,0.1029,6.15473e-10,true,83,0.0903,0.2648,5.072,5.435
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,5.92232e-09,7.98174e-13,6.348,0.002594,0.09963,3.23837e-10,true,72,0.07769,0.2283,5.392,5.705
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999995,0.0109485,1.47557e-06,19.19,0.001648,0.09316,0.000148955,false,200,0.2422,0.5913,17.43,18.28
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.93155e-09,9.34191e-13,6.694,0.002565,0.0941,7.86305e-10,true,186,0.2041,0.5287,5.732,6.478
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.04486e-09,9.49462e-13,6.059,0.002487,0.0966,6.15473e-10,true,83,0.09024,0.266,5.227,5.591
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,5.92278e-09,7.98236e-13,6.52,0.002652,0.1104,3.2392e-10,true,72,0.07784,0.239,5.55,5.874
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999995,0.0109485,1.47557e-06,19.44,0.002585,0.1049,0.000148955,false,200,0.2304,0.5963,17.69,18.53
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.93133e-09,9.34162e-13,6.836,0.002525,0.1116,7.86274e-10,true,186,0.2005,0.4848,5.92,6.618
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.04486e-09,9.49462e-13,6.241,0.002608,0.1088,6.15473e-10,true,83,0.09069,0.2407,5.435,5.774
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,5.92278e-09,7.98236e-13,6.746,0.002551,0.1044,3.2392e-10,true,72,0.0779,0.2115,5.803,6.1
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999995,0.0109485,1.47557e-06,20.61,0.00257,0.1083,0.000148955,false,200,0.2275,0.5392,18.92,19.7
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.93155e-09,9.34191e-13,6.84,0.002567,0.1013,7.86305e-10,true,186,0.1982,0.502,5.913,6.626
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.04485e-09,9.49462e-13,6.158,0.00255,0.1226,6.15473e-10,true,83,0.09076,0.2519,5.337,5.688
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,5.92232e-09,7.98174e-13,6.631,0.002586,0.101,3.23837e-10,true,72,0.08368,0.2241,5.666,5.981
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999995,0.0109485,1.47557e-06,19.96,0.00261,0.1134,0.000148955,false,200,0.2278,0.566,18.24,19.05
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.93133e-09,9.34162e-13,6.765,0.002469,0.104,7.86274e-10,true,186,0.2011,0.4838,5.848,6.546
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.04479e-09,9.49452e-13,6.256,0.002477,0.1318,6.15467e-10,true,83,0.09115,0.24,5.449,5.788
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,5.92278e-09,7.98236e-13,6.735,0.002543,0.1082,3.2392e-10,true,72,0.07796,0.2157,5.787,6.088
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999995,0.0109485,1.47557e-06,20.5,0.002566,0.124,0.000148955,false,200,0.2281,0.5182,18.82,19.58
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.44716,102.52,0.013817,10.66,0.2837,0.08688,0.889482,false,200,0.2265,0.5457,9.503,10.29
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.439533,1094.94,0.14757,20.97,0.2834,0.08762,0.87349,false,200,0.2276,0.546,19.48,20.27
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,2.37608e-05,7419.83,0.999999,25.79,0.2852,0.08811,1,false,200,0.2282,0.55,24.09,24.88
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.279864,4563.02,0.614975,30.38,0.2833,0.08575,0.923802,false,200,0.2284,0.5513,28.37,29.17
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.55238e-06,3.43993e-10,7.605,0.2822,0.09601,2.83967e-07,false,200,0.2206,0.5401,6.45,7.223
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,2.83657e-05,7419.82,0.999998,13.85,0.2832,0.1068,0.999999,false,200,0.2234,0.5381,12.36,13.13
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.146967,6088.6,0.820583,17.24,0.281,0.0944,0.94486,false,200,0.222,0.5518,15.52,16.31
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.143727,5877.67,0.792156,21.06,0.2833,0.09373,0.935184,false,200,0.222,0.5468,19.05,19.83
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.54409e-06,2.08103e-10,8.569,0.2832,0.09901,1.79996e-07,false,200,0.2268,0.5373,7.417,8.194
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.94501e-09,9.36005e-13,15.38,0.2823,0.1029,7.01369e-10,true,186,0.2012,0.4949,13.97,14.68
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,9.91715e-05,7419.51,0.999955,20.78,0.2826,0.1148,0.999988,false,200,0.2277,0.5276,19.09,19.86
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.245487,5036.28,0.678759,25,0.2829,0.1113,0.928037,false,200,0.2278,0.5349,23.01,23.78
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.2697e-06,9.79765e-10,8.607,0.283,0.111,6.78788e-07,false,200,0.2259,0.5359,7.457,8.232
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.445575,494.666,0.066668,16.43,0.2821,0.1059,0.885535,false,200,0.2258,0.538,14.94,15.72
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,6.94135e-06,7419.84,1,19.53,0.2844,0.1123,1,false,200,0.225,0.5378,17.83,18.61
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,2.38336e-05,7419.81,0.999996,23.7,0.2822,0.1046,0.999999,false,200,0.227,0.5406,21.7,22.48
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.93777e-09,9.35029e-13,7.199,0.01371,0.1038,7.0963e-10,true,180,0.1937,0.401,6.331,6.938
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.285163,4648.25,0.626462,13.9,0.01309,0.1111,0.825516,false,200,0.2263,0.4365,12.67,13.35
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999982,0.236446,3.18668e-05,17.5,0.01304,0.1045,0.000169435,false,200,0.2258,0.4374,16.08,16.76
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.305514,5451.22,0.734682,22.29,0.01275,0.1062,0.713434,false,200,0.2288,0.4459,20.56,21.25
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.9657e-09,9.38794e-13,8.338,0.01337,0.1087,6.46595e-10,true,176,0.1893,0.3998,7.458,8.06
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.97644e-09,9.40241e-13,7.282,0.01325,0.1099,7.39158e-10,true,73,0.07942,0.1997,6.424,6.711
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,2.75541e-05,7419.81,0.999995,24.06,0.01323,0.1092,1,false,200,0.2274,0.4427,22.6,23.29
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.905717,33.1192,0.00446359,27.81,0.01328,0.1093,0.106826,false,200,0.229,0.4589,26.05,26.75
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.93777e-09,9.35029e-13,5.968,0.01291,0.1147,7.0963e-10,true,180,0.1926,0.4021,5.096,5.703
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.285163,4648.25,0.626462,12.8,0.01266,0.1178,0.825516,false,200,0.2257,0.4381,11.57,12.25
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999982,0.236446,3.18668e-05,19.21,0.01401,0.1268,0.000169435,false,200,0.2254,0.4373,17.78,18.46
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.305514,5451.22,0.734682,18.98,0.01291,0.1149,0.713434,false,200,0.2262,0.4425,17.26,17.94
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.9657e-09,9.38794e-13,8.054,0.01275,0.1354,6.46595e-10,true,176,0.1905,0.3975,7.164,7.764
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.97638e-09,9.40233e-13,7.077,0.01298,0.1323,7.39155e-10,true,73,0.07849,0.1996,6.207,6.493
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,2.7554e-05,7419.81,0.999995,21.57,0.01322,0.1453,1,false,200,0.2264,0.443,20.1,20.78
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.905717,33.1192,0.00446359,26.6,0.01339,0.1206,0.106826,false,200,0.2288,0.4459,24.83,25.52
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.93805e-09,9.35067e-13,6.254,0.0132,0.1376,7.09622e-10,true,180,0.1935,0.3939,5.389,5.989
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.285163,4648.25,0.626462,13.59,0.01309,0.135,0.825516,false,200,0.227,0.4385,12.36,13.04
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999982,0.236446,3.18668e-05,16.71,0.01329,0.1261,0.000169435,false,200,0.2255,0.4401,15.28,15.96
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.305514,5451.22,0.734682,19.79,0.01297,0.1244,0.713434,false,200,0.2271,0.4428,18.07,18.75
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.96569e-09,9.38792e-13,8.121,0.01353,0.1396,6.46595e-10,true,176,0.1902,0.3904,7.24,7.833
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.97644e-09,9.40241e-13,7.356,0.01299,0.1392,7.39158e-10,true,73,0.07971,0.1986,6.493,6.779
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,2.75541e-05,7419.81,0.999995,23.63,0.01321,0.1395,1,false,200,0.234,0.4362,22.16,22.84
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.905717,33.1192,0.00446359,28.38,0.01321,0.147,0.106826,false,200,0.2304,0.4416,26.62,27.3
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.93777e-09,9.35029e-13,6.393,0.01324,0.1313,7.0963e-10,true,180,0.193,0.4023,5.521,6.129
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.285163,4648.25,0.626462,14.52,0.01363,0.1445,0.825516,false,200,0.2245,0.4413,13.3,13.98
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999982,0.236446,3.18668e-05,17.98,0.01345,0.1378,0.000169435,false,200,0.226,0.4378,16.55,17.22
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.305514,5451.22,0.734682,21.3,0.01323,0.1335,0.713434,false,200,0.2264,0.4465,19.57,20.26
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.96578e-09,9.38804e-13,9.08,0.01307,0.1352,6.46595e-10,true,176,0.1911,0.4055,8.19,8.799
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.97644e-09,9.40241e-13,8.683,0.01307,0.1499,7.39158e-10,true,73,0.07983,0.2002,7.812,8.1
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,2.75572e-05,7419.81,0.999995,27.66,0.01357,0.1499,1,false,200,0.2295,0.4429,26.18,26.87
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.905717,33.1191,0.00446359,32.29,0.01318,0.1435,0.106826,false,200,0.2326,0.4429,30.52,31.21


==> plots/tg097/gmres_poly_results_w_RACE/26_Aug_2022/thermal2.txt <==
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.120171,7.51103e-05,0.00172486,4.126,1.1e-05,0.1409,0.984228,false,200,0.719,0.353,2.764,3.863
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.186387,1.81527e-05,0.000416866,7.352,1.1e-05,0.1481,0.960121,false,200,0.7298,0.3548,5.515,6.628
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.329249,3.22398e-06,7.40365e-05,9.141,1e-05,0.1475,0.863965,false,200,0.7343,0.3691,6.97,8.101
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,4.34996e-14,9.98941e-13,5.591,1.1e-05,0.1536,2.2592e-08,true,84,0.2704,0.2022,3.612,4.101
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.120171,7.51103e-05,0.00172486,4.149,1e-05,0.1784,0.984228,false,200,0.7196,0.3664,2.773,3.887
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.186387,1.81527e-05,0.000416866,7.479,1.1e-05,0.1388,0.960121,false,200,0.7348,0.3663,5.617,6.746
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.329178,3.22552e-06,7.40719e-05,9.272,1.1e-05,0.1402,0.864029,false,200,0.7448,0.379,7.081,8.233
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,4.34996e-14,9.98941e-13,5.631,1.3e-05,0.1483,2.2592e-08,true,84,0.2697,0.2115,3.646,4.144
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.120171,7.51103e-05,0.00172486,4.391,1.2e-05,0.1433,0.984228,false,200,0.706,0.3734,3.022,4.129
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.186387,1.81527e-05,0.000416866,7.823,1.1e-05,0.1485,0.960121,false,200,0.7283,0.3742,5.959,7.09
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.329178,3.22552e-06,7.40719e-05,12.43,1.2e-05,0.1345,0.864029,false,200,0.7532,0.3884,10.22,11.39
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,4.34996e-14,9.98941e-13,5.831,1.2e-05,0.1358,2.2592e-08,true,84,0.2684,0.2068,3.853,4.344
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.120171,7.51102e-05,0.00172486,4.545,1e-05,0.156,0.984228,false,200,0.7203,0.41,3.127,4.286
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.186387,1.81527e-05,0.000416866,7.813,1.1e-05,0.1496,0.960121,false,200,0.7235,0.3938,5.938,7.083
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.329249,3.22398e-06,7.40365e-05,9.933,1.1e-05,0.1498,0.863965,false,200,0.7237,0.401,7.737,8.891
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,4.34996e-14,9.98941e-13,5.917,1.1e-05,0.1749,2.2592e-08,true,84,0.2673,0.2133,3.934,4.432
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.120171,7.51102e-05,0.00172486,4.681,1.1e-05,0.1584,0.984228,false,200,0.7112,0.4576,3.22,4.417
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.186475,1.81053e-05,0.000415777,8.276,1.1e-05,0.1431,0.960066,false,200,0.7184,0.4573,6.335,7.539
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.329178,3.22552e-06,7.40719e-05,10.14,1e-05,0.15,0.864029,false,200,0.7187,0.4477,7.902,9.097
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,4.34996e-14,9.98941e-13,6.06,1.2e-05,0.1527,2.2592e-08,true,84,0.2633,0.2332,4.057,4.57
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.120171,7.51102e-05,0.00172486,4.747,1e-05,0.1476,0.984228,false,200,0.7116,0.4677,3.279,4.486
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.186475,1.81053e-05,0.000415777,8.399,1.2e-05,0.1573,0.960066,false,200,0.712,0.4715,6.454,7.666
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.329249,3.22398e-06,7.40365e-05,10.33,9e-06,0.1449,0.863965,false,200,0.7142,0.4639,8.082,9.288
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,4.34996e-14,9.98941e-13,6.216,1.1e-05,0.1649,2.2592e-08,true,84,0.2619,0.2394,4.209,4.726
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.237394,8.65849e-06,0.000198837,5.619,0.002416,0.1372,0.931811,false,200,0.7241,0.3791,4.198,5.33
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,4.26032e-11,9.78355e-10,10.56,0.002273,0.1314,3.45008e-06,false,200,0.7476,0.3891,8.623,9.788
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,4.19129e-14,9.62504e-13,9.184,0.002215,0.1337,2.59269e-09,true,136,0.4747,0.2966,7.3,8.094
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.52071e-14,5.78864e-13,7.442,0.002266,0.1518,1.96142e-09,true,82,0.2657,0.2067,5.408,5.896
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.237541,8.64556e-06,0.00019854,5.823,0.002576,0.1522,0.931717,false,200,0.7288,0.4137,4.363,5.534
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,4.26917e-11,9.80387e-10,10.87,0.002588,0.1342,3.45174e-06,false,200,0.7455,0.4083,8.917,10.1
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,4.2364e-14,9.72862e-13,9.527,0.002641,0.1387,2.54603e-09,true,136,0.4782,0.3049,7.626,8.432
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.5207e-14,5.78863e-13,7.709,0.002581,0.1425,1.96142e-09,true,82,0.2668,0.2162,5.661,6.16
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.237395,8.65849e-06,0.000198837,6.094,0.002601,0.1481,0.931811,false,200,0.7153,0.3708,4.691,5.806
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999997,4.41833e-11,1.01464e-09,11.52,0.002154,0.1459,3.85764e-06,false,200,0.7504,0.397,9.566,10.74
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,4.2364e-14,9.72862e-13,9.992,0.002188,0.1347,2.54603e-09,true,136,0.4641,0.2851,8.125,8.896
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.52071e-14,5.78864e-13,8.095,0.002501,0.1518,1.96142e-09,true,82,0.2611,0.2061,6.056,6.54
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.237381,8.66069e-06,0.000198887,6.385,0.002243,0.1373,0.93182,false,200,0.7286,0.4605,4.878,6.096
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,4.26917e-11,9.80387e-10,11.86,0.002183,0.14,3.45174e-06,false,200,0.7438,0.4627,9.853,11.09
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,4.2364e-14,9.72862e-13,10.42,0.002239,0.1374,2.54603e-09,true,136,0.4754,0.348,8.483,9.329
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.52071e-14,5.78864e-13,8.363,0.002306,0.1613,1.96142e-09,true,82,0.2621,0.2258,6.307,6.812
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.237381,8.66068e-06,0.000198887,6.544,0.002544,0.1409,0.93182,false,200,0.721,0.4819,5.022,6.254
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1.39709e-11,3.20832e-10,12.4,0.002571,0.1458,1.90473e-06,false,200,0.7423,0.5588,10.29,11.62
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,4.2364e-14,9.72862e-13,10.79,0.002507,0.1533,2.54603e-09,true,136,0.4656,0.3739,8.824,9.686
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.52069e-14,5.78861e-13,8.629,0.002508,0.1685,1.96143e-09,true,82,0.262,0.2368,6.559,7.075
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.237558,8.64275e-06,0.000198475,6.817,0.002541,0.177,0.931706,false,200,0.723,0.5117,5.264,6.528
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1.39709e-11,3.20832e-10,12.62,0.002455,0.1472,1.90473e-06,false,200,0.7478,0.5467,10.52,11.84
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,4.2364e-14,9.72862e-13,11.05,0.002471,0.1842,2.54603e-09,true,136,0.4638,0.3839,9.081,9.952
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.52071e-14,5.78864e-13,8.796,0.002505,0.1616,1.96142e-09,true,82,0.2599,0.2381,6.732,7.247
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.122365,8.3704e-05,0.00192221,9.734,0.1554,0.1276,0.983725,false,200,0.7406,0.4153,8.202,9.387
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0065328,0.0426751,0.980005,19.02,0.1539,0.1334,0.998888,false,200,0.7379,0.4559,16.9,18.12
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.000189375,0.0435428,0.999933,23.06,0.153,0.1446,1,false,200,0.7844,0.47,20.54,21.82
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.000152755,0.0435444,0.999969,28.94,0.1531,0.1361,1,false,200,0.7789,0.4885,25.94,27.23
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00188421,0.0431915,0.991866,9.461,0.1542,0.1342,0.999988,false,200,0.7137,0.4765,7.887,9.106
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.000259931,0.0435388,0.99984,17.74,0.1546,0.1488,1,false,200,0.7174,0.5088,15.6,16.85
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.000546866,0.0434883,0.998681,22.46,0.1541,0.1462,0.999997,false,200,0.7779,0.466,19.96,21.23
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00299702,0.0423245,0.971954,27.61,0.1552,0.1341,0.999949,false,200,0.7469,0.524,24.59,25.89
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.202985,1.49488e-05,0.000343289,12.19,0.1546,0.1353,0.952741,false,200,0.7282,0.5858,10.49,11.83
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00762311,0.041687,0.957316,19.46,0.1545,0.1611,0.999578,false,200,0.7126,0.5523,17.28,18.58
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0979917,0.0232442,0.533788,29.83,0.1545,0.1623,0.98271,false,200,0.7537,0.6376,27.17,28.59
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,8.31642e-05,0.0435455,0.999994,32.78,0.1548,0.141,1,false,200,0.7196,0.5811,29.74,31.07
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.122295,0.000213273,0.00489767,10.26,0.1545,0.1492,0.98188,false,200,0.7179,0.5582,8.595,9.9
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00114913,0.0432932,0.9942,20.59,0.1555,0.1516,0.999997,false,200,0.7279,0.5424,18.4,19.7
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.000292119,0.0435433,0.999944,24.6,0.1547,0.1413,0.999999,false,200,0.7187,0.5899,22.05,23.39
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.000395994,0.0435195,0.999397,31.56,0.1559,0.1447,0.999999,false,200,0.7289,0.5854,28.51,29.85
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.177907,2.02639e-05,0.000465348,12.62,0.01362,0.1657,0.962634,false,200,0.7197,0.3177,11.23,12.3
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999966,7.74197e-11,1.77789e-09,25.31,0.01374,0.1642,3.79258e-05,false,200,0.7161,0.317,23.4,24.46
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,3.70236e-14,8.50224e-13,18.47,0.0143,0.1768,1.09727e-08,true,112,0.374,0.2095,16.68,17.29
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,4.2945e-14,9.86204e-13,16.1,0.01496,0.1927,1.08665e-09,true,79,0.2418,0.1826,14,14.44
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.209426,1.25469e-05,0.00028813,15.94,0.01398,0.1727,0.947543,false,200,0.7224,0.3379,14.49,15.58
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.02627,7.95214e-08,1.82616e-06,32.41,0.01421,0.1608,0.0306733,false,200,0.722,0.3401,30.43,31.52
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,4.00812e-14,9.20439e-13,28.66,0.01384,0.179,4.30006e-09,true,143,0.4944,0.264,26.64,27.42
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,3.90233e-14,8.96146e-13,20.42,0.01395,0.1615,5.65934e-10,true,79,0.2461,0.1951,18.25,18.7
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.179787,1.97646e-05,0.000453881,11.37,0.01337,0.1756,0.961876,false,200,0.74,0.34,9.937,11.05
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999966,7.742e-11,1.7779e-09,23.13,0.01443,0.1767,3.79255e-05,false,200,0.7794,0.3788,21.09,22.28
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,3.88533e-14,8.92241e-13,16.89,0.01408,0.1892,1.17726e-08,true,112,0.3927,0.2518,15.03,15.69
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,4.2945e-14,9.86205e-13,14.96,0.01362,0.1671,1.08665e-09,true,79,0.2493,0.2064,12.81,13.29
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.209458,1.23834e-05,0.000284376,14.7,0.01325,0.1707,0.947554,false,200,0.7294,0.3611,13.21,14.33
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.02627,7.95214e-08,1.82616e-06,30.14,0.01312,0.2001,0.0306733,false,200,0.7393,0.3631,28.1,29.23
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,4.00816e-14,9.20449e-13,26.79,0.01447,0.1871,4.30006e-09,true,143,0.4964,0.2876,24.72,25.52
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,3.90229e-14,8.96136e-13,19.43,0.01303,0.1929,5.65906e-10,true,79,0.2503,0.1997,17.22,17.68
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.177891,2.02687e-05,0.000465458,12.28,0.01365,0.1764,0.962642,false,200,0.7244,0.3351,10.85,11.94
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999966,7.742e-11,1.7779e-09,24.29,0.01347,0.1741,3.79255e-05,false,200,0.7149,0.3338,22.34,23.42
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,3.70236e-14,8.50222e-13,17.88,0.01421,0.1717,1.09727e-08,true,112,0.3732,0.2206,16.05,16.66
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,4.2945e-14,9.86204e-13,15.95,0.01336,0.1705,1.08665e-09,true,79,0.2457,0.1878,13.8,14.25
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.209408,1.25495e-05,0.000288191,16.16,0.01347,0.1778,0.947552,false,200,0.7191,0.3246,14.71,15.78
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.01757,6.11313e-08,1.40384e-06,32.89,0.01386,0.1946,0.0207694,false,200,0.7106,0.3315,30.89,31.96
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,4.00816e-14,9.20449e-13,30.67,0.01362,0.1865,4.30006e-09,true,143,0.487,0.2522,28.61,29.38
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,3.90233e-14,8.96146e-13,21.29,0.01416,0.2448,5.65934e-10,true,79,0.2473,0.1829,19.07,19.51
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.179927,1.97248e-05,0.000452966,11.68,0.0139,0.1803,0.961811,false,200,0.7135,0.3306,10.27,11.34
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999966,7.66664e-11,1.76059e-09,22.95,0.01359,0.1826,3.78352e-05,false,200,0.7183,0.3286,21,22.07
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,3.70236e-14,8.50223e-13,17.72,0.01356,0.1739,1.09727e-08,true,112,0.3883,0.249,15.83,16.49
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,4.2945e-14,9.86204e-13,14.86,0.01469,0.1904,1.08665e-09,true,79,0.2476,0.1816,12.72,13.17
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.209426,1.25469e-05,0.00028813,15.39,0.01399,0.1846,0.947543,false,200,0.7171,0.3201,13.95,15.01
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.02627,7.95214e-08,1.82616e-06,32.49,0.01559,0.1768,0.0306733,false,200,0.7079,0.3179,30.49,31.55
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 100, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,4.00813e-14,9.20442e-13,29.49,0.01347,0.173,4.30006e-09,true,143,0.4858,0.2456,27.42,28.18
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 120, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,3.90229e-14,8.96136e-13,20.62,0.01395,0.1811,5.65906e-10,true,79,0.2429,0.1799,18.38,18.82


==> plots/tg097/gmres_poly_results_w_RACE/31_Aug_2022/Emilia_923.txt <==
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.019587,5.31139e+07,0.143948,20.03,1.1e-05,0.2316,0.998417,false,200,0.4119,0.9027,18.34,19.68
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.019587,5.31139e+07,0.143948,20.05,1.2e-05,0.2178,0.998417,false,200,0.4133,0.8971,18.37,19.7
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0244005,3.22608e+12,8743.21,45.5,1.2e-05,0.2284,1.00024,false,200,0.4202,0.906,43.32,44.67
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0220153,2.05288e+12,5563.64,45.46,1.2e-05,0.1989,1.00019,false,200,0.4147,0.9067,43.28,44.62
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.019587,5.31139e+07,0.143948,16.94,1e-05,0.2171,0.998417,false,200,0.4154,0.9074,15.25,16.59
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.019587,5.31139e+07,0.143948,16.98,1.2e-05,0.1998,0.998417,false,200,0.421,0.9057,15.28,16.63
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0220153,2.05288e+12,5563.64,37.77,1.2e-05,0.2179,1.00019,false,200,0.4147,0.9157,35.58,36.93
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0220153,2.05288e+12,5563.64,37.76,1.1e-05,0.2083,1.00019,false,200,0.4125,0.9171,35.57,36.92
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.019587,5.31139e+07,0.143948,16.16,1.1e-05,0.2375,0.998417,false,200,0.4127,0.9136,14.46,15.8
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.019587,5.31139e+07,0.143948,16.17,1.1e-05,0.2326,0.998417,false,200,0.4128,0.9137,14.47,15.81
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.00665814,4.93736e+11,1338.11,36.84,1e-05,0.2308,1.00001,false,200,0.4137,0.916,34.66,36.01
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,2.27181,2.40858e+14,652766,36.8,1.1e-05,0.2253,2.48428,false,200,0.4194,0.914,34.61,35.96
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.019587,5.31139e+07,0.143948,15.89,1.1e-05,0.2366,0.998417,false,200,0.4146,0.898,14.2,15.54
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.019587,5.31139e+07,0.143948,15.88,1.2e-05,0.2393,0.998417,false,200,0.4151,0.9028,14.18,15.52
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0244005,3.22608e+12,8743.21,35.03,1.2e-05,0.2205,1.00024,false,200,0.4146,0.9155,32.85,34.2
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,2.47401,1.70502e+14,462088,34.98,1.2e-05,0.2299,2.67064,false,200,0.4154,0.915,32.8,34.15
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.019587,5.31139e+07,0.143948,14.87,1.1e-05,0.2353,0.998417,false,200,0.4141,0.9188,13.16,14.51
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.019587,5.31139e+07,0.143948,14.84,1.1e-05,0.2692,0.998417,false,200,0.4118,0.9162,13.14,14.48
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,2.47401,1.70502e+14,462088,33.8,1.1e-05,0.2434,2.67064,false,200,0.4129,0.916,31.61,32.96
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,41.6313,9.90558e+15,2.68458e+07,33.85,1.2e-05,0.2386,41.6413,false,200,0.4144,0.9195,31.66,33.01
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.019587,5.31139e+07,0.143948,15.07,1.2e-05,0.2218,0.998417,false,200,0.4135,0.9195,13.36,14.72
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.019587,5.31139e+07,0.143948,15.19,1.1e-05,0.2265,0.998417,false,200,0.4151,0.8995,13.5,14.83
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0220153,2.05288e+12,5563.64,33.12,1.2e-05,0.2313,1.00019,false,200,0.4156,0.9193,30.93,32.29
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0453854,6.93201e+12,18786.9,33.18,1.2e-05,0.2332,1.00089,false,200,0.4139,0.9174,30.99,32.34
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.0006,54419.6,0.000147486,21.2,0.003259,0.1971,0.0010318,false,200,0.4128,0.9096,19.48,20.83
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.0006,54419.6,0.000147486,21.16,0.00333,0.1832,0.0010318,false,200,0.4104,0.9105,19.44,20.79
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,324.081,8.78314e-07,41.51,0.003648,0.2078,4.53283e-06,false,200,0.4124,0.9195,39.28,40.64
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,324.081,8.78314e-07,41.54,0.00328,0.2081,4.53283e-06,false,200,0.4119,0.9192,39.31,40.66
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.0006,54419.6,0.000147486,19.11,0.003635,0.2019,0.0010318,false,200,0.4123,0.929,17.37,18.74
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.0006,54419.6,0.000147486,19.12,0.003279,0.2231,0.0010318,false,200,0.4108,0.9282,17.39,18.75
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,324.081,8.78314e-07,38.23,0.003719,0.1931,4.53283e-06,false,200,0.4127,0.9162,36.01,37.36
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,324.081,8.78314e-07,38.25,0.003407,0.1973,4.53283e-06,false,200,0.4117,0.9176,36.03,37.38
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.0006,54419.6,0.000147486,20.06,0.003653,0.2154,0.0010318,false,200,0.4177,0.9247,18.32,19.69
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.0006,54419.6,0.000147486,20.1,0.003462,0.258,0.0010318,false,200,0.4138,0.9301,18.36,19.73
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,324.081,8.78314e-07,39.84,0.003697,0.2318,4.53283e-06,false,200,0.4236,0.9279,37.59,38.97
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,324.081,8.78314e-07,39.83,0.003735,0.2327,4.53283e-06,false,200,0.4115,0.9284,37.59,38.95
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.0006,54419.6,0.000147486,20.31,0.003594,0.2328,0.0010318,false,200,0.4102,0.9126,18.59,19.93
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.0006,54419.6,0.000147486,20.32,0.003221,0.2334,0.0010318,false,200,0.4117,0.9095,18.61,19.95
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,324.081,8.78314e-07,39.56,0.003707,0.237,4.53283e-06,false,200,0.4107,0.9273,37.32,38.68
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,324.081,8.78314e-07,39.58,0.003753,0.2432,4.53283e-06,false,200,0.4127,0.9295,37.34,38.7
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.0006,54419.6,0.000147486,20.28,0.003167,0.2342,0.0010318,false,200,0.4144,0.9096,18.55,19.9
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.0006,54419.6,0.000147486,20.28,0.00365,0.244,0.0010318,false,200,0.4111,0.9085,18.56,19.91
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,324.081,8.78314e-07,39.51,0.003655,0.2261,4.53283e-06,false,200,0.411,0.9308,37.27,38.63
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,324.081,8.78314e-07,39.49,0.003699,0.2469,4.53283e-06,false,200,0.4181,0.9298,37.25,38.62
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.0006,54419.6,0.000147486,20.51,0.003662,0.2537,0.0010318,false,200,0.4115,0.9077,18.8,20.14
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.0006,54419.6,0.000147486,20.52,0.003641,0.2428,0.0010318,false,200,0.4114,0.9089,18.8,20.15
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,324.081,8.78314e-07,40.49,0.003278,0.2419,4.53283e-06,false,200,0.4116,0.9078,38.27,39.61
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,324.081,8.78314e-07,40.52,0.00367,0.2498,4.53283e-06,false,200,0.4105,0.9082,38.3,39.64
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00143,201563,0.00054627,43.56,0.6636,0.1866,0.00286263,false,200,0.4099,0.9393,41.67,43.04
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00143,201563,0.00054627,43.53,0.6613,0.1806,0.00286263,false,200,0.409,0.9385,41.65,43.02
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00013,7999.18,2.16791e-05,85.69,0.6632,0.1947,0.000211254,false,200,0.4096,0.9377,83.18,84.55
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00013,7999.18,2.16791e-05,85.6,0.6632,0.1772,0.000211254,false,200,0.409,0.9374,83.1,84.47
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00144,156697,0.000424674,29.04,0.6635,0.208,0.00248169,false,200,0.4084,0.9668,27.13,28.53
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00144,156697,0.000424674,28.99,0.6622,0.208,0.00248169,false,200,0.4105,0.9665,27.08,28.48
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00007,6288.16,1.7042e-05,57.32,0.6636,0.207,0.000145832,false,200,0.4089,0.9699,54.79,56.19
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00007,6288.16,1.7042e-05,57.5,0.6621,0.2075,0.000145832,false,200,0.4089,0.9655,54.97,56.37
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00142,148906,0.000403561,27.94,0.6645,0.2655,0.00240919,false,200,0.4106,0.9566,26.05,27.44
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00142,148906,0.000403561,27.93,0.663,0.2397,0.00240919,false,200,0.4116,0.9546,26.04,27.43
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00006,5612.15,1.52099e-05,55.99,0.6666,0.2333,0.000122741,false,200,0.4134,0.9575,53.47,54.86
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00006,5612.15,1.52099e-05,55.94,0.6642,0.2656,0.000122741,false,200,0.4116,0.9569,53.42,54.81
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00135,134665,0.000364964,26.88,0.6653,0.2389,0.00223082,false,200,0.412,0.9656,24.98,26.38
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00135,134665,0.000364964,28.03,0.6654,0.2409,0.00223082,false,200,0.4138,0.9655,26.12,27.52
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00004,4258.38,1.15409e-05,53.23,0.6653,0.2545,8.55502e-05,false,200,0.4125,0.9583,50.71,52.1
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00004,4258.38,1.15409e-05,53.19,0.6634,0.2749,8.55502e-05,false,200,0.4112,0.962,50.66,52.06
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00039,20317,5.50624e-05,44.86,0.02396,0.2333,0.000540211,false,200,0.4112,0.9157,43.05,44.4
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00039,20317,5.50624e-05,44.89,0.02439,0.2373,0.000540211,false,200,0.4097,0.9155,43.08,44.43
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,130.507,3.53696e-07,87.8,0.02479,0.2243,2.2556e-06,false,200,0.4099,0.9173,85.41,86.75
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,130.507,3.53696e-07,87.54,0.02502,0.2304,2.2556e-06,false,200,0.4092,0.9145,85.15,86.49
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00021,10686.9,2.89633e-05,48.13,0.02496,0.2536,0.000291057,false,200,0.4144,0.9189,46.3,47.65
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00021,10686.9,2.89633e-05,48.03,0.02469,0.2411,0.000291057,false,200,0.4097,0.9129,46.2,47.54
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,95.6464,2.59218e-07,91.58,0.025,0.234,1.67739e-06,false,200,0.4091,0.9135,89.15,90.49
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,95.6463,2.59218e-07,91.85,0.02483,0.2431,1.67739e-06,false,200,0.4096,0.9127,89.41,90.76
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00039,20317,5.50624e-05,32.17,0.0247,0.2794,0.000540211,false,200,0.4113,0.907,30.37,31.71
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00039,20317,5.50624e-05,32.15,0.02513,0.2825,0.000540211,false,200,0.4097,0.9064,30.35,31.69
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,130.507,3.53696e-07,62.42,0.02478,0.2876,2.2556e-06,false,200,0.4117,0.9039,60.02,61.36
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,130.507,3.53695e-07,62.42,0.02511,0.2666,2.2556e-06,false,200,0.4121,0.9068,60.02,61.36
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00021,10686.9,2.89633e-05,38.86,0.02447,0.2823,0.000291057,false,200,0.4116,0.9165,37.01,38.36
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00021,10686.9,2.89633e-05,38.97,0.02427,0.3037,0.000291057,false,200,0.4118,0.9156,37.12,38.47
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,95.6463,2.59218e-07,73.52,0.02498,0.2782,1.67739e-06,false,200,0.4132,0.9133,71.04,72.39
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,95.6463,2.59218e-07,73.48,0.02445,0.2754,1.67739e-06,false,200,0.4118,0.9121,71.01,72.36
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00039,20317,5.50624e-05,29.27,0.02481,0.2923,0.000540211,false,200,0.4127,0.9066,27.46,28.81
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00039,20322.6,5.50776e-05,33.53,0.02473,0.3013,0.000540655,false,200,0.4117,0.9069,31.74,33.08
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,130.507,3.53696e-07,56.82,0.02476,0.2847,2.2556e-06,false,200,0.4117,0.9123,54.41,55.75
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,128.586,3.48489e-07,66.75,0.02406,0.2971,2.2262e-06,false,200,0.4122,0.9008,64.35,65.68
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00021,10686.9,2.89633e-05,36.86,0.02447,0.2775,0.000291057,false,200,0.4151,0.9144,35,36.36
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.0005,36039.4,9.76728e-05,77.31,0.02489,1.267,0.000753011,false,200,0.4127,0.9081,75.4,76.74
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,95.6464,2.59218e-07,69.9,0.02449,0.282,1.67739e-06,false,200,0.4133,0.9104,67.41,68.75
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.0001,5978.86,1.62037e-05,150.7,0.02449,1.241,0.000153379,false,200,0.4157,0.9082,148,149.4
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00039,20317,5.50624e-05,28.61,0.02468,0.2874,0.000540211,false,200,0.4131,0.9076,26.8,28.15
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00043,22000.8,5.96259e-05,67.02,0.0245,1.214,0.000600502,false,200,0.4124,0.9176,65.17,66.52
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,130.507,3.53695e-07,54.78,0.0249,0.2981,2.2556e-06,false,200,0.4148,0.9075,52.36,53.71
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,133.844,3.6274e-07,135.2,0.02422,1.197,2.27758e-06,false,200,0.4125,0.9152,132.7,134
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00021,10686.9,2.89633e-05,36.17,0.0249,0.282,0.000291057,false,200,0.4153,0.9136,34.31,35.66
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.141156,2.46238e+07,0.0667345,87.15,0.02388,3.603,0.975427,false,200,0.4125,0.9087,85.19,86.53
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,95.6463,2.59218e-07,67.89,0.02462,0.2754,1.67739e-06,false,200,0.4134,0.9123,65.39,66.74
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,92.8671,2.51685e-07,178.3,0.02334,3.607,1.58808e-06,false,200,0.4149,0.9085,175.6,177


==> plots/tg097/gmres_poly_results_w_RACE/31_Aug_2022/Fault_639.txt <==
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,265062,5.77993e+20,3.18584e+09,20.9,1.1e-05,0.162,265062,false,200,0.2574,0.686,19.67,20.63
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.48555e+06,4.03057e+21,2.22161e+10,20.93,1.1e-05,0.1892,1.48555e+06,false,200,0.2581,0.6856,19.7,20.66
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,15.4907,2.18881e+16,120645,43.64,1.1e-05,0.1658,15.5198,false,200,0.2591,0.6859,42.07,43.03
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.402197,3.00486e+14,1656.25,43.72,1.1e-05,0.1607,1.07867,false,200,0.2587,0.6875,42.15,43.1
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.48555e+06,4.03057e+21,2.22161e+10,18.64,1.2e-05,0.1696,1.48555e+06,false,200,0.258,0.6935,17.4,18.36
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.48555e+06,4.03057e+21,2.22161e+10,18.64,1.1e-05,0.1703,1.48555e+06,false,200,0.2583,0.6928,17.4,18.36
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,136.749,5.87488e+16,323817,38.19,1.1e-05,0.173,136.75,false,200,0.2592,0.6844,36.63,37.58
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,291.178,9.51241e+16,524314,38.17,1.1e-05,0.2006,291.181,false,200,0.2594,0.6833,36.6,37.56
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1119.48,1.17108e+18,6.45485e+06,17.35,1.4e-05,0.1661,1119.48,false,200,0.2585,0.693,16.11,17.08
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,13928,1.85815e+19,1.02419e+08,17.35,1.2e-05,0.1788,13928,false,200,0.2589,0.6887,16.12,17.08
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,15.4907,2.18881e+16,120645,35.85,1.1e-05,0.1792,15.5198,false,200,0.2595,0.6852,34.29,35.25
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0101157,6.66947e+12,36.7614,35.96,1.1e-05,0.1754,1.00009,false,200,0.2595,0.6863,34.39,35.34
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,125350,1.83165e+20,1.00959e+09,16.77,1.2e-05,0.1814,125350,false,200,0.2596,0.6785,15.54,16.49
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,265062,5.77993e+20,3.18584e+09,16.78,1.3e-05,0.197,265062,false,200,0.2595,0.6791,15.56,16.51
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,15.4907,2.18881e+16,120645,34.79,1.1e-05,0.2144,15.5198,false,200,0.259,0.6794,33.23,34.18
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,15.4907,2.18881e+16,120645,34.71,1.1e-05,0.2013,15.5198,false,200,0.2601,0.6786,33.15,34.1
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,265062,5.77993e+20,3.18584e+09,16.66,1.1e-05,0.2482,265062,false,200,0.2586,0.6994,15.42,16.39
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.48555e+06,4.03057e+21,2.22161e+10,16.67,1.1e-05,0.1837,1.48555e+06,false,200,0.2659,0.6972,15.42,16.39
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,15.4907,2.18881e+16,120645,33.65,1.1e-05,0.1958,15.5198,false,200,0.2612,0.679,32.09,33.04
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,291.178,9.51241e+16,524314,33.64,1.2e-05,0.1877,291.181,false,200,0.2603,0.677,32.08,33.03
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.48555e+06,4.03057e+21,2.22161e+10,16.01,1.2e-05,0.1958,1.48555e+06,false,200,0.2595,0.6817,14.78,15.74
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,256541,5.4631e+20,3.0112e+09,19.76,1.2e-05,0.1959,256541,false,200,0.2607,0.6649,18.55,19.48
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,15.4907,2.18881e+16,120645,32.92,1.2e-05,0.1787,15.5198,false,200,0.2614,0.6789,31.36,32.31
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,149.861,7.71671e+16,425337,41.03,1.1e-05,0.2195,149.868,false,200,0.2654,0.6665,39.48,40.42
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,3736.56,2.05956e-08,15.75,0.002266,0.1629,4.46089e-06,false,200,0.2568,0.6983,14.49,15.46
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,3736.57,2.05956e-08,15.72,0.002272,0.1616,4.46088e-06,false,200,0.2559,0.6968,14.47,15.44
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.175261,9.6602e-13,28.22,0.002645,0.1706,1.65712e-10,true,178,0.2177,0.6251,26.72,27.58
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.174232,9.60348e-13,28.27,0.002653,0.1652,1.66196e-10,true,178,0.2175,0.6255,26.78,27.64
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,3736.56,2.05956e-08,15.36,0.002301,0.1707,4.46089e-06,false,200,0.2573,0.6975,14.11,15.07
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,3736.56,2.05956e-08,15.36,0.002672,0.1722,4.46089e-06,false,200,0.258,0.698,14.11,15.08
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.173788,9.57901e-13,27.67,0.002298,0.1746,1.66196e-10,true,178,0.2178,0.6302,26.18,27.04
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.174232,9.60348e-13,27.68,0.002685,0.2153,1.66196e-10,true,178,0.2172,0.6293,26.18,27.04
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,3736.56,2.05956e-08,15.26,0.002613,0.1777,4.46088e-06,false,200,0.2588,0.6979,14,14.97
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,3736.56,2.05956e-08,15.24,0.002574,0.2182,4.46089e-06,false,200,0.2582,0.7022,13.98,14.95
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.174372,9.6112e-13,27.29,0.002695,0.1857,1.65707e-10,true,178,0.2174,0.6258,25.8,26.66
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.174596,9.62353e-13,27.29,0.002711,0.1812,1.65828e-10,true,178,0.2182,0.6248,25.8,26.65
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,3736.56,2.05956e-08,15.3,0.002662,0.2034,4.46089e-06,false,200,0.2592,0.6927,14.05,15.01
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,3736.56,2.05956e-08,15.29,0.002693,0.1782,4.46088e-06,false,200,0.2582,0.6919,14.04,15
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.174232,9.60348e-13,27.7,0.002764,0.193,1.66196e-10,true,178,0.2163,0.635,26.19,27.06
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.174372,9.6112e-13,27.7,0.002474,0.1905,1.65707e-10,true,178,0.2166,0.6293,26.2,27.06
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,3736.57,2.05956e-08,15.34,0.002338,0.2377,4.46088e-06,false,200,0.2584,0.7049,14.07,15.04
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,3736.56,2.05956e-08,15.32,0.00267,0.2053,4.46088e-06,false,200,0.2581,0.7012,14.05,15.02
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.173946,9.58775e-13,27.92,0.002641,0.1638,1.65915e-10,true,178,0.2178,0.6311,26.41,27.27
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.174232,9.60348e-13,27.92,0.00231,0.1949,1.66196e-10,true,178,0.2175,0.6314,26.42,27.28
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,3736.56,2.05956e-08,15.34,0.002322,0.1919,4.46089e-06,false,200,0.2589,0.742,14.03,15.05
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,3736.57,2.05956e-08,16.7,0.002719,0.1875,4.46089e-06,false,200,0.2603,0.6755,15.46,16.41
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.174161,9.59955e-13,28.38,0.002232,0.2321,1.65729e-10,true,178,0.2174,0.6296,26.88,27.74
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.173925,9.58657e-13,30.4,0.002653,0.1963,1.65938e-10,true,178,0.2238,0.6145,28.9,29.76
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999825,396051,2.18299e-06,31.33,0.4783,0.1572,0.000373938,false,200,0.253,0.7368,29.91,30.91
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999825,396051,2.18299e-06,31.48,0.4779,0.1495,0.000373938,false,200,0.2537,0.7371,30.06,31.06
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,47.6882,2.62853e-10,65.38,0.4798,0.1582,4.478e-08,false,200,0.2537,0.7382,63.51,64.51
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,47.6874,2.62848e-10,65.5,0.4801,0.1794,4.478e-08,false,200,0.2559,0.7356,63.62,64.63
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999798,414636,2.28543e-06,21.95,0.4768,0.1673,0.000422513,false,200,0.2545,0.7484,20.51,21.53
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999798,414636,2.28543e-06,21.98,0.477,0.1663,0.000422513,false,200,0.2545,0.7442,20.54,21.55
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,439.622,2.42315e-09,44.51,0.4778,0.1935,4.25152e-07,false,200,0.2549,0.7404,42.63,43.64
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,439.621,2.42315e-09,44.55,0.4765,0.1878,4.25152e-07,false,200,0.2541,0.7386,42.68,43.68
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999793,413998,2.28191e-06,21,0.4775,0.1897,0.000437374,false,200,0.2569,0.7452,19.56,20.57
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999793,413998,2.28191e-06,20.98,0.4776,0.1869,0.000437374,false,200,0.2559,0.7456,19.53,20.55
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,163.849,9.03117e-10,43.8,0.4786,0.1941,1.65522e-07,false,200,0.2567,0.7431,41.91,42.92
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,163.849,9.03121e-10,43.93,0.4791,0.1815,1.65522e-07,false,200,0.2569,0.7436,42.04,43.05
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999782,431716,2.37957e-06,20.56,0.4828,0.1821,0.000456652,false,200,0.2567,0.7452,19.12,20.14
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.307025,2.37941e+10,0.131151,24.15,0.4822,0.192,0.904918,false,200,0.2552,0.7443,22.71,23.72
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,169.055,9.31812e-10,42.5,0.4797,0.1839,1.69252e-07,false,200,0.2584,0.7384,40.62,41.63
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.29013e-06,1.81426e+11,1,49.78,0.4827,0.2103,1,false,200,0.2554,0.7314,47.9,48.9
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1506.64,8.30446e-09,31.33,0.01698,0.1805,1.72534e-06,false,200,0.2555,0.6697,30.04,30.98
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1506.64,8.30446e-09,31.41,0.0169,0.1923,1.72534e-06,false,200,0.2561,0.6732,30.12,31.06
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.171136,9.43284e-13,55.3,0.01721,0.1851,2.61454e-10,true,168,0.2054,0.574,53.75,54.54
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.171327,9.44335e-13,55.53,0.01679,0.1778,2.61382e-10,true,168,0.2047,0.5757,53.98,54.77
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,685.124,3.77633e-09,35.44,0.01755,0.1927,6.98924e-07,false,200,0.2643,0.6732,34.12,35.07
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,685.124,3.77633e-09,35.41,0.0168,0.1873,6.98924e-07,false,200,0.2568,0.6732,34.1,35.04
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.162934,8.98078e-13,59.44,0.0172,0.1987,2.89005e-10,true,159,0.1984,0.5544,57.88,58.65
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.162764,8.97137e-13,59.7,0.01738,0.2057,2.88995e-10,true,159,0.1994,0.5531,58.15,58.92
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1506.64,8.30446e-09,24.47,0.01729,0.1929,1.72534e-06,false,200,0.2546,0.6626,23.19,24.12
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1506.64,8.30445e-09,24.52,0.01706,0.1962,1.72534e-06,false,200,0.2564,0.6642,23.24,24.17
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.171759,9.46718e-13,42.9,0.01751,0.2254,2.61473e-10,true,168,0.2043,0.569,41.35,42.14
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.171725,9.46533e-13,42.85,0.01724,0.2022,2.61441e-10,true,168,0.2051,0.5755,41.28,42.08
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,685.124,3.77633e-09,30.2,0.01733,0.2083,6.98924e-07,false,200,0.2577,0.6612,28.89,29.83
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,683.637,3.76814e-09,33.71,0.01686,0.2277,6.97422e-07,false,200,0.2576,0.6609,32.39,33.32
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.163581,9.0164e-13,50.87,0.01708,0.2157,2.89522e-10,true,159,0.1994,0.545,49.29,50.05
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.164231,9.05222e-13,57.03,0.01766,0.2209,2.92104e-10,true,159,0.2029,0.5452,55.44,56.2
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1506.64,8.30446e-09,22.17,0.01825,0.2065,1.72534e-06,false,200,0.2573,0.6578,20.89,21.82
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1512.57,8.33713e-09,27.79,0.01709,0.237,1.73247e-06,false,200,0.2567,0.6562,26.51,27.43
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.171136,9.43284e-13,38.51,0.01822,0.2203,2.61454e-10,true,168,0.2063,0.5656,36.96,37.75
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.17341,9.55819e-13,48.42,0.01748,0.2529,2.63113e-10,true,168,0.2048,0.5629,46.87,47.65
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,685.124,3.77633e-09,28.13,0.01734,0.2166,6.98924e-07,false,200,0.258,0.6656,26.81,27.75
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,684.817,3.77464e-09,58.65,0.01812,0.604,6.97531e-07,false,200,0.2588,0.6676,57.28,58.22
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.163108,8.99034e-13,47.57,0.01764,0.2042,2.89468e-10,true,159,0.1998,0.5456,45.99,46.74
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.167228,9.21744e-13,99.33,0.01746,0.5571,2.97289e-10,true,159,0.2055,0.5476,97.65,98.41
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1506.64,8.30446e-09,21.72,0.01719,0.2176,1.72534e-06,false,200,0.2582,0.6538,20.44,21.37
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1510.01,8.32299e-09,48.46,0.01774,0.5447,1.72985e-06,false,200,0.2588,0.6734,47.13,48.08
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.171887,9.47425e-13,37.59,0.0174,0.2248,2.61471e-10,true,168,0.2053,0.5635,36.04,36.82
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.172702,9.51917e-13,86.6,0.01791,0.5822,2.6413e-10,true,168,0.2057,0.5745,84.99,85.78
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,685.124,3.77633e-09,27.66,0.01753,0.2091,6.98924e-07,false,200,0.2605,0.6626,26.34,27.28
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,687.362,3.78867e-09,72.99,0.01673,1.957,7.02617e-07,false,200,0.2574,0.6654,71.59,72.53
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.163581,9.0164e-13,46.27,0.01802,0.2203,2.89522e-10,true,159,0.2004,0.5456,44.69,45.44
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,0.162188,8.93961e-13,124.9,0.01687,2.107,2.88729e-10,true,159,0.1993,0.5458,123.2,123.9


==> plots/tg097/gmres_poly_results_w_RACE/31_Aug_2022/Flan_1565.txt <==
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.872589,0.389735,1.43154e-06,46.65,1.1e-05,0.4434,0.450904,false,200,0.8599,2.288,42.75,45.93
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.872589,0.389735,1.43154e-06,46.62,1e-05,0.4352,0.450904,false,200,0.8556,2.288,42.72,45.9
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.895484,0.159464,5.85729e-07,91.01,1e-05,0.449,0.296572,false,200,0.856,2.302,86.14,89.33
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.895484,0.159464,5.85729e-07,90.92,1.2e-05,0.4312,0.296572,false,200,0.8585,2.298,86.06,89.25
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.872589,0.389735,1.43154e-06,38.97,1.2e-05,0.4561,0.450904,false,200,0.8556,2.303,35.06,38.25
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.872589,0.389735,1.43154e-06,38.89,1.1e-05,0.4514,0.450904,false,200,0.8597,2.304,34.98,38.17
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.895484,0.159464,5.85729e-07,77.45,1.1e-05,0.4646,0.296572,false,200,0.859,2.286,72.6,75.78
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.895484,0.159464,5.85729e-07,77.49,1.1e-05,0.4721,0.296572,false,200,0.8575,2.287,72.64,75.81
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.872589,0.389735,1.43154e-06,36.04,1e-05,0.4703,0.450904,false,200,0.8568,2.308,32.11,35.31
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.872589,0.389735,1.43154e-06,38.27,1.2e-05,0.5131,0.450904,false,200,0.8551,2.307,34.35,37.55
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.895484,0.159464,5.85729e-07,69.76,1.2e-05,0.4805,0.296572,false,200,0.8581,2.311,64.89,68.09
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.895484,0.159464,5.85729e-07,74.44,1.1e-05,0.5106,0.296572,false,200,0.8592,2.307,69.57,72.77
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.872589,0.389735,1.43154e-06,34.75,1.2e-05,0.4824,0.450904,false,200,0.8571,2.291,30.85,34.03
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.872589,0.389735,1.43154e-06,37.1,1.2e-05,0.5721,0.450904,false,200,0.8575,2.279,33.21,36.38
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.895484,0.159464,5.85729e-07,65.38,1.2e-05,0.4863,0.296572,false,200,0.8552,2.32,60.5,63.71
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.895484,0.159464,5.85729e-07,70.53,1.1e-05,0.5698,0.296572,false,200,0.8554,2.304,65.67,68.86
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.872589,0.389735,1.43154e-06,33.38,1.1e-05,0.5035,0.450904,false,200,0.8585,2.289,29.47,32.65
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.872589,0.389735,1.43154e-06,34.69,1.1e-05,0.5625,0.450904,false,200,0.8576,2.281,30.8,33.97
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.895484,0.159464,5.85729e-07,62.65,1e-05,0.4987,0.296572,false,200,0.8582,2.317,57.77,60.98
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.895484,0.159464,5.85729e-07,65.53,1.2e-05,0.5736,0.296572,false,200,0.8553,2.305,60.68,63.87
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.872589,0.389735,1.43154e-06,32,1.2e-05,0.5096,0.450904,false,200,0.8588,2.307,28.08,31.28
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.872589,0.389735,1.43154e-06,33.51,1.2e-05,0.5916,0.450904,false,200,0.8556,2.29,29.61,32.79
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.895484,0.159464,5.85729e-07,61.79,1e-05,0.5111,0.296572,false,200,0.8591,2.289,56.94,60.12
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.895484,0.159464,5.85729e-07,65.47,1.2e-05,0.5893,0.296572,false,200,0.8615,2.277,60.64,63.81
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.436438,73.6558,0.000270546,53.76,0.006774,0.4405,0.795484,false,200,0.8518,2.314,49.81,53.01
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.436438,73.6558,0.000270546,53.73,0.006661,0.4417,0.795484,false,200,0.8578,2.317,49.77,52.98
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00005,0.000467822,1.71836e-09,112.1,0.006713,0.4434,0.000100422,false,200,0.855,2.312,107.2,110.4
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00005,0.000467822,1.71836e-09,112.1,0.006781,0.4421,0.000100422,false,200,0.8552,2.308,107.2,110.4
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.436438,73.6558,0.000270546,49.72,0.006764,0.4521,0.795484,false,200,0.8654,2.337,45.72,48.96
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.436438,73.6558,0.000270546,49.91,0.006986,0.4468,0.795484,false,200,0.8516,2.331,45.94,49.15
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00005,0.000467822,1.71836e-09,104.8,0.006709,0.4493,0.000100422,false,200,0.8527,2.322,99.91,103.1
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00005,0.000467822,1.71836e-09,104.8,0.006749,0.4596,0.000100422,false,200,0.8528,2.323,99.9,103.1
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.436438,73.6558,0.000270546,49.42,0.006736,0.4676,0.795484,false,200,0.8562,2.332,45.44,48.66
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.436438,73.6558,0.000270546,50.86,0.009921,0.5154,0.795484,false,200,0.8531,2.329,46.89,50.1
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00005,0.000467822,1.71836e-09,103.2,0.00672,0.4684,0.000100422,false,200,0.8563,2.334,98.28,101.5
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00005,0.000467822,1.71836e-09,106.5,0.006696,0.5108,0.000100422,false,200,0.8593,2.33,101.6,104.8
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.436438,73.6558,0.000270546,50.31,0.006783,0.4818,0.795484,false,200,0.8528,2.334,46.33,49.55
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.436438,73.6558,0.000270546,52.41,0.006762,0.5683,0.795484,false,200,0.8527,2.308,48.45,51.64
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00005,0.000467822,1.71836e-09,105.2,0.00667,0.4981,0.000100422,false,200,0.8544,2.339,100.2,103.4
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00005,0.000467822,1.71836e-09,108.3,0.006718,0.5573,0.000100422,false,200,0.8584,2.322,103.3,106.6
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.436438,73.6558,0.000270546,50.96,0.006663,0.5018,0.795484,false,200,0.8555,2.317,47,50.21
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.436438,73.6558,0.000270546,51.36,0.006722,0.5716,0.795484,false,200,0.8508,2.302,47.42,50.6
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00005,0.000467822,1.71836e-09,107,0.006728,0.4949,0.000100422,false,200,0.865,2.335,102.1,105.3
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00005,0.000467822,1.71836e-09,106.2,0.006769,0.571,0.000100422,false,200,0.8591,2.318,101.3,104.5
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.436438,73.6558,0.000270546,49.63,0.006708,0.501,0.795484,false,200,0.8533,2.331,45.65,48.87
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.436438,73.6558,0.000270546,52.54,0.006764,0.6048,0.795484,false,200,0.8543,2.299,48.6,51.78
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00005,0.000467822,1.71836e-09,106.9,0.006703,0.5019,0.000100422,false,200,0.8552,2.326,102,105.2
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.00005,0.000467822,1.71836e-09,108.9,0.006729,0.577,0.000100422,false,200,0.8542,2.313,104,107.2
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.608607,75.7274,0.000278155,103,1.823,0.3814,0.66528,false,200,0.8541,2.268,98.8,102
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.608949,92.6828,0.000340434,103.1,1.828,0.3813,0.664837,false,200,0.8527,2.269,98.87,102
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999815,0.00268679,9.86885e-09,213.5,1.823,0.3871,0.000509325,false,200,0.8531,2.267,208,211.2
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999815,0.00268679,9.86885e-09,213.6,1.83,0.3917,0.000509325,false,200,0.8533,2.265,208.1,211.2
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.38349,220.39,0.000809516,67.65,1.822,0.4554,0.858962,false,200,0.8551,2.272,63.45,66.61
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.38946,168.551,0.000619106,67.67,1.827,0.4427,0.851058,false,200,0.8537,2.274,63.47,66.63
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.886024,0.202543,7.43962e-07,135.1,1.833,0.4656,0.350307,false,200,0.8557,2.274,129.6,132.8
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.886024,0.202543,7.43962e-07,135.2,1.831,0.4461,0.350307,false,200,0.8544,2.277,129.7,132.9
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.444991,120.16,0.00044136,58.82,1.829,0.4924,0.796219,false,200,0.858,2.278,54.61,57.77
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.03735e-05,272249,1,64.6,1.915,0.5545,1,false,200,0.8603,2.269,60.4,63.56
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.997465,0.00868499,3.19009e-08,119.4,1.819,0.4847,0.00550499,false,200,0.8558,2.276,113.9,117.1
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.10061e-06,272249,1,129.3,1.911,0.5564,1,false,200,0.8537,2.263,123.8,127
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.354081,1057.85,0.00388559,55.46,1.825,0.5163,0.886274,false,200,0.8537,2.283,51.26,54.43
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.79866e-05,272249,1,59.8,1.821,0.5799,1,false,200,0.8561,2.258,55.61,58.75
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999085,0.00314037,1.15349e-08,111.2,1.826,0.5072,0.00201083,false,200,0.8551,2.272,105.7,108.8
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,2.67666e-05,272249,1,123,1.814,0.5852,1,false,200,0.8584,2.258,117.5,120.6
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.544315,37.705,0.000138495,115.9,0.06458,0.5102,0.693519,false,200,0.8552,2.288,111.8,115
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.544315,37.705,0.000138495,116,0.06526,0.5208,0.693519,false,200,0.8531,2.288,111.9,115
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.91458e-05,1.07056e-10,245.5,0.06503,0.5126,2.52397e-05,false,200,0.8533,2.288,240.1,243.3
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.91458e-05,1.07056e-10,245.8,0.06512,0.5146,2.52397e-05,false,200,0.8547,2.285,240.5,243.6
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.289021,1683.19,0.00618253,121.8,0.06488,0.543,0.936444,false,200,0.8534,2.291,117.6,120.8
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.289021,1683.19,0.00618253,121.8,0.06458,0.5315,0.936444,false,200,0.8561,2.301,117.6,120.8
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1.88913e-05,6.93897e-11,259,0.06486,0.546,1.41124e-05,false,200,0.8536,2.294,253.5,256.7
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1.88913e-05,6.93897e-11,258,0.065,0.5433,1.41124e-05,false,200,0.8578,2.294,252.5,255.7
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.544315,37.705,0.000138495,79.16,0.06476,0.5697,0.693519,false,200,0.8593,2.29,74.98,78.16
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.486904,53.6456,0.000197046,83.65,0.06456,0.6482,0.744665,false,200,0.8541,2.276,79.49,82.65
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.91458e-05,1.07056e-10,166.9,0.0648,0.5629,2.52397e-05,false,200,0.8589,2.287,161.5,164.6
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.97457e-05,1.09259e-10,175.7,0.06487,0.6428,2.72156e-05,false,200,0.8554,2.273,170.3,173.5
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.289021,1683.19,0.00618253,87.93,0.06474,0.5968,0.936444,false,200,0.8601,2.295,83.68,86.87
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.283062,1974.53,0.00725268,89.44,0.06437,0.6774,0.941768,false,200,0.855,2.282,85.21,88.38
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1.88913e-05,6.93897e-11,186.3,0.06464,0.5871,1.41124e-05,false,200,0.859,2.296,180.7,183.9
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1.91468e-05,7.03281e-11,191.3,0.0648,0.6674,1.56219e-05,false,200,0.8575,2.279,185.8,188.9
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.544315,37.705,0.000138495,68.15,0.0645,0.5994,0.693519,false,200,0.8593,2.284,63.97,67.14
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.483831,53.7643,0.000197482,76.19,0.06452,0.7284,0.747655,false,200,0.8579,2.273,72.02,75.19
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.91458e-05,1.07056e-10,143.5,0.06481,0.5894,2.52397e-05,false,200,0.8552,2.285,138.1,141.2
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999982,4.99739e-05,1.83559e-10,160.9,0.06459,0.7267,5.74074e-05,false,200,0.856,2.271,155.5,158.7
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.289021,1683.19,0.00618253,83.9,0.06456,0.5953,0.936444,false,200,0.8568,2.297,79.63,82.82
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.284085,1922.81,0.0070627,114.8,0.06398,0.8809,0.940961,false,200,0.8577,2.273,110.5,113.7
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1.88913e-05,6.93897e-11,174.5,0.06464,0.6181,1.41124e-05,false,200,0.8563,2.293,169,172.1
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.87246e-05,6.87774e-11,251.5,0.06398,0.851,8.3416e-06,false,200,0.8554,2.269,245.9,249
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.544315,37.705,0.000138495,66.8,0.06522,0.5979,0.693519,false,200,0.8556,2.292,62.62,65.8
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.473567,57.6439,0.000211732,92.94,0.06384,0.8934,0.757407,false,200,0.8513,2.266,88.76,91.91
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.91458e-05,1.07056e-10,138.2,0.06457,0.6076,2.52397e-05,false,200,0.8577,2.29,132.8,136
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999988,3.98286e-05,1.46295e-10,197.5,0.06412,0.8532,3.70523e-05,false,200,0.8551,2.262,192.1,195.3
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.289021,1683.19,0.00618253,87.3,0.06486,0.6156,0.936444,false,200,0.8573,2.295,83.04,86.22
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.28388,1929.92,0.0070888,150.3,0.064,1.194,0.941283,false,200,0.8551,2.269,145.9,149.1
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1.88913e-05,6.93897e-11,184.1,0.06476,0.6319,1.41124e-05,false,200,0.8616,2.295,178.5,181.7
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.33903e-05,4.91841e-11,326.1,0.06414,1.187,1.49297e-06,false,200,0.8548,2.267,320.3,323.5


==> plots/tg097/gmres_poly_results_w_RACE/31_Aug_2022/G3_circuit.txt <==
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.955423,0.000118623,3.85485e-08,4.712,1.3e-05,0.1112,0.0526652,false,200,0.9652,0.3686,3.042,4.409
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.955423,0.000118623,3.85485e-08,4.695,1.2e-05,0.1107,0.0526652,false,200,0.9663,0.3675,3.028,4.395
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999946,2.49168e-07,8.09714e-11,8.148,1.2e-05,0.111,7.47135e-05,false,200,0.964,0.3678,5.918,7.283
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999946,2.49168e-07,8.09714e-11,8.17,1.1e-05,0.1146,7.47135e-05,false,200,0.967,0.374,5.932,7.307
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.955423,0.000118623,3.85485e-08,4.891,1e-05,0.1177,0.0526652,false,200,0.9633,0.4034,3.189,4.589
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.955423,0.000118623,3.85485e-08,4.885,1.1e-05,0.1102,0.0526652,false,200,0.9602,0.4171,3.17,4.58
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999946,2.49168e-07,8.09714e-11,8.383,1.3e-05,0.1169,7.47135e-05,false,200,0.961,0.4092,6.117,7.521
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999946,2.49168e-07,8.09714e-11,8.357,1.1e-05,0.1137,7.47135e-05,false,200,0.9588,0.416,6.082,7.49
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.955423,0.000118623,3.85485e-08,5.209,1.2e-05,0.1249,0.0526652,false,200,0.9683,0.3861,3.515,4.902
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.955423,0.000118623,3.85485e-08,5.118,1.2e-05,0.1113,0.0526652,false,200,0.9622,0.3717,3.448,4.815
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999946,2.49168e-07,8.09714e-11,8.888,1.1e-05,0.1347,7.47135e-05,false,200,0.9623,0.3661,6.66,8.022
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999946,2.49168e-07,8.09714e-11,8.984,1.2e-05,0.1221,7.47135e-05,false,200,0.9697,0.38,6.735,8.117
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.955423,0.000118623,3.85485e-08,5.702,1.2e-05,0.126,0.0526652,false,200,0.9593,0.3706,4.034,5.398
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.955423,0.000118623,3.85485e-08,5.615,1.2e-05,0.127,0.0526652,false,200,0.9589,0.364,3.956,5.312
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999946,2.49168e-07,8.09714e-11,9.777,1.1e-05,0.1167,7.47135e-05,false,200,0.9618,0.4127,7.506,8.914
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999946,2.49168e-07,8.09714e-11,9.583,1.1e-05,0.1276,7.47135e-05,false,200,0.965,0.4012,7.315,8.715
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.955423,0.000118623,3.85485e-08,6.041,1e-05,0.127,0.0526652,false,200,0.955,0.4991,4.251,5.739
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.955423,0.000118623,3.85485e-08,6.043,1.1e-05,0.1265,0.0526652,false,200,0.9587,0.5008,4.249,5.742
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999946,2.49168e-07,8.09714e-11,10.54,1e-05,0.1189,7.47135e-05,false,200,0.9569,0.5002,8.182,9.673
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999946,2.49168e-07,8.09714e-11,10.31,1.1e-05,0.1215,7.47135e-05,false,200,0.9549,0.5042,7.951,9.444
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.955423,0.000118623,3.85485e-08,6.525,1.1e-05,0.1192,0.0526652,false,200,0.9547,0.4399,4.792,6.22
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.955423,0.000118623,3.85485e-08,6.576,1.1e-05,0.1807,0.0526652,false,200,0.9562,0.4473,4.838,6.275
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999946,2.49168e-07,8.09714e-11,11.65,1.1e-05,0.121,7.47135e-05,false,200,0.953,0.4524,9.345,10.78
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999946,2.49168e-07,8.09714e-11,11.63,1.1e-05,0.1369,7.47135e-05,false,200,0.9624,0.4644,9.311,10.77
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.91906e-09,9.48597e-13,4.014,0.002565,0.1113,7.8659e-07,true,112,0.5081,0.2828,2.865,3.678
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.91906e-09,9.48597e-13,4.016,0.002509,0.1167,7.8659e-07,true,112,0.5104,0.2859,2.86,3.68
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.7055e-09,8.79199e-13,3.793,0.002485,0.1156,3.93319e-07,true,50,0.2587,0.1655,2.439,2.875
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.7055e-09,8.79199e-13,3.791,0.00258,0.108,3.93319e-07,true,50,0.2596,0.1629,2.439,2.873
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.91906e-09,9.48597e-13,4.135,0.002436,0.1423,7.8659e-07,true,112,0.4991,0.2991,2.977,3.798
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.91906e-09,9.48597e-13,4.144,0.002427,0.124,7.8659e-07,true,112,0.5004,0.307,2.976,3.807
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.70504e-09,8.79049e-13,3.873,0.002475,0.1154,3.93319e-07,true,50,0.2513,0.1683,2.52,2.951
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.70504e-09,8.79049e-13,3.862,0.00249,0.123,3.93319e-07,true,50,0.2521,0.1685,2.512,2.944
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.91906e-09,9.48597e-13,4.085,0.002547,0.1097,7.8659e-07,true,112,0.4999,0.238,2.984,3.745
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.91906e-09,9.48597e-13,4.12,0.002499,0.1197,7.8659e-07,true,112,0.4996,0.241,3.018,3.782
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.7055e-09,8.79199e-13,3.846,0.002383,0.1197,3.93319e-07,true,50,0.2515,0.1407,2.521,2.925
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.7055e-09,8.79199e-13,3.83,0.002554,0.1103,3.93319e-07,true,50,0.2515,0.1411,2.499,2.904
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.91906e-09,9.48597e-13,4.35,0.002367,0.1394,7.8659e-07,true,112,0.497,0.2498,3.239,4.008
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.91906e-09,9.48597e-13,4.259,0.002429,0.1162,7.8659e-07,true,112,0.4973,0.2355,3.166,3.921
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.7055e-09,8.79199e-13,3.973,0.002348,0.1237,3.93319e-07,true,50,0.2505,0.1457,2.642,3.05
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.7055e-09,8.79199e-13,4.011,0.002356,0.1601,3.93319e-07,true,50,0.2524,0.1409,2.68,3.085
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.91906e-09,9.48597e-13,4.403,0.002227,0.1317,7.8659e-07,true,112,0.4967,0.2856,3.26,4.065
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.91906e-09,9.48597e-13,4.405,0.002254,0.113,7.8659e-07,true,112,0.496,0.2761,3.268,4.063
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.7055e-09,8.79199e-13,3.996,0.002363,0.1276,3.93319e-07,true,50,0.2511,0.1423,2.669,3.075
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.70504e-09,8.79049e-13,4.016,0.002456,0.1329,3.93319e-07,true,50,0.2511,0.1419,2.687,3.092
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.91906e-09,9.48597e-13,4.549,0.002252,0.1312,7.8659e-07,true,112,0.4955,0.2372,3.452,4.207
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.91906e-09,9.48597e-13,4.533,0.002205,0.1196,7.8659e-07,true,112,0.4966,0.2365,3.438,4.193
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.70504e-09,8.79049e-13,4.172,0.00227,0.1356,3.93319e-07,true,50,0.2515,0.1395,2.844,3.247
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.70771e-09,8.79916e-13,4.191,0.00221,0.1225,3.93319e-07,true,50,0.2513,0.139,2.867,3.269
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999996,1.87498e-08,6.09306e-12,10.75,0.1487,0.115,4.8295e-06,false,200,0.9698,0.5873,8.778,10.37
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999996,1.87498e-08,6.09306e-12,10.87,0.1498,0.1206,4.8295e-06,false,200,0.9714,0.5685,8.913,10.49
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,3.07179e-09,9.98229e-13,10.23,0.1512,0.1078,5.13467e-07,true,89,0.3984,0.2934,8.513,9.226
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,3.07179e-09,9.98229e-13,11.57,0.1491,0.1168,5.13467e-07,true,89,0.4111,0.3127,9.822,10.57
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.95849e-09,9.61412e-13,7.3,0.1504,0.1648,6.6847e-07,true,132,0.5805,0.3698,5.936,6.912
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.95849e-09,9.61412e-13,9.329,0.1503,0.1317,6.6847e-07,true,132,0.5815,0.4076,7.927,8.943
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.6903e-09,8.74259e-13,8.163,0.1511,0.1141,4.10918e-07,true,77,0.3131,0.2284,6.596,7.155
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.6903e-09,8.74259e-13,8.132,0.1487,0.1222,4.10918e-07,true,77,0.3137,0.2303,6.56,7.122
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.81695e-09,9.15416e-13,10.55,0.1483,0.1412,5.42886e-07,true,131,0.5774,0.3754,9.178,10.16
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.81695e-09,9.15416e-13,10.26,0.1508,0.1168,5.42886e-07,true,131,0.5765,0.324,8.954,9.88
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.32208e-09,7.54597e-13,12.97,0.1499,0.1166,3.09923e-07,true,86,0.3712,0.234,11.34,11.96
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.32208e-09,7.54597e-13,13.56,0.1511,0.119,3.09923e-07,true,86,0.3688,0.224,11.94,12.55
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.7359e-09,8.89075e-13,10.57,0.1491,0.1251,3.91593e-07,true,127,0.555,0.3598,9.235,10.18
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.7359e-09,8.89075e-13,10.62,0.1486,0.1292,3.91594e-07,true,127,0.5531,0.3467,9.31,10.24
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.81079e-09,9.13412e-13,23.62,0.15,0.1283,6.65325e-07,true,150,0.7298,0.4167,21.43,22.6
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.81079e-09,9.13412e-13,20.75,0.1525,0.1174,6.65325e-07,true,150,0.722,0.4299,18.56,19.74
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,3.04953e-09,9.90995e-13,8.111,0.01472,0.1298,7.82406e-07,true,109,0.5017,0.22,6.991,7.735
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,3.04953e-09,9.90995e-13,8.163,0.01428,0.1356,7.82406e-07,true,109,0.5004,0.2211,7.042,7.786
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.55443e-09,8.30105e-13,7.607,0.01464,0.1463,3.81369e-07,true,48,0.2322,0.145,6.21,6.601
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.55432e-09,8.30069e-13,6.976,0.01393,0.1382,3.81369e-07,true,48,0.2332,0.1341,5.592,5.973
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.97701e-09,9.67429e-13,11.54,0.015,0.1334,4.18482e-07,true,102,0.5024,0.213,10.41,11.15
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.97701e-09,9.67429e-13,11.74,0.01417,0.1438,4.18482e-07,true,102,0.4963,0.2118,10.6,11.33
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.66266e-09,8.65276e-13,11.22,0.0139,0.1519,3.84635e-07,true,46,0.2148,0.1326,9.8,10.16
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.66307e-09,8.65409e-13,10.69,0.01378,0.1398,3.84635e-07,true,46,0.2147,0.1321,9.26,9.62
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,3.04953e-09,9.90995e-13,7.541,0.01398,0.1488,7.82406e-07,true,109,0.5003,0.2139,6.416,7.152
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,3.04953e-09,9.90995e-13,7.925,0.014,0.1369,7.82406e-07,true,109,0.4994,0.2117,6.802,7.535
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.55432e-09,8.30069e-13,6.817,0.01397,0.1426,3.81369e-07,true,48,0.2329,0.13,5.413,5.789
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.55432e-09,8.30069e-13,6.79,0.01445,0.1521,3.81369e-07,true,48,0.2326,0.1302,5.389,5.766
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.97701e-09,9.67429e-13,9.239,0.01404,0.1443,4.18482e-07,true,102,0.493,0.2054,8.093,8.813
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.97701e-09,9.67429e-13,9.196,0.01413,0.1526,4.18482e-07,true,102,0.4925,0.2047,8.051,8.77
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.66307e-09,8.65409e-13,8.45,0.01404,0.1512,3.84635e-07,true,46,0.213,0.1287,7.007,7.362
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.66266e-09,8.65276e-13,8.371,0.01492,0.1448,3.84635e-07,true,46,0.2141,0.1278,6.917,7.273
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,3.04953e-09,9.90995e-13,10.84,0.01519,0.1396,7.82406e-07,true,109,0.5016,0.217,9.699,10.44
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,3.04953e-09,9.90995e-13,8.172,0.01374,0.1437,7.82406e-07,true,109,0.4979,0.2124,7.04,7.773
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.55443e-09,8.30105e-13,9.485,0.01467,0.1472,3.81369e-07,true,48,0.2321,0.1341,8.058,8.438
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.55443e-09,8.30105e-13,6.515,0.01418,0.1559,3.81369e-07,true,48,0.2321,0.1332,5.092,5.471
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.97701e-09,9.67429e-13,9.359,0.01343,0.1457,4.18482e-07,true,102,0.4934,0.2123,8.189,8.917
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.97701e-09,9.67429e-13,9.524,0.01435,0.1456,4.18482e-07,true,102,0.4922,0.2131,8.355,9.082
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.66307e-09,8.65409e-13,8.791,0.01394,0.1526,3.84635e-07,true,46,0.2139,0.1243,7.316,7.667
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.66292e-09,8.6536e-13,8.76,0.01393,0.173,3.84635e-07,true,46,0.214,0.1244,7.284,7.635
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,3.04953e-09,9.90995e-13,7.291,0.01442,0.1602,7.82406e-07,true,109,0.4983,0.2117,6.153,6.885
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,3.04953e-09,9.90995e-13,7.306,0.01416,0.1512,7.82406e-07,true,109,0.4979,0.2118,6.167,6.899
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.55443e-09,8.30105e-13,6.799,0.01419,0.1646,3.81369e-07,true,48,0.2326,0.133,5.359,5.738
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.55432e-09,8.30069e-13,6.848,0.01383,0.151,3.81369e-07,true,48,0.2322,0.1328,5.405,5.784
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.97701e-09,9.67429e-13,9.969,0.01445,0.154,4.18482e-07,true,102,0.491,0.199,8.805,9.517
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.97701e-09,9.67429e-13,10.17,0.01389,0.1494,4.18482e-07,true,102,0.4902,0.197,9.009,9.718
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.66307e-09,8.65409e-13,9.279,0.01423,0.1454,3.84635e-07,true,46,0.2205,0.1235,7.782,8.139
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.66307e-09,8.65409e-13,9.285,0.01383,0.1712,3.84635e-07,true,46,0.2136,0.1255,7.794,8.147


==> plots/tg097/gmres_poly_results_w_RACE/31_Aug_2022/ML_Geer.txt <==
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.195452,24.5103,0.0501303,37.91,1.1e-05,0.4081,0.915996,false,200,0.8081,2.167,34.22,37.22
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.195452,24.5103,0.0501303,37.94,1.2e-05,0.3977,0.915996,false,200,0.8103,2.163,34.25,37.25
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.658087,0.335529,0.000686248,77.64,1.1e-05,0.3915,0.372257,false,200,0.8102,2.16,73.05,76.05
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.658087,0.335529,0.000686248,77.75,1.1e-05,0.405,0.372257,false,200,0.8124,2.155,73.17,76.17
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.195452,24.5103,0.0501303,32.06,1.1e-05,0.4123,0.915996,false,200,0.8137,2.167,28.36,31.38
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.195452,24.5103,0.0501303,32.07,1.1e-05,0.4348,0.915996,false,200,0.8105,2.16,28.39,31.39
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.658087,0.335529,0.000686248,64.31,1.1e-05,0.424,0.372257,false,200,0.8138,2.16,59.72,62.73
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.658087,0.335529,0.000686248,64.29,1e-05,0.4176,0.372257,false,200,0.8179,2.161,59.7,62.71
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.195452,24.5103,0.0501303,28.83,1.1e-05,0.445,0.915996,false,200,0.8118,2.167,25.13,28.14
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.195452,24.5103,0.0501303,28.83,1.1e-05,0.4529,0.915996,false,200,0.8109,2.169,25.12,28.14
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.658087,0.335529,0.000686248,57.77,1.2e-05,0.4392,0.372257,false,200,0.8135,2.168,53.18,56.19
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.658087,0.335529,0.000686248,57.79,1.2e-05,0.4518,0.372257,false,200,0.8103,2.163,53.2,56.21
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.195452,24.5103,0.0501303,26.7,1.2e-05,0.4969,0.915996,false,200,0.8121,2.165,23,26.01
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.195452,24.5103,0.0501303,26.66,1.1e-05,0.472,0.915996,false,200,0.8211,2.167,22.96,25.98
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.658087,0.335529,0.000686248,51.68,1.1e-05,0.4636,0.372257,false,200,0.8124,2.174,47.08,50.1
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.658087,0.335529,0.000686248,51.82,1.2e-05,0.4783,0.372257,false,200,0.8124,2.172,47.22,50.23
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.195452,24.5103,0.0501303,25.98,1.3e-05,0.4789,0.915996,false,200,0.8129,2.172,22.28,25.3
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.195452,24.5103,0.0501303,25.8,1.2e-05,0.4861,0.915996,false,200,0.8139,2.172,22.1,25.12
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.658087,0.335529,0.000686248,49.99,1.1e-05,0.4895,0.372257,false,200,0.8131,2.168,45.39,48.41
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.658087,0.335529,0.000686248,50.12,1.1e-05,0.5103,0.372257,false,200,0.8127,2.179,45.51,48.54
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.195452,24.5103,0.0501303,24.53,1.1e-05,0.5043,0.915996,false,200,0.8128,2.185,20.82,23.85
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.195452,24.5103,0.0501303,24.44,1.1e-05,0.5215,0.915996,false,200,0.8121,2.174,20.74,23.76
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.658087,0.335529,0.000686248,49.41,1.1e-05,0.5176,0.372257,false,200,0.8155,2.163,44.82,47.83
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.658087,0.335529,0.000686248,49.38,1e-05,0.5122,0.372257,false,200,0.8192,2.168,44.78,47.8
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.984464,3.68439,0.00753557,46.84,0.006239,0.3912,0.0220168,false,200,0.8099,2.193,43.09,46.12
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.984464,3.68439,0.00753557,46.83,0.006331,0.3982,0.0220168,false,200,0.8077,2.192,43.08,46.12
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.09172e-09,2.23286e-12,104.8,0.006364,0.4012,6.58384e-13,false,200,0.6665,2.458,99.97,103.2
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.09214e-09,2.23373e-12,104.6,0.00634,0.3873,6.757e-13,false,200,0.6709,2.461,99.77,103
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.984464,3.68439,0.00753557,45.7,0.006407,0.421,0.0220168,false,200,0.8078,2.189,41.96,44.99
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.984464,3.68439,0.00753557,45.79,0.006095,0.4172,0.0220168,false,200,0.8137,2.188,42.04,45.07
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.09172e-09,2.23286e-12,99.93,0.006361,0.4288,6.58384e-13,false,200,0.6675,2.475,95.09,98.3
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.09016e-09,2.22967e-12,101,0.006288,0.4299,6.69061e-13,false,200,0.6691,2.476,96.2,99.41
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.984464,3.68439,0.00753557,45.73,0.006351,0.4433,0.0220168,false,200,0.8085,2.193,41.98,45.02
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.984464,3.68439,0.00753557,45.56,0.006285,0.4359,0.0220168,false,200,0.8078,2.195,41.81,44.85
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.09415e-09,2.23784e-12,99.83,0.006284,0.4352,6.74329e-13,false,200,0.6675,2.479,94.98,98.19
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.09321e-09,2.23591e-12,100.8,0.006297,0.4507,6.73269e-13,false,200,0.6667,2.48,95.92,99.14
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.984464,3.68439,0.00753557,44.03,0.006291,0.4649,0.0220168,false,200,0.8219,2.188,40.27,43.31
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.984464,3.68439,0.00753557,43.78,0.006357,0.4698,0.0220168,false,200,0.8135,2.191,40.03,43.07
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.09284e-09,2.23515e-12,96.99,0.006344,0.464,6.70469e-13,false,200,0.6677,2.458,92.16,95.35
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.0926e-09,2.23466e-12,97.27,0.006249,0.4744,6.76513e-13,false,200,0.6667,2.459,92.44,95.63
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.984464,3.68439,0.00753557,44.2,0.006307,0.4939,0.0220168,false,200,0.8067,2.193,40.45,43.48
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.984464,3.68439,0.00753557,43.91,0.006284,0.4954,0.0220168,false,200,0.815,2.191,40.16,43.19
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.0926e-09,2.23466e-12,97.53,0.00599,0.5022,6.76513e-13,false,200,0.6678,2.47,92.68,95.89
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.09619e-09,2.24201e-12,97.54,0.006248,0.4925,6.80238e-13,false,200,0.6679,2.468,92.7,95.9
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.984464,3.68439,0.00753557,45.43,0.006048,0.5137,0.0220168,false,200,0.8092,2.189,41.67,44.71
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.984464,3.68439,0.00753557,44.76,0.006275,0.5089,0.0220168,false,200,0.8144,2.247,40.95,44.04
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.09348e-09,2.23647e-12,98.96,0.00638,0.5333,6.70217e-13,false,200,0.6666,2.528,94.06,97.32
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.0926e-09,2.23466e-12,100,0.006353,0.5338,6.76513e-13,false,200,0.6662,2.467,95.16,98.36
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.985903,3.75248,0.00767485,97.28,1.723,0.3573,0.0235112,false,200,0.809,2.122,93.33,96.29
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.985903,3.75249,0.00767485,97.12,1.725,0.3686,0.0235112,false,200,0.8082,2.127,93.17,96.14
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.13469e-09,2.32075e-12,214,1.725,0.3589,1.78043e-12,false,200,0.6833,2.364,208.7,211.8
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.13721e-09,2.3259e-12,214.2,1.723,0.3928,1.87167e-12,false,200,0.684,2.364,208.9,212
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.324267,235.948,0.482578,62.28,1.727,0.4209,0.816802,false,200,0.8103,2.121,58.33,61.29
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.324267,235.948,0.482578,62.17,1.718,0.4261,0.816802,false,200,0.8088,2.123,58.23,61.19
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.16271e-09,2.37806e-12,126,1.729,0.4254,1.98556e-12,false,200,0.7542,2.2,120.8,123.8
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.1543e-09,2.36086e-12,126.3,1.722,0.4404,1.85243e-12,false,200,0.7555,2.199,121.1,124.1
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.994501,1.8498,0.00378333,49.75,1.722,0.4556,0.00896417,false,200,0.8115,2.124,45.8,48.77
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.994501,1.8498,0.00378333,49.68,1.725,0.4691,0.00896417,false,200,0.8104,2.132,45.72,48.7
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.08188e-09,2.21274e-12,116.2,1.728,0.4699,1.97389e-13,false,200,0.6678,2.496,110.8,114
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.082e-09,2.21299e-12,116,1.725,0.4663,1.94097e-13,false,200,0.6687,2.494,110.6,113.8
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.40087,191.064,0.390778,46.31,1.726,0.5191,0.755257,false,200,0.8124,2.128,42.36,45.33
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.40087,191.064,0.390778,46.25,1.721,0.5144,0.755257,false,200,0.8128,2.129,42.29,45.27
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.34401e-09,2.74887e-12,91.29,1.722,0.4942,6.45681e-12,false,200,0.8135,2.126,86.14,89.11
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.37131e-09,2.80471e-12,95.01,1.724,0.5188,7.50381e-12,false,200,0.8097,2.129,89.87,92.84
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.950682,8.34654,0.0170709,101.4,0.0613,0.4796,0.0646537,false,200,0.8123,2.139,97.49,100.5
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.950682,8.34654,0.0170709,101.3,0.06126,0.4666,0.0646537,false,200,0.8073,2.14,97.4,100.4
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.10993e-09,4.31537e-12,196,0.06111,0.4719,2.15016e-11,false,200,0.8083,2.141,190.9,193.9
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.11176e-09,4.31912e-12,195.8,0.06096,0.4735,2.15014e-11,false,200,0.8089,2.142,190.8,193.8
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.960003,7.18448,0.0146942,109.9,0.06131,0.5254,0.0530202,false,200,0.8102,2.15,106,109
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.960003,7.18448,0.0146942,110,0.06109,0.4936,0.0530202,false,200,0.8105,2.151,106.1,109
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.13205e-09,2.31536e-12,228.4,0.06131,0.5133,2.58552e-12,false,200,0.7238,2.276,223.2,226.2
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.1295e-09,2.31013e-12,228.7,0.06154,0.5029,2.59239e-12,false,200,0.726,2.278,223.5,226.5
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.950682,8.34654,0.0170709,63.93,0.06116,0.5464,0.0646537,false,200,0.809,2.143,60,62.98
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.950682,8.34654,0.0170709,63.71,0.06139,0.5528,0.0646537,false,200,0.8235,2.155,59.76,62.77
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.10907e-09,4.31362e-12,122.8,0.06102,0.5488,2.15017e-11,false,200,0.8099,2.139,117.7,120.7
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.11083e-09,4.31721e-12,122.8,0.06086,1.527,2.15053e-11,false,200,0.8172,2.142,117.7,120.7
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.960003,7.18448,0.0146942,70.3,0.06131,0.5973,0.0530202,false,200,0.8113,2.156,66.33,69.33
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.960003,7.18448,0.0146942,70.18,0.06099,0.5965,0.0530202,false,200,0.8098,2.159,66.21,69.22
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.13311e-09,2.31752e-12,144.6,0.06091,0.6219,2.58148e-12,false,200,0.7331,2.284,139.3,142.4
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.13084e-09,2.31287e-12,144.5,0.06159,0.5809,2.58973e-12,false,200,0.7257,2.286,139.3,142.3
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.950682,8.34654,0.0170709,53.84,0.0613,0.6194,0.0646537,false,200,0.8147,2.142,49.9,52.89
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.950682,8.34654,0.0170709,53.77,0.06162,0.6014,0.0646537,false,200,0.8095,2.144,49.84,52.82
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.10907e-09,4.31362e-12,101.2,0.06075,0.6124,2.15017e-11,false,200,0.8106,2.144,96.09,99.08
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.10907e-09,4.31362e-12,101,0.06078,0.6028,2.15017e-11,false,200,0.8132,2.142,95.91,98.89
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.960003,7.18448,0.0146942,68.79,0.06121,0.6592,0.0530202,false,200,0.8115,2.16,64.79,67.8
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.960003,7.18448,0.0146942,68.69,0.06145,0.6657,0.0530202,false,200,0.8133,2.153,64.7,67.7
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.13311e-09,2.31752e-12,140,0.06139,0.6505,2.58148e-12,false,200,0.7272,2.289,134.8,137.8
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.12774e-09,2.30653e-12,140,0.06146,0.6515,2.58532e-12,false,200,0.7244,2.282,134.7,137.8
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.950682,8.34654,0.0170709,52.53,0.06107,0.6648,0.0646537,false,200,0.8123,2.142,48.59,51.57
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.950682,8.34654,0.0170709,52.49,0.06139,0.647,0.0646537,false,200,0.8145,2.147,48.53,51.53
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.1134e-09,4.32247e-12,100.9,0.06124,0.6651,2.15055e-11,false,200,0.8134,2.139,95.79,98.78
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.10907e-09,4.31362e-12,101,0.06155,0.6631,2.15017e-11,false,200,0.8128,2.143,95.91,98.9
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.960003,7.18448,0.0146942,121.7,0.06091,0.7284,0.0530202,false,200,0.8115,2.148,117.6,120.6
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.960003,7.18448,0.0146942,121.9,0.06128,0.7176,0.0530202,false,200,0.81,2.153,117.8,120.8
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.13205e-09,2.31536e-12,251.3,0.06108,0.7167,2.58552e-12,false,200,0.7249,2.279,245.8,248.8
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.13205e-09,2.31536e-12,258.4,0.06118,0.7416,2.58552e-12,false,200,0.7255,2.283,252.9,256


==> plots/tg097/gmres_poly_results_w_RACE/31_Aug_2022/Transport.txt <==
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.26757e-12,5.16996e-11,12.4,1.3e-05,0.1588,4.60785e-07,false,200,0.9072,0.6338,10.45,12.03
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.26757e-12,5.16996e-11,12.36,1.1e-05,0.1587,4.60785e-07,false,200,0.906,0.634,10.42,11.99
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.58399e-14,6.4605e-13,7.164,1.2e-05,0.1565,6.66832e-10,true,54,0.2385,0.2264,5.685,6.164
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.58399e-14,6.46051e-13,7.149,1.2e-05,0.1647,6.66833e-10,true,54,0.2386,0.2259,5.676,6.154
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.26757e-12,5.16996e-11,11.28,1.1e-05,0.167,4.60785e-07,false,200,0.9099,0.6328,9.336,10.91
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.26757e-12,5.16996e-11,11.23,1e-05,0.1751,4.60785e-07,false,200,0.9078,0.6322,9.29,10.86
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.58398e-14,6.46049e-13,6.458,1.1e-05,0.1747,6.66829e-10,true,54,0.2394,0.2287,4.983,5.465
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.58398e-14,6.46049e-13,6.448,1.1e-05,0.1618,6.66829e-10,true,54,0.239,0.2269,4.972,5.452
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.26757e-12,5.16996e-11,10.87,1.1e-05,0.1676,4.60785e-07,false,200,0.9108,0.6373,8.916,10.5
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.26757e-12,5.16996e-11,10.84,1.2e-05,0.1675,4.60785e-07,false,200,0.9082,0.6358,8.896,10.47
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.58399e-14,6.46051e-13,6.181,1.8e-05,0.1788,6.66833e-10,true,54,0.2381,0.2275,4.706,5.186
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.58399e-14,6.46054e-13,6.186,5.3e-05,0.1875,6.66835e-10,true,54,0.2389,0.2277,4.706,5.187
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.26757e-12,5.16996e-11,10.2,1.2e-05,0.1696,4.60785e-07,false,200,0.9081,0.623,8.267,9.831
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.26757e-12,5.16996e-11,10.17,1.2e-05,0.1749,4.60785e-07,false,200,0.9119,0.6227,8.23,9.798
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.58399e-14,6.46052e-13,5.913,1.1e-05,0.1741,6.66834e-10,true,54,0.2444,0.2275,4.432,4.917
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.58399e-14,6.46051e-13,5.939,1.2e-05,0.1929,6.66833e-10,true,54,0.239,0.2275,4.466,4.947
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.26757e-12,5.16996e-11,10.02,1.1e-05,0.1837,4.60785e-07,false,200,0.9086,0.6435,8.063,9.648
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.26757e-12,5.16996e-11,10.03,1.1e-05,0.1873,4.60785e-07,false,200,0.9076,0.6433,8.076,9.66
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.58399e-14,6.46052e-13,5.787,1.1e-05,0.1785,6.66834e-10,true,54,0.2387,0.2307,4.311,4.794
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.58399e-14,6.46051e-13,5.826,1.1e-05,0.1805,6.66832e-10,true,54,0.2389,0.2302,4.345,4.828
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.26757e-12,5.16996e-11,10.24,1.2e-05,0.1877,4.60785e-07,false,200,0.9097,0.6242,8.302,9.869
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.26757e-12,5.16996e-11,10.22,1.3e-05,0.178,4.60785e-07,false,200,0.9115,0.6235,8.282,9.85
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.58399e-14,6.46051e-13,5.781,1e-05,0.1714,6.66833e-10,true,54,0.2389,0.2261,4.31,4.788
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.58399e-14,6.46052e-13,5.804,1e-05,0.1817,6.66834e-10,true,54,0.2394,0.2267,4.329,4.809
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.24792e-14,9.16845e-13,7.67,0.003983,0.1538,4.07918e-09,true,104,0.4757,0.3989,6.367,7.263
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.24792e-14,9.16845e-13,7.667,0.004015,0.1544,4.07916e-09,true,104,0.4753,0.4004,6.363,7.261
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.82777e-14,7.4548e-13,5.894,0.004016,0.1765,5.03018e-10,true,38,0.1339,0.1776,4.517,4.841
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.82481e-14,7.44272e-13,5.921,0.004032,0.1666,5.03026e-10,true,38,0.1341,0.1795,4.543,4.868
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.24792e-14,9.16843e-13,7.188,0.004112,0.1594,4.07916e-09,true,104,0.474,0.3993,5.886,6.782
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.24792e-14,9.16844e-13,7.161,0.004066,0.1962,4.07917e-09,true,104,0.4738,0.4006,5.86,6.756
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.82775e-14,7.45472e-13,5.481,0.003979,0.1588,5.03011e-10,true,38,0.1341,0.1762,4.107,4.429
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.8248e-14,7.44269e-13,5.479,0.00416,0.1699,5.03015e-10,true,38,0.135,0.1751,4.103,4.424
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.24792e-14,9.16844e-13,6.949,0.00407,0.1672,4.07917e-09,true,104,0.477,0.4056,5.658,6.563
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.24792e-14,9.16844e-13,6.917,0.004048,0.1687,4.07919e-09,true,104,0.4736,0.3983,5.617,6.511
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.82479e-14,7.44267e-13,5.305,0.004012,0.2294,5.03016e-10,true,38,0.1347,0.1758,3.922,4.245
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.82774e-14,7.45467e-13,5.297,0.004073,0.1716,5.03016e-10,true,38,0.1347,0.1741,3.924,4.244
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.24792e-14,9.16844e-13,6.82,0.004108,0.1826,4.07919e-09,true,104,0.4815,0.3987,5.511,6.413
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.24792e-14,9.16844e-13,6.825,0.0041,0.1715,4.07917e-09,true,104,0.4723,0.3986,5.527,6.419
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.82775e-14,7.45472e-13,5.239,0.004028,0.1696,5.03011e-10,true,38,0.1337,0.1766,3.866,4.188
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.8248e-14,7.44271e-13,5.25,0.004307,0.1781,5.03015e-10,true,38,0.1395,0.1775,3.87,4.199
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.24792e-14,9.16844e-13,6.814,0.004003,0.1802,4.07916e-09,true,104,0.4747,0.4106,5.501,6.408
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.24792e-14,9.16844e-13,6.753,0.004024,0.191,4.07919e-09,true,104,0.4729,0.4014,5.451,6.347
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.82774e-14,7.45467e-13,5.336,0.004024,0.1757,5.03016e-10,true,38,0.1336,0.1799,3.957,4.282
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.82479e-14,7.44267e-13,5.2,0.003989,0.1836,5.03016e-10,true,38,0.1336,0.18,3.82,4.145
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.24792e-14,9.16844e-13,6.725,0.004341,0.1764,4.07918e-09,true,104,0.4793,0.3986,5.419,6.319
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.24792e-14,9.16844e-13,6.726,0.004043,0.182,4.07918e-09,true,104,0.4804,0.4017,5.413,6.317
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.82775e-14,7.45472e-13,5.177,0.004266,0.1857,5.03011e-10,true,38,0.1343,0.1756,3.803,4.124
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.8248e-14,7.44271e-13,5.19,0.004007,0.1822,5.03015e-10,true,38,0.1342,0.1802,3.809,4.135
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0771093,8.33311e-06,0.000339877,30.94,0.3929,0.152,0.990777,false,200,0.9071,0.7282,28.77,30.44
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0771093,8.33311e-06,0.000339877,30.94,0.382,0.1555,0.990777,false,200,0.9047,0.7242,28.78,30.44
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.107671,2.12427e-05,0.000866411,61.86,0.3812,0.164,0.974667,false,200,0.9032,0.7196,58.97,60.62
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.107629,3.58039e-06,0.000146031,61.67,0.3767,0.1852,0.975471,false,200,0.904,0.6929,58.79,60.43
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0771291,8.32585e-06,0.000339581,21.07,0.3787,0.1668,0.990761,false,200,0.9014,0.687,18.95,20.57
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0771291,8.32585e-06,0.000339581,21.17,0.3918,0.1798,0.990761,false,200,0.9033,0.6893,19.04,20.67
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,8.67385e-15,3.53775e-13,35.56,0.3778,0.3311,1.39653e-09,true,169,0.7064,0.5965,32.97,34.31
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.02376e-14,8.25418e-13,36.61,0.3766,0.1695,1.6602e-08,true,172,0.7163,0.6027,34.02,35.37
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0771713,8.31582e-06,0.000339172,18.71,0.3801,0.1718,0.990736,false,200,0.905,0.6949,16.57,18.21
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0771713,8.31582e-06,0.000339172,19.5,0.3793,0.1772,0.990736,false,200,0.9071,0.7161,17.34,19
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.00748e-14,8.18779e-13,32.12,0.3784,0.1805,3.74777e-09,true,181,0.7606,0.6385,29.45,30.88
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.72077e-14,7.01841e-13,32.26,0.3794,0.1725,3.49446e-09,true,182,0.7652,0.6483,29.56,31.01
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0790185,7.89196e-06,0.000321884,17.85,0.3778,0.1858,0.989608,false,200,0.9119,0.6846,15.72,17.35
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.0790185,7.89196e-06,0.000321884,17.77,0.379,0.2186,0.989608,false,200,0.9088,0.6897,15.64,17.27
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.998452,5.32349e-09,2.17126e-07,34.06,0.3848,0.1793,0.00167406,false,200,0.9043,0.6873,31.18,32.81
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.829004,1.32199e-06,5.3919e-05,33.78,0.3771,0.189,0.187668,false,200,0.9038,0.6866,30.91,32.54
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.08289e-14,8.49535e-13,17.69,0.02095,0.2103,3.7121e-09,true,104,0.4623,0.4065,16.33,17.22
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.29434e-14,9.35779e-13,17.71,0.02086,0.1847,3.9862e-09,true,104,0.4609,0.4109,16.34,17.24
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.32485e-14,9.48222e-13,12.48,0.02127,0.1895,6.09366e-10,true,36,0.118,0.1699,11,11.3
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.3252e-14,9.48364e-13,12.69,0.02089,0.2261,6.09355e-10,true,36,0.1177,0.1737,11.2,11.5
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.02387e-14,8.25463e-13,20.38,0.02092,0.1994,1.93368e-09,true,102,0.46,0.3946,19.02,19.9
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.02387e-14,8.25463e-13,20.32,0.02074,0.2075,1.93368e-09,true,102,0.4599,0.3936,18.94,19.81
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.0766e-14,8.46967e-13,14.28,0.02086,0.1837,5.69524e-10,true,35,0.1109,0.1651,12.75,13.03
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.07257e-14,8.45325e-13,14.31,0.02106,0.1966,5.69194e-10,true,35,0.1104,0.1638,12.78,13.06
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.16337e-14,8.8236e-13,12.55,0.02095,0.2118,3.64177e-09,true,104,0.4627,0.4012,11.19,12.07
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.20031e-14,8.97426e-13,12.55,0.02055,0.2238,3.89426e-09,true,104,0.4699,0.3995,11.18,12.07
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.34235e-14,9.55361e-13,8.923,0.02089,0.2161,6.09359e-10,true,36,0.1192,0.1676,7.428,7.726
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.32542e-14,9.48453e-13,8.969,0.02137,0.1989,6.09371e-10,true,36,0.1196,0.1703,7.474,7.775
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.96279e-14,8.00549e-13,14.63,0.0203,0.2073,1.85674e-09,true,102,0.462,0.3894,13.25,14.12
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.96279e-14,8.00549e-13,14.7,0.02065,0.2544,1.85674e-09,true,102,0.4614,0.3883,13.32,14.19
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.07529e-14,8.46437e-13,10.43,0.02098,0.2164,5.69322e-10,true,35,0.1119,0.1633,8.875,9.161
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.07259e-14,8.45336e-13,10.37,0.02103,0.2166,5.69229e-10,true,35,0.1122,0.162,8.81,9.095
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.06839e-14,8.43621e-13,11.21,0.02038,0.2105,3.50923e-09,true,104,0.4631,0.3979,9.847,10.73
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.1766e-14,8.87756e-13,11.19,0.02066,0.2183,3.81622e-09,true,104,0.462,0.3993,9.829,10.71
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.33069e-14,9.50605e-13,8.067,0.02128,0.2192,6.09374e-10,true,36,0.1183,0.1673,6.557,6.853
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.32485e-14,9.48222e-13,8.119,0.02046,0.2137,6.09366e-10,true,36,0.1181,0.1695,6.616,6.915
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.25986e-14,9.21715e-13,13.81,0.02107,0.2231,1.56376e-09,true,101,0.4624,0.3825,12.42,13.29
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.00471e-14,8.17647e-13,13.86,0.02031,0.2281,1.84224e-09,true,102,0.4614,0.3869,12.47,13.34
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.08508e-14,8.50426e-13,9.997,0.02071,0.2254,5.6946e-10,true,35,0.1119,0.1616,8.418,8.702
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.07876e-14,8.47849e-13,9.932,0.0212,0.2245,5.69351e-10,true,35,0.1115,0.1619,8.357,8.641
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.22296e-14,9.06664e-13,10.99,0.02075,0.2254,3.89523e-09,true,104,0.4639,0.396,9.621,10.5
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.17561e-14,8.87351e-13,10.96,0.02063,0.2253,3.81539e-09,true,104,0.4638,0.3966,9.585,10.47
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.32536e-14,9.48429e-13,7.91,0.02084,0.2366,6.09359e-10,true,36,0.1182,0.1662,6.404,6.7
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.32839e-14,9.49665e-13,7.903,0.01979,0.2337,6.09365e-10,true,36,0.1184,0.1664,6.393,6.689
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.96279e-14,8.00549e-13,13.85,0.02121,0.2934,1.85674e-09,true,102,0.4629,0.3832,12.45,13.32
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.08563e-14,8.50651e-13,13.88,0.0206,0.2371,1.92464e-09,true,102,0.4618,0.3816,12.48,13.35
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.07531e-14,8.46443e-13,10.02,0.02096,0.2359,5.69322e-10,true,35,0.1114,0.1628,8.433,8.718
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.07259e-14,8.45336e-13,10.06,0.02078,0.2466,5.69229e-10,true,35,0.1113,0.1608,8.473,8.757


==> plots/tg097/gmres_poly_results_w_RACE/31_Aug_2022/af_shell10.txt <==
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.632144,0.340316,2.1636e-05,19.91,1.1e-05,0.2488,0.774239,false,200,0.8195,1.155,17.44,19.45
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.632144,0.340316,2.1636e-05,19.95,1.1e-05,0.244,0.774239,false,200,0.8222,1.155,17.47,19.48
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.646756,0.00466943,2.96865e-07,38.94,1.2e-05,0.2388,0.699161,false,200,0.8191,1.14,35.79,37.78
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.646756,0.00466943,2.96865e-07,38.97,1.2e-05,0.2366,0.699161,false,200,0.8195,1.138,35.82,37.81
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.632144,0.340316,2.1636e-05,17.44,1.1e-05,0.2441,0.774239,false,200,0.8207,1.153,14.96,16.96
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.632144,0.340316,2.1636e-05,17.47,1.2e-05,0.235,0.774239,false,200,0.8146,1.154,15,17
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.646756,0.00466943,2.96865e-07,33.08,1.2e-05,0.2451,0.699161,false,200,0.8166,1.154,29.91,31.91
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.646756,0.00466943,2.96865e-07,33.04,1.1e-05,0.2392,0.699161,false,200,0.8127,1.153,29.88,31.87
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.632144,0.340316,2.1636e-05,15.51,1.2e-05,0.252,0.774239,false,200,0.8187,1.158,13.03,15.04
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.632144,0.340316,2.1636e-05,15.52,1.2e-05,0.2671,0.774239,false,200,0.8156,1.158,13.05,15.05
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.646756,0.00466943,2.96865e-07,29.2,1.2e-05,0.2517,0.699161,false,200,0.8137,1.162,26.03,28.04
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.646756,0.00466943,2.96865e-07,29.48,1e-05,0.2577,0.699161,false,200,0.8158,1.162,26.31,28.32
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.632144,0.340316,2.1636e-05,14.64,1.3e-05,0.2744,0.774239,false,200,0.8165,1.156,12.17,14.17
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.632144,0.340316,2.1636e-05,14.63,1.1e-05,0.2698,0.774239,false,200,0.8213,1.154,12.15,14.16
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.646756,0.00466943,2.96865e-07,28.01,1.2e-05,0.2939,0.699161,false,200,0.8204,1.136,24.85,26.84
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.646756,0.00466943,2.96865e-07,28.03,1.3e-05,0.2641,0.699161,false,200,0.821,1.148,24.87,26.87
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.632144,0.340316,2.1636e-05,13.86,1.1e-05,0.2905,0.774239,false,200,0.8162,1.161,11.39,13.4
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.632144,0.340316,2.1636e-05,13.87,1.3e-05,0.2732,0.774239,false,200,0.8167,1.162,11.39,13.4
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.646756,0.00466943,2.96865e-07,26.58,1.3e-05,0.2754,0.699161,false,200,0.8183,1.151,23.41,25.42
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.646756,0.00466943,2.96865e-07,26.55,1.3e-05,0.2726,0.699161,false,200,0.8195,1.15,23.39,25.39
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.632144,0.340316,2.1636e-05,13.13,1.3e-05,0.2879,0.774239,false,200,0.8139,1.165,10.65,12.66
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.632144,0.340316,2.1636e-05,13.06,1.2e-05,0.2999,0.774239,false,200,0.8169,1.17,10.57,12.59
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.646756,0.00466943,2.96865e-07,24.92,1.2e-05,0.2847,0.699161,false,200,0.8157,1.17,21.74,23.76
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.646756,0.00466943,2.96865e-07,24.97,1.3e-05,0.2969,0.699161,false,200,0.8221,1.167,21.78,23.8
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643052,0.00494784,3.14565e-07,23.44,0.005324,0.2283,0.734528,false,200,0.8179,1.157,20.93,22.94
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643052,0.00494784,3.14565e-07,23.37,0.005328,0.2408,0.734528,false,200,0.8175,1.156,20.86,22.87
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.666552,0.00362625,2.30544e-07,44.04,0.00527,0.2305,0.642606,false,200,0.8161,1.177,40.79,42.81
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.666552,0.00362625,2.30544e-07,44.11,0.005262,0.2246,0.642606,false,200,0.8205,1.178,40.85,42.89
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643052,0.00494784,3.14565e-07,21.02,0.00532,0.2742,0.734528,false,200,0.8158,1.176,18.49,20.52
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643052,0.00494784,3.14565e-07,21.03,0.005292,0.2491,0.734528,false,200,0.8152,1.178,18.5,20.53
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.666552,0.00362625,2.30544e-07,41.18,0.005134,0.2466,0.642606,false,200,0.8173,1.156,37.95,39.96
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.666552,0.00362625,2.30544e-07,41.19,0.005206,0.2734,0.642606,false,200,0.8181,1.154,37.96,39.97
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643052,0.00494784,3.14565e-07,20.24,0.005316,0.2509,0.734528,false,200,0.814,1.185,17.71,19.74
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643052,0.00494784,3.14565e-07,20.23,0.005283,0.2484,0.734528,false,200,0.8149,1.178,17.71,19.73
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.666552,0.00362625,2.30544e-07,39.68,0.005062,0.2532,0.642606,false,200,0.8177,1.156,36.44,38.45
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.666552,0.00362625,2.30544e-07,39.73,0.005294,0.2723,0.642606,false,200,0.8168,1.156,36.5,38.51
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643052,0.00494784,3.14565e-07,20.03,0.005218,0.2616,0.734528,false,200,0.8156,1.178,17.51,19.53
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643052,0.00494784,3.14565e-07,20,0.005348,0.2934,0.734528,false,200,0.8156,1.178,17.47,19.5
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.666552,0.00362625,2.30544e-07,38.55,0.005237,0.2669,0.642606,false,200,0.8159,1.173,35.31,37.33
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.666552,0.00362625,2.30544e-07,38.62,0.005338,0.2794,0.642606,false,200,0.8206,1.175,35.37,37.4
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643052,0.00494784,3.14565e-07,19.8,0.005342,0.2755,0.734528,false,200,0.8154,1.182,17.27,19.3
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643052,0.00494784,3.14565e-07,19.79,0.005032,0.2761,0.734528,false,200,0.8178,1.184,17.25,19.28
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.666552,0.00362625,2.30544e-07,38.29,0.005315,0.2617,0.642606,false,200,0.8167,1.183,35.02,37.05
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.666552,0.00362625,2.30544e-07,38.31,0.005293,0.2841,0.642606,false,200,0.8153,1.178,35.06,37.08
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643052,0.00494784,3.14565e-07,19.65,0.005366,0.2932,0.734528,false,200,0.8148,1.182,17.12,19.15
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643052,0.00494784,3.14565e-07,19.63,0.005354,0.301,0.734528,false,200,0.8178,1.192,17.09,19.13
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.666552,0.00362625,2.30544e-07,38.78,0.005259,0.3107,0.642606,false,200,0.8189,1.159,35.54,37.55
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.666552,0.00362625,2.30544e-07,38.65,0.005278,0.2804,0.642606,false,200,0.8177,1.157,35.42,37.43
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.642015,0.00524722,3.33599e-07,54.51,0.8155,0.2169,0.745259,false,200,0.8077,1.152,51.84,53.83
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.642015,0.00524722,3.33599e-07,54.32,0.813,0.2139,0.745259,false,200,0.8093,1.144,51.67,53.65
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.658759,0.00395552,2.51477e-07,107.2,0.8154,0.2174,0.674941,false,200,0.8099,1.145,103.6,105.6
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.658759,0.00395552,2.51477e-07,106.9,0.8125,0.2319,0.674941,false,200,0.812,1.146,103.4,105.4
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.642162,0.00519632,3.30362e-07,35.75,0.8139,0.2388,0.744103,false,200,0.8091,1.145,33.08,35.07
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.642162,0.00519632,3.30362e-07,35.75,0.8129,0.2439,0.744103,false,200,0.8168,1.143,33.08,35.08
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.65906,0.00393246,2.50011e-07,69.57,0.8166,0.2803,0.673659,false,200,0.8123,1.143,66.01,68
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.65906,0.00393246,2.50011e-07,69.33,0.815,0.2414,0.673659,false,200,0.8097,1.147,65.76,67.75
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.64224,0.00517775,3.29182e-07,29.05,0.8178,0.2832,0.743798,false,200,0.8128,1.147,26.38,28.37
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.64224,0.00517775,3.29182e-07,29.15,0.8163,0.2634,0.743798,false,200,0.8115,1.144,26.49,28.48
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.659167,0.00392609,2.49606e-07,57.39,0.8487,0.2696,0.673079,false,200,0.8127,1.146,53.81,55.8
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.659167,0.00392609,2.49606e-07,57.46,0.8158,0.2734,0.673079,false,200,0.8103,1.144,53.89,55.88
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.642256,0.00516953,3.2866e-07,26.87,0.8161,0.2876,0.743587,false,200,0.8102,1.148,24.2,26.19
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.642256,0.00516953,3.2866e-07,26.77,0.8163,0.3348,0.743587,false,200,0.8154,1.151,24.09,26.09
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.659148,0.00392394,2.4947e-07,53.26,0.818,0.2925,0.672911,false,200,0.8112,1.148,49.69,51.68
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.659148,0.00392394,2.4947e-07,53.04,0.8844,0.2832,0.672911,false,200,0.8118,1.155,49.46,51.46
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643343,0.00489651,3.11301e-07,55.68,0.03386,0.2753,0.735869,false,200,0.812,1.165,53.05,55.06
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643343,0.00489651,3.11301e-07,55.55,0.03346,0.2641,0.735869,false,200,0.8128,1.162,52.93,54.94
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.668574,0.00356342,2.26549e-07,109.3,0.03335,0.284,0.63947,false,200,0.8124,1.162,105.9,107.9
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.668574,0.00356342,2.26549e-07,109.6,0.0332,0.2663,0.63947,false,200,0.8103,1.16,106.1,108.1
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.6438,0.0048264,3.06845e-07,59.61,0.03298,0.2851,0.736642,false,200,0.8114,1.159,56.96,58.96
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.6438,0.0048264,3.06845e-07,59.58,0.03353,0.2771,0.736642,false,200,0.8174,1.159,56.92,58.93
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.670199,0.00351496,2.23468e-07,117.4,0.03306,0.3008,0.637864,false,200,0.8122,1.158,113.9,115.9
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.670199,0.00351496,2.23468e-07,117.3,0.03288,0.2825,0.637864,false,200,0.8097,1.161,113.8,115.8
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643343,0.00489651,3.11301e-07,34.3,0.03328,0.3067,0.735869,false,200,0.8115,1.155,31.69,33.69
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643343,0.00489651,3.11301e-07,34.29,0.03309,0.3025,0.735869,false,200,0.8116,1.159,31.68,33.68
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.668574,0.00356342,2.26549e-07,65.9,0.03354,0.3081,0.63947,false,200,0.8114,1.155,62.44,64.44
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.668574,0.00356342,2.26549e-07,66.28,0.0335,0.3362,0.63947,false,200,0.8202,1.155,62.82,64.82
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.6438,0.0048264,3.06845e-07,38.01,0.03369,0.3368,0.736642,false,200,0.8201,1.165,35.34,37.36
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.6438,0.0048264,3.06845e-07,38.06,0.03285,0.362,0.736642,false,200,0.8142,1.163,35.4,37.41
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.670199,0.00351496,2.23468e-07,73.91,0.03351,0.3268,0.637864,false,200,0.8137,1.166,70.37,72.39
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.670199,0.00351496,2.23468e-07,73.99,0.03316,0.3187,0.637864,false,200,0.818,1.162,70.45,72.46
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643343,0.00489651,3.11301e-07,27.63,0.03315,0.3311,0.735869,false,200,0.814,1.157,25.01,27.01
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643343,0.00489651,3.11301e-07,27.69,0.03351,0.3478,0.735869,false,200,0.8156,1.158,25.07,27.07
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.668574,0.00356342,2.26549e-07,54.46,0.03359,0.3761,0.63947,false,200,0.8205,1.157,50.98,52.99
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.668574,0.00356342,2.26549e-07,54.45,0.03355,0.3309,0.63947,false,200,0.8139,1.161,50.97,52.98
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.6438,0.0048264,3.06845e-07,33.47,0.03326,0.3523,0.736642,false,200,0.8156,1.174,30.8,32.82
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.6438,0.0048264,3.06845e-07,33.53,0.03342,0.3644,0.736642,false,200,0.8138,1.17,30.85,32.87
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.670199,0.00351496,2.23468e-07,67.93,0.03364,0.3516,0.637864,false,200,0.815,1.166,64.38,66.4
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.670199,0.00351496,2.23468e-07,69.17,0.03375,0.3634,0.637864,false,200,0.8147,1.167,65.62,67.63
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643343,0.00489651,3.11301e-07,26.15,0.03311,0.3635,0.735869,false,200,0.8137,1.155,23.52,25.52
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.643343,0.00489651,3.11301e-07,26.13,0.03331,0.3574,0.735869,false,200,0.8139,1.155,23.51,25.51
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.668574,0.00356342,2.26549e-07,52.39,0.03311,0.3602,0.63947,false,200,0.8127,1.153,48.93,50.93
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.668574,0.00356342,2.26549e-07,52.28,0.03348,0.3582,0.63947,false,200,0.8149,1.154,48.81,50.82
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.6438,0.0048264,3.06845e-07,33.58,0.03359,0.3748,0.736642,false,200,0.8145,1.174,30.9,32.92
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.6438,0.0048264,3.06845e-07,33.7,0.03333,0.3697,0.736642,false,200,0.8166,1.169,31.03,33.05
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.670199,0.00351496,2.23468e-07,74.11,0.03364,0.3803,0.637864,false,200,0.8158,1.171,70.56,72.58
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.670199,0.00351496,2.23468e-07,71.96,0.03351,0.3726,0.637864,false,200,0.8167,1.165,68.41,70.43


==> plots/tg097/gmres_poly_results_w_RACE/31_Aug_2022/af_shell7.txt <==
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.0346e-09,9.4808e-13,3.954,1.1e-05,0.09024,7.96522e-10,true,196,0.2145,0.5101,3.016,3.754
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.0346e-09,9.4808e-13,3.959,1.1e-05,0.09021,7.96522e-10,true,196,0.2134,0.5122,3.015,3.754
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.13664e-09,8.27058e-13,3.503,1.1e-05,0.1012,4.3142e-10,true,95,0.1087,0.2743,2.671,3.063
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.13664e-09,8.27058e-13,3.503,1.2e-05,0.09035,4.3142e-10,true,95,0.1091,0.2743,2.668,3.06
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.03464e-09,9.48085e-13,4.207,1.3e-05,0.09534,7.96522e-10,true,196,0.2125,0.5103,3.269,4.005
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.03459e-09,9.48078e-13,4.06,1.1e-05,0.09193,7.965e-10,true,196,0.2126,0.5096,3.12,3.855
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.13664e-09,8.27058e-13,3.644,1.1e-05,0.09641,4.3142e-10,true,95,0.1091,0.2721,2.81,3.2
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.13664e-09,8.27059e-13,3.704,1.2e-05,0.09527,4.3142e-10,true,95,0.1083,0.2714,2.875,3.264
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.03457e-09,9.48075e-13,4.242,1.2e-05,0.1038,7.96518e-10,true,196,0.2128,0.5245,3.286,4.037
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.03464e-09,9.48085e-13,4.138,1.1e-05,0.107,7.96522e-10,true,196,0.2186,0.5155,3.19,3.936
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.13664e-09,8.27058e-13,3.74,1e-05,0.09602,4.3142e-10,true,95,0.109,0.2735,2.908,3.299
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.13664e-09,8.27059e-13,3.719,1.2e-05,0.1067,4.3142e-10,true,95,0.1082,0.2741,2.883,3.274
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.03459e-09,9.48078e-13,5.001,1.2e-05,0.1149,7.96508e-10,true,196,0.217,0.5031,4.065,4.799
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.03466e-09,9.48088e-13,5.01,1.2e-05,0.1014,7.96518e-10,true,196,0.2181,0.5022,4.074,4.807
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.13664e-09,8.27059e-13,4.623,1.3e-05,0.1169,4.3142e-10,true,95,0.1101,0.263,3.797,4.179
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.13664e-09,8.27059e-13,4.661,1.2e-05,0.1019,4.3142e-10,true,95,0.1096,0.2617,3.837,4.218
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.0346e-09,9.4808e-13,4.432,1.2e-05,0.09764,7.96522e-10,true,196,0.2126,0.5174,3.488,4.231
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.03464e-09,9.48085e-13,4.443,1.3e-05,0.1017,7.96522e-10,true,196,0.2117,0.5165,3.501,4.242
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.13663e-09,8.27057e-13,3.956,1.2e-05,0.1173,4.31428e-10,true,95,0.1095,0.2743,3.12,3.512
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.13664e-09,8.27059e-13,3.954,1.3e-05,0.1091,4.3142e-10,true,95,0.1089,0.2739,3.123,3.515
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.0345e-09,9.48067e-13,4.918,1.2e-05,0.1047,7.96514e-10,true,196,0.2146,0.5082,3.981,4.716
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.0346e-09,9.4808e-13,4.943,1.3e-05,0.1049,7.96522e-10,true,196,0.216,0.5094,4,4.738
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.13664e-09,8.27059e-13,4.635,1.2e-05,0.1348,4.3142e-10,true,95,0.1102,0.2636,3.808,4.191
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.13662e-09,8.27056e-13,4.62,1.1e-05,0.1057,4.31423e-10,true,95,0.1094,0.2628,3.798,4.179
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.93133e-09,9.34162e-13,6.448,0.002615,0.09283,7.86274e-10,true,186,0.2124,0.5061,5.497,6.227
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.93133e-09,9.34162e-13,6.491,0.00259,0.1008,7.86274e-10,true,186,0.2124,0.5071,5.545,6.277
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.04485e-09,9.49462e-13,5.819,0.00267,0.1004,6.15473e-10,true,83,0.09306,0.2658,4.988,5.354
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.04485e-09,9.49462e-13,5.829,0.002557,0.09707,6.15473e-10,true,83,0.09553,0.2646,4.998,5.367
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.93133e-09,9.34162e-13,6.543,0.00268,0.09326,7.86274e-10,true,186,0.1993,0.5146,5.603,6.329
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.93133e-09,9.34162e-13,6.563,0.002668,0.1055,7.86274e-10,true,186,0.2024,0.5123,5.62,6.347
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.04486e-09,9.49462e-13,5.906,0.002602,0.09637,6.15473e-10,true,83,0.09168,0.2626,5.079,5.441
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.04486e-09,9.49462e-13,5.926,0.002651,0.09178,6.15473e-10,true,83,0.09058,0.264,5.099,5.461
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.9316e-09,9.34198e-13,6.684,0.002581,0.1078,7.86305e-10,true,186,0.2042,0.5226,5.73,6.469
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.93133e-09,9.34162e-13,6.678,0.002602,0.09761,7.86274e-10,true,186,0.2084,0.5176,5.727,6.465
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.04479e-09,9.49452e-13,6.051,0.002614,0.09824,6.15467e-10,true,83,0.09059,0.2693,5.219,5.586
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.04486e-09,9.49462e-13,6.048,0.00261,0.09813,6.15473e-10,true,83,0.09091,0.2653,5.216,5.58
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.93155e-09,9.34191e-13,6.827,0.002547,0.09901,7.86305e-10,true,186,0.2008,0.4845,5.912,6.609
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.93147e-09,9.3418e-13,6.812,0.002615,0.1024,7.86312e-10,true,186,0.1996,0.4889,5.894,6.595
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.04485e-09,9.49462e-13,6.261,0.002524,0.1005,6.15473e-10,true,83,0.09056,0.2413,5.454,5.794
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.04485e-09,9.49462e-13,6.284,0.002575,0.1001,6.15473e-10,true,83,0.09098,0.2421,5.474,5.815
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.93133e-09,9.34162e-13,6.86,0.002558,0.1047,7.86274e-10,true,186,0.1985,0.5084,5.921,6.64
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.93133e-09,9.34162e-13,6.871,0.002552,0.106,7.86274e-10,true,186,0.1988,0.5089,5.931,6.652
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.04485e-09,9.49462e-13,6.162,0.0026,0.1143,6.15473e-10,true,83,0.09145,0.253,5.342,5.695
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.04485e-09,9.49462e-13,6.187,0.002569,0.1083,6.15473e-10,true,83,0.09071,0.2526,5.371,5.722
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.93114e-09,9.34137e-13,6.751,0.002582,0.1105,7.86274e-10,true,186,0.2002,0.476,5.843,6.532
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.93155e-09,9.34191e-13,6.757,0.002574,0.1039,7.86305e-10,true,186,0.2005,0.4831,5.844,6.539
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.04485e-09,9.49462e-13,6.254,0.002489,0.1061,6.15473e-10,true,83,0.09663,0.2391,5.44,5.784
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.04486e-09,9.49462e-13,6.229,0.002618,0.1159,6.15473e-10,true,83,0.09012,0.2381,5.427,5.763
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,4.43442e-06,5.97644e-10,11.08,0.2826,0.09757,4.61572e-07,false,200,0.2264,0.5446,9.927,10.71
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,4.43442e-06,5.97644e-10,10.93,0.2824,0.08747,4.61572e-07,false,200,0.227,0.5476,9.778,10.57
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.2524e-09,9.77434e-13,14.72,0.2827,0.08668,6.6517e-10,true,132,0.1444,0.3757,13.5,14.03
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.25255e-09,9.77453e-13,14.3,0.2833,0.08515,6.65166e-10,true,132,0.1441,0.3746,13.07,13.6
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.55238e-06,3.43993e-10,7.681,0.2811,0.09107,2.83967e-07,false,200,0.2211,0.5373,6.527,7.298
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,2.55238e-06,3.43993e-10,7.47,0.2812,0.09558,2.83967e-07,false,200,0.2202,0.5391,6.318,7.09
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.55517e-09,8.83465e-13,9.136,0.2818,0.1058,5.67707e-10,true,126,0.1349,0.3614,7.917,8.423
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.55511e-09,8.83456e-13,8.941,0.2938,0.09447,5.6769e-10,true,126,0.1355,0.3629,7.726,8.234
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.54409e-06,2.08103e-10,8.591,0.2821,0.1037,1.79996e-07,false,200,0.229,0.5344,7.441,8.217
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,1.54409e-06,2.08103e-10,8.603,0.2802,0.1087,1.79996e-07,false,200,0.2284,0.5343,7.455,8.23
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.30467e-09,9.84477e-13,10.99,0.281,0.1091,6.2698e-10,true,129,0.1399,0.358,9.787,10.3
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.30439e-09,9.8444e-13,11.01,0.2816,0.1061,6.26965e-10,true,129,0.1395,0.3572,9.804,10.31
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,5.79304e-07,7.8075e-11,8.653,0.2819,0.1089,6.23221e-08,false,200,0.2265,0.5364,7.502,8.277
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,5.79304e-07,7.8075e-11,8.604,0.2807,0.1109,6.23221e-08,false,200,0.2271,0.5339,7.451,8.225
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.13295e-09,9.61334e-13,10.28,0.2817,0.1089,5.78669e-10,true,122,0.1323,0.3459,9.091,9.579
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,7.13268e-09,9.61298e-13,10.25,0.2818,0.1194,5.78654e-10,true,122,0.133,0.3475,9.057,9.547
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.93788e-09,9.35044e-13,7.09,0.01316,0.1032,7.09609e-10,true,180,0.1927,0.3996,6.227,6.831
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.93805e-09,9.35067e-13,7.023,0.01299,0.104,7.09622e-10,true,180,0.1931,0.4002,6.154,6.76
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,5.81535e-09,7.83757e-13,6.028,0.0132,0.106,4.43616e-10,true,78,0.0844,0.2064,5.18,5.479
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,5.81535e-09,7.83757e-13,5.972,0.0132,0.112,4.43616e-10,true,78,0.0843,0.2064,5.128,5.427
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.9657e-09,9.38794e-13,8.454,0.01294,0.1233,6.46595e-10,true,176,0.1904,0.398,7.575,8.176
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.9657e-09,9.38794e-13,8.582,0.01297,0.1093,6.46595e-10,true,176,0.1958,0.3983,7.694,8.301
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.97644e-09,9.40241e-13,7.05,0.01289,0.1097,7.39158e-10,true,73,0.07926,0.1992,6.199,6.486
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.97644e-09,9.40241e-13,7.354,0.01332,0.1093,7.39158e-10,true,73,0.07973,0.204,6.493,6.784
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.93819e-09,9.35086e-13,5.944,0.01378,0.1171,7.09622e-10,true,180,0.1923,0.4001,5.073,5.678
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.9378e-09,9.35034e-13,5.911,0.01339,0.1225,7.0963e-10,true,180,0.1926,0.4009,5.062,5.668
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,5.81535e-09,7.83757e-13,5.334,0.01337,0.117,4.43616e-10,true,78,0.08453,0.2087,4.484,4.786
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,5.81535e-09,7.83757e-13,5.422,0.01337,0.1195,4.43616e-10,true,78,0.08443,0.2072,4.576,4.875
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.96569e-09,9.38792e-13,8.154,0.01356,0.1361,6.46595e-10,true,176,0.1963,0.3994,7.257,7.865
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.96569e-09,9.38793e-13,7.971,0.01308,0.1285,6.46604e-10,true,176,0.1909,0.3985,7.083,7.686
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.97644e-09,9.40241e-13,6.978,0.01322,0.1273,7.39158e-10,true,73,0.07966,0.1999,6.107,6.395
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.97644e-09,9.40241e-13,7.157,0.01333,0.1184,7.39158e-10,true,73,0.07934,0.1991,6.291,6.578
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.93809e-09,9.35073e-13,6.201,0.01295,0.1321,7.09622e-10,true,180,0.1931,0.3955,5.335,5.936
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.93819e-09,9.35086e-13,6.172,0.0134,0.1381,7.09622e-10,true,180,0.1925,0.3949,5.309,5.908
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,5.81535e-09,7.83757e-13,5.65,0.01312,0.1349,4.43616e-10,true,78,0.08429,0.2117,4.797,5.101
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,5.81535e-09,7.83757e-13,5.691,0.01306,0.1254,4.43616e-10,true,78,0.08473,0.2068,4.844,5.143
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.96569e-09,9.38792e-13,8.171,0.01379,0.1389,6.46595e-10,true,176,0.1906,0.3913,7.289,7.883
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.96569e-09,9.38792e-13,8.201,0.01311,0.1347,6.46595e-10,true,176,0.1951,0.3895,7.315,7.912
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.97644e-09,9.40241e-13,7.346,0.01298,0.1297,7.39158e-10,true,73,0.07881,0.199,6.48,6.766
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.97644e-09,9.40241e-13,7.339,0.01284,0.1304,7.39158e-10,true,73,0.07917,0.199,6.47,6.756
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.93819e-09,9.35086e-13,6.406,0.01385,0.1406,7.09622e-10,true,180,0.1934,0.402,5.535,6.144
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.93781e-09,9.35034e-13,6.393,0.01328,0.141,7.0963e-10,true,180,0.1944,0.4022,5.519,6.128
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,5.81521e-09,7.83738e-13,6.087,0.01276,0.1315,4.43601e-10,true,78,0.08478,0.2078,5.238,5.538
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,5.81535e-09,7.83757e-13,6.076,0.0131,0.1416,4.43616e-10,true,78,0.08495,0.2079,5.224,5.525
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.96569e-09,9.38792e-13,9.061,0.01345,0.1393,6.46604e-10,true,176,0.192,0.3981,8.176,8.779
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.96594e-09,9.38826e-13,9.038,0.01279,0.1412,6.46607e-10,true,176,0.1918,0.3978,8.155,8.756
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.97644e-09,9.40241e-13,8.63,0.01302,0.1484,7.39158e-10,true,73,0.08023,0.1992,7.762,8.05
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1,6.97644e-09,9.40241e-13,8.603,0.0126,0.1336,7.39158e-10,true,73,0.08676,0.1987,7.729,8.022


==> plots/tg097/gmres_poly_results_w_RACE/31_Aug_2022/thermal2.txt <==
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.120171,7.51103e-05,0.00172486,4.014,1.2e-05,0.1407,0.984228,false,200,0.7156,0.355,2.655,3.754
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.120171,7.51103e-05,0.00172486,4.079,1.2e-05,0.1444,0.984228,false,200,0.7201,0.3479,2.72,3.816
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.186387,1.81527e-05,0.000416866,7.089,1.1e-05,0.1518,0.960121,false,200,0.728,0.3552,5.274,6.385
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.186387,1.81527e-05,0.000416866,7.116,1.1e-05,0.1403,0.960121,false,200,0.7277,0.3571,5.281,6.393
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.120171,7.51102e-05,0.00172486,4.09,1e-05,0.1382,0.984228,false,200,0.7183,0.365,2.713,3.824
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.120171,7.51103e-05,0.00172486,4.161,1.1e-05,0.1389,0.984228,false,200,0.7206,0.3668,2.787,3.903
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.186387,1.81527e-05,0.000416866,7.408,1.1e-05,0.1486,0.960121,false,200,0.7323,0.3668,5.559,6.686
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.186387,1.81527e-05,0.000416866,7.213,1.1e-05,0.1669,0.960121,false,200,0.7327,0.3631,5.366,6.49
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.120171,7.51102e-05,0.00172486,4.298,1e-05,0.1354,0.984228,false,200,0.712,0.368,2.928,4.036
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.120171,7.51103e-05,0.00172486,4.323,1.1e-05,0.1448,0.984228,false,200,0.7138,0.3728,2.948,4.062
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.186475,1.81053e-05,0.000415776,7.573,1.1e-05,0.1417,0.960066,false,200,0.7224,0.3682,5.732,6.85
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.186387,1.81527e-05,0.000416866,7.564,1.1e-05,0.1426,0.960121,false,200,0.7048,0.3508,5.757,6.84
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.120171,7.51103e-05,0.00172486,4.445,1.1e-05,0.1614,0.984228,false,200,0.7124,0.4127,3.03,4.183
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.120171,7.51103e-05,0.00172486,4.412,1.2e-05,0.1661,0.984228,false,200,0.7106,0.4,3.032,4.17
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.186387,1.81527e-05,0.000416866,7.781,1.1e-05,0.157,0.960121,false,200,0.7233,0.4047,5.903,7.059
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.186387,1.81527e-05,0.000416866,7.858,1.1e-05,0.1494,0.960121,false,200,0.7315,0.4156,5.959,7.134
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.120171,7.51103e-05,0.00172486,4.581,1.1e-05,0.1499,0.984228,false,200,0.7109,0.4576,3.119,4.315
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.120171,7.51103e-05,0.00172486,4.584,1e-05,0.1416,0.984228,false,200,0.7115,0.4449,3.138,4.322
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.186387,1.81527e-05,0.000416866,8.061,1.1e-05,0.1519,0.960121,false,200,0.7112,0.4599,6.138,7.336
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.186387,1.81527e-05,0.000416866,8.085,1.1e-05,0.1451,0.960121,false,200,0.7141,0.4608,6.157,7.36
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.120171,7.51102e-05,0.00172486,4.689,1.1e-05,0.1422,0.984228,false,200,0.7098,0.4746,3.215,4.427
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.120171,7.51103e-05,0.00172486,4.671,1e-05,0.1497,0.984228,false,200,0.7104,0.4677,3.199,4.405
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.186387,1.81527e-05,0.000416866,8.24,1.2e-05,0.146,0.960121,false,200,0.7126,0.4803,6.296,7.516
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.186387,1.81527e-05,0.000416866,8.256,1.1e-05,0.1523,0.960121,false,200,0.7103,0.4846,6.31,7.533
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.237558,8.64274e-06,0.000198475,5.565,0.002688,0.132,0.931706,false,200,0.7243,0.3776,4.152,5.282
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.237558,8.64275e-06,0.000198475,5.566,0.002608,0.1333,0.931706,false,200,0.7245,0.3746,4.154,5.281
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,4.26917e-11,9.80387e-10,10.46,0.002698,0.1434,3.45174e-06,false,200,0.7428,0.3833,8.538,9.693
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,4.26917e-11,9.80387e-10,10.46,0.002755,0.1381,3.45174e-06,false,200,0.7471,0.386,8.534,9.695
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.237558,8.64274e-06,0.000198475,5.757,0.002605,0.1462,0.931706,false,200,0.7317,0.4019,4.308,5.47
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.237558,8.64274e-06,0.000198475,5.769,0.002678,0.138,0.931706,false,200,0.7312,0.4034,4.317,5.48
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,4.26032e-11,9.78355e-10,10.82,0.002639,0.1433,3.45008e-06,false,200,0.7447,0.4218,8.863,10.06
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999999,1.39709e-11,3.20832e-10,10.85,0.002538,0.1548,1.90473e-06,false,200,0.7448,0.4231,8.888,10.08
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.237558,8.64275e-06,0.000198475,6.139,0.002149,0.137,0.931706,false,200,0.7246,0.3868,4.708,5.847
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.237558,8.64275e-06,0.000198475,6.108,0.002609,0.1498,0.931706,false,200,0.7223,0.3929,4.679,5.823
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,4.26917e-11,9.80387e-10,11.46,0.002169,0.1484,3.45174e-06,false,200,0.7437,0.3955,9.52,10.69
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 5, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,4.26032e-11,9.78355e-10,11.34,0.002554,0.1432,3.45008e-06,false,200,0.7338,0.3959,9.417,10.57
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.237558,8.64275e-06,0.000198475,6.34,0.002579,0.1423,0.931706,false,200,0.7248,0.4577,4.842,6.053
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.237395,8.65849e-06,0.000198837,6.33,0.002171,0.1447,0.931811,false,200,0.7237,0.4509,4.838,6.042
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,4.26032e-11,9.78355e-10,11.85,0.002584,0.1455,3.45008e-06,false,200,0.7551,0.4713,9.833,11.09
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 6, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,4.25893e-11,9.78035e-10,11.86,0.00252,0.1578,3.45014e-06,false,200,0.7408,0.4843,9.837,11.09
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.237395,8.65849e-06,0.000198837,6.586,0.00271,0.1879,0.931811,false,200,0.7262,0.4881,5.053,6.296
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.237558,8.64274e-06,0.000198475,6.579,0.002198,0.1467,0.931706,false,200,0.7272,0.4849,5.048,6.288
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,4.26917e-11,9.80387e-10,12.24,0.002135,0.1432,3.45174e-06,false,200,0.7437,0.5576,10.14,11.47
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 7, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,4.26917e-11,9.80387e-10,12.28,0.00248,0.1374,3.45174e-06,false,200,0.752,0.5007,10.23,11.51
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.237558,8.64275e-06,0.000198475,6.727,0.002552,0.1663,0.931706,false,200,0.7247,0.5013,5.183,6.438
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.237558,8.64275e-06,0.000198475,6.763,0.002508,0.1778,0.931706,false,200,0.7261,0.5078,5.21,6.472
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,4.25893e-11,9.78035e-10,12.56,0.002492,0.1439,3.45014e-06,false,200,0.7491,0.5167,10.49,11.78
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 8, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999998,4.26032e-11,9.78355e-10,12.65,0.002481,0.1527,3.45008e-06,false,200,0.745,0.5535,10.55,11.88
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.122365,8.3704e-05,0.00192221,9.559,0.1544,0.1313,0.983725,false,200,0.7382,0.4023,8.038,9.208
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.122365,8.3704e-05,0.00192221,9.63,0.1537,0.1373,0.983725,false,200,0.7354,0.4033,8.113,9.281
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.448559,1.41148e-06,3.24137e-05,19.68,0.1553,0.1417,0.731544,false,200,0.7446,0.4538,17.58,18.81
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.448558,1.41148e-06,3.24138e-05,19.24,0.1552,0.1552,0.731545,false,200,0.744,0.4471,17.14,18.36
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.311845,4.09631e-06,9.40692e-05,9.743,0.1536,0.1437,0.878798,false,200,0.7265,0.4695,8.168,9.392
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.311845,4.09631e-06,9.40692e-05,9.846,0.1554,0.1599,0.878798,false,200,0.7194,0.486,8.257,9.492
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.371258,4.22524e-06,9.703e-05,18.01,0.1539,0.1463,0.827101,false,200,0.722,0.5129,15.87,17.13
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.386124,2.26071e-06,5.19157e-05,18.32,0.1539,0.1459,0.807343,false,200,0.7343,0.47,16.2,17.44
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.202985,1.49488e-05,0.000343289,9.845,0.1553,0.1638,0.952741,false,200,0.7146,0.562,8.186,9.491
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.202985,1.49488e-05,0.000343289,10.79,0.1545,0.1349,0.952741,false,200,0.7215,0.5308,9.152,10.43
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.204282,1.45679e-05,0.000334541,24.83,0.1554,0.1459,0.951934,false,200,0.7611,0.6435,22.51,23.94
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.20428,1.45687e-05,0.000334561,21.49,0.1534,0.1384,0.951935,false,200,0.7272,0.584,19.27,20.61
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.207899,1.33936e-05,0.000307575,10.66,0.1553,0.152,0.948684,false,200,0.7124,0.5506,9.007,10.3
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.207899,1.33936e-05,0.000307575,10.91,0.1549,0.1401,0.948684,false,200,0.7216,0.5606,9.242,10.55
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.183854,2.11466e-05,0.000485617,20.87,0.1539,0.1549,0.962234,false,200,0.7245,0.5362,18.69,19.98
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.183854,2.11466e-05,0.000485617,21.04,0.1559,0.1819,0.962234,false,200,0.7271,0.5384,18.87,20.16
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.179787,1.97646e-05,0.000453881,12.65,0.01405,0.1663,0.961876,false,200,0.7192,0.3143,11.27,12.33
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.180389,1.95884e-05,0.000449835,12.57,0.01343,0.204,0.961599,false,200,0.7211,0.319,11.17,12.24
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999966,7.742e-11,1.7779e-09,25.24,0.01286,0.184,3.79255e-05,false,200,0.7168,0.3153,23.34,24.4
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999966,7.66664e-11,1.76059e-09,26.08,0.01317,0.1877,3.78352e-05,false,200,0.7174,0.3212,24.18,25.25
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.209408,1.25495e-05,0.000288191,16.11,0.01483,0.1643,0.947552,false,200,0.7203,0.3345,14.68,15.76
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.209426,1.25469e-05,0.00028813,16.07,0.0139,0.1685,0.947543,false,200,0.719,0.3314,14.64,15.71
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.988621,2.60973e-08,5.99309e-07,32.33,0.01297,0.167,0.012853,false,200,0.7226,0.3342,30.36,31.44
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.01757,6.11313e-08,1.40384e-06,31.74,0.01339,0.1664,0.0207694,false,200,0.7217,0.3388,29.77,30.86
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.179787,1.97646e-05,0.000453881,11.57,0.01342,0.1731,0.961876,false,200,0.7488,0.3454,10.11,11.23
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.177891,2.02687e-05,0.000465458,11.46,0.01375,0.1852,0.962642,false,200,0.7467,0.343,10.01,11.13
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999966,7.742e-11,1.7779e-09,23.09,0.01351,0.1768,3.79255e-05,false,200,0.7142,0.3167,21.17,22.23
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999966,7.742e-11,1.7779e-09,22.56,0.01371,0.179,3.79255e-05,false,200,0.7821,0.3705,20.53,21.71
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.209838,1.23584e-05,0.000283803,14.97,0.01376,0.1718,0.94734,false,200,0.74,0.3602,13.48,14.61
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.209426,1.25469e-05,0.00028813,15.04,0.01283,0.193,0.947543,false,200,0.7319,0.3617,13.54,14.67
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.02627,7.95214e-08,1.82616e-06,29.71,0.01358,0.176,0.0306733,false,200,0.7333,0.366,27.67,28.8
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.02627,7.95214e-08,1.82616e-06,29.75,0.01286,0.1997,0.0306733,false,200,0.7333,0.3643,27.71,28.83
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.177891,2.02687e-05,0.000465458,12.32,0.01317,0.1923,0.962642,false,200,0.7215,0.3326,10.9,11.98
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.179787,1.97646e-05,0.000453881,12.47,0.01406,0.1804,0.961876,false,200,0.7309,0.3447,11.03,12.13
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999966,7.74197e-11,1.77789e-09,24.24,0.01284,0.1735,3.79258e-05,false,200,0.7132,0.3357,22.3,23.37
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999966,7.74204e-11,1.77791e-09,24.37,0.01304,0.1796,3.79254e-05,false,200,0.72,0.34,22.41,23.5
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.209426,1.25469e-05,0.00028813,14.53,0.01322,0.1787,0.947543,false,200,0.7147,0.3285,13.09,14.16
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.209408,1.25495e-05,0.000288191,16.17,0.01311,0.1781,0.947552,false,200,0.711,0.3207,14.73,15.79
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.993179,2.78629e-08,6.39855e-07,33.27,0.01439,0.189,0.00755545,false,200,0.7116,0.3208,31.28,32.35
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.02773,7.98578e-08,1.83388e-06,29.81,0.01254,0.1813,0.0322256,false,200,0.7116,0.3213,27.82,28.89
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.179787,1.97646e-05,0.000453881,11.75,0.01293,0.1921,0.961876,false,200,0.7135,0.3365,10.33,11.41
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.180389,1.95884e-05,0.000449835,11.3,0.014,0.192,0.961599,false,200,0.7341,0.356,9.843,10.96
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999966,7.74204e-11,1.77791e-09,24.04,0.01382,0.1734,3.79254e-05,false,200,0.7194,0.3382,22.07,23.16
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.999966,7.66664e-11,1.76059e-09,24.05,0.01399,0.1829,3.78352e-05,false,200,0.7214,0.3552,22.07,23.17
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.209406,1.255e-05,0.000288203,15.41,0.01346,0.1994,0.947553,false,200,0.7109,0.3237,13.97,15.03
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 40, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.209406,1.255e-05,0.000288203,15.53,0.01286,0.1885,0.947553,false,200,0.7094,0.3186,14.1,15.16
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,1.02773,7.98578e-08,1.83388e-06,31.66,0.01374,0.1896,0.0322256,false,200,0.7081,0.3159,29.66,30.71
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, Polynomial Degree = 80, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total
200,0.998736,8.35508e-09,1.91869e-07,31.71,0.0135,0.1831,0.00134336,false,200,0.7103,0.3181,29.72,30.77


==> plots/tg097/gmres_s_step_results/26_Aug_2022/Emilia_923.txt <==
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0138663,7.64117e+07,0.207089,10.02,1.3e-05,0.999045,false,1000,0.1461,0.2971,0,0.5089,2.4,3.158,0,3.76,0,10
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144792,2.23372e+07,0.0605375,10.16,0.003692,0.971355,false,1000,0.1359,0.2989,0.006814,0.4529,2.378,3.14,0.1365,3.795,0,10.14
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.146017,2.92853e+07,0.0793681,16.2,0.6817,0.966163,false,1000,0.1335,0.2907,0.3094,0.7465,2.434,3.142,5.757,3.864,0,16.19
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145024,2.2369e+07,0.0606238,12.76,0.02523,0.971761,false,1000,0.1354,0.2981,0.1282,0.5733,2.501,3.147,2.292,3.984,0,12.74
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144986,2.23514e+07,0.060576,13.43,0.02379,0.971415,false,1000,0.1364,0.2984,0.1662,0.6127,2.471,3.158,2.914,3.991,0,13.42
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,1,0.00125177,3.3925e-12,31.62,7.803,5.10531e-13,false,1000,0.1338,0.2939,0.8622,1.302,2.624,3.201,19.37,4.518,0,31.6


==> plots/tg097/gmres_s_step_results/26_Aug_2022/Fault_639.txt <==
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.146435,2.84876e+09,0.0157021,6.732,1.2e-05,0.971164,false,1000,0.1117,0.2214,0,0.3977,1.676,2.138,0,2.41,0,6.722
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.672115,3.54192e+08,0.00195227,6.856,0.003046,0.445735,false,1000,0.1029,0.2216,0.005076,0.3394,1.74,2.124,0.1072,2.407,0,6.846
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.726245,4.2331e+08,0.00233324,11.3,0.4928,0.368113,false,1000,0.1015,0.216,0.2188,0.5459,1.699,2.094,4.075,2.709,0,11.29
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.722397,2.70592e+08,0.00149147,8.758,0.01741,0.373636,false,1000,0.1005,0.2199,0.08889,0.4185,1.703,2.173,1.546,2.761,0,8.747
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.713159,2.82191e+08,0.00155541,9.215,0.01726,0.386234,false,1000,0.1045,0.2297,0.1103,0.4542,1.679,2.216,1.858,2.832,0,9.205
Matrix=Fault_639.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,22.7512,2.08135e+11,1.14722,26.4,5.808,22.7637,false,1000,0.1031,0.2183,0.97,1.301,1.675,2.194,18.4,2.674,0,26.39


==> plots/tg097/gmres_s_step_results/26_Aug_2022/Flan_1565.txt <==
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.404996,79.4277,0.000291747,21.11,1.2e-05,0.832566,false,1000,0.2558,0.6513,0,0.956,3.948,5.237,0,10.53,0,21.08
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.70941,12.833,4.71371e-05,21.19,0.006663,0.573972,false,1000,0.244,0.6554,0.0108,0.9259,3.882,5.115,0.1949,10.57,0,21.16
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.828287,4.87344,1.79007e-05,35.28,1.856,0.50849,false,1000,0.2439,0.6491,0.7177,1.626,3.919,5.118,13.57,10.54,0,35.25
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.742183,9.81213,3.6041e-05,27.92,0.06492,0.554041,false,1000,0.2439,0.6551,0.3428,1.258,4.005,5.148,6.413,10.59,0,27.89
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.711838,12.6714,4.65433e-05,33.65,0.06363,0.569705,false,1000,0.2438,0.6538,0.6302,1.543,3.965,5.107,11.89,10.6,0,33.62
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.896873,0.166441,6.11356e-07,57.75,28.66,0.292253,false,1000,0.2447,0.6527,1.838,2.751,4.011,5.125,34.83,10.52,0,57.72


==> plots/tg097/gmres_s_step_results/26_Aug_2022/G3_circuit.txt <==
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.225745,0.00568344,1.84693e-06,11.81,1.2e-05,0.938331,false,1000,0.2872,0.1224,0,0.4513,4.769,5.33,0,1.004,0,11.81
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.651101,0.00114484,3.72036e-07,11.52,0.001748,0.398791,false,1000,0.3373,0.149,0.01234,0.5166,4.465,5.254,0.1954,0.8415,0,11.51
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.791332,0.000935519,3.04013e-07,14.33,0.1739,0.230905,false,1000,0.3325,0.1495,0.1811,0.6807,4.146,5.124,2.934,1.107,0,14.32
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.520789,0.00162428,5.27836e-07,12.49,0.01622,0.565625,false,1000,0.3607,0.1595,0.07495,0.6129,4.511,5.181,0.9856,0.9307,0,12.48
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.516333,0.00164654,5.3507e-07,13.16,0.01583,0.571601,false,1000,0.3717,0.1729,0.09991,0.663,4.545,5.205,1.532,0.9315,0,13.15
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.999999,3.0488e-09,9.9076e-13,8.546,2.13,1.17518e-06,true,450,0.3423,0.1514,0.3456,0.8569,1.905,2.198,2.795,0.5756,0,8.54


==> plots/tg097/gmres_s_step_results/26_Aug_2022/ML_Geer.txt <==
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.14353,27.2511,0.0557359,19.62,1.2e-05,0.938353,false,1000,0.2396,0.6146,0,0.8951,3.633,4.899,0,9.779,0,19.59
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0201484,461.498,0.943888,20.16,0.006143,0.992564,false,1000,0.2334,0.6187,0.01015,0.8782,3.665,4.951,0.1942,9.91,0,20.13
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0515384,449.683,0.919723,34.02,1.741,0.976432,false,1000,0.2326,0.6184,0.7096,1.576,3.749,4.906,13.37,9.881,0,33.99
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0222469,459.631,0.94007,26.3,0.06085,0.991688,false,1000,0.2353,0.6177,0.3226,1.191,3.749,4.9,6.046,9.902,0,26.28
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0235726,458.92,0.938615,31.79,0.06055,0.991133,false,1000,0.2344,0.6185,0.5928,1.461,3.789,4.924,11.21,9.922,0,31.76
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,1,1.07624e-09,2.2012e-12,52.24,19.29,1.25686e-12,false,1000,0.2379,0.6186,1.539,2.405,3.807,4.914,30.13,10.3,0,52.21


==> plots/tg097/gmres_s_step_results/26_Aug_2022/Transport.txt <==
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.247173,9.62332e-07,3.925e-05,12.14,1.3e-05,0.861022,false,1000,0.276,0.2082,0,0.524,4.025,5.236,0,2.072,0,12.13
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.327364,7.70055e-07,3.14077e-05,12.58,0.003866,0.778163,false,1000,0.2636,0.2164,0.0108,0.5064,4.106,5.217,0.1972,2.21,0,12.57
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.534808,5.8219e-07,2.37454e-05,17.41,0.4022,0.517711,false,1000,0.2665,0.2175,0.2276,0.727,4.035,5.212,4.347,2.644,0,17.4
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.350271,7.1674e-07,2.92332e-05,15.01,0.02095,0.751177,false,1000,0.2674,0.2281,0.1012,0.613,4.036,5.46,1.799,2.691,0,15
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.364856,6.88839e-07,2.80952e-05,15.36,0.02026,0.733431,false,1000,0.2725,0.2343,0.1232,0.6456,4.012,5.255,2.226,2.772,0,15.35
Matrix=Transport.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.999991,1.1685e-11,4.76589e-10,18.95,4.083,1.00974e-05,false,1000,0.2662,0.2138,0.3203,0.8163,3.894,5.202,6.088,2.543,0,18.94


==> plots/tg097/gmres_s_step_results/26_Aug_2022/af_shell10.txt <==
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.632513,0.133108,8.46248e-06,14.5,1.4e-05,0.773376,false,1000,0.2446,0.3572,0,0.6496,3.72,4.88,0,4.924,0,14.49
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0543817,3.45739e-06,14.95,0.004723,0.772323,false,1000,0.2339,0.3638,0.009587,0.6221,3.76,4.939,0.1748,5.019,0,14.94
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633983,0.035578,2.26192e-06,22.8,0.8279,0.771703,false,1000,0.2345,0.3595,0.3974,1.007,3.879,4.892,7.442,5.058,0,22.78
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633366,0.0547396,3.48014e-06,18.58,0.0333,0.775365,false,1000,0.2355,0.3661,0.1753,0.7917,3.896,5.026,3.209,5.21,0,18.56
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.63343,0.0542301,3.44775e-06,20.77,0.03249,0.778362,false,1000,0.2371,0.3644,0.2867,0.9031,4.001,4.91,5.304,5.169,0,20.76
Matrix=af_shell10.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.799616,3.88391,0.000246924,25.47,5.078,1.12828,false,1000,0.2353,0.3605,0.5264,1.137,3.825,5.014,9.998,5.054,0,25.46


==> plots/tg097/gmres_s_step_results/26_Aug_2022/af_shell7.txt <==
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.574127,3.46846,0.000467458,4.108,1.2e-05,0.534401,false,1000,0.09731,0.1499,0,0.2963,1.372,1.742,0,0.6331,0,4.101
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.88137,0.872733,0.000117622,4.189,0.002885,0.134948,false,1000,0.08794,0.1519,0.003893,0.2543,1.438,1.737,0.06885,0.624,0,4.183
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.894233,1.29475,0.000174498,8.146,0.3021,0.120061,false,1000,0.09636,0.1415,0.1639,0.4114,1.385,1.793,2.786,1.647,0,8.137
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.805336,1.45478,0.000196066,5.823,0.015,0.224677,false,1000,0.09826,0.1414,0.06719,0.316,1.416,1.782,0.8573,1.357,0,5.817
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.752622,1.87553,0.000252772,5.791,0.01436,0.289086,false,1000,0.09546,0.1485,0.07421,0.3289,1.402,1.745,0.7967,1.405,0,5.784
Matrix=af_shell7.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,1,1.48088e-08,1.99584e-12,10.11,1.751,1.99207e-09,false,1000,0.09611,0.1424,0.2488,0.4968,1.457,1.731,4.611,1.692,0,10.1


==> plots/tg097/gmres_s_step_results/26_Aug_2022/thermal2.txt <==
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.239537,8.20823e-06,0.000188497,9.173,1.3e-05,0.928983,false,1000,0.2257,0.1374,0,0.414,3.267,4.309,0,0.9679,0,9.165
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.243867,7.79025e-06,0.000178898,9.184,0.001787,0.926278,false,1000,0.2436,0.1593,0.01218,0.4308,3.325,3.997,0.3001,0.9358,0,9.175
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.319554,4.33603e-06,9.95741e-05,13.22,0.1868,0.869372,false,1000,0.2331,0.1546,0.2217,0.6254,3.232,4.072,3.812,1.238,0,13.21
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.248697,7.34603e-06,0.000168697,10.77,0.01548,0.923197,false,1000,0.2447,0.1629,0.1001,0.6166,3.368,4.012,1.54,1.027,0,10.76
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.253161,6.9722e-06,0.000160112,11.83,0.01476,0.920284,false,1000,0.2493,0.17,0.1531,0.5882,3.382,4.04,2.572,1.04,0,11.82
Matrix=thermal2.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,,,,,,,,,,,,,,,,,,


==> plots/tg097/gmres_s_step_results/31_Aug_2022/Emilia_923.txt <==
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0138671,7.64072e+07,0.207076,10.08,1.2e-05,0.999045,false,1000,0.1482,0.2961,0,0.5083,2.444,3.158,0,3.78,0,10.07
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144792,2.23372e+07,0.0605375,10.21,0.003382,0.971355,false,1000,0.1319,0.2983,0.006733,0.4485,2.412,3.166,0.1354,3.79,0,10.2
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.14647,2.91842e+07,0.0790941,16.41,0.6753,0.965219,false,1000,0.1327,0.2908,0.3126,0.7491,2.393,3.304,5.832,3.848,0,16.39
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145024,2.2369e+07,0.0606238,12.72,0.02501,0.971761,false,1000,0.1348,0.2979,0.1287,0.5728,2.489,3.137,2.286,3.98,0,12.71
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144986,2.23514e+07,0.060576,13.33,0.02436,0.971415,false,1000,0.1354,0.2983,0.1664,0.6118,2.421,3.133,2.911,3.975,0,13.32
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,1,0.00118755,3.21847e-12,31.43,7.635,6.33703e-13,false,1000,0.1361,0.2926,0.8606,1.302,2.562,3.145,19.32,4.505,0,31.42


==> plots/tg097/gmres_s_step_results/31_Aug_2022/Fault_639.txt <==
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.190404,3.08419e+09,0.0169997,7.324,1.3e-05,0.959164,false,1000,0.1435,0.2225,0,0.4482,2.03,2.293,0,2.439,0,7.314
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.672115,3.54192e+08,0.00195227,6.83,0.003074,0.445735,false,1000,0.1006,0.2218,0.004882,0.3367,1.718,2.121,0.1058,2.41,0,6.821
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.731407,4.14438e+08,0.00228434,11.33,0.4956,0.360932,false,1000,0.1013,0.2163,0.2183,0.5454,1.712,2.093,4.075,2.712,0,11.32
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.722394,2.70596e+08,0.0014915,8.732,0.01865,0.373641,false,1000,0.1031,0.2206,0.08937,0.4228,1.689,2.148,1.555,2.759,0,8.721
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.713158,2.82192e+08,0.00155541,9.157,0.01707,0.386236,false,1000,0.1025,0.2298,0.1111,0.4526,1.675,2.163,1.866,2.825,0,9.146
Matrix=Fault_639.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,209.441,5.54748e+12,30.5771,26.44,5.68,209.444,false,1000,0.104,0.2185,0.9769,1.309,1.674,2.215,18.42,2.661,0,26.43


==> plots/tg097/gmres_s_step_results/31_Aug_2022/Flan_1565.txt <==
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.404996,79.4277,0.000291747,20.88,1.3e-05,0.832566,false,1000,0.2517,0.6513,0,0.9756,3.917,5.126,0,10.44,0,20.85
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.70941,12.833,4.71371e-05,21.13,0.006471,0.573972,false,1000,0.2444,0.6573,0.01094,0.9281,3.835,5.081,0.1931,10.58,0,21.1
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.828287,4.87344,1.79007e-05,35.25,1.845,0.50849,false,1000,0.2436,0.6521,0.7195,1.631,3.885,5.092,13.6,10.53,0,35.22
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.742186,9.81188,3.60401e-05,27.81,0.06482,0.554039,false,1000,0.2461,0.6575,0.3449,1.265,3.93,5.072,6.433,10.6,0,27.78
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.711631,12.6929,4.66223e-05,33.6,0.06373,0.569821,false,1000,0.243,0.6548,0.6321,1.545,3.916,5.081,11.92,10.59,0,33.57
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.896873,0.166441,6.11356e-07,57.6,27.61,0.292252,false,1000,0.2477,0.6532,1.83,2.747,4.064,5.182,34.56,10.54,0,57.57


==> plots/tg097/gmres_s_step_results/31_Aug_2022/G3_circuit.txt <==
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.225745,0.00568344,1.84693e-06,10.83,1.3e-05,0.938331,false,1000,0.2904,0.1234,0,0.4766,4.135,5.17,0,0.8166,0,10.83
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.651101,0.00114484,3.72036e-07,11.25,0.001804,0.398791,false,1000,0.3241,0.136,0.01207,0.4892,4.333,5.173,0.1889,0.8285,0,11.25
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.791603,0.00093224,3.02947e-07,14.43,0.1784,0.230598,false,1000,0.2992,0.1451,0.1786,0.6402,4.161,5.188,2.992,1.115,0,14.42
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.520789,0.00162428,5.27836e-07,12.02,0.01641,0.565625,false,1000,0.2969,0.1427,0.07361,0.5303,4.212,5.131,0.9708,0.9188,0,12
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.516333,0.00164654,5.3507e-07,12.67,0.01629,0.571601,false,1000,0.3,0.1473,0.1006,0.5651,4.244,5.159,1.502,0.9227,0,12.66
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.999999,3.0488e-09,9.9076e-13,8.349,2.138,1.17518e-06,true,450,0.2879,0.1203,0.3481,0.7726,1.727,2.304,2.792,0.5506,0,8.343


==> plots/tg097/gmres_s_step_results/31_Aug_2022/ML_Geer.txt <==
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.14353,27.2511,0.0557359,19.91,1.3e-05,0.938353,false,1000,0.2286,0.6162,0,0.912,3.702,5.02,0,9.855,0,19.88
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0201484,461.498,0.943888,20.09,0.006287,0.992564,false,1000,0.2322,0.6194,0.009766,0.8771,3.664,4.891,0.1892,9.914,0,20.06
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0515384,449.683,0.919723,33.95,1.738,0.976432,false,1000,0.2334,0.6179,0.7099,1.577,3.757,4.906,13.31,9.864,0,33.92
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0222469,459.631,0.94007,26.32,0.06104,0.991688,false,1000,0.2326,0.6167,0.3222,1.187,3.769,4.922,6.053,9.873,0,26.29
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0235726,458.92,0.938615,31.74,0.0602,0.991133,false,1000,0.235,0.6194,0.5928,1.462,3.765,4.936,11.19,9.907,0,31.71
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,1,1.07469e-09,2.19802e-12,52.25,18.94,1.26932e-12,false,1000,0.2356,0.6183,1.527,2.391,3.828,4.955,30.1,10.29,0,52.22


==> plots/tg097/gmres_s_step_results/31_Aug_2022/Transport.txt <==
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.247173,9.62334e-07,3.92501e-05,12.24,1.5e-05,0.861023,false,1000,0.2851,0.2088,0,0.5766,4.063,5.239,0,2.082,0,12.23
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.327364,7.70055e-07,3.14077e-05,12.53,0.003837,0.778163,false,1000,0.2678,0.2164,0.01059,0.5111,4.073,5.218,0.1994,2.177,0,12.51
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.538945,5.75267e-07,2.3463e-05,17.49,0.3934,0.512644,false,1000,0.2796,0.2213,0.2288,0.7458,4.18,5.246,4.247,2.616,0,17.47
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.350264,7.16755e-07,2.92338e-05,14.9,0.02056,0.751185,false,1000,0.2702,0.2273,0.0998,0.6129,4.158,5.261,1.777,2.681,0,14.89
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.365026,6.88521e-07,2.80823e-05,15.47,0.01982,0.733223,false,1000,0.2739,0.2349,0.1224,0.6478,4.137,5.247,2.201,2.78,0,15.46
Matrix=Transport.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.999991,1.1685e-11,4.76589e-10,19.02,4.07,1.00974e-05,false,1000,0.2635,0.2134,0.3214,0.814,3.909,5.227,6.113,2.547,0,19.01


==> plots/tg097/gmres_s_step_results/31_Aug_2022/af_shell10.txt <==
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.632513,0.133108,8.46248e-06,14.75,1.3e-05,0.773376,false,1000,0.2413,0.3572,0,0.6706,3.813,4.952,0,4.969,0,14.74
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0543817,3.45739e-06,14.95,0.004789,0.772323,false,1000,0.2348,0.3625,0.009629,0.6213,3.769,4.931,0.1824,5.006,0,14.93
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633983,0.035578,2.26192e-06,22.75,0.8302,0.771703,false,1000,0.2342,0.3588,0.397,1.006,3.834,4.92,7.416,5.06,0,22.74
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633366,0.0547396,3.48014e-06,18.49,0.03325,0.775365,false,1000,0.2321,0.3676,0.1753,0.7905,3.952,4.913,3.171,5.216,0,18.47
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.63343,0.0542301,3.44775e-06,20.72,0.03234,0.778362,false,1000,0.2371,0.3647,0.2865,0.9028,3.956,4.909,5.294,5.168,0,20.7
Matrix=af_shell10.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.801069,5.59861,0.000355939,25.65,4.935,1.13104,false,1000,0.2363,0.3668,0.528,1.146,3.908,5.074,10.01,5.061,0,25.63


==> plots/tg097/gmres_s_step_results/31_Aug_2022/af_shell7.txt <==
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.57412,3.46853,0.000467467,4.076,1.3e-05,0.534413,false,1000,0.09841,0.1493,0,0.2993,1.364,1.718,0,0.6301,0,4.07
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.88137,0.872733,0.000117622,4.157,0.002433,0.134948,false,1000,0.08841,0.1492,0.003687,0.2505,1.412,1.734,0.06784,0.6238,0,4.149
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.891703,1.32251,0.000178239,8.096,0.3009,0.122983,false,1000,0.09566,0.1415,0.1588,0.4054,1.397,1.78,2.742,1.647,0,8.088
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.805374,1.45454,0.000196034,5.777,0.01448,0.224632,false,1000,0.09425,0.1387,0.06538,0.3078,1.379,1.774,0.8569,1.364,0,5.77
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.7525,1.87688,0.000252954,5.81,0.01358,0.289237,false,1000,0.09512,0.1488,0.07395,0.327,1.378,1.757,0.8036,1.433,0,5.803
Matrix=af_shell7.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,1,1.48087e-08,1.99582e-12,10.09,1.744,1.99209e-09,false,1000,0.09906,0.137,0.2494,0.4952,1.434,1.737,4.603,1.697,0,10.08


==> plots/tg097/gmres_s_step_results/31_Aug_2022/thermal2.txt <==
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.239537,8.20823e-06,0.000188497,9.015,1.4e-05,0.928983,false,1000,0.2289,0.1401,0,0.445,3.24,4.156,0,0.9604,0,9.008
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.243867,7.79025e-06,0.000178898,9.207,0.001515,0.926278,false,1000,0.2371,0.1496,0.01231,0.4134,3.335,4.037,0.3072,0.9258,0,9.198
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.319551,4.33663e-06,9.95879e-05,13.18,0.183,0.869374,false,1000,0.2301,0.1528,0.2167,0.6149,3.328,4.002,3.725,1.268,0,13.17
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.248697,7.34603e-06,0.000168697,10.65,0.0152,0.923197,false,1000,0.2307,0.1518,0.09733,0.4947,3.331,4.038,1.559,1.024,0,10.64
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.253161,6.9722e-06,0.000160112,11.76,0.01615,0.920284,false,1000,0.2343,0.158,0.1542,0.5608,3.336,3.995,2.625,1.039,0,11.75
Matrix=thermal2.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,,,,,,,,,,,,,,,,,,


==> plots/tg097/gmres_s_step_results_w_BLIS/6_Sept_2022/Emilia_923.txt <==
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0138661,7.6412e+07,0.207089,8.743,1.1e-05,0.999045,false,1000,0.8098,0.1936,0,1.041,2.438,1.102,0,3.738,0,8.73
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144792,2.23372e+07,0.0605374,8.879,0.003772,0.971355,false,1000,0.7975,0.1971,0.005028,1.027,2.442,1.096,0.0954,3.764,0,8.868
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.146154,2.91981e+07,0.0791319,14.86,1.056,0.966048,false,1000,0.8087,0.2033,0.3018,1.341,2.438,1.098,5.73,3.772,0,14.85
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145024,2.2369e+07,0.0606238,11.38,0.02705,0.971761,false,1000,0.7957,0.21,0.1237,1.156,2.419,1.094,2.305,3.946,0,11.37
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144986,2.23514e+07,0.060576,12.22,0.02576,0.971415,false,1000,0.7966,0.2106,0.1647,1.199,2.42,1.091,3.106,3.934,0,12.21
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,1,0.00127082,3.44414e-12,31.38,8.287,1.116e-12,false,1000,0.8173,0.204,0.8588,1.909,2.493,1.11,19.45,4.465,0,31.37


==> plots/tg097/gmres_s_step_results_w_BLIS/6_Sept_2022/Fault_639.txt <==
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.159338,2.32857e+09,0.0128348,5.779,1.2e-05,0.967672,false,1000,0.5392,0.1098,0,0.6775,1.72,0.8275,0,2.265,0,5.768
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.672115,3.54192e+08,0.00195227,5.877,0.2433,0.445735,false,1000,0.525,0.1143,0.00363,0.6619,1.712,0.8243,0.0679,2.298,0,5.87
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.730146,4.15847e+08,0.0022921,10.46,0.7209,0.362707,false,1000,0.5407,0.1419,0.2175,0.9201,1.706,0.826,4.032,2.645,0,10.45
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.72135,2.71878e+08,0.00149857,7.871,0.01875,0.375042,false,1000,0.5266,0.1435,0.08444,0.7734,1.707,0.8287,1.527,2.72,0,7.863
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.713156,2.82194e+08,0.00155543,8.207,0.01798,0.386238,false,1000,0.5232,0.1456,0.09792,0.7855,1.698,0.8233,1.829,2.746,0,8.199
Matrix=Fault_639.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,694.69,7.17347e+12,39.5394,25.67,6.061,694.686,false,1000,0.5364,0.14,0.9694,1.666,1.737,0.9016,18.43,2.619,0,25.66


==> plots/tg097/gmres_s_step_results_w_BLIS/6_Sept_2022/Flan_1565.txt <==
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.404996,79.4277,0.000291747,18.96,1.1e-05,0.832566,false,1000,1.341,0.5582,0,1.952,4,1.843,0,10.47,0,18.93
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.70941,12.833,4.71371e-05,19.29,0.006065,0.573972,false,1000,1.32,0.5657,0.008083,1.938,4.003,1.813,0.1591,10.62,0,19.26
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.828287,4.87343,1.79007e-05,32.98,2.998,0.50849,false,1000,1.286,0.5667,0.7082,2.605,4.008,1.797,13.29,10.53,0,32.96
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.745118,9.55978,3.51141e-05,25.8,0.07099,0.552567,false,1000,1.281,0.5691,0.3448,2.238,3.963,1.799,6.48,10.56,0,25.77
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.71266,12.5846,4.62247e-05,31.62,0.07056,0.569245,false,1000,1.282,0.5698,0.6323,2.528,4.012,1.786,11.94,10.58,0,31.6
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.896873,0.166441,6.11356e-07,55.32,28.73,0.292253,false,1000,1.3,0.5669,1.817,3.732,4.075,1.815,34.42,10.51,0,55.29


==> plots/tg097/gmres_s_step_results_w_BLIS/6_Sept_2022/G3_circuit.txt <==
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.226125,0.00563578,1.83144e-06,9.015,1.2e-05,0.937969,false,1000,1.375,0.04927,0,1.481,4.281,1.905,0,0.7437,0,9.006
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.651101,0.00114484,3.72036e-07,9.109,0.001686,0.398791,false,1000,1.374,0.04859,0.00819,1.481,4.321,1.876,0.1536,0.6696,0,9.102
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.828977,0.000759737,2.46889e-07,12.24,0.2207,0.188262,false,1000,1.321,0.05642,0.1555,1.58,4.173,1.884,2.832,1.084,0,12.24
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.520789,0.00162428,5.27836e-07,9.998,0.01489,0.565625,false,1000,1.345,0.04624,0.05549,1.494,4.218,1.896,0.8966,0.8772,0,9.992
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.516333,0.00164654,5.3507e-07,10.56,0.01437,0.571601,false,1000,1.345,0.04685,0.08434,1.523,4.162,1.892,1.446,0.8953,0,10.56
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.999999,3.0488e-09,9.9076e-13,7.932,3.484,1.17518e-06,true,450,1.32,0.06436,0.3467,1.776,1.733,0.8057,2.751,0.4986,0,7.924


==> plots/tg097/gmres_s_step_results_w_BLIS/6_Sept_2022/ML_Geer.txt <==
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.14353,27.2511,0.0557359,18.05,1.2e-05,0.938353,false,1000,1.288,0.5258,0,1.866,3.912,1.795,0,9.796,0,18.03
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0201484,461.498,0.943888,18.42,0.00622,0.992564,false,1000,1.267,0.5333,0.007886,1.85,3.888,1.811,0.1493,9.952,0,18.39
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0515384,449.682,0.919723,31.89,2.835,0.976432,false,1000,1.233,0.5301,0.6905,2.496,3.886,1.805,13.12,9.832,0,31.86
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0222469,459.631,0.94007,24.49,0.0733,0.991688,false,1000,1.232,0.531,0.324,2.13,3.889,1.788,6.07,9.87,0,24.47
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0235726,458.92,0.938615,29.87,0.06613,0.991133,false,1000,1.233,0.5313,0.5942,2.401,3.878,1.794,11.22,9.856,0,29.85
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,1,1.21446e-09,2.48391e-12,51.17,19.49,1.27315e-12,false,1000,1.262,0.5307,1.554,3.393,3.937,1.811,30.46,10.28,0,51.15


==> plots/tg097/gmres_s_step_results_w_BLIS/6_Sept_2022/Transport.txt <==
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.247173,9.62334e-07,3.92501e-05,10.13,1.1e-05,0.861023,false,1000,1.34,0.09199,0,1.487,4.138,1.868,0,1.996,0,10.11
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.327364,7.70055e-07,3.14077e-05,10.46,0.004274,0.778163,false,1000,1.329,0.1059,0.008841,1.49,4.156,1.858,0.1653,2.117,0,10.45
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.534587,5.83933e-07,2.38165e-05,15.22,0.5935,0.517957,false,1000,1.312,0.1379,0.2387,1.735,4.139,1.852,4.204,2.574,0,15.21
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.350272,7.16738e-07,2.92331e-05,12.72,0.02255,0.751175,false,1000,1.317,0.1398,0.1024,1.605,4.11,1.854,1.782,2.66,0,12.71
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.364934,6.8869e-07,2.80892e-05,13.2,0.02169,0.733336,false,1000,1.314,0.1436,0.121,1.624,4.099,1.851,2.157,2.728,0,13.19
Matrix=Transport.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.999991,1.1685e-11,4.76589e-10,17.11,6.35,1.00974e-05,false,1000,1.313,0.1346,0.3194,1.812,4.146,1.85,6.107,2.479,0,17.1


==> plots/tg097/gmres_s_step_results_w_BLIS/6_Sept_2022/af_shell10.txt <==
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.632513,0.133108,8.46248e-06,12.78,1.2e-05,0.773376,false,1000,1.249,0.2588,0,1.559,3.892,1.76,0,4.921,0,12.76
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0543817,3.45739e-06,13.15,0.005107,0.772323,false,1000,1.283,0.2647,0.007069,1.597,3.889,1.762,0.1377,5.015,0,13.14
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633983,0.035578,2.26192e-06,20.73,1.276,0.771703,false,1000,1.238,0.2697,0.3905,1.941,3.887,1.764,7.389,4.992,0,20.71
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633366,0.0547396,3.48014e-06,16.43,0.03679,0.775365,false,1000,1.236,0.2766,0.172,1.728,3.866,1.757,3.2,5.167,0,16.41
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.63343,0.0542301,3.44775e-06,18.53,0.03574,0.778362,false,1000,1.236,0.2774,0.2768,1.832,3.845,1.78,5.2,5.148,0,18.52
Matrix=af_shell10.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.79913,1.34671,8.56188e-05,23.62,5.496,1.12674,false,1000,1.274,0.2716,0.5228,2.114,3.965,1.817,10.01,4.994,0,23.6


==> plots/tg097/gmres_s_step_results_w_BLIS/6_Sept_2022/af_shell7.txt <==
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.574128,3.46846,0.000467457,3.432,1.2e-05,0.5344,false,1000,0.4564,0.02672,0,0.5133,1.482,0.6932,0,0.5275,0,3.425
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.881371,0.872753,0.000117624,3.416,0.003072,0.134947,false,1000,0.4378,0.02597,0.001696,0.4825,1.475,0.6889,0.02916,0.5239,0,3.413
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.890867,1.33225,0.000179553,7.301,0.4431,0.123951,false,1000,0.4228,0.08314,0.1425,0.6643,1.382,0.7032,2.676,1.616,0,7.296
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.805403,1.45387,0.000195943,4.925,0.01457,0.224597,false,1000,0.4237,0.0634,0.04054,0.5434,1.396,0.7059,0.7524,1.286,0,4.921
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.752479,1.87706,0.000252979,4.979,0.01287,0.289264,false,1000,0.4245,0.06779,0.04265,0.5507,1.393,0.7006,0.7587,1.329,0,4.975
Matrix=af_shell7.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,1,1.48091e-08,1.99587e-12,9.384,1.891,1.99071e-09,false,1000,0.4315,0.08788,0.2413,0.7768,1.396,0.706,4.585,1.658,0,9.376


==> plots/tg097/gmres_s_step_results_w_BLIS/6_Sept_2022/mc_state.txt <==
[07;1;31;43m WARNING: You are over quota on at least one filesystem![0m
    Path              Used     SoftQ    HardQ    Gracetime  Filecount  FileQuota  FileHardQ  FileGrace    
[07;1;31;43m!!! /home/hpc           67.2G    52.4G   104.9G  19246days     492K     500K   1,000K        N/A !!![0m

################################################################################
# Hostname
################################################################################
tg097.rrze.uni-erlangen.de

################################################################################
# Operating System
################################################################################
DISTRIB_ID=Ubuntu
DISTRIB_RELEASE=20.04
DISTRIB_CODENAME=focal
DISTRIB_DESCRIPTION="Ubuntu 20.04.4 LTS"
NAME="Ubuntu"
VERSION="20.04.4 LTS (Focal Fossa)"
ID=ubuntu
ID_LIKE=debian
PRETTY_NAME="Ubuntu 20.04.4 LTS"
VERSION_ID="20.04"
HOME_URL="https://www.ubuntu.com/"
SUPPORT_URL="https://help.ubuntu.com/"
BUG_REPORT_URL="https://bugs.launchpad.net/ubuntu/"
PRIVACY_POLICY_URL="https://www.ubuntu.com/legal/terms-and-policies/privacy-policy"
VERSION_CODENAME=focal
UBUNTU_CODENAME=focal

################################################################################
# Operating System (LSB)
################################################################################
No LSB modules are available.

################################################################################
# Operating System Kernel
################################################################################
Linux tg097 5.4.0-120-generic #136-Ubuntu SMP Fri Jun 10 13:40:48 UTC 2022 x86_64 x86_64 x86_64 GNU/Linux

################################################################################
# Logged in users
################################################################################
 16:11:03 up 1 day, 22:41,  0 users,  load average: 0.28, 0.06, 0.02
USER     TTY      FROM             LOGIN@   IDLE   JCPU   PCPU WHAT

################################################################################
# CPUset
################################################################################
Domain N:
	0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127

Domain S0:
	0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63

Domain S1:
	64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127

Domain C0:
	0,1,2,3

Domain C1:
	4,5,6,7

Domain C2:
	8,9,10,11

Domain C3:
	12,13,14,15

Domain C4:
	16,17,18,19

Domain C5:
	20,21,22,23

Domain C6:
	24,25,26,27

Domain C7:
	28,29,30,31

Domain C8:
	32,33,34,35

Domain C9:
	36,37,38,39

Domain C10:
	40,41,42,43

Domain C11:
	44,45,46,47

Domain C12:
	48,49,50,51

Domain C13:
	52,53,54,55

Domain C14:
	56,57,58,59

Domain C15:
	60,61,62,63

Domain C16:
	64,65,66,67

Domain C17:
	68,69,70,71

Domain C18:
	72,73,74,75

Domain C19:
	76,77,78,79

Domain C20:
	80,81,82,83

Domain C21:
	84,85,86,87

Domain C22:
	88,89,90,91

Domain C23:
	92,93,94,95

Domain C24:
	96,97,98,99

Domain C25:
	100,101,102,103

Domain C26:
	104,105,106,107

Domain C27:
	108,109,110,111

Domain C28:
	112,113,114,115

Domain C29:
	116,117,118,119

Domain C30:
	120,121,122,123

Domain C31:
	124,125,126,127

Domain M0:
	0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63

Domain M1:
	64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127


################################################################################
# CGroups
################################################################################
Allowed CPUs: 0-127
Allowed Memory controllers: 0-1

################################################################################
# Topology
################################################################################
--------------------------------------------------------------------------------
CPU name:	AMD EPYC 7662 64-Core Processor                
CPU type:	AMD K17 (Zen2) architecture
CPU stepping:	0
********************************************************************************
Hardware Thread Topology
********************************************************************************
Sockets:		2
Cores per socket:	64
Threads per core:	1
--------------------------------------------------------------------------------
HWThread	Thread		Core		Socket		Available
0		0		0		0		*
1		0		1		0		*
2		0		2		0		*
3		0		3		0		*
4		0		4		0		*
5		0		5		0		*
6		0		6		0		*
7		0		7		0		*
8		0		8		0		*
9		0		9		0		*
10		0		10		0		*
11		0		11		0		*
12		0		12		0		*
13		0		13		0		*
14		0		14		0		*
15		0		15		0		*
16		0		16		0		*
17		0		17		0		*
18		0		18		0		*
19		0		19		0		*
20		0		20		0		*
21		0		21		0		*
22		0		22		0		*
23		0		23		0		*
24		0		24		0		*
25		0		25		0		*
26		0		26		0		*
27		0		27		0		*
28		0		28		0		*
29		0		29		0		*
30		0		30		0		*
31		0		31		0		*
32		0		32		0		*
33		0		33		0		*
34		0		34		0		*
35		0		35		0		*
36		0		36		0		*
37		0		37		0		*
38		0		38		0		*
39		0		39		0		*
40		0		40		0		*
41		0		41		0		*
42		0		42		0		*
43		0		43		0		*
44		0		44		0		*
45		0		45		0		*
46		0		46		0		*
47		0		47		0		*
48		0		48		0		*
49		0		49		0		*
50		0		50		0		*
51		0		51		0		*
52		0		52		0		*
53		0		53		0		*
54		0		54		0		*
55		0		55		0		*
56		0		56		0		*
57		0		57		0		*
58		0		58		0		*
59		0		59		0		*
60		0		60		0		*
61		0		61		0		*
62		0		62		0		*
63		0		63		0		*
64		0		64		1		*
65		0		65		1		*
66		0		66		1		*
67		0		67		1		*
68		0		68		1		*
69		0		69		1		*
70		0		70		1		*
71		0		71		1		*
72		0		72		1		*
73		0		73		1		*
74		0		74		1		*
75		0		75		1		*
76		0		76		1		*
77		0		77		1		*
78		0		78		1		*
79		0		79		1		*
80		0		80		1		*
81		0		81		1		*
82		0		82		1		*
83		0		83		1		*
84		0		84		1		*
85		0		85		1		*
86		0		86		1		*
87		0		87		1		*
88		0		88		1		*
89		0		89		1		*
90		0		90		1		*
91		0		91		1		*
92		0		92		1		*
93		0		93		1		*
94		0		94		1		*
95		0		95		1		*
96		0		96		1		*
97		0		97		1		*
98		0		98		1		*
99		0		99		1		*
100		0		100		1		*
101		0		101		1		*
102		0		102		1		*
103		0		103		1		*
104		0		104		1		*
105		0		105		1		*
106		0		106		1		*
107		0		107		1		*
108		0		108		1		*
109		0		109		1		*
110		0		110		1		*
111		0		111		1		*
112		0		112		1		*
113		0		113		1		*
114		0		114		1		*
115		0		115		1		*
116		0		116		1		*
117		0		117		1		*
118		0		118		1		*
119		0		119		1		*
120		0		120		1		*
121		0		121		1		*
122		0		122		1		*
123		0		123		1		*
124		0		124		1		*
125		0		125		1		*
126		0		126		1		*
127		0		127		1		*
--------------------------------------------------------------------------------
Socket 0:		( 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42 43 44 45 46 47 48 49 50 51 52 53 54 55 56 57 58 59 60 61 62 63 )
Socket 1:		( 64 65 66 67 68 69 70 71 72 73 74 75 76 77 78 79 80 81 82 83 84 85 86 87 88 89 90 91 92 93 94 95 96 97 98 99 100 101 102 103 104 105 106 107 108 109 110 111 112 113 114 115 116 117 118 119 120 121 122 123 124 125 126 127 )
--------------------------------------------------------------------------------
********************************************************************************
Cache Topology
********************************************************************************
Level:			1
Size:			32 kB
Cache groups:		( 0 ) ( 1 ) ( 2 ) ( 3 ) ( 4 ) ( 5 ) ( 6 ) ( 7 ) ( 8 ) ( 9 ) ( 10 ) ( 11 ) ( 12 ) ( 13 ) ( 14 ) ( 15 ) ( 16 ) ( 17 ) ( 18 ) ( 19 ) ( 20 ) ( 21 ) ( 22 ) ( 23 ) ( 24 ) ( 25 ) ( 26 ) ( 27 ) ( 28 ) ( 29 ) ( 30 ) ( 31 ) ( 32 ) ( 33 ) ( 34 ) ( 35 ) ( 36 ) ( 37 ) ( 38 ) ( 39 ) ( 40 ) ( 41 ) ( 42 ) ( 43 ) ( 44 ) ( 45 ) ( 46 ) ( 47 ) ( 48 ) ( 49 ) ( 50 ) ( 51 ) ( 52 ) ( 53 ) ( 54 ) ( 55 ) ( 56 ) ( 57 ) ( 58 ) ( 59 ) ( 60 ) ( 61 ) ( 62 ) ( 63 ) ( 64 ) ( 65 ) ( 66 ) ( 67 ) ( 68 ) ( 69 ) ( 70 ) ( 71 ) ( 72 ) ( 73 ) ( 74 ) ( 75 ) ( 76 ) ( 77 ) ( 78 ) ( 79 ) ( 80 ) ( 81 ) ( 82 ) ( 83 ) ( 84 ) ( 85 ) ( 86 ) ( 87 ) ( 88 ) ( 89 ) ( 90 ) ( 91 ) ( 92 ) ( 93 ) ( 94 ) ( 95 ) ( 96 ) ( 97 ) ( 98 ) ( 99 ) ( 100 ) ( 101 ) ( 102 ) ( 103 ) ( 104 ) ( 105 ) ( 106 ) ( 107 ) ( 108 ) ( 109 ) ( 110 ) ( 111 ) ( 112 ) ( 113 ) ( 114 ) ( 115 ) ( 116 ) ( 117 ) ( 118 ) ( 119 ) ( 120 ) ( 121 ) ( 122 ) ( 123 ) ( 124 ) ( 125 ) ( 126 ) ( 127 )
--------------------------------------------------------------------------------
Level:			2
Size:			512 kB
Cache groups:		( 0 ) ( 1 ) ( 2 ) ( 3 ) ( 4 ) ( 5 ) ( 6 ) ( 7 ) ( 8 ) ( 9 ) ( 10 ) ( 11 ) ( 12 ) ( 13 ) ( 14 ) ( 15 ) ( 16 ) ( 17 ) ( 18 ) ( 19 ) ( 20 ) ( 21 ) ( 22 ) ( 23 ) ( 24 ) ( 25 ) ( 26 ) ( 27 ) ( 28 ) ( 29 ) ( 30 ) ( 31 ) ( 32 ) ( 33 ) ( 34 ) ( 35 ) ( 36 ) ( 37 ) ( 38 ) ( 39 ) ( 40 ) ( 41 ) ( 42 ) ( 43 ) ( 44 ) ( 45 ) ( 46 ) ( 47 ) ( 48 ) ( 49 ) ( 50 ) ( 51 ) ( 52 ) ( 53 ) ( 54 ) ( 55 ) ( 56 ) ( 57 ) ( 58 ) ( 59 ) ( 60 ) ( 61 ) ( 62 ) ( 63 ) ( 64 ) ( 65 ) ( 66 ) ( 67 ) ( 68 ) ( 69 ) ( 70 ) ( 71 ) ( 72 ) ( 73 ) ( 74 ) ( 75 ) ( 76 ) ( 77 ) ( 78 ) ( 79 ) ( 80 ) ( 81 ) ( 82 ) ( 83 ) ( 84 ) ( 85 ) ( 86 ) ( 87 ) ( 88 ) ( 89 ) ( 90 ) ( 91 ) ( 92 ) ( 93 ) ( 94 ) ( 95 ) ( 96 ) ( 97 ) ( 98 ) ( 99 ) ( 100 ) ( 101 ) ( 102 ) ( 103 ) ( 104 ) ( 105 ) ( 106 ) ( 107 ) ( 108 ) ( 109 ) ( 110 ) ( 111 ) ( 112 ) ( 113 ) ( 114 ) ( 115 ) ( 116 ) ( 117 ) ( 118 ) ( 119 ) ( 120 ) ( 121 ) ( 122 ) ( 123 ) ( 124 ) ( 125 ) ( 126 ) ( 127 )
--------------------------------------------------------------------------------
Level:			3
Size:			16 MB
Cache groups:		( 0 1 2 3 ) ( 4 5 6 7 ) ( 8 9 10 11 ) ( 12 13 14 15 ) ( 16 17 18 19 ) ( 20 21 22 23 ) ( 24 25 26 27 ) ( 28 29 30 31 ) ( 32 33 34 35 ) ( 36 37 38 39 ) ( 40 41 42 43 ) ( 44 45 46 47 ) ( 48 49 50 51 ) ( 52 53 54 55 ) ( 56 57 58 59 ) ( 60 61 62 63 ) ( 64 65 66 67 ) ( 68 69 70 71 ) ( 72 73 74 75 ) ( 76 77 78 79 ) ( 80 81 82 83 ) ( 84 85 86 87 ) ( 88 89 90 91 ) ( 92 93 94 95 ) ( 96 97 98 99 ) ( 100 101 102 103 ) ( 104 105 106 107 ) ( 108 109 110 111 ) ( 112 113 114 115 ) ( 116 117 118 119 ) ( 120 121 122 123 ) ( 124 125 126 127 )
--------------------------------------------------------------------------------
********************************************************************************
NUMA Topology
********************************************************************************
NUMA domains:		2
--------------------------------------------------------------------------------
Domain:			0
Processors:		( 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42 43 44 45 46 47 48 49 50 51 52 53 54 55 56 57 58 59 60 61 62 63 )
Distances:		10 32
Free memory:		256055 MB
Total memory:		257861 MB
--------------------------------------------------------------------------------
Domain:			1
Processors:		( 64 65 66 67 68 69 70 71 72 73 74 75 76 77 78 79 80 81 82 83 84 85 86 87 88 89 90 91 92 93 94 95 96 97 98 99 100 101 102 103 104 105 106 107 108 109 110 111 112 113 114 115 116 117 118 119 120 121 122 123 124 125 126 127 )
Distances:		32 10
Free memory:		256926 MB
Total memory:		258028 MB
--------------------------------------------------------------------------------

################################################################################
# NUMA Topology
################################################################################
available: 2 nodes (0-1)
node 0 cpus: 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42 43 44 45 46 47 48 49 50 51 52 53 54 55 56 57 58 59 60 61 62 63
node 0 size: 257860 MB
node 0 free: 256070 MB
node 1 cpus: 64 65 66 67 68 69 70 71 72 73 74 75 76 77 78 79 80 81 82 83 84 85 86 87 88 89 90 91 92 93 94 95 96 97 98 99 100 101 102 103 104 105 106 107 108 109 110 111 112 113 114 115 116 117 118 119 120 121 122 123 124 125 126 127
node 1 size: 258027 MB
node 1 free: 256925 MB
node distances:
node   0   1 
  0:  10  32 
  1:  32  10 

################################################################################
# Frequencies
################################################################################

################################################################################
# Prefetchers
################################################################################

################################################################################
# Load
################################################################################
0.28 0.06 0.02 1/1255 651787

################################################################################
# Performance energy bias
################################################################################
Performance energy bias: 0 (0=highest performance, 15 = lowest energy)

################################################################################
# NUMA balancing
################################################################################
Enabled: 1

################################################################################
# General memory info
################################################################################
MemTotal:       528269740 kB
MemFree:        525307776 kB
MemAvailable:   522948048 kB
Buffers:           12296 kB
Cached:           232140 kB
SwapCached:            0 kB
Active:           238676 kB
Inactive:         155496 kB
Active(anon):     157920 kB
Inactive(anon):    31088 kB
Active(file):      80756 kB
Inactive(file):   124408 kB
Unevictable:       18344 kB
Mlocked:           18344 kB
SwapTotal:       8388604 kB
SwapFree:        8388604 kB
Dirty:               104 kB
Writeback:             0 kB
AnonPages:        168380 kB
Mapped:            87084 kB
Shmem:             31092 kB
KReclaimable:     301416 kB
Slab:            1151080 kB
SReclaimable:     301416 kB
SUnreclaim:       849664 kB
KernelStack:       22112 kB
PageTables:         2196 kB
NFS_Unstable:          0 kB
Bounce:                0 kB
WritebackTmp:          0 kB
CommitLimit:    272523472 kB
Committed_AS:     620984 kB
VmallocTotal:   34359738367 kB
VmallocUsed:      772276 kB
VmallocChunk:          0 kB
Percpu:           105984 kB
HardwareCorrupted:     0 kB
AnonHugePages:         0 kB
ShmemHugePages:        0 kB
ShmemPmdMapped:        0 kB
FileHugePages:         0 kB
FilePmdMapped:         0 kB
CmaTotal:              0 kB
CmaFree:               0 kB
HugePages_Total:       0
HugePages_Free:        0
HugePages_Rsvd:        0
HugePages_Surp:        0
Hugepagesize:       2048 kB
Hugetlb:               0 kB
DirectMap4k:      466828 kB
DirectMap2M:    13017088 kB
DirectMap1G:    524288000 kB

################################################################################
# Transparent huge pages
################################################################################
Enabled: always [madvise] never
Use zero page: 1

################################################################################
# Writeback workqueue settings
################################################################################
No writeback workqueue information (/sys/bus/workqueue/writeback)

################################################################################
# Hardware power limits
################################################################################
No hardware power limit information (/sys/devices/virtual/powercap)

################################################################################
# C Compiler(s)
################################################################################

#-------------------------------------------------------------------------------
# ICC
#-------------------------------------------------------------------------------
Path: /apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/bin/intel64/icc
icc (ICC) 19.0.5.281 20190815
Copyright (C) 1985-2019 Intel Corporation.  All rights reserved.


#-------------------------------------------------------------------------------
# GCC
#-------------------------------------------------------------------------------
Path: /usr/bin/gcc
gcc (Ubuntu 9.4.0-1ubuntu1~20.04.1) 9.4.0
Copyright (C) 2019 Free Software Foundation, Inc.
This is free software; see the source for copying conditions.  There is NO
warranty; not even for MERCHANTABILITY or FITNESS FOR A PARTICULAR PURPOSE.


#-------------------------------------------------------------------------------
# CLANG
#-------------------------------------------------------------------------------
Path: /apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/bin/clang
icx (ICX) 2019.8.7.0
Target: x86_64-unknown-linux-gnu
Thread model: posix
InstalledDir: /apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/bin

#-------------------------------------------------------------------------------
#  $CC (/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/bin/icc)
#-------------------------------------------------------------------------------
Path: /apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/bin/icc
icc (ICC) 19.0.5.281 20190815
Copyright (C) 1985-2019 Intel Corporation.  All rights reserved.


################################################################################
# C++ Compiler(s)
################################################################################

#-------------------------------------------------------------------------------
# ICPC
#-------------------------------------------------------------------------------
Path: /apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/bin/intel64/icpc
icpc (ICC) 19.0.5.281 20190815
Copyright (C) 1985-2019 Intel Corporation.  All rights reserved.


#-------------------------------------------------------------------------------
# G++
#-------------------------------------------------------------------------------
Path: /usr/bin/g++
g++ (Ubuntu 9.4.0-1ubuntu1~20.04.1) 9.4.0
Copyright (C) 2019 Free Software Foundation, Inc.
This is free software; see the source for copying conditions.  There is NO
warranty; not even for MERCHANTABILITY or FITNESS FOR A PARTICULAR PURPOSE.


#-------------------------------------------------------------------------------
#  $CXX (/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/bin/icpc)
#-------------------------------------------------------------------------------
Path: /apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/bin/icpc
icpc (ICC) 19.0.5.281 20190815
Copyright (C) 1985-2019 Intel Corporation.  All rights reserved.


################################################################################
# Fortran Compiler(s)
################################################################################

#-------------------------------------------------------------------------------
# IFORT
#-------------------------------------------------------------------------------
Path: /apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/bin/intel64/ifort
ifort (IFORT) 19.0.5.281 20190815
Copyright (C) 1985-2019 Intel Corporation.  All rights reserved.


#-------------------------------------------------------------------------------
# GFORTRAN
#-------------------------------------------------------------------------------
Path: /usr/bin/gfortran
GNU Fortran (Ubuntu 9.4.0-1ubuntu1~20.04.1) 9.4.0
Copyright (C) 2019 Free Software Foundation, Inc.
This is free software; see the source for copying conditions.  There is NO
warranty; not even for MERCHANTABILITY or FITNESS FOR A PARTICULAR PURPOSE.


#-------------------------------------------------------------------------------
#  $FC (/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/bin/ifort)
#-------------------------------------------------------------------------------
Path: /apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/bin/ifort
ifort (IFORT) 19.0.5.281 20190815
Copyright (C) 1985-2019 Intel Corporation.  All rights reserved.


################################################################################
# MPI
################################################################################

#-------------------------------------------------------------------------------
# MPIEXEC
#-------------------------------------------------------------------------------
Path: /apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/compilers_and_libraries_2020.2.254/linux/mpi/intel64/bin/mpiexec
Intel(R) MPI Library for Linux* OS, Version 2019 Update 8 Build 20200624 (id: 4f16ad915)
Copyright 2003-2020, Intel Corporation.

#-------------------------------------------------------------------------------
# MPIEXEC.HYDRA
#-------------------------------------------------------------------------------
Path: /apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/compilers_and_libraries_2020.2.254/linux/mpi/intel64/bin/mpiexec.hydra
Intel(R) MPI Library for Linux* OS, Version 2019 Update 8 Build 20200624 (id: 4f16ad915)
Copyright 2003-2020, Intel Corporation.

#-------------------------------------------------------------------------------
# MPIRUN
#-------------------------------------------------------------------------------
Path: /apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/compilers_and_libraries_2020.2.254/linux/mpi/intel64/bin/mpirun
Intel(R) MPI Library for Linux* OS, Version 2019 Update 8 Build 20200624 (id: 4f16ad915)
Copyright 2003-2020, Intel Corporation.

################################################################################
# Nvidia GPUs
################################################################################
Wed Sep  7 16:11:06 2022       
+-----------------------------------------------------------------------------+
| NVIDIA-SMI 515.48.07    Driver Version: 515.48.07    CUDA Version: 11.7     |
|-------------------------------+----------------------+----------------------+
| GPU  Name        Persistence-M| Bus-Id        Disp.A | Volatile Uncorr. ECC |
| Fan  Temp  Perf  Pwr:Usage/Cap|         Memory-Usage | GPU-Util  Compute M. |
|                               |                      |               MIG M. |
|===============================+======================+======================|
|   0  NVIDIA A100-SXM...  On   | 00000000:01:00.0 Off |                    0 |
| N/A   32C    P0    52W / 400W |      0MiB / 40960MiB |      0%      Default |
|                               |                      |             Disabled |
+-------------------------------+----------------------+----------------------+
|   1  NVIDIA A100-SXM...  On   | 00000000:41:00.0 Off |                    0 |
| N/A   33C    P0    58W / 400W |      0MiB / 40960MiB |      0%      Default |
|                               |                      |             Disabled |
+-------------------------------+----------------------+----------------------+
|   2  NVIDIA A100-SXM...  On   | 00000000:81:00.0 Off |                    0 |
| N/A   30C    P0    53W / 400W |      0MiB / 40960MiB |      0%      Default |
|                               |                      |             Disabled |
+-------------------------------+----------------------+----------------------+
|   3  NVIDIA A100-SXM...  On   | 00000000:C1:00.0 Off |                    0 |
| N/A   30C    P0    54W / 400W |      0MiB / 40960MiB |      0%      Default |
|                               |                      |             Disabled |
+-------------------------------+----------------------+----------------------+
                                                                               
+-----------------------------------------------------------------------------+
| Processes:                                                                  |
|  GPU   GI   CI        PID   Type   Process name                  GPU Memory |
|        ID   ID                                                   Usage      |
|=============================================================================|
|  No running processes found                                                 |
+-----------------------------------------------------------------------------+

################################################################################
# dmidecode
################################################################################
dmidecode not executable, so ask your administrator to put the
dmidecode output to a file (configured /etc/dmidecode.txt)

################################################################################
# Environment variables
################################################################################
SHELL=/bin/bash
TBBROOT=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/tbb
INTEL_PARALLEL_STUDIO_ROOT=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann
CLCK_ROOT=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/clck/2019.5
PSTLROOT=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/pstl
SLURM_STEP_NUM_TASKS=1
SLURM_JOB_USER=unrz002h
DAALROOT=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/daal
HPCVAULT=/home/vault/unrz/unrz002h
SLURM_TASKS_PER_NODE=1
SLURM_JOB_UID=352231
SLURM_STEP_GPUS=0,1,2,3
HISTCONTROL=ignoredups
SLURM_CPU_BIND=quiet,mask_cpu:0xFFFFFFFFFFFFFFFFFFFFFFFFFFFFFFFF
SLURM_TASK_PID=651241
CONDA_EXE=/apps/python/3.8-anaconda/bin/conda
_CE_M=
GROUP=unrz
PKG_CONFIG_PATH=/apps/SPACK/0.16.1/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mkl-2020.4.304-jrwyfzmfandszdldkh2vprf2lw6jj2oj/compilers_and_libraries_2020.4.304/linux/mkl/bin/pkgconfig:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/advisor_2019.5.0.602216/include/pkgconfig/lib64:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/vtune_amplifier_2019.6.0.602217/include/pkgconfig/lib64:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/inspector_2019.5.0.602103/include/pkgconfig/lib64:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/mkl/bin/pkgconfig
__MODULES_LMALTNAME=intelmpi/2019.8&as|intelmpi/default&as|intelmpi/latest:cmake/3.18.4&as|cmake/default&as|cmake/latest:mkl/2020.4&as|mkl/default&as|mkl/latest
SLURM_LOCALID=0
SLURM_SUBMIT_DIR=/home/hpc/unrz/unrz002h/Trilinos/build_tg097/packages/muelu/example/basic/paramStudy_MG_results_w_RACE/6_Sept_2022
SLURM_CPU_BIND_VERBOSE=quiet
__MODULES_SHARE_INTEL_LICENSE_FILE=/home.local/hpcins0h/intel/licenses:2:/opt/intel/licenses:3
HISTSIZE=100000
LIKWID_LIBDIR=/apps/likwid/5.1.1-msr/lib
LANGUAGE=en_US:
SLURMD_NODENAME=tg097
VT_MPI=impi4
__MODULES_SHARE_LIBRARY_PATH=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/tbb/lib/intel64/gcc4.7:2
MPICC=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/compilers_and_libraries_2020.2.254/linux/mpi/intel64/bin/mpicc
SLURM_STEP_NODELIST=tg097
MODULES_LMCONFLICT=torque/current&torque:likwid/5.1.1-msr&likwid
__MODULES_SHARE_LD_LIBRARY_PATH=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/compiler/lib/intel64_lin:2:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/tbb/lib/intel64/gcc4.7:2
VT_ADD_LIBS=-ldwarf -lelf -lvtunwind -lm -lpthread
I_MPI_ROOT=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/compilers_and_libraries_2020.2.254/linux/mpi
_LMFILES__modshare=/apps/modules/data/tools/likwid/5.1.1-msr:1:/apps/modules/data/development/intelmpi/2019.8:1:/apps/modules/data/libraries/mkl/2020.4:1:/apps/modules/data/general/torque/current:1:/apps/modules/data/compiler/intel/2019.5:1:/apps/modules/data/tools/cmake/3.18.4:1
SLURM_CLUSTER_NAME=tinygpu
SLURM_CPUS_ON_NODE=128
FI_PROVIDER_PATH=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/compilers_and_libraries_2020.2.254/linux/mpi/intel64/libfabric/lib/prov:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/mpi/intel64/libfabric/lib/prov
SLURM_UMASK=0022
SLURM_JOB_CPUS_PER_NODE=128
ADVISOR_2019_DIR=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/advisor_2019.5.0.602216
MANPATH_modshare=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/itac/2019.5.041/man:1::1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/clck/2019.5/man:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/mpi/man:1:/apps/torque/current/share/man:1:/apps/likwid/5.1.1-msr/man:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/man/common:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/documentation_2019/en/debugger/gdb-ia/man/:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/man:1
MPICXX=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/compilers_and_libraries_2020.2.254/linux/mpi/intel64/bin/mpicxx
MPIFC=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/compilers_and_libraries_2020.2.254/linux/mpi/intel64/bin/mpif90
INSPECTOR_2019_DIR=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/inspector_2019.5.0.602103
ENV=/apps/modules/4.6.1/init/profile.sh
SLURM_GPUS_ON_NODE=4
PWD=/home/hpc/unrz/unrz002h/Trilinos/build_tg097_w_blis/packages/ifpack2/example
PSXE_2019=1
SLURM_GTIDS=0
LOGNAME=unrz002h
XDG_SESSION_TYPE=tty
CONDA_PREFIX=/apps/python/3.8-anaconda
SLURM_JOB_PARTITION=a100
INTEL_MKL_ROOT=/apps/SPACK/0.16.1/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mkl-2020.4.304-jrwyfzmfandszdldkh2vprf2lw6jj2oj
MODULESHOME=/apps/modules/4.6.1
MANPATH=/apps/likwid/5.1.1-msr/man:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/itac/2019.5.041/man:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/clck/2019.5/man:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/man/common:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/mpi/man:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/documentation_2019/en/debugger/gdb-ia/man/:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/man:/apps/torque/current/share/man:
SATURNHOME=/home/atuin/unrz/unrz002h
ROCR_VISIBLE_DEVICES=0,1,2,3
SLURM_JOB_NUM_NODES=1
CXX=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/bin/icpc
SRUN_DEBUG=3
SLURM_STEPID=0
SLURM_CPU_BIND_LIST=0xFFFFFFFFFFFFFFFFFFFFFFFFFFFFFFFF
__MODULES_SHARE_PATH=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/itac/2019.5.041/intel64/bin:2
SLURM_JOBID=500687
SLURM_PTY_PORT=46665
SLURM_JOB_QOS=normal
SLURM_LAUNCH_NODE_IPADDR=10.188.82.14
MOTD_SHOWN=pam
LD_PRELOAD=/home/hpc/unrz/unrz002h/Trilinos/libfakeintel.so
__MODULES_SHARE_MANPATH=:7
HOME=/home/hpc/unrz/unrz002h
SLURM_PTY_WIN_ROW=83
LANG=en_US.UTF-8
SLURM_CPU_BIND_TYPE=mask_cpu:
LD_LIBRARY_PATH_modshare=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/compiler/lib/intel64_lin:1:/apps/SPACK/0.16.1/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mkl-2020.4.304-jrwyfzmfandszdldkh2vprf2lw6jj2oj/lib:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/mkl/lib/intel64_lin:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/daal/../tbb/lib/intel64_lin/gcc4.4:1:/apps/likwid/5.1.1-msr/lib:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/debugger_2019/libipt/intel64/lib:1:/apps/SPACK/0.16.1/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mkl-2020.4.304-jrwyfzmfandszdldkh2vprf2lw6jj2oj/compilers_and_libraries_2020.4.304/linux/compiler/lib/intel64_lin:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/compilers_and_libraries_2020.2.254/linux/mpi/intel64/lib/release:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/compilers_and_libraries_2020.2.254/linux/mpi/intel64/lib:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/tbb/lib/intel64/gcc4.7:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/mpi/intel64/lib/release:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/mpi/intel64/lib:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/compilers_and_libraries_2020.2.254/linux/mpi/intel64/libfabric/lib:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/ipp/lib/intel64:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/mpi/intel64/libfabric/lib:1:/apps/SPACK/0.16.1/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mkl-2020.4.304-jrwyfzmfandszdldkh2vprf2lw6jj2oj/compilers_and_libraries_2020.4.304/linux/mkl/lib/intel64_lin:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/lib:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/itac/2019.5.041/intel64/slib:1:/apps/SPACK/0.16.1/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mkl-2020.4.304-jrwyfzmfandszdldkh2vprf2lw6jj2oj/compilers_and_libraries_2020.4.304/linux/tbb/lib/intel64_lin/gcc4.7:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/daal/lib/intel64_lin:1
WOODYHOME=/home/woody/unrz/unrz002h
SLURM_PROCID=0
__MODULES_LMCONFLICT=intel/2019.5&intel-parallel-studio:intelmpi/2019.8&intel-mpi&intelmpi&openmpi&intel-parallel-studio:cmake/3.18.4&cmake:mkl/2020.4&intel-mkl
MODULES_LMALTNAME=torque/current&torque/default&torque
MPIF90=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/compilers_and_libraries_2020.2.254/linux/mpi/intel64/bin/mpif90
FASTTMP=/SORRY/wsfs/no/longer/exists/please/update/your/scripts
VTUNE_AMPLIFIER_2019_DIR=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/vtune_amplifier_2019.6.0.602217
CONDA_PROMPT_MODIFIER=(base) 
TMPDIR=/tmp/500687.tinygpu
CMAKE_PREFIX_PATH=/apps/SPACK/0.16.1/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mkl-2020.4.304-jrwyfzmfandszdldkh2vprf2lw6jj2oj/:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/cmake-3.18.4-llfdglrmtan32gilphysoeoqzuz4cf7j/:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/
MPIF77=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/compilers_and_libraries_2020.2.254/linux/mpi/intel64/bin/mpif77
SLURM_NTASKS=1
SLURM_JOB_RESERVATION=bench
CLICOLOR=1
SLURM_TOPOLOGY_ADDR=tg097
SSH_CONNECTION=131.188.3.39 48354 10.188.82.14 22
INFOPATH=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/documentation_2019/en/debugger/gdb-ia/info/
LIKWID_INC=-I/apps/likwid/5.1.1-msr/include
PATH_modshare=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/bin:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/debugger_2019/gdb/intel64/bin:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/mpi/intel64/libfabric/bin:1:/usr/bin:1:/apps/SPACK/0.16.1/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mkl-2020.4.304-jrwyfzmfandszdldkh2vprf2lw6jj2oj/bin:1:/usr/local/bin:1:/home/hpc/unrz/unrz002h/installkit/iaca_2.3/iaca-lin64/bin:1:/apps/torque/current/bin:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/advisor_2019.5.0.602216/bin64:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/cmake-3.18.4-llfdglrmtan32gilphysoeoqzuz4cf7j/bin:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/inspector_2019.5.0.602103/bin64:1:/apps/likwid/5.1.1-msr/bin:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/clck/2019.5/bin/intel64:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/compilers_and_libraries_2020.2.254/linux/mpi/intel64/bin:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/parallel_studio_xe_2019.5.075/bin:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/vtune_amplifier_2019.6.0.602217/bin64:1:/bin:1:/home/hpc/unrz/unrz002h/.local/bin:1:/apps/modules/4.6.1/bin:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/bin:1:/snap/bin:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/mpi/intel64/bin:1:/apps/python/3.8-anaconda/condabin:1:/sbin:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/compilers_and_libraries_2020.2.254/linux/mpi/intel64/libfabric/bin:1:/usr/sbin:1:/usr/games:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/bin/intel64:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/itac/2019.5.041/intel64/bin:1:/apps/python/3.8-anaconda/bin:1:/usr/local/sbin:1:/home/hpc/unrz/unrz002h/installkit/bin:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/bin:1:/usr/local/games:1
IPPROOT=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/ipp
CUDA_VISIBLE_DEVICES=0,1,2,3
SLURM_TOPOLOGY_ADDR_PATTERN=node
SLURM_SRUN_COMM_HOST=10.188.82.14
MODULEPATH_modshare=/apps/modules/data/libraries:1:/apps/modules/data/tools:1:/apps/modules/data/deprecated:1:/apps/modules/data/testing:1:/apps/modules/data/general:1:/apps/modules/data/applications:1:/apps/modules/data/compiler:1:/apps/modules/data/development:1:/apps/modules/data/via-spack:1
XDG_SESSION_CLASS=user
MODULES_LMALTNAME_modshare=torque/current&torque/default&torque:1
LOADEDMODULES_modshare=cmake/3.18.4:1:likwid/5.1.1-msr:1:mkl/2020.4:1:torque/current:1:intel/2019.5:1:intelmpi/2019.8:1
SLURM_WORKING_CLUSTER=tinygpu:10.28.48.10:6815:9472:109
PYTHONPATH=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/advisor_2019.5.0.602216/pythonapi::/home/hpc/unrz/unrz002h/Apps/share/python
TERM=screen.xterm-256color
WORK=/home/atuin/unrz/unrz002h
_CE_CONDA=
CPLUS_INCLUDE_PATH=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/clck/2019.5/include:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/include
F77=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/bin/ifort
VT_ROOT=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/itac/2019.5.041
ACLOCAL_PATH=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/cmake-3.18.4-llfdglrmtan32gilphysoeoqzuz4cf7j/share/aclocal
SLURM_PTY_WIN_COL=272
INTEL_MPI_ROOT=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh
USER=unrz002h
LIBRARY_PATH=/apps/SPACK/0.16.1/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mkl-2020.4.304-jrwyfzmfandszdldkh2vprf2lw6jj2oj/compilers_and_libraries_2020.4.304/linux/tbb/lib/intel64_lin/gcc4.7:/apps/SPACK/0.16.1/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mkl-2020.4.304-jrwyfzmfandszdldkh2vprf2lw6jj2oj/compilers_and_libraries_2020.4.304/linux/compiler/lib/intel64_lin:/apps/SPACK/0.16.1/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mkl-2020.4.304-jrwyfzmfandszdldkh2vprf2lw6jj2oj/compilers_and_libraries_2020.4.304/linux/mkl/lib/intel64_lin:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/compilers_and_libraries_2020.2.254/linux/mpi/intel64/libfabric/lib:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/clck/2019.5/lib/intel64:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/mpi/intel64/libfabric/lib:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/ipp/lib/intel64:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/compiler/lib/intel64_lin:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/mkl/lib/intel64_lin:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/tbb/lib/intel64/gcc4.7:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/daal/lib/intel64_lin:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/daal/../tbb/lib/intel64_lin/gcc4.4:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/lib
SLURM_NODELIST=tg097
GPU_DEVICE_ORDINAL=0,1,2,3
CONDA_SHLVL=1
SLURM_SRUN_COMM_PORT=42263
LOADEDMODULES=torque/current:intel/2019.5:intelmpi/2019.8:cmake/3.18.4:mkl/2020.4:likwid/5.1.1-msr
SLURM_STEP_ID=0
MODULES_LMCONFLICT_modshare=torque/current&torque:1:likwid/5.1.1-msr&likwid:1
SLURM_JOB_ACCOUNT=unrz
F90=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/bin/ifort
SLURM_PRIO_PROCESS=0
VT_ARCH=intel64
SLURM_NPROCS=1
INCLUDE=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/include
SHLVL=3
LIKWID_INCDIR=/apps/likwid/5.1.1-msr/include
SLURM_NNODES=1
BASH_ENV=/apps/modules/4.6.1/init/bash
_CONDA_PYTHON=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/intelpython3/bin/python
MKL_CBWR=auto
XDG_SESSION_ID=1222
SLURM_SUBMIT_HOST=woody3
CONDA_PYTHON_EXE=/apps/python/3.8-anaconda/bin/python
CLASSPATH=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/compilers_and_libraries_2020.2.254/linux/mpi/intel64/lib/mpi.jar:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/mpi/intel64/lib/mpi.jar:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/daal/lib/daal.jar
LD_LIBRARY_PATH=/apps/likwid/5.1.1-msr/lib:/apps/SPACK/0.16.1/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mkl-2020.4.304-jrwyfzmfandszdldkh2vprf2lw6jj2oj/compilers_and_libraries_2020.4.304/linux/tbb/lib/intel64_lin/gcc4.7:/apps/SPACK/0.16.1/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mkl-2020.4.304-jrwyfzmfandszdldkh2vprf2lw6jj2oj/compilers_and_libraries_2020.4.304/linux/compiler/lib/intel64_lin:/apps/SPACK/0.16.1/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mkl-2020.4.304-jrwyfzmfandszdldkh2vprf2lw6jj2oj/compilers_and_libraries_2020.4.304/linux/mkl/lib/intel64_lin:/apps/SPACK/0.16.1/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mkl-2020.4.304-jrwyfzmfandszdldkh2vprf2lw6jj2oj/lib:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/compilers_and_libraries_2020.2.254/linux/mpi/intel64/libfabric/lib:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/compilers_and_libraries_2020.2.254/linux/mpi/intel64/lib/release:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/compilers_and_libraries_2020.2.254/linux/mpi/intel64/lib:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/itac/2019.5.041/intel64/slib:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/mpi/intel64/libfabric/lib:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/mpi/intel64/lib/release:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/mpi/intel64/lib:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/ipp/lib/intel64:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/compiler/lib/intel64_lin:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/mkl/lib/intel64_lin:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/tbb/lib/intel64/gcc4.7:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/debugger_2019/libipt/intel64/lib:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/daal/lib/intel64_lin:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/daal/../tbb/lib/intel64_lin/gcc4.4:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/lib
VT_LIB_DIR=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/itac/2019.5.041/intel64/lib
XDG_RUNTIME_DIR=/run/user/352231
SLURM_JOB_ID=500687
SLURM_NODEID=0
SLURM_STEP_NUM_NODES=1
SSH_CLIENT=131.188.3.39 48354 22
VT_SLIB_DIR=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/itac/2019.5.041/intel64/slib
CONDA_DEFAULT_ENV=base
MKLROOT=/apps/SPACK/0.16.1/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mkl-2020.4.304-jrwyfzmfandszdldkh2vprf2lw6jj2oj/compilers_and_libraries_2020.4.304/linux/mkl
FC=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/bin/ifort
LC_ALL=en_US.UTF-8
SLURM_STEP_TASKS_PER_NODE=1
SLURM_MPI_TYPE=pmi2
NLSPATH=/apps/SPACK/0.16.1/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mkl-2020.4.304-jrwyfzmfandszdldkh2vprf2lw6jj2oj/compilers_and_libraries_2020.4.304/linux/mkl/lib/intel64_lin/locale/%l_%t/%N:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/compiler/lib/intel64/locale/%l_%t/%N:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/mkl/lib/intel64_lin/locale/%l_%t/%N:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/debugger_2019/gdb/intel64/share/locale/%l_%t/%N
SLURM_CONF=/var/tmp/slurmd_spool/conf-cache/slurm.conf
PATH=/apps/likwid/5.1.1-msr/bin:/apps/modules/4.6.1/bin:/apps/SPACK/0.16.1/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mkl-2020.4.304-jrwyfzmfandszdldkh2vprf2lw6jj2oj/bin:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/cmake-3.18.4-llfdglrmtan32gilphysoeoqzuz4cf7j/bin:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/compilers_and_libraries_2020.2.254/linux/mpi/intel64/libfabric/bin:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/compilers_and_libraries_2020.2.254/linux/mpi/intel64/bin:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/bin:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/advisor_2019.5.0.602216/bin64:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/vtune_amplifier_2019.6.0.602217/bin64:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/inspector_2019.5.0.602103/bin64:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/itac/2019.5.041/intel64/bin:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/clck/2019.5/bin/intel64:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/bin/intel64:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/bin:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/mpi/intel64/libfabric/bin:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/mpi/intel64/bin:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/debugger_2019/gdb/intel64/bin:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/bin:/apps/python/3.8-anaconda/bin:/apps/python/3.8-anaconda/condabin:/usr/local/sbin:/usr/local/bin:/usr/sbin:/usr/bin:/sbin:/bin:/usr/games:/usr/local/games:/snap/bin:/apps/torque/current/bin:/home/hpc/unrz/unrz002h/installkit/iaca_2.3/iaca-lin64/bin:/home/hpc/unrz/unrz002h/installkit/bin:/home/hpc/unrz/unrz002h/.local/bin:/home/hpc/unrz/unrz002h/installkit/iaca_2.3/iaca-lin64/bin:/home/hpc/unrz/unrz002h/installkit/bin:/home/hpc/unrz/unrz002h/.local/bin:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/parallel_studio_xe_2019.5.075/bin
SLURM_JOB_NAME=bash
MODULEPATH=/apps/modules/data/applications:/apps/modules/data/compiler:/apps/modules/data/development:/apps/modules/data/libraries:/apps/modules/data/tools:/apps/modules/data/via-spack:/apps/modules/data/general:/apps/modules/data/deprecated:/apps/modules/data/testing
LIKWID_LIB=-L/apps/likwid/5.1.1-msr/lib
CC=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/bin/icc
HISTFILESIZE=100000
_LMFILES_=/apps/modules/data/general/torque/current:/apps/modules/data/compiler/intel/2019.5:/apps/modules/data/development/intelmpi/2019.8:/apps/modules/data/tools/cmake/3.18.4:/apps/modules/data/libraries/mkl/2020.4:/apps/modules/data/tools/likwid/5.1.1-msr
LIKWID_FORCE=1
INTEL_PYTHONHOME=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/debugger_2019/python/intel64/
CMAKE_ROOT=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/cmake-3.18.4-llfdglrmtan32gilphysoeoqzuz4cf7j
C_INCLUDE_PATH=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/include
SSH_TTY=/dev/pts/51
INTEL_LICENSE_FILE=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/licenses:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/intel/licenses:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/licenses:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/clck/2019.5/licenses:/opt/intel/licenses:/home.local/hpcins0h/intel/licenses:/Users/Shared/Library/Application Support/Intel/Licenses
SLURM_STEP_LAUNCHER_PORT=42263
SLURM_JOB_GID=12000
CPATH=/apps/SPACK/0.16.1/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mkl-2020.4.304-jrwyfzmfandszdldkh2vprf2lw6jj2oj/compilers_and_libraries_2020.4.304/linux/mkl/include:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/ipp/include:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/mkl/include:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/pstl/include:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/tbb/include:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/daal/include
__MODULES_SHARE_CPATH=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/tbb/include:2
__MODULES_SHARE_PYTHONPATH=:1
OLDPWD=/home/hpc/unrz/unrz002h/Trilinos/build_tg097/packages/muelu/example/basic
SLURM_JOB_NODELIST=tg097
RRZECLUSTER=TINYGPU
MODULES_CMD=/apps/modules/4.6.1/libexec/modulecmd.tcl
I_MPI_HYDRA_BOOTSTRAP=slurm
BASH_FUNC_ml%%=() {  module ml "$@"
}
BASH_FUNC_module%%=() {  _module_raw "$@" 2>&1
}
BASH_FUNC__module_raw%%=() {  unset _mlshdbg;
 if [ "${MODULES_SILENT_SHELL_DEBUG:-0}" = '1' ]; then
 case "$-" in 
 *v*x*)
 set +vx;
 _mlshdbg='vx'
 ;;
 *v*)
 set +v;
 _mlshdbg='v'
 ;;
 *x*)
 set +x;
 _mlshdbg='x'
 ;;
 *)
 _mlshdbg=''
 ;;
 esac;
 fi;
 unset _mlre _mlIFS;
 if [ -n "${IFS+x}" ]; then
 _mlIFS=$IFS;
 fi;
 IFS=' ';
 for _mlv in ${MODULES_RUN_QUARANTINE:-};
 do
 if [ "${_mlv}" = "${_mlv##*[!A-Za-z0-9_]}" -a "${_mlv}" = "${_mlv#[0-9]}" ]; then
 if [ -n "`eval 'echo ${'$_mlv'+x}'`" ]; then
 _mlre="${_mlre:-}${_mlv}_modquar='`eval 'echo ${'$_mlv'}'`' ";
 fi;
 _mlrv="MODULES_RUNENV_${_mlv}";
 _mlre="${_mlre:-}${_mlv}='`eval 'echo ${'$_mlrv':-}'`' ";
 fi;
 done;
 if [ -n "${_mlre:-}" ]; then
 eval `eval ${_mlre} /usr/bin/tclsh /apps/modules/4.6.1/libexec/modulecmd.tcl bash '"$@"'`;
 else
 eval `/usr/bin/tclsh /apps/modules/4.6.1/libexec/modulecmd.tcl bash "$@"`;
 fi;
 _mlstatus=$?;
 if [ -n "${_mlIFS+x}" ]; then
 IFS=$_mlIFS;
 else
 unset IFS;
 fi;
 unset _mlre _mlv _mlrv _mlIFS;
 if [ -n "${_mlshdbg:-}" ]; then
 set -$_mlshdbg;
 fi;
 unset _mlshdbg;
 return $_mlstatus
}
_=/usr/bin/env


==> plots/tg097/gmres_s_step_results_w_BLIS/6_Sept_2022/thermal2.txt <==
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.239537,8.20823e-06,0.000188497,7.502,1.1e-05,0.928983,false,1000,1.1,0.04792,0,1.195,3.474,1.462,0,0.8612,0,7.494
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.243867,7.79025e-06,0.000178898,7.581,0.002248,0.926278,false,1000,1.049,0.04756,0.01611,1.152,3.402,1.449,0.2722,0.8205,0,7.569
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.319684,4.33084e-06,9.94548e-05,11.47,0.2428,0.869258,false,1000,1.027,0.06519,0.2034,1.331,3.224,1.44,3.712,1.242,0,11.47
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.248697,7.34603e-06,0.000168697,8.975,0.01441,0.923197,false,1000,1.044,0.0501,0.09004,1.221,3.277,1.442,1.539,0.9984,0,8.97
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 2, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.253161,6.9722e-06,0.000160112,10.19,0.01388,0.920284,false,1000,1.044,0.05102,0.1485,1.28,3.292,1.443,2.656,1.015,0,10.18
Matrix=thermal2.mtx, Threads = 64, Precon type = RILUK, Precon subtype = 1, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, innerSweep = 1, innerDamping = 0.15
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,,,,,,,,,,,,,,,,,,


==> plots/tg097/gmres_s_step_results_w_RACE/26_Aug_2022/Emilia_923.txt <==
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0138704,7.63858e+07,0.207018,8.657,1.2e-05,0.193,0.999045,false,1000,0.1327,0.2949,0,0.4404,2.478,3.111,0,0.07682,2.449,8.645
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0138662,7.64123e+07,0.20709,8.765,1.1e-05,0.2039,0.999045,false,1000,0.1328,0.2965,0,0.4403,2.47,3.154,0,0.07708,2.519,8.752
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0138642,7.64242e+07,0.207122,8.159,1.2e-05,0.2134,0.999045,false,1000,0.1327,0.2966,0,0.4418,2.628,3.136,0,0.07727,1.768,8.146
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144792,2.23372e+07,0.0605375,8.943,0.003715,0.1846,0.971355,false,1000,0.136,0.3018,0.0199,0.4692,2.543,3.108,0.008905,0.08041,2.625,8.929
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144792,2.23372e+07,0.0605375,9.162,0.004656,0.1942,0.971355,false,1000,0.1344,0.3002,0.02151,0.4685,2.534,3.161,0.007489,0.07983,2.804,9.149
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144792,2.23372e+07,0.0605375,8.396,0.004576,0.2279,0.971355,false,1000,0.1361,0.3016,0.02152,0.4707,2.498,3.089,0.007485,0.07985,2.143,8.383
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.146153,2.21905e+07,0.06014,11.18,0.6673,0.181,0.970685,false,1000,0.1337,0.2969,0.1982,0.6413,2.473,3.079,0.06791,0.08577,4.726,11.17
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.146013,2.21926e+07,0.0601458,9.607,0.6635,0.1983,0.970798,false,1000,0.1348,0.2988,0.1925,0.638,2.497,3.109,0.06573,0.0893,3.1,9.592
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145603,2.22144e+07,0.0602048,9.804,0.6644,0.2566,0.970905,false,1000,0.1335,0.2962,0.1887,0.631,2.461,3.09,0.06572,0.08788,3.362,9.789
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145634,2.22105e+07,0.0601942,9.281,0.6662,0.2428,0.97094,false,1000,0.1331,0.2964,0.1902,0.6316,2.454,3.086,0.06607,0.08787,2.848,9.267
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145024,2.2369e+07,0.0606238,11.1,0.02497,0.2221,0.971761,false,1000,0.1338,0.2985,0.1317,0.5765,2.451,3.098,0.04918,0.08192,4.742,11.09
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144986,2.23514e+07,0.060576,11.65,0.0256,0.2418,0.971415,false,1000,0.1354,0.3007,0.1554,0.6034,2.486,3.15,0.0593,0.0825,5.162,11.64
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145024,2.2369e+07,0.0606238,9.826,0.02495,0.2757,0.971761,false,1000,0.1348,0.298,0.1388,0.5841,2.452,3.109,0.05217,0.08172,3.44,9.812
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144986,2.23514e+07,0.060576,10.77,0.02495,0.2797,0.971415,false,1000,0.1361,0.2994,0.1807,0.628,2.52,3.115,0.06949,0.08286,4.251,10.76
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145022,2.23689e+07,0.0606236,10.68,0.02483,0.3238,0.971761,false,1000,0.134,0.2985,0.1441,0.5895,2.524,3.147,0.05442,0.08224,4.18,10.67
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.14495,2.23373e+07,0.0605378,15.14,0.02523,1.19,0.971404,false,1000,0.1353,0.2988,0.281,0.7271,2.481,3.128,0.1058,0.08218,8.513,15.13
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144942,2.23774e+07,0.0606465,13.56,0.02523,1.234,0.971787,false,1000,0.1342,0.3014,0.1868,0.6342,2.517,3.092,0.06962,0.08193,7.058,13.55
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145124,2.23646e+07,0.0606118,16.5,0.02362,3.559,0.971507,false,1000,0.1364,0.3029,0.3304,0.7826,2.511,3.102,0.1243,0.08171,9.795,16.49


==> plots/tg097/gmres_s_step_results_w_RACE/26_Aug_2022/Fault_639.txt <==
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.150075,2.57563e+09,0.0141966,6.01,1.1e-05,0.168,0.969925,false,1000,0.09962,0.2191,0,0.3281,1.725,2.117,0,0.05569,1.73,6.001
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.165554,2.11789e+09,0.0116736,6.094,1.2e-05,0.1887,0.966171,false,1000,0.09855,0.2201,0,0.3281,1.791,2.134,0,0.05592,1.731,6.086
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.152638,2.53588e+09,0.0139775,5.749,1.3e-05,0.1744,0.969046,false,1000,0.1002,0.2208,0,0.3302,1.875,2.161,0,0.05591,1.271,5.74
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.672115,3.54192e+08,0.00195227,6.262,0.002675,0.1659,0.445735,false,1000,0.1029,0.2215,0.01728,0.3514,1.773,2.141,0.005586,0.05838,1.874,6.252
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.672115,3.54192e+08,0.00195227,6.308,0.001412,0.1657,0.445735,false,1000,0.1007,0.2216,0.01747,0.3494,1.743,2.164,0.006195,0.05744,1.93,6.299
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.672115,3.54192e+08,0.00195227,5.997,0.003623,0.1698,0.445735,false,1000,0.101,0.2224,0.01796,0.351,1.791,2.173,0.006144,0.05743,1.56,5.987
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.57994,5.92316e+08,0.00326479,7.799,0.4772,0.1549,0.59152,false,1000,0.1004,0.2276,0.1815,0.5192,1.71,2.156,0.05126,0.06781,3.236,7.787
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.576976,5.93973e+08,0.00327392,6.853,0.478,0.182,0.59643,false,1000,0.08154,0.2279,0.1804,0.4992,1.752,2.146,0.05198,0.06853,2.276,6.842
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.577319,5.9831e+08,0.00329782,6.984,0.4755,0.1812,0.59599,false,1000,0.1027,0.2281,0.1801,0.5206,1.717,2.131,0.05265,0.06836,2.436,6.973
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,38173.6,5.89801e+18,3.25092e+07,7.096,0.4818,0.212,38173.6,false,1000,0.1039,0.2292,0.1852,0.5282,1.758,2.129,0.05204,0.06737,2.503,7.085
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.722396,2.70593e+08,0.00149148,7.531,0.0183,0.2006,0.373638,false,1000,0.1017,0.2197,0.09118,0.4219,1.685,2.144,0.03565,0.05882,3.127,7.52
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.713158,2.82192e+08,0.00155541,8.008,0.01773,0.2303,0.386235,false,1000,0.09989,0.2239,0.1114,0.445,1.767,2.126,0.04276,0.05831,3.511,7.998
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.722393,2.70597e+08,0.0014915,7.055,0.01748,0.2211,0.373642,false,1000,0.1031,0.2233,0.09871,0.4346,1.766,2.243,0.03749,0.05875,2.456,7.045
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.716759,2.77236e+08,0.0015281,8.044,0.01751,0.2304,0.380567,false,1000,0.1008,0.2241,0.136,0.4703,1.791,2.112,0.05164,0.05807,3.502,8.034
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.691989,3.06993e+08,0.00169212,7.54,0.01734,0.2458,0.415834,false,1000,0.1016,0.2214,0.1031,0.4357,1.722,2.123,0.03919,0.0575,3.105,7.529
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.703117,2.94306e+08,0.00162218,10.39,0.01664,0.5338,0.399669,false,1000,0.1013,0.2239,0.1932,0.5281,1.75,2.106,0.07308,0.058,5.811,10.37
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.737972,2.52755e+08,0.00139316,9.324,0.01592,0.5205,0.352599,false,1000,0.1029,0.2271,0.1279,0.4675,1.773,2.103,0.04888,0.05771,4.816,9.314
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.715376,2.79398e+08,0.00154001,11.85,0.01571,2.067,0.38327,false,1000,0.102,0.2228,0.2449,0.5795,1.772,2.121,0.09274,0.05841,7.17,11.84


==> plots/tg097/gmres_s_step_results_w_RACE/26_Aug_2022/Flan_1565.txt <==
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.404996,79.4277,0.000291747,16.41,1.1e-05,0.425,0.832566,false,1000,0.244,0.6524,0,0.9117,3.879,4.991,0,0.2148,6.211,16.38
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.404996,79.4277,0.000291747,16.5,1.3e-05,0.4358,0.832566,false,1000,0.246,0.6528,0,0.9143,3.876,4.987,0,0.2146,6.306,16.47
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.404996,79.4277,0.000291747,14.76,1.2e-05,0.463,0.832566,false,1000,0.2478,0.6534,0,0.9166,4.029,5.013,0,0.2144,4.383,14.73
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.70941,12.833,4.71371e-05,16.78,0.007838,0.3868,0.573972,false,1000,0.2236,0.658,0.03121,0.9291,4.02,4.985,0.01246,0.2196,6.404,16.75
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.70941,12.833,4.71371e-05,17.2,0.007735,0.4303,0.573972,false,1000,0.2431,0.6618,0.03136,0.9517,3.952,5.014,0.01168,0.2199,6.844,17.17
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.70941,12.833,4.71371e-05,15.66,0.007978,0.449,0.573972,false,1000,0.2456,0.6615,0.03157,0.9542,3.999,4.967,0.01225,0.2199,5.297,15.63
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.743301,9.60744,3.52892e-05,22.53,1.837,0.3799,0.548114,false,1000,0.2436,0.6444,0.4099,1.314,3.901,4.951,0.1539,0.2162,11.79,22.5
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.703234,13.2363,4.86182e-05,18.45,1.834,0.463,0.571007,false,1000,0.2473,0.6475,0.4109,1.321,3.968,4.974,0.1543,0.2166,7.609,18.42
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.415635,14809.5,0.054397,19.41,1.907,0.5565,0.814721,false,1000,0.2427,0.646,0.4182,1.323,3.89,4.961,0.155,0.2156,8.654,19.38
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,1.14928,1.61041e+07,59.1522,17.74,1.821,0.5847,1.42667,false,1000,0.2451,0.6433,0.4188,1.323,3.921,5.074,0.1575,0.2151,6.846,17.72
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.742181,9.81229,3.60416e-05,23,0.06545,0.515,0.554042,false,1000,0.2445,0.6521,0.3394,1.252,4.033,4.994,0.126,0.2181,12.17,22.97
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.711976,12.6594,4.64995e-05,24.32,0.06525,0.5446,0.569621,false,1000,0.2422,0.6544,0.3942,1.307,4.077,4.995,0.1468,0.2187,13.37,24.29
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.735998,10.3533,3.80287e-05,20.48,0.06572,0.6664,0.557223,false,1000,0.2439,0.6492,0.3561,1.265,3.958,5.045,0.1303,0.2171,8.951,20.45
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.703522,13.5814,4.98859e-05,21.06,0.06507,0.678,0.574455,false,1000,0.2455,0.6522,0.4295,1.343,4.05,4.999,0.1562,0.2179,10.09,21.03
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.738123,10.1653,3.73384e-05,20.32,0.06542,0.7385,0.556126,false,1000,0.2482,0.6502,0.3635,1.278,3.914,5.152,0.1351,0.217,9.417,20.29
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.705711,13.3204,4.89273e-05,24.38,0.064,0.8967,0.57321,false,1000,0.2441,0.6509,0.4955,1.406,3.916,4.979,0.1841,0.2172,13.47,24.35
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.726791,11.1942,4.11174e-05,21,0.06549,0.8708,0.562127,false,1000,0.2469,0.6482,0.3871,1.298,4.096,5.024,0.144,0.2164,10.02,20.97
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.704543,13.4444,4.93826e-05,27.94,0.06421,1.209,0.573914,false,1000,0.2525,0.6503,0.5922,1.51,4.016,5.034,0.2204,0.2171,16.73,27.91


==> plots/tg097/gmres_s_step_results_w_RACE/26_Aug_2022/G3_circuit.txt <==
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.223241,0.00594286,1.93123e-06,11.64,1.2e-05,0.128,0.94057,false,1000,0.315,0.1448,0,0.4764,4.685,5.407,0,0.01924,0.8491,11.63
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.225709,0.00568366,1.847e-06,11.75,1.3e-05,0.1132,0.938367,false,1000,0.3731,0.161,0,0.552,4.749,5.237,0,0.01951,0.98,11.74
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.229385,0.00545279,1.77197e-06,11.85,1.2e-05,0.1326,0.935298,false,1000,0.3928,0.1564,0,0.5682,4.767,5.29,0,0.01925,0.9978,11.85
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.651101,0.00114484,3.72036e-07,11.93,0.00498,0.1106,0.398791,false,1000,0.4141,0.1706,0.03371,0.6379,4.792,5.264,0.009919,0.02091,0.9943,11.93
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.651101,0.00114484,3.72036e-07,12.09,0.004517,0.1277,0.398791,false,1000,0.4018,0.1714,0.03568,0.6281,4.9,5.256,0.01321,0.02042,1.058,12.08
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.651101,0.00114484,3.72036e-07,12,0.00471,0.143,0.398791,false,1000,0.4053,0.1686,0.03266,0.6257,4.843,5.218,0.01163,0.01981,1.067,12
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.535404,0.00175639,5.70769e-07,12.36,0.1559,0.113,0.547477,false,1000,0.3685,0.1849,0.09118,0.6631,4.675,5.184,0.02624,0.03638,1.57,12.36
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.73116,0.000906273,2.94508e-07,12.64,0.1577,0.1295,0.299735,false,1000,0.3829,0.1888,0.08922,0.6798,4.853,5.209,0.02541,0.03089,1.635,12.63
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.741134,0.000893199,2.9026e-07,13.15,0.1552,0.1359,0.284329,false,1000,0.3815,0.1941,0.09771,0.6926,4.8,5.182,0.02863,0.03175,2.198,13.14
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.727921,0.000909601,2.9559e-07,13.39,0.1552,0.1344,0.305414,false,1000,0.3689,0.19,0.09476,0.6722,4.717,5.407,0.02832,0.0319,2.321,13.38
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.518574,0.00163758,5.32159e-07,12.35,0.01668,0.1323,0.568579,false,1000,0.3892,0.1583,0.102,0.6686,4.751,5.221,0.03277,0.02024,1.451,12.34
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.517878,0.00164723,5.35295e-07,12.69,0.01546,0.1355,0.569462,false,1000,0.3719,0.165,0.1325,0.688,4.708,5.193,0.0398,0.02118,1.832,12.68
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.518574,0.00163758,5.3216e-07,12.56,0.01584,0.1396,0.568579,false,1000,0.345,0.1594,0.1045,0.6267,4.669,5.188,0.03393,0.02024,1.818,12.55
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.517878,0.00164723,5.35295e-07,13.29,0.01542,0.1409,0.569462,false,1000,0.3583,0.1606,0.1465,0.6839,4.702,5.233,0.04596,0.02075,2.392,13.28
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.518574,0.00163758,5.3216e-07,12.84,0.01641,0.1489,0.568579,false,1000,0.3455,0.1552,0.1131,0.6319,4.754,5.201,0.03736,0.02034,1.989,12.83
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.517878,0.00164723,5.35295e-07,13.68,0.0163,0.1454,0.569462,false,1000,0.3564,0.1606,0.1652,0.7004,4.69,5.209,0.05394,0.0215,2.802,13.67
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.518574,0.00163758,5.3216e-07,12.84,0.01578,0.1456,0.568579,false,1000,0.3381,0.1517,0.1224,0.6299,4.741,5.199,0.04126,0.02018,2.007,12.84
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.517878,0.00164723,5.35295e-07,13.58,0.01531,0.1485,0.569462,false,1000,0.3618,0.1563,0.1753,0.7117,4.592,5.212,0.0581,0.02148,2.778,13.57


==> plots/tg097/gmres_s_step_results_w_RACE/26_Aug_2022/ML_Geer.txt <==
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.14353,27.2511,0.0557359,15.84,1.1e-05,0.4121,0.938353,false,1000,0.2381,0.6159,0,0.8691,3.819,4.835,0,0.2005,5.924,15.81
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.14353,27.2511,0.0557359,15.88,1.2e-05,0.3983,0.938353,false,1000,0.2313,0.6165,0,0.8628,3.838,4.822,0,0.2011,5.96,15.85
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.14353,27.2511,0.0557359,13.93,1.2e-05,0.4167,0.938353,false,1000,0.2305,0.6169,0,0.8628,3.873,4.822,0,0.2009,3.983,13.91
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0201484,461.498,0.943888,16.35,0.007296,0.366,0.992564,false,1000,0.2346,0.6238,0.02875,0.9024,3.705,4.801,0.01148,0.2054,6.524,16.32
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0201484,461.498,0.943888,16.53,0.007453,0.3843,0.992564,false,1000,0.2316,0.6256,0.02983,0.9025,3.819,4.81,0.0111,0.2053,6.585,16.5
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0201484,461.498,0.943888,15.2,0.007559,0.417,0.992564,false,1000,0.232,0.6252,0.03019,0.9024,3.853,4.838,0.01146,0.2057,5.196,15.18
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0111434,476.854,0.975296,21.61,1.721,0.3691,0.996236,false,1000,0.2324,0.6112,0.3915,1.251,3.796,4.826,0.1464,0.2027,11.19,21.58
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0111977,476.839,0.975265,17.59,1.726,0.4274,0.996204,false,1000,0.2324,0.6098,0.386,1.244,3.778,4.771,0.1448,0.2024,7.255,17.56
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0114954,476.556,0.974686,17.79,1.721,0.4657,0.996086,false,1000,0.2342,0.6097,0.3835,1.243,3.68,4.846,0.1438,0.2031,7.478,17.76
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0117162,476.351,0.974267,16.13,1.726,0.5243,0.996003,false,1000,0.2339,0.6119,0.3857,1.247,3.713,5.025,0.1445,0.2026,5.603,16.11
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0222469,459.631,0.94007,21.63,0.06164,0.488,0.991688,false,1000,0.2325,0.6162,0.3169,1.181,3.809,4.778,0.1187,0.204,11.34,21.6
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0235726,458.92,0.938615,22.87,0.06214,0.504,0.991133,false,1000,0.2346,0.6169,0.3564,1.224,3.75,5.121,0.1346,0.2049,12.24,22.85
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0222469,459.631,0.94007,17.71,0.0618,0.5527,0.991688,false,1000,0.2134,0.617,0.3253,1.171,3.853,4.829,0.1215,0.2041,7.332,17.68
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0235726,458.92,0.938615,18.42,0.06177,0.5929,0.991133,false,1000,0.2336,0.6192,0.3646,1.233,3.741,4.836,0.1332,0.2054,8.075,18.39
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0222469,459.631,0.94007,17.96,0.06219,0.6117,0.991688,false,1000,0.2332,0.6177,0.3355,1.202,3.735,4.882,0.1246,0.2046,7.618,17.93
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0235726,458.92,0.938615,19.51,0.06208,0.6568,0.991133,false,1000,0.2337,0.6175,0.3854,1.252,3.762,4.823,0.1435,0.205,9.122,19.48
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0222469,459.631,0.94007,16.61,0.06177,0.6479,0.991688,false,1000,0.2344,0.6174,0.3477,1.215,3.762,4.896,0.1284,0.2044,6.203,16.58
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0235726,458.92,0.938615,25.03,0.06188,0.7234,0.991133,false,1000,0.2323,0.6179,0.5566,1.422,3.761,4.784,0.2075,0.2052,14.45,25


==> plots/tg097/gmres_s_step_results_w_RACE/26_Aug_2022/Transport.txt <==
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.247173,9.62332e-07,3.925e-05,11.7,1.2e-05,0.1692,0.861022,false,1000,0.2679,0.2007,0,0.4843,4.066,5.206,0,0.04584,1.712,11.69
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.247173,9.62334e-07,3.92501e-05,11.87,1.1e-05,0.1556,0.861023,false,1000,0.2701,0.204,0,0.4901,4.059,5.313,0,0.04594,1.773,11.86
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.247173,9.62332e-07,3.925e-05,11.66,1.1e-05,0.1782,0.861022,false,1000,0.2697,0.204,0,0.4891,4.235,5.205,0,0.04601,1.491,11.65
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.327364,7.70055e-07,3.14077e-05,11.85,0.005569,0.1464,0.778163,false,1000,0.2699,0.2139,0.02947,0.5295,4.033,5.141,0.0119,0.04891,1.888,11.84
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.327364,7.70055e-07,3.14077e-05,12.15,0.005291,0.1635,0.778163,false,1000,0.2717,0.2146,0.0335,0.5363,4.106,5.249,0.0108,0.04899,2.001,12.13
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.327364,7.70055e-07,3.14077e-05,11.72,0.005863,0.1752,0.778163,false,1000,0.2705,0.2127,0.03287,0.5323,4.153,5.201,0.01117,0.04882,1.578,11.71
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.382888,6.57667e-07,2.68238e-05,13.64,0.3804,0.1529,0.711677,false,1000,0.2744,0.2226,0.1494,0.6629,4.109,5.236,0.04979,0.06115,3.326,13.63
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.374728,6.71846e-07,2.74022e-05,12.96,0.3789,0.1687,0.721423,false,1000,0.2699,0.2157,0.1524,0.6546,4.215,5.186,0.05095,0.0601,2.593,12.95
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.360296,6.95704e-07,2.83752e-05,14.77,0.3796,0.1695,0.739129,false,1000,0.2695,0.218,0.152,0.6557,4.246,5.15,0.05061,0.06151,2.905,14.76
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.375286,6.69691e-07,2.73142e-05,12.87,0.3783,0.1872,0.720656,false,1000,0.2747,0.2168,0.1524,0.6603,4.307,5.131,0.05109,0.06118,2.461,12.86
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.350254,7.16777e-07,2.92347e-05,13.83,0.02169,0.1847,0.751197,false,1000,0.2727,0.2173,0.1108,0.6174,4.146,5.177,0.04052,0.05406,3.602,13.82
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.364843,6.8886e-07,2.80961e-05,14.65,0.02114,0.2219,0.733447,false,1000,0.2786,0.2231,0.1459,0.6636,4.159,5.286,0.0517,0.05572,4.237,14.64
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.35027,7.16741e-07,2.92332e-05,13.29,0.0215,0.1937,0.751178,false,1000,0.2724,0.2168,0.1162,0.6212,4.287,5.209,0.04257,0.05457,2.881,13.28
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.364918,6.88724e-07,2.80906e-05,14.13,0.02172,0.2119,0.733356,false,1000,0.2721,0.2223,0.1634,0.6745,4.298,5.443,0.06061,0.05492,3.404,14.12
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.350301,7.16676e-07,2.92306e-05,13.55,0.02169,0.2206,0.75114,false,1000,0.2747,0.2182,0.1233,0.6319,4.284,5.246,0.04538,0.05394,3.094,13.54
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.364822,6.889e-07,2.80977e-05,14.25,0.02149,0.2302,0.733473,false,1000,0.2734,0.2212,0.1735,0.6843,4.394,5.202,0.06465,0.05496,3.647,14.23
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.350282,7.16718e-07,2.92323e-05,13.03,0.02194,0.2228,0.751164,false,1000,0.2746,0.2192,0.1274,0.6387,4.288,5.14,0.04657,0.05368,2.664,13.02
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.364841,6.88863e-07,2.80962e-05,13.8,0.02178,0.2329,0.73345,false,1000,0.2714,0.2225,0.1903,0.7002,4.325,5.134,0.07336,0.05475,3.318,13.79


==> plots/tg097/gmres_s_step_results_w_RACE/26_Aug_2022/af_shell10.txt <==
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.632513,0.133108,8.46248e-06,12.83,1.1e-05,0.2808,0.773376,false,1000,0.231,0.3571,0,0.6024,3.845,4.962,0,0.09998,3.146,12.82
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.632513,0.133108,8.46248e-06,12.92,1.3e-05,0.2407,0.773376,false,1000,0.236,0.3577,0,0.6079,4.005,4.863,0,0.1001,3.158,12.9
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.632513,0.133108,8.46248e-06,11.85,1.4e-05,0.2684,0.773376,false,1000,0.2377,0.3568,0,0.61,3.962,4.783,0,0.09978,2.21,11.83
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0543817,3.45739e-06,13.03,0.00621,0.2377,0.772323,false,1000,0.2372,0.3659,0.03569,0.6534,4.048,4.824,0.01081,0.1048,3.202,13.01
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0543817,3.45739e-06,13.12,0.006699,0.2289,0.772323,false,1000,0.2373,0.3654,0.03014,0.6475,3.915,4.895,0.01147,0.1044,3.358,13.1
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0543817,3.45739e-06,12.15,0.006484,0.2396,0.772323,false,1000,0.2364,0.3647,0.02984,0.6466,3.927,4.806,0.01164,0.1041,2.469,12.13
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633467,0.0654023,4.15803e-06,16.25,0.814,0.2151,0.77878,false,1000,0.2328,0.3566,0.2607,0.865,3.837,4.798,0.095,0.1061,6.369,16.24
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633471,0.0582976,3.70635e-06,14.27,0.8139,0.2497,0.777407,false,1000,0.2353,0.3567,0.263,0.8698,3.891,4.802,0.09678,0.1059,4.324,14.26
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.63347,0.0582946,3.70615e-06,14.18,0.8115,0.292,0.777272,false,1000,0.2334,0.3574,0.2667,0.8733,3.721,4.769,0.097,0.1064,4.427,14.16
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633483,0.0564266,3.58739e-06,13.54,0.8144,0.2785,0.777083,false,1000,0.2353,0.3573,0.267,0.8743,3.879,4.815,0.09775,0.1068,3.588,13.53
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0549779,3.49529e-06,16.1,0.03375,0.2673,0.77548,false,1000,0.2349,0.3646,0.1764,0.7907,3.854,4.781,0.06569,0.1071,6.32,16.09
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633427,0.0547246,3.47918e-06,16.86,0.03416,0.3134,0.778594,false,1000,0.2384,0.3673,0.2105,0.831,3.905,4.86,0.07984,0.1075,6.893,16.85
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0549779,3.49529e-06,14.21,0.03414,0.3093,0.77548,false,1000,0.2384,0.367,0.179,0.8003,3.986,4.843,0.06638,0.1066,4.221,14.19
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633427,0.0547246,3.47918e-06,14.82,0.03431,0.328,0.778594,false,1000,0.2391,0.3682,0.2169,0.839,4.075,4.812,0.08046,0.1081,4.716,14.8
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0549779,3.49529e-06,14.16,0.03472,0.3347,0.77548,false,1000,0.2363,0.3666,0.1812,0.799,3.973,4.791,0.06806,0.107,4.235,14.14
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633427,0.0547246,3.47918e-06,14.96,0.03393,0.4311,0.778594,false,1000,0.2345,0.3684,0.222,0.8408,3.866,4.83,0.08444,0.1082,5.045,14.94
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0549779,3.49529e-06,13.53,0.03367,0.3579,0.77548,false,1000,0.2338,0.3672,0.1836,0.7993,4.051,4.795,0.06839,0.1069,3.523,13.51
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633427,0.0547246,3.47918e-06,14.39,0.03422,0.3748,0.778594,false,1000,0.2381,0.3678,0.2263,0.8474,3.952,4.782,0.08452,0.1078,4.423,14.37


==> plots/tg097/gmres_s_step_results_w_RACE/26_Aug_2022/af_shell7.txt <==
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.574133,3.46839,0.000467448,4.3,1.1e-05,0.1352,0.534391,false,1000,0.08673,0.1532,0,0.2492,1.407,1.731,0,0.0347,0.8367,4.294
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.574133,3.46841,0.000467451,4.395,1.2e-05,0.09318,0.534391,false,1000,0.0854,0.1553,0,0.2511,1.479,1.711,0,0.03598,0.8777,4.39
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.574144,3.4683,0.000467437,4.408,1e-05,0.1103,0.534374,false,1000,0.08656,0.1589,0,0.2548,1.447,1.698,0,0.03547,0.9353,4.405
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.881371,0.872755,0.000117625,4.599,0.002715,0.0901,0.134947,false,1000,0.0906,0.1628,0.01818,0.2811,1.47,1.726,0.00484,0.03757,1.036,4.593
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.881371,0.872753,0.000117624,4.587,0.001549,0.1007,0.134947,false,1000,0.08974,0.1636,0.01747,0.2811,1.467,1.709,0.004623,0.03796,1.044,4.58
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.881371,0.872753,0.000117624,4.537,0.001489,0.09599,0.134947,false,1000,0.09089,0.1597,0.01747,0.2777,1.437,1.727,0.004672,0.035,1.012,4.53
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.592939,3.54505,0.000477779,5.401,0.2859,0.08962,0.507494,false,1000,0.09928,0.1705,0.1976,0.4771,1.435,1.836,0.03649,0.05006,1.522,5.392
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.703917,2.43126,0.00032767,5.064,0.2832,0.09517,0.352154,false,1000,0.09571,0.1677,0.2037,0.4774,1.469,1.744,0.03431,0.04856,1.247,5.056
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.646923,2.93678,0.000395801,5.207,0.284,0.09896,0.428135,false,1000,0.0974,0.1631,0.1924,0.4627,1.471,1.757,0.03472,0.04741,1.391,5.199
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.69513,2.51813,0.000339378,5.028,0.2852,0.1219,0.363422,false,1000,0.09622,0.1609,0.1882,0.4552,1.444,1.756,0.03495,0.04772,1.245,5.019
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.803862,1.46461,0.000197391,4.772,0.01423,0.1089,0.226451,false,1000,0.09589,0.1444,0.0722,0.3229,1.45,1.774,0.02334,0.03486,1.123,4.765
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.746466,1.92544,0.000259499,4.918,0.01342,0.1091,0.296755,false,1000,0.07452,0.1465,0.08635,0.3168,1.475,1.731,0.02709,0.0355,1.291,4.912
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.803862,1.46461,0.000197391,4.822,0.01384,0.1312,0.226451,false,1000,0.09563,0.147,0.07382,0.3258,1.501,1.783,0.02503,0.03495,1.11,4.816
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.746466,1.92544,0.000259499,5.045,0.01331,0.1247,0.296755,false,1000,0.09461,0.1462,0.09643,0.3479,1.481,1.767,0.02756,0.03536,1.344,5.038
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.803862,1.46461,0.000197391,4.722,0.01284,0.1258,0.226451,false,1000,0.09522,0.1419,0.07347,0.3204,1.438,1.721,0.02472,0.03477,1.14,4.715
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.746466,1.92544,0.000259499,5.125,0.01349,0.1321,0.296755,false,1000,0.0963,0.147,0.0983,0.3507,1.466,1.781,0.02832,0.03494,1.414,5.118
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.803862,1.46461,0.000197391,4.838,0.01288,0.1392,0.226451,false,1000,0.09763,0.1452,0.07444,0.3275,1.515,1.768,0.02486,0.03447,1.126,4.832
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.746466,1.92544,0.000259499,5.185,0.01255,0.1343,0.296755,false,1000,0.09616,0.1473,0.09495,0.3482,1.496,1.74,0.02947,0.03517,1.493,5.179


==> plots/tg097/gmres_s_step_results_w_RACE/26_Aug_2022/thermal2.txt <==
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.23955,8.20687e-06,0.000188465,8.91,1.2e-05,0.189,0.928975,false,1000,0.2264,0.1332,0,0.3737,3.57,4.044,0,0.01984,0.7501,8.901
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.23955,8.20687e-06,0.000188465,9.353,1.2e-05,0.1387,0.928975,false,1000,0.2604,0.1452,0,0.4212,3.734,4.221,0,0.01968,0.7994,9.345
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.23955,8.20687e-06,0.000188465,9.299,1.2e-05,0.1537,0.928975,false,1000,0.2593,0.1563,0,0.4311,3.75,4.102,0,0.01976,0.834,9.291
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.243982,7.78033e-06,0.00017867,9.42,0.005046,0.1294,0.926205,false,1000,0.2738,0.1574,0.02633,0.4739,3.681,4.244,0.009791,0.01951,0.8293,9.412
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.243982,7.78033e-06,0.00017867,9.225,0.004852,0.1412,0.926205,false,1000,0.265,0.1563,0.02661,0.4638,3.634,4.075,0.009216,0.01942,0.8633,9.218
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.243983,7.78032e-06,0.00017867,9.374,0.00561,0.1396,0.926205,false,1000,0.2623,0.1595,0.02799,0.4658,3.766,4.059,0.009062,0.02034,0.8911,9.366
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.266368,6.55372e-06,0.000150502,9.754,0.1632,0.1401,0.911512,false,1000,0.2388,0.181,0.09947,0.5356,3.596,4.066,0.02518,0.03323,1.336,9.745
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.261768,6.81865e-06,0.000156586,9.812,0.1609,0.1367,0.914423,false,1000,0.2321,0.1705,0.1002,0.5188,3.629,4.081,0.02504,0.03143,1.368,9.803
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.257324,7.07015e-06,0.000162361,9.785,0.1593,0.142,0.917732,false,1000,0.2256,0.1646,0.1045,0.5104,3.507,4.043,0.02546,0.03119,1.511,9.775
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.253794,7.27321e-06,0.000167025,9.889,0.1617,0.1559,0.920173,false,1000,0.2331,0.1625,0.1089,0.52,3.554,4.055,0.02691,0.03057,1.547,9.88
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.2483,7.38373e-06,0.000169563,9.678,0.01462,0.169,0.923453,false,1000,0.2432,0.1436,0.08473,0.4874,3.603,4.027,0.02634,0.0199,1.358,9.671
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.252466,7.02814e-06,0.000161397,9.981,0.01569,0.1731,0.920744,false,1000,0.2349,0.1503,0.1171,0.5179,3.493,4.044,0.03239,0.02056,1.721,9.974
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.2483,7.38373e-06,0.000169563,9.697,0.01468,0.1701,0.923453,false,1000,0.2257,0.1405,0.08784,0.4696,3.483,4.06,0.0275,0.02007,1.485,9.69
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.252466,7.02814e-06,0.000161397,10.19,0.0149,0.1709,0.920744,false,1000,0.2325,0.1421,0.1269,0.517,3.542,4.058,0.03615,0.02038,1.862,10.18
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.2483,7.38373e-06,0.000169563,9.776,0.01405,0.1814,0.923453,false,1000,0.2286,0.1412,0.09566,0.4815,3.517,4.048,0.02999,0.01966,1.531,9.769
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.252466,7.02814e-06,0.000161397,10.04,0.01474,0.1796,0.920744,false,1000,0.2312,0.1407,0.1359,0.5233,3.387,4.017,0.04116,0.02024,1.908,10.04
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.2483,7.38373e-06,0.000169563,9.689,0.01507,0.2044,0.923453,false,1000,0.2288,0.1347,0.09958,0.4787,3.42,4.022,0.031,0.01964,1.569,9.683
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.252466,7.02814e-06,0.000161397,10.47,0.01467,0.1898,0.920744,false,1000,0.2309,0.1402,0.145,0.5317,3.471,4.04,0.04508,0.02127,2.214,10.47


==> plots/tg097/gmres_s_step_results_w_RACE/31_Aug_2022/Emilia_923.txt <==
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0138671,7.64065e+07,0.207074,8.616,1.2e-05,0.2081,0.999045,false,1000,0.1313,0.2943,0,0.4376,2.479,3.073,0,0.07657,2.447,8.603
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0138733,7.63835e+07,0.207012,8.77,1.1e-05,0.1837,0.999044,false,1000,0.1296,0.2955,0,0.4365,2.547,3.14,0,0.07649,2.465,8.758
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.013868,7.64008e+07,0.207059,8.814,1.1e-05,0.2013,0.999045,false,1000,0.1332,0.2964,0,0.442,2.535,3.137,0,0.07697,2.518,8.801
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0138714,7.63889e+07,0.207027,8.825,1.1e-05,0.1934,0.999044,false,1000,0.1316,0.2963,0,0.4393,2.508,3.17,0,0.07704,2.525,8.812
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0138638,7.64254e+07,0.207126,8.088,1.2e-05,0.2132,0.999045,false,1000,0.1314,0.2954,0,0.4397,2.589,3.124,0,0.07706,1.752,8.075
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.013866,7.64136e+07,0.207094,8.068,1.3e-05,0.2026,0.999045,false,1000,0.1329,0.2957,0,0.4399,2.578,3.115,0,0.07632,1.752,8.056
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144792,2.23372e+07,0.0605375,8.926,0.003653,0.1801,0.971355,false,1000,0.1344,0.3002,0.02039,0.4674,2.513,3.127,0.007009,0.07975,2.624,8.913
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144792,2.23372e+07,0.0605375,8.88,0.003277,0.1889,0.971355,false,1000,0.1352,0.2999,0.02121,0.4679,2.504,3.092,0.007458,0.08037,2.622,8.866
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144792,2.23372e+07,0.0605374,9.112,0.004525,0.2192,0.971355,false,1000,0.1341,0.3006,0.02254,0.4696,2.515,3.128,0.007583,0.07988,2.806,9.099
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144792,2.23372e+07,0.0605374,9.112,0.004495,0.2037,0.971355,false,1000,0.1368,0.2999,0.02163,0.4704,2.495,3.144,0.008752,0.08029,2.807,9.099
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144792,2.23372e+07,0.0605374,8.46,0.004764,0.2014,0.971355,false,1000,0.1355,0.2993,0.02158,0.4689,2.548,3.113,0.007009,0.07997,2.135,8.447
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144792,2.23372e+07,0.0605374,8.406,0.004374,0.25,0.971355,false,1000,0.1356,0.3033,0.02123,0.4716,2.502,3.093,0.007965,0.08038,2.143,8.393
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.146153,2.21905e+07,0.06014,11.2,0.6663,0.1811,0.970685,false,1000,0.1329,0.2955,0.1993,0.6403,2.465,3.09,0.06847,0.08575,4.749,11.19
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.146153,2.21905e+07,0.06014,11.24,0.6638,0.1915,0.970685,false,1000,0.1334,0.2966,0.2,0.6415,2.486,3.101,0.06817,0.08583,4.739,11.23
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.146013,2.21926e+07,0.0601458,9.5,0.6634,0.2107,0.970798,false,1000,0.1324,0.2974,0.193,0.6363,2.406,3.099,0.06582,0.0892,3.098,9.485
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.146013,2.21926e+07,0.0601458,9.563,0.664,0.2195,0.970798,false,1000,0.1347,0.298,0.193,0.6371,2.469,3.104,0.06563,0.08956,3.092,9.548
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145603,2.22144e+07,0.0602048,9.831,0.6653,0.2422,0.970905,false,1000,0.1329,0.2971,0.1887,0.6313,2.478,3.095,0.06584,0.08798,3.368,9.817
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145603,2.22144e+07,0.0602048,9.838,0.6661,0.2195,0.970905,false,1000,0.133,0.2974,0.1891,0.6313,2.472,3.112,0.06512,0.0885,3.364,9.824
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145634,2.22105e+07,0.0601942,9.228,0.6655,0.2664,0.97094,false,1000,0.1345,0.2988,0.1904,0.6363,2.438,3.076,0.06593,0.09141,2.815,9.214
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145634,2.22105e+07,0.0601942,9.291,0.6641,0.2413,0.97094,false,1000,0.1333,0.2981,0.1916,0.6348,2.451,3.101,0.06687,0.08813,2.844,9.277
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145024,2.2369e+07,0.0606238,11.1,0.02554,0.2739,0.971761,false,1000,0.1344,0.2989,0.132,0.5785,2.454,3.098,0.04925,0.08194,4.736,11.09
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145024,2.2369e+07,0.0606238,11.23,0.02473,0.2362,0.971761,false,1000,0.1323,0.2994,0.1307,0.5743,2.531,3.129,0.04928,0.0825,4.756,11.21
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144986,2.23514e+07,0.060576,11.63,0.02527,0.2399,0.971415,false,1000,0.1336,0.3016,0.1548,0.6023,2.505,3.123,0.05871,0.08308,5.151,11.62
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144986,2.23514e+07,0.060576,11.76,0.02504,0.2474,0.971415,false,1000,0.1329,0.3015,0.155,0.6012,2.449,3.307,0.05944,0.08249,5.159,11.75
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145024,2.2369e+07,0.0606238,9.855,0.02526,0.2692,0.971761,false,1000,0.1318,0.2987,0.1388,0.5819,2.481,3.125,0.05213,0.08211,3.426,9.841
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145024,2.2369e+07,0.0606238,9.82,0.02513,0.2509,0.971761,false,1000,0.1407,0.3009,0.1392,0.5923,2.448,3.1,0.05242,0.08201,3.438,9.806
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144986,2.23514e+07,0.060576,10.72,0.02422,0.2929,0.971415,false,1000,0.1328,0.3017,0.1811,0.6279,2.493,3.075,0.06872,0.08297,4.268,10.71
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144986,2.23514e+07,0.060576,10.68,0.02524,0.3219,0.971415,false,1000,0.1338,0.2999,0.1809,0.6263,2.455,3.097,0.06846,0.08295,4.249,10.67
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145024,2.2369e+07,0.0606238,10.12,0.0247,0.2991,0.971761,false,1000,0.1318,0.2996,0.142,0.5859,2.521,3.116,0.05353,0.08154,3.658,10.11
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145022,2.23689e+07,0.0606236,10.63,0.02526,0.3007,0.971761,false,1000,0.132,0.3038,0.144,0.5913,2.487,3.139,0.05402,0.08198,4.174,10.62
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144986,2.23514e+07,0.060576,11.01,0.0257,0.281,0.971415,false,1000,0.1337,0.3001,0.1878,0.6345,2.44,3.1,0.07103,0.08268,4.573,10.99
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.14495,2.23373e+07,0.0605378,15.11,0.02494,1.204,0.971404,false,1000,0.1326,0.2977,0.2802,0.7221,2.48,3.127,0.1058,0.08266,8.487,15.1
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145024,2.2369e+07,0.0606238,9.657,0.02508,0.2688,0.971761,false,1000,0.1349,0.2984,0.1446,0.5895,2.521,3.129,0.05465,0.08221,3.174,9.644
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144942,2.23774e+07,0.0606465,13.59,0.0246,1.282,0.971787,false,1000,0.1361,0.2961,0.1859,0.6308,2.519,3.12,0.06984,0.08227,7.066,13.58
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144986,2.23514e+07,0.060576,10.66,0.0248,0.281,0.971415,false,1000,0.1352,0.3005,0.1912,0.6385,2.545,3.117,0.07289,0.08326,4.092,10.64
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145125,2.23646e+07,0.0606118,16.53,0.02324,3.638,0.971508,false,1000,0.1382,0.2992,0.3325,0.7824,2.528,3.118,0.1237,0.08239,9.789,16.52


==> plots/tg097/gmres_s_step_results_w_RACE/31_Aug_2022/Fault_639.txt <==
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.133919,3.38829e+09,0.0186759,5.988,1.1e-05,0.1785,0.974957,false,1000,0.09764,0.2187,0,0.3254,1.712,2.117,0,0.0565,1.722,5.978
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.169157,2.15853e+09,0.0118976,6.09,1.2e-05,0.1489,0.965801,false,1000,0.1,0.2198,0,0.3289,1.762,2.164,0,0.05623,1.724,6.081
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145626,4.32267e+11,2.38261,6.151,1.2e-05,0.1725,0.971326,false,1000,0.09961,0.2196,0,0.328,1.804,2.179,0,0.05657,1.729,6.143
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144926,2.79595e+09,0.015411,6.107,1.1e-05,0.1668,0.971616,false,1000,0.09762,0.2205,0,0.3274,1.783,2.141,0,0.05591,1.746,6.099
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.140767,3.02347e+09,0.0166651,5.74,1.2e-05,0.189,0.972769,false,1000,0.09807,0.2199,0,0.3274,1.856,2.174,0,0.05583,1.272,5.731
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.149412,2.69261e+09,0.0148414,5.763,1.2e-05,0.1594,0.970138,false,1000,0.1015,0.2207,0,0.3313,1.881,2.156,0,0.05583,1.283,5.754
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.672115,3.54192e+08,0.00195227,6.298,0.002618,0.1649,0.445735,false,1000,0.1032,0.2216,0.01681,0.351,1.802,2.149,0.0054,0.05834,1.875,6.288
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.672115,3.54192e+08,0.00195227,6.354,0.002662,0.1511,0.445735,false,1000,0.102,0.2214,0.01633,0.349,1.8,2.21,0.005632,0.05823,1.874,6.344
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.672115,3.54192e+08,0.00195227,6.34,0.00141,0.1862,0.445735,false,1000,0.102,0.2224,0.01776,0.3516,1.774,2.17,0.006169,0.05748,1.923,6.33
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.672115,3.54192e+08,0.00195227,6.254,0.001438,0.167,0.445735,false,1000,0.1011,0.2214,0.01783,0.3499,1.725,2.128,0.006215,0.05746,1.93,6.244
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.672115,3.54192e+08,0.00195227,5.958,0.003697,0.1581,0.445735,false,1000,0.07993,0.2211,0.01789,0.3286,1.787,2.165,0.005911,0.05748,1.556,5.948
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.672115,3.54192e+08,0.00195227,5.941,0.003571,0.187,0.445735,false,1000,0.09963,0.2231,0.01781,0.3503,1.769,2.137,0.006126,0.05737,1.564,5.931
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.579937,5.9232e+08,0.00326481,7.761,0.4845,0.1643,0.591525,false,1000,0.08242,0.2276,0.1799,0.4996,1.713,2.131,0.05179,0.0683,3.238,7.749
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.579938,5.92318e+08,0.0032648,7.746,0.4794,0.1742,0.591522,false,1000,0.1004,0.2281,0.1792,0.5171,1.705,2.117,0.05176,0.06706,3.229,7.735
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.576976,5.93973e+08,0.00327392,6.88,0.4806,0.1696,0.59643,false,1000,0.1004,0.2299,0.1812,0.5211,1.755,2.145,0.05141,0.06939,2.279,6.868
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.576976,5.93973e+08,0.00327392,6.873,0.4808,0.2043,0.59643,false,1000,0.1028,0.228,0.1812,0.5214,1.765,2.15,0.05144,0.06828,2.259,6.862
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.577319,5.9831e+08,0.00329782,6.938,0.4832,0.1844,0.59599,false,1000,0.1003,0.2276,0.1804,0.518,1.702,2.111,0.05265,0.06774,2.428,6.927
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.577319,5.9831e+08,0.00329782,6.976,0.4784,0.1984,0.59599,false,1000,0.1033,0.2277,0.1799,0.5206,1.719,2.128,0.05318,0.06869,2.428,6.965
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.575154,6.06773e+08,0.00334447,6.636,0.4784,0.1914,0.599973,false,1000,0.1035,0.2282,0.1793,0.5205,1.695,2.14,0.05281,0.06736,2.102,6.625
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,38382.8,5.90002e+18,3.25203e+07,7.045,0.4877,0.2209,38382.8,false,1000,0.1024,0.2292,0.1836,0.5247,1.709,2.114,0.05329,0.0681,2.516,7.033
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.722398,2.70591e+08,0.00149147,7.558,0.01902,0.1903,0.373636,false,1000,0.1014,0.2205,0.09156,0.4228,1.72,2.13,0.03646,0.05918,3.133,7.548
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.722393,2.70597e+08,0.0014915,7.646,0.01815,0.1867,0.373642,false,1000,0.1035,0.2232,0.09294,0.4291,1.753,2.176,0.04287,0.05957,3.128,7.636
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.713158,2.82192e+08,0.00155541,8.147,0.01772,0.1991,0.386235,false,1000,0.1019,0.2264,0.1122,0.4499,1.778,2.219,0.04229,0.05863,3.541,8.137
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.713159,2.82192e+08,0.00155541,8.055,0.01769,0.1905,0.386235,false,1000,0.1022,0.2236,0.1112,0.4465,1.789,2.15,0.04308,0.05924,3.509,8.044
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.722393,2.70598e+08,0.00149151,6.976,0.01758,0.1997,0.373642,false,1000,0.103,0.2221,0.09823,0.4329,1.757,2.2,0.03796,0.05818,2.431,6.966
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.722393,2.70597e+08,0.0014915,6.989,0.0174,0.196,0.373642,false,1000,0.1025,0.2235,0.09876,0.4341,1.711,2.251,0.03799,0.0587,2.438,6.978
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.713158,2.82192e+08,0.00155542,7.525,0.01833,0.2187,0.386236,false,1000,0.1015,0.2238,0.1291,0.464,1.725,2.143,0.05013,0.05928,3.025,7.515
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.716761,2.77233e+08,0.00152808,8.053,0.01857,0.2294,0.380563,false,1000,0.1014,0.2244,0.1364,0.4716,1.734,2.172,0.05139,0.05892,3.505,8.042
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.722393,2.70597e+08,0.0014915,7.068,0.01758,0.2217,0.373642,false,1000,0.1007,0.2212,0.1,0.4314,1.745,2.221,0.03887,0.05809,2.516,7.058
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.691993,3.06989e+08,0.00169209,7.561,0.01717,0.2743,0.41583,false,1000,0.09961,0.2209,0.1035,0.4335,1.736,2.125,0.03977,0.05782,3.111,7.551
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.713159,2.82192e+08,0.00155541,7.766,0.01712,0.2232,0.386235,false,1000,0.1006,0.2246,0.1346,0.4695,1.737,2.201,0.05051,0.05913,3.191,7.756
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.702844,2.94617e+08,0.0016239,10.5,0.01604,0.6258,0.400052,false,1000,0.1008,0.2245,0.1934,0.5286,1.766,2.195,0.07313,0.05808,5.817,10.49
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.722393,2.70598e+08,0.00149151,6.789,0.01796,0.2085,0.373642,false,1000,0.1003,0.2211,0.103,0.4339,1.757,2.217,0.03911,0.05939,2.223,6.778
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.737972,2.52755e+08,0.00139316,9.458,0.01647,0.5215,0.352599,false,1000,0.1012,0.2215,0.1283,0.4605,1.788,2.218,0.04932,0.05877,4.825,9.448
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.713158,2.82192e+08,0.00155541,7.428,0.01751,0.2542,0.386235,false,1000,0.09994,0.2246,0.1359,0.4702,1.73,2.194,0.05101,0.05854,2.865,7.418
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.715468,2.79309e+08,0.00153952,11.9,0.01648,2.001,0.383144,false,1000,0.1039,0.2229,0.2453,0.5817,1.769,2.161,0.09205,0.05854,7.18,11.89


==> plots/tg097/gmres_s_step_results_w_RACE/31_Aug_2022/Flan_1565.txt <==
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.404996,79.4277,0.000291747,16.4,1.1e-05,0.4207,0.832566,false,1000,0.2496,0.6543,0,0.9192,3.884,4.959,0,0.2146,6.217,16.37
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.404996,79.4277,0.000291747,16.42,1.1e-05,0.4007,0.832566,false,1000,0.2507,0.6532,0,0.9189,3.9,4.988,0,0.2145,6.194,16.39
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.404996,79.4277,0.000291747,16.54,1.2e-05,0.4333,0.832566,false,1000,0.2428,0.6553,0,0.9134,3.927,4.985,0,0.2142,6.296,16.51
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.404996,79.4277,0.000291747,16.68,1.2e-05,0.4357,0.832566,false,1000,0.2395,0.6519,0,0.9069,3.89,5.129,0,0.2144,6.341,16.66
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.404996,79.4277,0.000291747,14.74,1.2e-05,0.4487,0.832566,false,1000,0.2456,0.6569,0,0.9183,4.038,5.009,0,0.2144,4.353,14.71
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.404996,79.4277,0.000291747,14.86,1.2e-05,0.452,0.832566,false,1000,0.2412,0.6579,0,0.9143,4.009,5.19,0,0.2144,4.334,14.84
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.70941,12.833,4.71371e-05,16.81,0.007837,0.3787,0.573972,false,1000,0.2467,0.6607,0.02982,0.9526,4.049,4.983,0.01248,0.2195,6.387,16.78
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.70941,12.833,4.71371e-05,16.8,0.007792,0.386,0.573972,false,1000,0.2465,0.6606,0.0309,0.9535,4.055,4.977,0.01188,0.22,6.381,16.78
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.70941,12.833,4.71371e-05,17.21,0.007832,0.4275,0.573972,false,1000,0.2441,0.662,0.03191,0.9535,3.959,5.023,0.01273,0.2198,6.841,17.19
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.70941,12.833,4.71371e-05,17.16,0.007883,0.4331,0.573972,false,1000,0.2444,0.6616,0.0321,0.954,3.927,5.003,0.01279,0.2201,6.838,17.13
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.70941,12.833,4.71371e-05,15.72,0.007882,0.4481,0.573972,false,1000,0.2242,0.6586,0.03221,0.9305,4.038,5.013,0.01279,0.2195,5.3,15.69
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.70941,12.833,4.71371e-05,15.66,0.007752,0.4496,0.573972,false,1000,0.2436,0.66,0.03104,0.9504,3.99,4.984,0.01228,0.2199,5.292,15.63
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.742704,9.65532,3.5465e-05,22.53,1.827,0.3813,0.548464,false,1000,0.2443,0.646,0.4097,1.316,3.887,4.971,0.1539,0.2164,11.78,22.5
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.743029,9.62867,3.53671e-05,22.55,1.823,0.3811,0.548275,false,1000,0.2453,0.6458,0.4091,1.316,3.915,4.966,0.1537,0.2159,11.77,22.52
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.703368,13.2224,4.85675e-05,18.56,1.83,0.4496,0.570928,false,1000,0.2444,0.6477,0.4109,1.319,4.039,5.018,0.1539,0.2165,7.608,18.53
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.70332,13.2278,4.85872e-05,18.46,1.822,0.4523,0.570954,false,1000,0.2452,0.6464,0.4108,1.318,3.979,4.956,0.1542,0.2168,7.629,18.43
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.685162,15.1607,5.56869e-05,18.88,1.827,0.4979,0.582206,false,1000,0.2452,0.6467,0.4083,1.317,3.942,4.944,0.1537,0.2165,8.104,18.85
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.415635,14809.5,0.054397,19.44,1.922,0.5764,0.814721,false,1000,0.2456,0.644,0.4125,1.318,3.872,5.005,0.1551,0.2157,8.668,19.41
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.760765,8.1787,3.00413e-05,17.32,1.84,0.5013,0.538927,false,1000,0.2459,0.6482,0.4128,1.323,3.932,4.988,0.1554,0.2168,6.495,17.29
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,1.14909,1.61015e+07,59.1424,17.76,1.834,0.5693,1.42652,false,1000,0.2452,0.6438,0.4188,1.323,3.946,5.047,0.1572,0.2152,6.864,17.73
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.742213,9.8095,3.60313e-05,22.93,0.0656,0.5262,0.554025,false,1000,0.2461,0.6546,0.3407,1.257,3.995,4.952,0.1265,0.2181,12.17,22.9
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.742185,9.81197,3.60404e-05,22.92,0.06581,0.5383,0.55404,false,1000,0.2468,0.6533,0.3401,1.256,4.005,4.957,0.1263,0.2182,12.15,22.89
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.710326,12.8424,4.71717e-05,24.31,0.06565,0.5276,0.570543,false,1000,0.2462,0.6541,0.394,1.31,4.024,5.028,0.1468,0.2189,13.38,24.28
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.711324,12.725,4.67403e-05,24.19,0.06518,0.5359,0.569992,false,1000,0.245,0.6574,0.3943,1.312,3.971,4.971,0.1465,0.2188,13.36,24.16
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.7422,9.81066,3.60356e-05,19.15,0.06549,0.5741,0.554032,false,1000,0.2451,0.6572,0.3487,1.266,3.948,4.991,0.1297,0.218,8.391,19.12
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.735994,10.3536,3.80297e-05,19.65,0.06503,0.6508,0.557224,false,1000,0.2422,0.6506,0.3559,1.264,3.901,5.005,0.1298,0.217,8.929,19.62
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.711793,12.6735,4.65512e-05,20.88,0.06547,0.588,0.569733,false,1000,0.2437,0.6545,0.4207,1.334,4.036,5.048,0.157,0.2189,9.883,20.86
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.703631,13.5618,4.98141e-05,20.97,0.0654,0.6819,0.574395,false,1000,0.2437,0.6496,0.4196,1.329,4.018,5.001,0.157,0.2175,10.04,20.94
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.742192,9.81133,3.60381e-05,19.56,0.06547,0.5991,0.554036,false,1000,0.2463,0.6586,0.3557,1.276,4.035,5.008,0.1323,0.2181,8.682,19.53
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.738122,10.1654,3.73387e-05,20.14,0.06528,0.7193,0.556127,false,1000,0.2472,0.6487,0.3619,1.274,3.897,5.015,0.1352,0.2164,9.397,20.11
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.712301,12.6246,4.63717e-05,21.69,0.06566,0.5955,0.569443,false,1000,0.2465,0.6545,0.4457,1.363,4.029,4.982,0.1631,0.2191,10.72,21.66
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.705507,13.3497,4.9035e-05,24.38,0.06405,0.8712,0.573321,false,1000,0.244,0.6492,0.4963,1.405,3.927,4.935,0.1918,0.2174,13.5,24.36
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.742205,9.81024,3.60341e-05,18.16,0.06534,0.5905,0.55403,false,1000,0.2443,0.6552,0.3608,1.276,4.042,4.992,0.1341,0.2184,7.29,18.13
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.726791,11.1942,4.11174e-05,20.89,0.06556,0.8917,0.562126,false,1000,0.2442,0.6492,0.387,1.297,4.036,4.999,0.1437,0.2163,9.989,20.86
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.711574,12.6996,4.6647e-05,21.05,0.06531,0.6072,0.569856,false,1000,0.2528,0.6539,0.4546,1.377,3.982,5.093,0.1696,0.2248,10,21.03
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.70465,13.4316,4.93356e-05,27.98,0.06389,1.207,0.573853,false,1000,0.2473,0.6491,0.5992,1.511,4.059,5.089,0.22,0.2168,16.67,27.95


==> plots/tg097/gmres_s_step_results_w_RACE/31_Aug_2022/G3_circuit.txt <==
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.225709,0.00568366,1.847e-06,11.2,1.3e-05,0.1219,0.938367,false,1000,0.2821,0.1238,0,0.4213,4.35,5.403,0,0.01898,0.8142,11.19
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.226423,0.00556984,1.81001e-06,11.13,1.3e-05,0.1118,0.937837,false,1000,0.3021,0.1394,0,0.4589,4.407,5.209,0,0.01923,0.8357,11.12
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.225709,0.00568366,1.847e-06,11.34,1.3e-05,0.1217,0.938367,false,1000,0.3024,0.1395,0,0.4592,4.501,5.263,0,0.01943,0.903,11.33
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.226136,0.00564122,1.83321e-06,11.28,1.3e-05,0.1234,0.937989,false,1000,0.3131,0.1414,0,0.4719,4.488,5.191,0,0.01942,0.9113,11.27
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.223192,0.00594796,1.93289e-06,11.44,1.3e-05,0.116,0.940613,false,1000,0.314,0.1424,0,0.4741,4.557,5.247,0,0.01918,0.9389,11.43
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.225709,0.00568366,1.847e-06,11.33,1.3e-05,0.1096,0.938367,false,1000,0.3106,0.1426,0,0.4712,4.49,5.19,0,0.01948,0.9568,11.32
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.651101,0.00114484,3.72036e-07,11.47,0.004599,0.1127,0.398791,false,1000,0.3263,0.1529,0.03524,0.5341,4.618,5.178,0.01097,0.01978,0.9044,11.46
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.651101,0.00114484,3.72036e-07,11.35,0.004716,0.1137,0.398791,false,1000,0.313,0.147,0.03111,0.5092,4.533,5.176,0.01155,0.01924,0.894,11.34
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.651101,0.00114484,3.72036e-07,11.54,0.004364,0.114,0.398791,false,1000,0.3119,0.1512,0.03706,0.519,4.594,5.214,0.01242,0.0199,0.9822,11.54
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.651101,0.00114484,3.72036e-07,11.38,0.005102,0.1168,0.398791,false,1000,0.2817,0.1492,0.03202,0.4811,4.489,5.192,0.01353,0.01953,0.9815,11.37
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.651101,0.00114484,3.72036e-07,11.47,0.004637,0.115,0.398791,false,1000,0.3045,0.1475,0.03615,0.5062,4.518,5.175,0.01359,0.02005,1.035,11.46
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.651101,0.00114484,3.72036e-07,11.55,0.004433,0.1332,0.398791,false,1000,0.312,0.1514,0.03405,0.5159,4.539,5.231,0.0124,0.01973,1.026,11.54
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.535405,0.00175639,5.70769e-07,12.38,0.1509,0.1142,0.547477,false,1000,0.3476,0.1786,0.08234,0.6274,4.691,5.31,0.02339,0.02859,1.491,12.37
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.535405,0.00175639,5.70769e-07,12.26,0.1489,0.1413,0.547477,false,1000,0.3219,0.1757,0.08101,0.5974,4.666,5.205,0.02329,0.02819,1.528,12.25
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.73116,0.000906272,2.94508e-07,12.14,0.1525,0.1104,0.299734,false,1000,0.3276,0.1731,0.08481,0.6042,4.532,5.171,0.02387,0.02862,1.571,12.13
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.73116,0.000906273,2.94508e-07,12.13,0.1537,0.1089,0.299735,false,1000,0.3298,0.173,0.08719,0.6083,4.511,5.155,0.02493,0.0285,1.6,12.12
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.741134,0.000893199,2.9026e-07,12.52,0.151,0.1392,0.284329,false,1000,0.3421,0.1706,0.08522,0.6167,4.377,5.199,0.02455,0.02987,2.059,12.51
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.741134,0.000893199,2.9026e-07,12.52,0.151,0.1325,0.284329,false,1000,0.33,0.1701,0.08564,0.6042,4.444,5.175,0.02481,0.0287,2.04,12.52
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.727921,0.000909601,2.9559e-07,12.34,0.1525,0.1308,0.305414,false,1000,0.3366,0.173,0.08718,0.6155,4.361,5.171,0.02612,0.02821,1.937,12.33
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.727921,0.000909601,2.9559e-07,12.75,0.1508,0.1396,0.305414,false,1000,0.3395,0.1757,0.08658,0.6204,4.445,5.188,0.02551,0.02869,2.236,12.74
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.518574,0.00163758,5.3216e-07,11.95,0.01507,0.1308,0.568579,false,1000,0.3564,0.1546,0.08554,0.6157,4.52,5.171,0.02762,0.01933,1.382,11.94
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.518574,0.00163758,5.3216e-07,11.99,0.01505,0.1263,0.568579,false,1000,0.347,0.1563,0.08398,0.6054,4.574,5.186,0.02717,0.01941,1.368,11.98
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.517878,0.00164723,5.35295e-07,12.51,0.01626,0.1438,0.569462,false,1000,0.3634,0.1574,0.1235,0.6628,4.63,5.193,0.03596,0.01975,1.759,12.5
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.517878,0.00164723,5.35295e-07,12.4,0.01562,0.1367,0.569462,false,1000,0.361,0.1569,0.1231,0.6598,4.567,5.164,0.03569,0.01994,1.749,12.4
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.518574,0.00163758,5.3216e-07,12.31,0.01515,0.1376,0.568579,false,1000,0.3514,0.154,0.09795,0.6218,4.488,5.217,0.03148,0.01988,1.731,12.31
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.518574,0.00163758,5.3216e-07,12.24,0.01567,0.1415,0.568579,false,1000,0.3463,0.1547,0.09699,0.6157,4.49,5.205,0.032,0.01957,1.673,12.23
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.517878,0.00164723,5.35295e-07,13.04,0.01509,0.1611,0.569462,false,1000,0.3694,0.1556,0.1412,0.685,4.592,5.199,0.04488,0.01995,2.291,13.03
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.517878,0.00164723,5.35295e-07,12.86,0.01638,0.1426,0.569462,false,1000,0.3602,0.1533,0.1406,0.6731,4.467,5.146,0.04565,0.01996,2.3,12.85
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.518574,0.00163758,5.3216e-07,12.47,0.01592,0.1515,0.568579,false,1000,0.3483,0.1532,0.1096,0.6292,4.492,5.195,0.03564,0.01964,1.892,12.46
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.518574,0.00163758,5.32159e-07,12.45,0.01602,0.1399,0.568579,false,1000,0.349,0.1552,0.1086,0.6312,4.503,5.132,0.0357,0.01958,1.922,12.44
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.517878,0.00164723,5.35295e-07,13.43,0.01532,0.1434,0.569462,false,1000,0.353,0.1544,0.1601,0.686,4.55,5.215,0.05254,0.02062,2.695,13.42
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.517878,0.00164723,5.35295e-07,13.37,0.01513,0.1456,0.569462,false,1000,0.3492,0.1533,0.1593,0.68,4.552,5.167,0.05258,0.02046,2.689,13.36
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.518574,0.00163758,5.32159e-07,12.71,0.0159,0.1367,0.568579,false,1000,0.335,0.1491,0.117,0.6199,4.487,5.148,0.03919,0.01987,2.186,12.7
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.518574,0.00163758,5.3216e-07,12.53,0.01576,0.1472,0.568579,false,1000,0.3466,0.1506,0.1187,0.6347,4.535,5.15,0.03935,0.01964,1.945,12.53
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.517878,0.00164723,5.35295e-07,13.43,0.01533,0.1488,0.569462,false,1000,0.3598,0.1529,0.1705,0.7019,4.551,5.196,0.05548,0.02079,2.698,13.43
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.517878,0.00164723,5.35295e-07,13.46,0.01514,0.1636,0.569462,false,1000,0.3533,0.1536,0.1695,0.6951,4.544,5.239,0.05556,0.02054,2.701,13.46


==> plots/tg097/gmres_s_step_results_w_RACE/31_Aug_2022/ML_Geer.txt <==
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.14353,27.2511,0.0557359,15.84,1.3e-05,0.3937,0.938353,false,1000,0.2302,0.6158,0,0.8615,3.792,4.835,0,0.2008,5.965,15.82
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.14353,27.2511,0.0557359,15.74,1.3e-05,0.3743,0.938353,false,1000,0.233,0.6184,0,0.867,3.738,4.799,0,0.2006,5.948,15.72
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.14353,27.2511,0.0557359,15.91,1.2e-05,0.3957,0.938353,false,1000,0.232,0.6166,0,0.8638,3.846,4.843,0,0.2012,5.964,15.88
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.14353,27.2511,0.0557359,15.8,1.2e-05,0.4011,0.938353,false,1000,0.2334,0.6186,0,0.8675,3.789,4.808,0,0.2011,5.941,15.77
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.14353,27.2511,0.0557359,13.95,1.3e-05,0.4138,0.938353,false,1000,0.2285,0.6182,0,0.8616,3.86,4.819,0,0.2011,4.009,13.92
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.14353,27.2511,0.0557359,13.87,1.3e-05,0.4115,0.938353,false,1000,0.2311,0.619,0,0.8649,3.83,4.799,0,0.201,3.982,13.84
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0201484,461.498,0.943888,16.39,0.007452,0.3777,0.992564,false,1000,0.2356,0.624,0.02974,0.9052,3.703,4.811,0.01224,0.2056,6.554,16.36
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0201484,461.498,0.943888,16.45,0.007281,0.3382,0.992564,false,1000,0.2336,0.6234,0.02797,0.9003,3.758,4.852,0.01069,0.2054,6.526,16.42
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0201484,461.498,0.943888,16.43,0.007123,0.3886,0.992564,false,1000,0.2328,0.623,0.02952,0.9007,3.752,4.745,0.01217,0.2054,6.62,16.4
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0201484,461.498,0.943888,16.47,0.007504,0.3907,0.992564,false,1000,0.2387,0.6238,0.02934,0.9069,3.781,4.777,0.01119,0.2053,6.594,16.44
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0201484,461.498,0.943888,15.18,0.007471,0.4339,0.992564,false,1000,0.2324,0.6242,0.03076,0.9026,3.861,4.837,0.01245,0.2061,5.166,15.15
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0201484,461.498,0.943888,15.34,0.00749,0.414,0.992564,false,1000,0.2352,0.6232,0.03069,0.9053,3.825,5.031,0.01151,0.2053,5.17,15.32
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0111434,476.854,0.975296,21.76,1.734,0.3579,0.996236,false,1000,0.2319,0.6104,0.3918,1.25,3.782,5.04,0.1463,0.203,11.15,21.74
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0111434,476.854,0.975296,21.61,1.725,0.3693,0.996236,false,1000,0.2345,0.6099,0.3912,1.251,3.819,4.811,0.1466,0.2025,11.19,21.59
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0111977,476.839,0.975265,17.65,1.728,0.4198,0.996204,false,1000,0.2335,0.6095,0.385,1.243,3.793,4.826,0.1441,0.2023,7.248,17.62
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0111977,476.839,0.975265,17.66,1.731,0.4156,0.996204,false,1000,0.2322,0.6112,0.3906,1.249,3.744,4.845,0.1446,0.2025,7.274,17.63
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0114954,476.556,0.974686,17.72,1.725,0.4682,0.996086,false,1000,0.2336,0.6111,0.3854,1.245,3.669,4.791,0.1438,0.203,7.47,17.69
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0114954,476.556,0.974686,17.83,1.729,0.4644,0.996086,false,1000,0.2353,0.6106,0.3835,1.245,3.742,4.829,0.1437,0.2023,7.477,17.81
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0117162,476.351,0.974267,15.95,1.721,0.5267,0.996003,false,1000,0.2343,0.6105,0.3864,1.246,3.718,4.829,0.1446,0.2027,5.614,15.92
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0117162,476.351,0.974267,16.02,1.729,0.5098,0.996003,false,1000,0.2323,0.6104,0.387,1.245,3.763,4.823,0.1445,0.2044,5.644,16
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0222469,459.631,0.94007,21.69,0.06167,0.4685,0.991688,false,1000,0.2346,0.6166,0.3181,1.185,3.803,4.819,0.1184,0.2045,11.36,21.66
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0222469,459.631,0.94007,21.72,0.06196,0.4797,0.991688,false,1000,0.2334,0.6187,0.3187,1.186,3.84,4.83,0.1186,0.2038,11.35,21.69
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0235726,458.92,0.938615,22.5,0.06161,0.5021,0.991133,false,1000,0.2319,0.619,0.3554,1.222,3.694,4.805,0.1321,0.2051,12.25,22.48
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0235726,458.92,0.938615,22.55,0.06165,0.5102,0.991133,false,1000,0.2331,0.6182,0.357,1.223,3.734,4.836,0.1337,0.2048,12.22,22.52
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0222469,459.631,0.94007,17.61,0.06198,0.5839,0.991688,false,1000,0.2329,0.6176,0.3257,1.192,3.754,4.808,0.1211,0.2045,7.336,17.59
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0222469,459.631,0.94007,17.92,0.06216,0.5565,0.991688,false,1000,0.2334,0.6169,0.3265,1.192,3.814,5.067,0.121,0.2102,7.322,17.9
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0235726,458.92,0.938615,18.47,0.06185,0.5909,0.991133,false,1000,0.2335,0.6198,0.3592,1.228,3.779,4.851,0.133,0.2052,8.082,18.45
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0235726,458.92,0.938615,18.41,0.06153,0.5918,0.991133,false,1000,0.2334,0.6171,0.3574,1.223,3.742,4.846,0.1328,0.2048,8.066,18.38
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0222469,459.631,0.94007,17.98,0.06173,0.6105,0.991688,false,1000,0.2328,0.6161,0.3356,1.2,3.793,4.845,0.1251,0.2042,7.609,17.95
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0222469,459.631,0.94007,17.8,0.06189,0.6243,0.991688,false,1000,0.234,0.6179,0.3347,1.202,3.681,4.791,0.1247,0.2042,7.599,17.77
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0235726,458.92,0.938615,19.53,0.06161,0.6502,0.991133,false,1000,0.2381,0.6163,0.3853,1.255,3.767,4.86,0.1436,0.2049,9.107,19.51
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0235726,458.92,0.938615,19.69,0.06194,0.6608,0.991133,false,1000,0.2338,0.6183,0.392,1.259,3.712,5.031,0.1426,0.2052,9.141,19.66
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0222469,459.631,0.94007,16.48,0.06202,0.659,0.991688,false,1000,0.2323,0.618,0.3467,1.212,3.78,4.746,0.1284,0.2042,6.211,16.45
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0222469,459.631,0.94007,16.59,0.06167,0.6612,0.991688,false,1000,0.2353,0.6159,0.352,1.219,3.761,4.858,0.1285,0.204,6.219,16.56
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0235726,458.92,0.938615,25.1,0.06164,0.7282,0.991133,false,1000,0.236,0.6169,0.5545,1.423,3.86,4.814,0.2073,0.2046,14.39,25.07
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0235726,458.92,0.938615,23.79,0.06183,0.7188,0.991133,false,1000,0.2313,0.6168,0.5536,1.417,3.776,4.852,0.2065,0.2048,13.13,23.76


==> plots/tg097/gmres_s_step_results_w_RACE/31_Aug_2022/Transport.txt <==
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.247173,9.62331e-07,3.925e-05,11.81,1.2e-05,0.1863,0.861022,false,1000,0.2661,0.1998,0,0.4811,4.153,5.214,0,0.0465,1.731,11.8
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.247173,9.62333e-07,3.925e-05,11.95,1e-05,0.1631,0.861022,false,1000,0.2726,0.2031,0,0.4914,4.267,5.224,0,0.0461,1.729,11.94
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.247173,9.62334e-07,3.92501e-05,11.99,1.2e-05,0.1495,0.861023,false,1000,0.273,0.2028,0,0.4908,4.233,5.224,0,0.046,1.808,11.98
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.247173,9.62331e-07,3.925e-05,12.02,1.2e-05,0.1657,0.861022,false,1000,0.2704,0.204,0,0.4894,4.248,5.248,0,0.04609,1.799,12.01
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.247173,9.6233e-07,3.92499e-05,11.98,1.1e-05,0.1674,0.861022,false,1000,0.2787,0.2054,0,0.5004,4.533,5.198,0,0.046,1.499,11.96
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.247173,9.62333e-07,3.92501e-05,11.92,1.2e-05,0.1987,0.861022,false,1000,0.2757,0.2058,0,0.497,4.455,5.227,0,0.04614,1.496,11.91
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.327364,7.70055e-07,3.14077e-05,12.13,0.005221,0.1483,0.778163,false,1000,0.2805,0.2145,0.03106,0.5423,4.25,5.172,0.01111,0.04938,1.904,12.12
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.327364,7.70055e-07,3.14077e-05,12.1,0.005238,0.1648,0.778163,false,1000,0.2712,0.2121,0.03069,0.5306,4.24,5.191,0.01147,0.05469,1.878,12.09
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.327364,7.70055e-07,3.14077e-05,12.4,0.005407,0.1597,0.778163,false,1000,0.276,0.2138,0.03198,0.5379,4.391,5.222,0.01257,0.04897,1.993,12.39
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.327364,7.70055e-07,3.14077e-05,12.35,0.005402,0.1764,0.778163,false,1000,0.276,0.2134,0.0319,0.5372,4.36,5.222,0.01095,0.04906,1.971,12.34
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.327364,7.70055e-07,3.14077e-05,12,0.00524,0.1752,0.778163,false,1000,0.277,0.212,0.0312,0.5367,4.407,5.191,0.01143,0.04875,1.604,11.99
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.327364,7.70055e-07,3.14077e-05,12,0.005588,0.1626,0.778163,false,1000,0.2805,0.2158,0.03423,0.5465,4.34,5.262,0.01172,0.04889,1.589,11.99
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.382919,6.57617e-07,2.68218e-05,13.61,0.3813,0.1455,0.711639,false,1000,0.273,0.2194,0.1486,0.6573,4.131,5.194,0.05008,0.06094,3.317,13.59
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.382939,6.57574e-07,2.682e-05,13.58,0.3896,0.1515,0.711616,false,1000,0.2672,0.2157,0.1479,0.6474,4.137,5.17,0.05,0.06087,3.326,13.57
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.374747,6.71831e-07,2.74015e-05,12.93,0.3875,0.1727,0.721399,false,1000,0.2693,0.2173,0.152,0.6541,4.18,5.192,0.05062,0.05991,2.595,12.92
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.374746,6.7183e-07,2.74015e-05,12.91,0.3852,0.1609,0.7214,false,1000,0.27,0.2146,0.1514,0.6518,4.164,5.217,0.05089,0.06024,2.576,12.9
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.360364,6.9557e-07,2.83698e-05,13.26,0.3841,0.1747,0.739049,false,1000,0.2712,0.2179,0.1522,0.6581,4.241,5.188,0.05037,0.0612,2.862,13.25
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.360122,6.9605e-07,2.83893e-05,13.28,0.386,0.1759,0.739337,false,1000,0.2683,0.217,0.151,0.6521,4.261,5.179,0.05052,0.06127,2.881,13.27
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.375293,6.69678e-07,2.73137e-05,12.77,0.391,0.1812,0.720647,false,1000,0.2687,0.2165,0.1531,0.6545,4.207,5.137,0.05099,0.06021,2.463,12.76
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.375285,6.69692e-07,2.73143e-05,12.86,0.3852,0.1847,0.720657,false,1000,0.2693,0.2167,0.153,0.6557,4.255,5.159,0.05091,0.06046,2.478,12.84
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.350326,7.16621e-07,2.92284e-05,14.04,0.02192,0.186,0.751111,false,1000,0.2727,0.2195,0.1115,0.6203,4.148,5.375,0.04015,0.05402,3.61,14.03
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.350286,7.16708e-07,2.92319e-05,14.04,0.02219,0.179,0.751159,false,1000,0.2714,0.2182,0.111,0.6165,4.293,5.217,0.0403,0.05412,3.624,14.03
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.364851,6.88845e-07,2.80955e-05,14.64,0.02159,0.2027,0.733438,false,1000,0.272,0.2214,0.146,0.6562,4.221,5.245,0.0516,0.05534,4.212,14.63
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.365003,6.8857e-07,2.80843e-05,14.54,0.02176,0.1873,0.733252,false,1000,0.2714,0.2219,0.1446,0.6535,4.168,5.203,0.05255,0.05536,4.21,14.53
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.350281,7.16718e-07,2.92323e-05,13.33,0.02144,0.1945,0.751164,false,1000,0.274,0.2179,0.1154,0.6231,4.332,5.202,0.04228,0.05393,2.879,13.32
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.350279,7.1672e-07,2.92324e-05,13.15,0.02149,0.254,0.751166,false,1000,0.2709,0.2172,0.1164,0.622,4.201,5.157,0.04279,0.0539,2.881,13.14
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.364938,6.88688e-07,2.80891e-05,13.88,0.02184,0.2061,0.733331,false,1000,0.2761,0.2232,0.1632,0.6787,4.284,5.193,0.05952,0.05491,3.411,13.87
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.364895,6.88766e-07,2.80923e-05,13.79,0.02179,0.2176,0.733384,false,1000,0.2712,0.2217,0.1632,0.672,4.231,5.158,0.06008,0.05513,3.417,13.78
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.350242,7.16803e-07,2.92358e-05,13.32,0.02218,0.2119,0.751212,false,1000,0.2712,0.2177,0.1232,0.6292,4.133,5.189,0.04551,0.05352,3.076,13.31
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.350243,7.168e-07,2.92357e-05,13.45,0.02156,0.2296,0.75121,false,1000,0.2726,0.2172,0.1225,0.6281,4.257,5.202,0.04548,0.05387,3.072,13.44
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.365065,6.88451e-07,2.80794e-05,14.18,0.02148,0.2241,0.733176,false,1000,0.2711,0.2222,0.1744,0.6831,4.308,5.206,0.07293,0.05527,3.66,14.17
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.365046,6.88489e-07,2.80809e-05,14.09,0.02145,0.2577,0.733199,false,1000,0.2731,0.2233,0.1741,0.687,4.305,5.158,0.06589,0.05472,3.625,14.08
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.350263,7.16757e-07,2.92339e-05,13.05,0.02147,0.2333,0.751186,false,1000,0.2699,0.2201,0.125,0.631,4.293,5.165,0.04609,0.05368,2.662,13.04
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.350251,7.16783e-07,2.9235e-05,13.14,0.02212,0.2342,0.7512,false,1000,0.2735,0.2209,0.1256,0.6359,4.342,5.199,0.04636,0.05366,2.67,13.13
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.365109,6.88375e-07,2.80763e-05,13.97,0.02169,0.2475,0.733122,false,1000,0.2701,0.2228,0.1819,0.6917,4.466,5.173,0.06931,0.05459,3.318,13.96
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.365019,6.88537e-07,2.80829e-05,13.77,0.02215,0.248,0.733232,false,1000,0.2727,0.2209,0.1815,0.692,4.281,5.152,0.06817,0.05452,3.325,13.76


==> plots/tg097/gmres_s_step_results_w_RACE/31_Aug_2022/af_shell10.txt <==
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.632513,0.133108,8.46248e-06,12.56,1.2e-05,0.2522,0.773376,false,1000,0.232,0.3562,0,0.6023,3.761,4.792,0,0.1001,3.13,12.55
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.632513,0.133108,8.46248e-06,12.86,1.1e-05,0.2351,0.773376,false,1000,0.2377,0.3569,0,0.6093,3.891,4.936,0,0.09976,3.147,12.85
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.632513,0.133108,8.46248e-06,12.94,1.2e-05,0.2329,0.773376,false,1000,0.2379,0.3588,0,0.6116,4.047,4.848,0,0.09968,3.151,12.92
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.632513,0.133108,8.46248e-06,12.91,1.1e-05,0.2329,0.773376,false,1000,0.239,0.3579,0,0.6112,4.041,4.829,0,0.09982,3.149,12.89
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.632513,0.133108,8.46248e-06,11.83,1.3e-05,0.2443,0.773376,false,1000,0.238,0.3585,0,0.6107,3.967,4.773,0,0.09953,2.196,11.81
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.632513,0.133108,8.46248e-06,12.1,1.2e-05,0.2407,0.773376,false,1000,0.2404,0.3588,0,0.6144,4.149,4.839,0,0.09957,2.215,12.09
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0543817,3.45739e-06,12.92,0.006702,0.2314,0.772323,false,1000,0.2383,0.3686,0.02931,0.6509,3.946,4.794,0.009867,0.1046,3.229,12.9
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0543817,3.45739e-06,12.86,0.006608,0.2257,0.772323,false,1000,0.2361,0.3655,0.03032,0.6467,3.926,4.764,0.01099,0.1042,3.227,12.85
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0543817,3.45739e-06,13.08,0.006544,0.2585,0.772323,false,1000,0.2384,0.3645,0.03185,0.6512,3.957,4.816,0.01075,0.1054,3.35,13.06
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0543817,3.45739e-06,13.01,0.006189,0.2333,0.772323,false,1000,0.2387,0.3657,0.033,0.6519,3.923,4.784,0.01103,0.1046,3.352,12.99
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0543817,3.45739e-06,12.35,0.006489,0.2456,0.772323,false,1000,0.2371,0.3664,0.0298,0.648,4.1,4.818,0.01143,0.1044,2.487,12.34
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0543817,3.45739e-06,12.12,0.006653,0.248,0.772323,false,1000,0.2147,0.3653,0.02991,0.6256,3.909,4.813,0.01092,0.1046,2.468,12.1
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633467,0.0654023,4.15803e-06,16.26,0.8145,0.2197,0.77878,false,1000,0.2366,0.3587,0.2606,0.8706,3.832,4.793,0.09489,0.1065,6.382,16.25
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633467,0.0654023,4.15803e-06,16.25,0.8138,0.2161,0.77878,false,1000,0.2341,0.3581,0.2602,0.8671,3.832,4.775,0.09518,0.1064,6.39,16.23
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633471,0.0582976,3.70635e-06,14.46,0.8142,0.2514,0.777407,false,1000,0.2326,0.3568,0.2643,0.8683,3.888,4.959,0.09667,0.1063,4.354,14.44
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633471,0.0582977,3.70635e-06,14.38,0.8159,0.2438,0.777407,false,1000,0.2353,0.3586,0.2631,0.8727,3.889,4.863,0.09715,0.1063,4.368,14.36
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.63347,0.0582946,3.70615e-06,14.32,0.8164,0.278,0.777272,false,1000,0.2327,0.3566,0.2656,0.8696,3.806,4.82,0.0971,0.1065,4.44,14.31
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.63347,0.0582946,3.70615e-06,14.32,0.8177,0.2831,0.777272,false,1000,0.2352,0.357,0.2665,0.8736,3.795,4.816,0.09755,0.1064,4.45,14.3
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633483,0.0564266,3.58739e-06,13.4,0.819,0.2977,0.777083,false,1000,0.232,0.3575,0.2667,0.8715,3.771,4.793,0.09779,0.1069,3.576,13.38
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633483,0.0564261,3.58736e-06,13.48,0.8193,0.2817,0.777083,false,1000,0.236,0.3589,0.2667,0.8765,3.824,4.775,0.09752,0.1069,3.612,13.46
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0549779,3.49529e-06,16.04,0.03364,0.2763,0.77548,false,1000,0.2335,0.367,0.1756,0.7907,3.824,4.772,0.06532,0.1071,6.297,16.02
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0549779,3.49529e-06,16.25,0.03363,0.3161,0.77548,false,1000,0.2369,0.367,0.1766,0.7952,3.979,4.795,0.06556,0.1126,6.316,16.23
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633427,0.0547246,3.47918e-06,16.84,0.03408,0.3094,0.778594,false,1000,0.2383,0.3665,0.2133,0.8344,3.943,4.821,0.08021,0.1073,6.865,16.82
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633427,0.0547246,3.47918e-06,17.01,0.03431,0.2848,0.778594,false,1000,0.2392,0.3668,0.2096,0.8301,4.012,4.892,0.08176,0.1078,6.903,17
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0549779,3.49529e-06,14.31,0.03403,0.3055,0.77548,false,1000,0.2394,0.367,0.1786,0.7998,4.014,4.933,0.06666,0.1066,4.199,14.29
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0549779,3.49529e-06,14.14,0.03381,0.3186,0.77548,false,1000,0.24,0.3673,0.1784,0.801,3.977,4.798,0.06634,0.107,4.206,14.12
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633427,0.0547246,3.47918e-06,14.74,0.03394,0.3257,0.778594,false,1000,0.243,0.3685,0.2182,0.8444,4.025,4.791,0.08082,0.1076,4.703,14.72
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633427,0.0547246,3.47918e-06,14.72,0.03406,0.3291,0.778594,false,1000,0.2395,0.3689,0.2169,0.84,4.018,4.758,0.08169,0.1079,4.728,14.7
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0549779,3.49529e-06,14.19,0.03392,0.3469,0.77548,false,1000,0.2348,0.3678,0.1818,0.7998,3.963,4.809,0.0678,0.1072,4.256,14.17
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0549779,3.49529e-06,14.22,0.0335,0.3393,0.77548,false,1000,0.2353,0.3687,0.1817,0.8005,4.01,4.789,0.06765,0.1109,4.255,14.2
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633427,0.0547246,3.47918e-06,15.04,0.03383,0.3572,0.778594,false,1000,0.2365,0.3689,0.2243,0.8443,3.952,4.832,0.08415,0.1084,5.035,15.02
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633427,0.0547246,3.47918e-06,15.04,0.03441,0.3624,0.778594,false,1000,0.2352,0.3684,0.2228,0.8416,3.944,4.865,0.08468,0.1078,5.01,15.02
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0549779,3.49529e-06,13.6,0.03413,0.3757,0.77548,false,1000,0.2379,0.3665,0.1838,0.8031,4.119,4.82,0.06792,0.1071,3.5,13.59
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0549779,3.49529e-06,13.6,0.03446,0.3671,0.77548,false,1000,0.239,0.3685,0.1831,0.805,4.114,4.806,0.06848,0.107,3.511,13.58
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633427,0.0547246,3.47918e-06,14.3,0.03444,0.382,0.778594,false,1000,0.2392,0.3686,0.2254,0.8489,3.943,4.744,0.08404,0.1078,4.383,14.28
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633427,0.0547246,3.47918e-06,14.49,0.03437,0.3864,0.778594,false,1000,0.2378,0.3699,0.2258,0.8481,4.01,4.843,0.08464,0.1077,4.41,14.47


==> plots/tg097/gmres_s_step_results_w_RACE/31_Aug_2022/af_shell7.txt <==
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.57414,3.46834,0.000467441,4.245,1.2e-05,0.1174,0.53438,false,1000,0.09013,0.1538,0,0.2533,1.398,1.69,0,0.03482,0.8281,4.238
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.574137,3.46837,0.000467445,4.349,1.2e-05,0.08966,0.534385,false,1000,0.08888,0.1559,0,0.2542,1.414,1.722,0,0.03575,0.8819,4.342
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.574142,3.46831,0.000467438,4.387,1.2e-05,0.09466,0.534377,false,1000,0.08881,0.1599,0,0.2589,1.451,1.707,0,0.03622,0.8934,4.382
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.574128,3.46845,0.000467456,4.415,1.1e-05,0.09383,0.534399,false,1000,0.08719,0.1576,0,0.2542,1.475,1.714,0,0.03646,0.8953,4.41
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.574131,3.46841,0.00046745,4.451,1.1e-05,0.09866,0.534395,false,1000,0.08791,0.1626,0,0.2596,1.48,1.716,0,0.03542,0.9209,4.448
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.57413,3.46843,0.000467454,4.461,1.2e-05,0.1082,0.534396,false,1000,0.08818,0.1579,0,0.2557,1.474,1.714,0,0.03608,0.9435,4.458
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.881371,0.872754,0.000117624,4.534,0.002678,0.08982,0.134947,false,1000,0.08869,0.1632,0.01657,0.2779,1.405,1.719,0.004362,0.0383,1.048,4.528
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.881371,0.872755,0.000117624,4.582,0.002687,0.08773,0.134947,false,1000,0.09084,0.1615,0.01651,0.2782,1.458,1.729,0.004589,0.03734,1.033,4.576
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.881371,0.872755,0.000117625,4.555,0.001504,0.09445,0.134947,false,1000,0.08997,0.1614,0.0165,0.2781,1.45,1.733,0.004613,0.03741,1.01,4.549
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.881371,0.872751,0.000117624,4.578,0.001537,0.1049,0.134947,false,1000,0.09102,0.1596,0.01709,0.2771,1.47,1.73,0.004582,0.03797,1.015,4.571
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.881371,0.872755,0.000117624,4.561,0.001542,0.1006,0.134947,false,1000,0.08543,0.1604,0.01713,0.2723,1.448,1.724,0.004725,0.03777,1.031,4.555
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.881371,0.872753,0.000117624,4.528,0.001488,0.09501,0.134947,false,1000,0.08918,0.1591,0.01808,0.2762,1.426,1.719,0.005217,0.03641,1.022,4.522
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.592939,3.54505,0.000477779,5.359,0.2843,0.08903,0.507494,false,1000,0.09852,0.1721,0.1967,0.4772,1.447,1.749,0.03881,0.05231,1.551,5.351
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.592939,3.54505,0.000477779,5.253,0.2867,0.0893,0.507494,false,1000,0.09611,0.1648,0.1862,0.4569,1.418,1.756,0.03458,0.04896,1.496,5.245
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.703917,2.43126,0.00032767,5.06,0.2844,0.09619,0.352154,false,1000,0.09697,0.1676,0.199,0.4739,1.473,1.745,0.03407,0.04829,1.244,5.053
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.703917,2.43126,0.00032767,5.038,0.2828,0.09588,0.352154,false,1000,0.07518,0.1687,0.1986,0.4524,1.476,1.743,0.03422,0.0476,1.241,5.03
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.646923,2.93678,0.000395801,5.157,0.2843,0.1086,0.428135,false,1000,0.09599,0.1619,0.1907,0.4582,1.458,1.725,0.0346,0.04703,1.393,5.151
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.646928,2.93676,0.000395798,5.2,0.2811,0.1016,0.428128,false,1000,0.09588,0.1663,0.194,0.4662,1.487,1.744,0.0337,0.04578,1.38,5.192
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.69513,2.51813,0.000339378,5.047,0.2839,0.1143,0.363421,false,1000,0.09897,0.1641,0.1897,0.4627,1.468,1.743,0.03457,0.04716,1.248,5.039
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.69513,2.51813,0.000339378,5.028,0.2867,0.1085,0.363421,false,1000,0.0979,0.1684,0.1883,0.4641,1.465,1.736,0.03481,0.04737,1.237,5.02
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.803862,1.46461,0.000197391,4.816,0.0134,0.1073,0.226451,false,1000,0.1012,0.1449,0.07115,0.328,1.492,1.767,0.02402,0.03492,1.13,4.811
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.803862,1.46461,0.000197391,4.78,0.01392,0.1069,0.226451,false,1000,0.09594,0.1449,0.07191,0.3223,1.469,1.773,0.02438,0.03478,1.115,4.774
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.746466,1.92544,0.000259499,4.97,0.01384,0.1109,0.296755,false,1000,0.09619,0.1457,0.0862,0.3377,1.477,1.758,0.02768,0.03549,1.293,4.964
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.746466,1.92544,0.000259499,5.011,0.01334,0.1112,0.296755,false,1000,0.09513,0.1471,0.08644,0.3392,1.472,1.814,0.02807,0.03608,1.273,5.006
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.803862,1.46461,0.000197391,4.874,0.01394,0.1164,0.226451,false,1000,0.09746,0.1438,0.07413,0.325,1.486,1.852,0.02486,0.03509,1.11,4.869
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.803862,1.46461,0.000197391,4.818,0.01346,0.1159,0.226451,false,1000,0.0981,0.1431,0.07329,0.3241,1.491,1.786,0.02499,0.03442,1.117,4.812
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.746466,1.92544,0.000259499,5.006,0.01339,0.1263,0.296755,false,1000,0.09668,0.145,0.09846,0.35,1.484,1.736,0.02893,0.0337,1.331,5
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.746466,1.92544,0.000259499,5.113,0.01411,0.1213,0.296755,false,1000,0.09865,0.1445,0.09728,0.35,1.493,1.848,0.02874,0.03554,1.317,5.108
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.803862,1.46461,0.000197391,4.755,0.0135,0.1227,0.226451,false,1000,0.09574,0.1451,0.07329,0.3235,1.451,1.752,0.02474,0.03473,1.128,4.75
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.803862,1.46461,0.000197391,4.851,0.01367,0.1251,0.226451,false,1000,0.09723,0.1427,0.07349,0.3239,1.507,1.781,0.02496,0.03483,1.138,4.845
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.746466,1.92544,0.000259499,5.111,0.01302,0.1323,0.296755,false,1000,0.0985,0.1469,0.09787,0.3528,1.457,1.787,0.02878,0.03528,1.407,5.105
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.746466,1.92544,0.000259499,5.184,0.0133,0.131,0.296755,false,1000,0.09917,0.1448,0.09664,0.35,1.464,1.853,0.02901,0.03584,1.41,5.177
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.803862,1.46461,0.000197391,4.831,0.01285,0.1353,0.226451,false,1000,0.09607,0.1431,0.07567,0.325,1.473,1.808,0.02512,0.03465,1.124,4.825
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.803862,1.46461,0.000197391,4.85,0.01303,0.1375,0.226451,false,1000,0.09682,0.1436,0.07544,0.3254,1.52,1.77,0.02452,0.03431,1.133,4.844
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.746466,1.92544,0.000259499,5.228,0.01319,0.144,0.296755,false,1000,0.09716,0.1457,0.09681,0.3494,1.52,1.774,0.02938,0.03496,1.478,5.222
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.746466,1.92544,0.000259499,5.261,0.01331,0.1475,0.296755,false,1000,0.09653,0.1456,0.09975,0.3524,1.538,1.797,0.03001,0.03522,1.466,5.255


==> plots/tg097/gmres_s_step_results_w_RACE/31_Aug_2022/thermal2.txt <==
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.23955,8.20687e-06,0.000188465,8.786,1.2e-05,0.1796,0.928975,false,1000,0.2159,0.1286,0,0.3581,3.507,4.033,0,0.01947,0.7211,8.779
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.23955,8.20687e-06,0.000188465,8.908,1.3e-05,0.148,0.928975,false,1000,0.2378,0.1359,0,0.3885,3.595,4.021,0,0.01968,0.7312,8.9
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.23955,8.20687e-06,0.000188465,8.982,1.1e-05,0.1403,0.928975,false,1000,0.2443,0.1429,0,0.4024,3.565,4.04,0,0.01979,0.7998,8.973
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.23955,8.20687e-06,0.000188465,9.02,1.2e-05,0.1368,0.928975,false,1000,0.2468,0.1421,0,0.4037,3.598,4.052,0,0.01981,0.7941,9.013
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.23955,8.20687e-06,0.000188465,9.216,1.1e-05,0.1477,0.928975,false,1000,0.2388,0.1405,0,0.3943,3.55,4.243,0,0.01944,0.8553,9.208
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.23955,8.20687e-06,0.000188465,9.057,1.1e-05,0.1757,0.928975,false,1000,0.2433,0.1441,0,0.4025,3.573,4.072,0,0.02002,0.8342,9.049
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.243982,7.78033e-06,0.00017867,9.012,0.005599,0.1442,0.926205,false,1000,0.2559,0.1498,0.02847,0.4506,3.568,4.004,0.008578,0.02018,0.8044,9.004
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.243982,7.78033e-06,0.00017867,9.017,0.005014,0.1351,0.926205,false,1000,0.2437,0.1485,0.02955,0.4378,3.513,4.048,0.009029,0.02076,0.8278,9.009
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.243983,7.78033e-06,0.00017867,9.319,0.004866,0.1332,0.926205,false,1000,0.245,0.1457,0.02785,0.4344,3.593,4.226,0.01043,0.01999,0.8786,9.312
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.243982,7.78033e-06,0.00017867,9.136,0.004528,0.1353,0.926205,false,1000,0.2428,0.1475,0.02745,0.4335,3.573,4.075,0.01039,0.01967,0.8686,9.128
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.243982,7.78033e-06,0.00017867,9.131,0.004683,0.1353,0.926205,false,1000,0.2487,0.1441,0.02551,0.4337,3.601,4.035,0.009343,0.01951,0.8747,9.123
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.243982,7.78033e-06,0.00017867,9.086,0.004718,0.1398,0.926205,false,1000,0.2487,0.1447,0.02718,0.4362,3.579,4.017,0.008471,0.01993,0.8691,9.078
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.266368,6.55372e-06,0.000150502,9.734,0.159,0.1392,0.911512,false,1000,0.2494,0.1792,0.09329,0.538,3.602,4.052,0.02355,0.03154,1.328,9.724
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.266368,6.55372e-06,0.000150502,9.792,0.1582,0.1309,0.911512,false,1000,0.2274,0.1729,0.09333,0.5091,3.668,4.067,0.02385,0.03168,1.331,9.782
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.261768,6.81865e-06,0.000156586,9.715,0.1581,0.1344,0.914423,false,1000,0.2272,0.1703,0.09775,0.5107,3.564,4.082,0.02466,0.03078,1.348,9.707
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.261768,6.81865e-06,0.000156586,9.603,0.1573,0.154,0.914423,false,1000,0.23,0.1685,0.09945,0.5128,3.466,4.057,0.0244,0.03096,1.356,9.594
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.25731,7.0701e-06,0.00016236,9.787,0.1573,0.1394,0.917741,false,1000,0.2336,0.1722,0.1024,0.5239,3.452,4.088,0.02489,0.0306,1.514,9.778
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.257336,7.07022e-06,0.000162363,9.741,0.156,0.1482,0.917723,false,1000,0.2378,0.1694,0.09838,0.5217,3.443,4.061,0.02426,0.03052,1.507,9.732
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.253794,7.27317e-06,0.000167024,9.844,0.1561,0.1474,0.920174,false,1000,0.2342,0.1686,0.104,0.5223,3.409,4.172,0.0245,0.02993,1.532,9.835
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.253793,7.27345e-06,0.00016703,9.848,0.1555,0.1694,0.920174,false,1000,0.2379,0.1694,0.1027,0.5261,3.481,4.118,0.02521,0.02962,1.514,9.84
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.2483,7.38373e-06,0.000169563,9.682,0.01372,0.1705,0.923453,false,1000,0.2511,0.1534,0.07346,0.4937,3.552,4.086,0.02336,0.02007,1.352,9.675
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.2483,7.38373e-06,0.000169563,9.566,0.01435,0.1618,0.923453,false,1000,0.2475,0.1503,0.07499,0.4887,3.49,4.053,0.02399,0.01955,1.335,9.559
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.252466,7.02814e-06,0.000161397,10.02,0.01441,0.1641,0.920744,false,1000,0.2555,0.1529,0.1095,0.5338,3.545,4.073,0.02981,0.02028,1.662,10.02
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.252466,7.02814e-06,0.000161397,9.903,0.01453,0.1711,0.920744,false,1000,0.249,0.148,0.1108,0.5235,3.468,4.032,0.03128,0.01986,1.671,9.896
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.2483,7.38373e-06,0.000169563,9.642,0.01422,0.177,0.923453,false,1000,0.2361,0.146,0.08293,0.481,3.449,4.053,0.02571,0.01968,1.459,9.635
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.2483,7.38373e-06,0.000169563,9.63,0.01498,0.1738,0.923453,false,1000,0.249,0.1477,0.08309,0.4955,3.456,4.021,0.0258,0.01993,1.456,9.623
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.252466,7.02814e-06,0.000161397,10.19,0.01482,0.1779,0.920744,false,1000,0.2533,0.1486,0.1235,0.541,3.579,4.028,0.03495,0.01986,1.833,10.18
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.252466,7.02814e-06,0.000161397,10.1,0.0139,0.171,0.920744,false,1000,0.2484,0.1447,0.1231,0.5313,3.521,4.007,0.03512,0.01968,1.829,10.09
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.2483,7.38373e-06,0.000169563,9.737,0.01444,0.1668,0.923453,false,1000,0.2478,0.1462,0.09288,0.5028,3.485,4.04,0.02828,0.01977,1.503,9.73
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.2483,7.38373e-06,0.000169563,9.647,0.0139,0.1701,0.923453,false,1000,0.2439,0.1445,0.09321,0.4977,3.427,4.022,0.02858,0.01927,1.498,9.641
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.252466,7.02814e-06,0.000161397,10.12,0.01467,0.1992,0.920744,false,1000,0.2522,0.1486,0.1331,0.5494,3.427,4.035,0.03984,0.0203,1.889,10.11
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.252466,7.02814e-06,0.000161397,10.11,0.01418,0.1746,0.920744,false,1000,0.2463,0.1479,0.1312,0.5409,3.417,4.057,0.0393,0.02005,1.885,10.11
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.2483,7.38373e-06,0.000169563,9.875,0.01385,0.1715,0.923453,false,1000,0.2449,0.1482,0.09876,0.5076,3.453,4.043,0.03067,0.01928,1.667,9.868
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.2483,7.38373e-06,0.000169563,9.817,0.01368,0.1937,0.923453,false,1000,0.2447,0.1449,0.09892,0.5042,3.438,4.017,0.03114,0.01958,1.655,9.81
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.252466,7.02814e-06,0.000161397,10.49,0.0138,0.1868,0.920744,false,1000,0.2495,0.1454,0.139,0.5496,3.475,4.048,0.04347,0.0208,2.193,10.48
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.252466,7.02814e-06,0.000161397,10.46,0.01399,0.1828,0.920744,false,1000,0.2493,0.1482,0.1396,0.5531,3.455,4.017,0.04421,0.02097,2.209,10.45


==> plots/tg097/gmres_s_step_results_w_RACE_w_BLIS/6_Sept_2022/Emilia_923.txt <==
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.013864,7.64246e+07,0.207124,7.234,1.1e-05,0.2278,0.999045,false,1000,0.7991,0.1936,0,1.019,2.45,1.097,0,0.08275,2.238,7.225
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0139118,7.61612e+07,0.20641,7.228,1e-05,0.2308,0.99904,false,1000,0.7993,0.1941,0,1.02,2.445,1.088,0,0.08277,2.244,7.219
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0139128,7.61568e+07,0.206398,7.255,1.1e-05,0.2307,0.99904,false,1000,0.7995,0.1938,0,1.02,2.447,1.093,0,0.08283,2.266,7.246
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0138665,7.64094e+07,0.207082,7.268,1.1e-05,0.2281,0.999045,false,1000,0.8013,0.1935,0,1.021,2.45,1.095,0,0.08283,2.273,7.259
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.013865,7.64182e+07,0.207106,6.498,1.1e-05,0.2585,0.999045,false,1000,0.7997,0.1932,0,1.02,2.47,1.098,0,0.08256,1.482,6.489
Matrix=Emilia_923.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0139129,7.61553e+07,0.206394,6.51,1.2e-05,0.2446,0.99904,false,1000,0.8034,0.1935,0,1.023,2.48,1.099,0,0.08268,1.478,6.499
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144792,2.23372e+07,0.0605374,7.428,0.002273,0.25,0.971355,false,1000,0.7982,0.2022,0.02331,1.051,2.467,1.088,0.009226,0.08147,2.371,7.417
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144792,2.23372e+07,0.0605374,7.419,0.002456,0.2354,0.971355,false,1000,0.7982,0.2002,0.02353,1.049,2.449,1.093,0.00972,0.08153,2.379,7.409
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144792,2.23372e+07,0.0605374,7.467,0.002449,0.2298,0.971355,false,1000,0.7985,0.2,0.02405,1.05,2.441,1.099,0.008953,0.08197,2.429,7.457
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144792,2.23372e+07,0.0605374,7.478,0.002221,0.2409,0.971355,false,1000,0.8015,0.1998,0.02367,1.052,2.447,1.101,0.009712,0.08134,2.429,7.468
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144792,2.23372e+07,0.0605374,6.678,0.002421,0.2253,0.971355,false,1000,0.7989,0.1999,0.02479,1.051,2.467,1.097,0.009873,0.08144,1.616,6.669
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144792,2.23372e+07,0.0605374,6.695,0.002574,0.2324,0.971355,false,1000,0.8018,0.1999,0.02527,1.054,2.467,1.101,0.00975,0.08496,1.62,6.684
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.146153,2.21905e+07,0.06014,9.689,1.04,0.2465,0.970685,false,1000,0.797,0.2249,0.2214,1.271,2.452,1.096,0.067,0.0854,4.355,9.677
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.146153,2.21905e+07,0.06014,9.689,1.04,0.2284,0.970685,false,1000,0.8007,0.2248,0.2226,1.275,2.455,1.095,0.06731,0.08553,4.346,9.676
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.146013,2.21926e+07,0.0601458,8.158,1.041,0.2389,0.970798,false,1000,0.798,0.2332,0.2286,1.287,2.465,1.096,0.06577,0.08828,2.794,8.145
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.146013,2.21926e+07,0.0601458,8.149,1.041,0.2294,0.970798,false,1000,0.7966,0.2331,0.2257,1.283,2.464,1.098,0.06567,0.08825,2.79,8.137
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145603,2.22144e+07,0.0602048,8.572,1.04,0.2488,0.970905,false,1000,0.7977,0.2285,0.222,1.276,2.476,1.097,0.06354,0.08659,3.212,8.56
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145603,2.22144e+07,0.0602048,8.551,1.041,0.2368,0.970905,false,1000,0.7976,0.2291,0.2222,1.276,2.448,1.094,0.06814,0.08671,3.217,8.539
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145634,2.22105e+07,0.0601942,8.14,1.042,0.2272,0.97094,false,1000,0.7967,0.2295,0.2262,1.28,2.481,1.097,0.06387,0.08657,2.772,8.129
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145634,2.22105e+07,0.0601942,8.151,1.041,0.234,0.97094,false,1000,0.798,0.2295,0.2257,1.28,2.484,1.103,0.06371,0.08626,2.773,8.139
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145024,2.2369e+07,0.0606238,9.66,0.02757,0.2719,0.971761,false,1000,0.7984,0.2103,0.1271,1.163,2.452,1.094,0.05169,0.08068,4.459,9.649
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145024,2.2369e+07,0.0606238,9.679,0.02789,0.2643,0.971761,false,1000,0.7968,0.2102,0.1285,1.163,2.459,1.094,0.0515,0.08074,4.471,9.668
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144986,2.23514e+07,0.060576,10.15,0.02775,0.2805,0.971415,false,1000,0.7969,0.2112,0.1504,1.186,2.463,1.095,0.06046,0.08081,4.905,10.14
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144986,2.23514e+07,0.060576,10.16,0.02778,0.2941,0.971415,false,1000,0.7952,0.2114,0.1508,1.185,2.466,1.098,0.05907,0.081,4.913,10.15
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145024,2.2369e+07,0.0606238,8.556,0.02775,0.2599,0.971761,false,1000,0.7982,0.2094,0.1408,1.176,2.459,1.093,0.05464,0.08084,3.332,8.545
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145024,2.2369e+07,0.0606238,8.565,0.02794,0.2612,0.971761,false,1000,0.7982,0.2098,0.1408,1.176,2.458,1.093,0.05485,0.08055,3.343,8.554
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144986,2.23514e+07,0.060576,9.499,0.02702,0.2724,0.971415,false,1000,0.7956,0.2121,0.1844,1.219,2.47,1.103,0.07001,0.08123,4.195,9.488
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144986,2.23514e+07,0.060576,9.512,0.02696,0.2684,0.971415,false,1000,0.8001,0.2122,0.1832,1.223,2.488,1.105,0.06956,0.08126,4.187,9.501
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145024,2.2369e+07,0.0606238,8.855,0.02762,0.2669,0.971761,false,1000,0.8006,0.2095,0.1414,1.179,2.468,1.099,0.05609,0.0806,3.613,8.844
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145022,2.23689e+07,0.0606236,9.28,0.0277,0.2975,0.971761,false,1000,0.7995,0.2098,0.1434,1.18,2.457,1.097,0.06123,0.08065,4.046,9.27
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144986,2.23514e+07,0.060576,9.855,0.02761,0.2564,0.971415,false,1000,0.797,0.2116,0.1949,1.231,2.471,1.101,0.07216,0.08096,4.54,9.844
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.14495,2.23373e+07,0.0605378,14.01,0.03305,1.18,0.971404,false,1000,0.7974,0.2107,0.2843,1.32,2.462,1.093,0.109,0.08048,8.58,14
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145024,2.2369e+07,0.0606238,8.357,0.02776,0.2656,0.971761,false,1000,0.7958,0.2094,0.1473,1.18,2.48,1.106,0.05686,0.0805,3.094,8.347
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144942,2.23774e+07,0.0606465,12.41,0.02764,1.168,0.971787,false,1000,0.7966,0.209,0.1849,1.218,2.455,1.096,0.0716,0.08011,7.126,12.4
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.144986,2.23514e+07,0.0605761,9.363,0.0277,0.2737,0.971415,false,1000,0.7975,0.2115,0.1953,1.232,2.488,1.109,0.07303,0.08101,4.021,9.353
Matrix=Emilia_923.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.145124,2.23646e+07,0.0606118,15.44,0.02413,3.593,0.971507,false,1000,0.7989,0.21,0.334,1.37,2.494,1.098,0.1254,0.08,9.918,15.43


==> plots/tg097/gmres_s_step_results_w_RACE_w_BLIS/6_Sept_2022/Fault_639.txt <==
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0993865,6.03966e+09,0.03329,5.097,1.1e-05,0.1825,0.99052,false,1000,0.5278,0.1105,0,0.6569,1.74,0.8148,0,0.05678,1.59,5.091
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.134791,3.29763e+09,0.0181762,5.108,1e-05,0.1777,0.97463,false,1000,0.5282,0.1123,0,0.659,1.738,0.8163,0,0.0568,1.598,5.101
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.158022,2.84956e+09,0.0157065,5.136,1.1e-05,0.1748,0.9673,false,1000,0.5521,0.1115,0,0.6829,1.766,0.8207,0,0.05667,1.571,5.13
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.148348,2.90908e+09,0.0160346,5.133,1.1e-05,0.1841,0.970612,false,1000,0.5467,0.1099,0,0.676,1.767,0.8255,0,0.05671,1.569,5.127
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.140771,2.32279e+11,1.2803,4.757,1.1e-05,0.1768,0.972994,false,1000,0.549,0.113,0,0.6813,1.805,0.8215,0,0.05727,1.112,4.751
Matrix=Fault_639.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.147786,2.71874e+09,0.0149854,4.728,1.2e-05,0.1768,0.971578,false,1000,0.5498,0.1108,0,0.6803,1.824,0.816,0,0.05857,1.111,4.722
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.672115,3.54192e+08,0.00195227,5.259,0.00167,0.1964,0.445735,false,1000,0.5313,0.1178,0.0163,0.6846,1.747,0.815,0.006269,0.05663,1.703,5.253
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.672115,3.54192e+08,0.00195227,5.254,0.001664,0.1958,0.445735,false,1000,0.5282,0.1185,0.01682,0.6826,1.738,0.8122,0.006165,0.0567,1.711,5.248
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.672115,3.54192e+08,0.00195227,5.296,0.001754,0.1829,0.445735,false,1000,0.5528,0.1201,0.01838,0.7112,1.747,0.8157,0.006888,0.05659,1.711,5.289
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.672115,3.54192e+08,0.00195227,5.29,0.001551,0.1741,0.445735,false,1000,0.546,0.1181,0.018,0.702,1.756,0.8176,0.00659,0.05658,1.705,5.284
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.672115,3.54192e+08,0.00195227,4.841,0.001638,0.1847,0.445735,false,1000,0.5514,0.1202,0.01859,0.7103,1.78,0.8168,0.007403,0.0565,1.224,4.835
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.672115,3.54192e+08,0.00195227,4.808,0.001697,0.1736,0.445735,false,1000,0.5294,0.1188,0.01775,0.6851,1.785,0.8188,0.007115,0.05678,1.209,4.802
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.579955,5.92285e+08,0.00326461,6.795,0.7093,0.1739,0.591494,false,1000,0.5249,0.1778,0.2151,0.9367,1.72,0.8135,0.04845,0.0659,2.961,6.786
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.579951,5.92286e+08,0.00326462,6.779,0.7106,0.2049,0.591501,false,1000,0.541,0.1801,0.2151,0.9559,1.716,0.8141,0.04834,0.06579,2.929,6.77
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.576976,5.93973e+08,0.00327392,6.028,0.711,0.1979,0.596429,false,1000,0.529,0.1782,0.2305,0.9575,1.721,0.8179,0.04875,0.06637,2.16,6.019
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.576976,5.93973e+08,0.00327392,6.032,0.71,0.1987,0.596429,false,1000,0.5297,0.179,0.2288,0.9572,1.723,0.8153,0.04862,0.06668,2.171,6.023
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.577305,5.9833e+08,0.00329793,6.27,0.7161,0.1985,0.596015,false,1000,0.5251,0.1802,0.2311,0.9553,1.715,0.8161,0.04797,0.06703,2.419,6.261
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.577305,5.9833e+08,0.00329793,6.275,0.7106,0.2432,0.596015,false,1000,0.5249,0.1805,0.2279,0.9522,1.731,0.82,0.0481,0.06736,2.407,6.266
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.575159,6.06762e+08,0.00334441,6.033,0.7099,0.1996,0.599966,false,1000,0.5261,0.1762,0.239,0.9603,1.746,0.8217,0.04845,0.06609,2.141,6.024
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,40282.6,6.76168e+18,3.72697e+07,6.381,0.7289,0.2106,40282.6,false,1000,0.5274,0.1766,0.2539,0.9768,1.725,0.8113,0.04991,0.06586,2.503,6.372
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.72135,2.71878e+08,0.00149856,6.543,0.02017,0.1979,0.375042,false,1000,0.5266,0.1448,0.08895,0.7793,1.711,0.821,0.03646,0.05694,2.89,6.535
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.721349,2.71879e+08,0.00149857,6.566,0.02007,0.2084,0.375042,false,1000,0.529,0.1451,0.08899,0.7821,1.721,0.8277,0.03597,0.05682,2.895,6.558
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.713156,2.82195e+08,0.00155543,7.075,0.02069,0.207,0.386238,false,1000,0.526,0.1475,0.1109,0.8034,1.717,0.8218,0.04524,0.06012,3.379,7.067
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.713156,2.82195e+08,0.00155543,7.079,0.02039,0.2067,0.386238,false,1000,0.5262,0.1476,0.1115,0.8045,1.718,0.8155,0.04472,0.06347,3.384,7.071
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.721349,2.71878e+08,0.00149857,6.052,0.02025,0.2108,0.375042,false,1000,0.5416,0.1451,0.09813,0.8047,1.718,0.8173,0.03911,0.05649,2.368,6.044
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.721349,2.71879e+08,0.00149857,6.075,0.0202,0.2209,0.375042,false,1000,0.5375,0.145,0.09785,0.8001,1.713,0.8157,0.03965,0.05709,2.362,6.068
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.713156,2.82195e+08,0.00155543,6.717,0.02053,0.1997,0.386239,false,1000,0.5352,0.1475,0.1351,0.8377,1.73,0.823,0.05073,0.05711,2.97,6.709
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.716752,2.77248e+08,0.00152816,7.105,0.02018,0.2482,0.380576,false,1000,0.5266,0.1473,0.1422,0.8349,1.728,0.8147,0.05289,0.05687,3.37,7.098
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.721349,2.71879e+08,0.00149857,6.171,0.01911,0.2127,0.375042,false,1000,0.5416,0.1469,0.09917,0.8075,1.714,0.822,0.04215,0.05675,2.481,6.164
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.689135,3.10702e+08,0.00171256,6.723,0.01984,0.2253,0.419849,false,1000,0.5394,0.145,0.1034,0.8077,1.718,0.8266,0.0401,0.06062,3.022,6.715
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.713156,2.82195e+08,0.00155543,6.915,0.02026,0.2028,0.386238,false,1000,0.5397,0.1472,0.1402,0.8469,1.713,0.8164,0.05203,0.06434,3.174,6.908
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.702169,2.95512e+08,0.00162883,9.724,0.01668,0.5154,0.400983,false,1000,0.5381,0.1481,0.2002,0.9064,1.724,0.8188,0.0733,0.06264,5.891,9.717
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.72135,2.71878e+08,0.00149856,5.875,0.01935,0.1944,0.375042,false,1000,0.5273,0.1449,0.1012,0.7924,1.747,0.8251,0.03994,0.05675,2.166,5.868
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.737917,2.52815e+08,0.00139349,8.62,0.0165,0.504,0.352669,false,1000,0.5316,0.1467,0.1301,0.8283,1.723,0.8194,0.04925,0.06262,4.888,8.612
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.713156,2.82195e+08,0.00155543,6.594,0.01944,0.2127,0.386238,false,1000,0.5366,0.1475,0.1443,0.8483,1.744,0.8257,0.05193,0.05713,2.819,6.586
Matrix=Fault_639.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.715299,2.79471e+08,0.00154041,11.19,0.01629,1.999,0.383375,false,1000,0.5255,0.1472,0.2502,0.942,1.748,0.8147,0.09271,0.05651,7.291,11.19


==> plots/tg097/gmres_s_step_results_w_RACE_w_BLIS/6_Sept_2022/Flan_1565.txt <==
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.404996,79.4277,0.000291747,14.27,1.1e-05,0.5107,0.832566,false,1000,1.296,0.5573,0,1.896,4.036,1.82,0,0.2188,5.743,14.25
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.404996,79.4277,0.000291747,14.26,1.1e-05,0.5027,0.832566,false,1000,1.287,0.5557,0,1.885,4.035,1.809,0,0.2218,5.753,14.24
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.404996,79.4277,0.000291747,14.47,1e-05,0.5042,0.832566,false,1000,1.288,0.5576,0,1.889,4.036,1.818,0,0.2194,5.951,14.44
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.404996,79.4277,0.000291747,14.47,1.1e-05,0.5043,0.832566,false,1000,1.29,0.5554,0,1.889,4.052,1.8,0,0.2182,5.952,14.44
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.404996,79.4277,0.000291747,12.52,1.2e-05,0.5086,0.832566,false,1000,1.287,0.5573,0,1.887,4.033,1.832,0,0.2187,3.998,12.5
Matrix=Flan_1565.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.404996,79.4277,0.000291747,12.51,1.1e-05,0.507,0.832566,false,1000,1.289,0.556,0,1.888,4.03,1.825,0,0.2186,3.995,12.49
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.70941,12.833,4.71371e-05,14.51,0.005206,0.5043,0.573972,false,1000,1.281,0.5654,0.03566,1.926,4.036,1.833,0.01288,0.2214,5.906,14.49
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.70941,12.833,4.71371e-05,14.52,0.005223,0.5078,0.573972,false,1000,1.282,0.5665,0.03579,1.928,4.035,1.837,0.01337,0.2215,5.906,14.5
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.70941,12.833,4.71371e-05,14.78,0.005151,0.5073,0.573972,false,1000,1.279,0.5683,0.03716,1.929,4.049,1.806,0.01395,0.222,6.183,14.76
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.70941,12.833,4.71371e-05,14.75,0.005154,0.5039,0.573972,false,1000,1.282,0.5677,0.03671,1.93,4.025,1.808,0.01344,0.2214,6.174,14.73
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.70941,12.833,4.71371e-05,12.85,0.005203,0.515,0.573972,false,1000,1.282,0.5672,0.03722,1.931,4.037,1.857,0.0141,0.2216,4.209,12.82
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.70941,12.833,4.71371e-05,12.84,0.005238,0.5044,0.573972,false,1000,1.283,0.5691,0.04248,1.938,4.037,1.842,0.01392,0.2216,4.203,12.81
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.743042,9.62955,3.53704e-05,20.28,2.984,0.5017,0.548253,false,1000,1.283,0.5573,0.3652,2.249,4.053,1.813,0.1391,0.2151,11.23,20.25
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.74309,9.62409,3.53503e-05,20.27,2.978,0.5013,0.548245,false,1000,1.282,0.5572,0.3637,2.248,4.054,1.823,0.1387,0.2149,11.22,20.25
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.703613,13.1963,4.84716e-05,16.58,2.98,0.5029,0.570785,false,1000,1.281,0.5596,0.3769,2.261,4.053,1.827,0.1428,0.2158,7.496,16.55
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.703427,13.2164,4.85452e-05,16.56,2.987,0.5064,0.570893,false,1000,1.281,0.5593,0.3733,2.258,4.061,1.832,0.1418,0.2154,7.469,16.53
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.685083,15.1695,5.57193e-05,17.19,2.98,0.5151,0.582253,false,1000,1.282,0.5601,0.3794,2.266,4.048,1.811,0.1438,0.2158,8.121,17.16
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.415635,14809.6,0.0543971,17.58,3.031,0.5508,0.814721,false,1000,1.283,0.556,0.3929,2.276,4.028,1.808,0.147,0.2142,8.529,17.56
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.76258,8.04042,2.95333e-05,15.98,2.98,0.5286,0.537899,false,1000,1.283,0.5585,0.385,2.271,4.098,1.834,0.1464,0.2156,6.832,15.95
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.854354,1.26937e+07,46.6255,16.07,3,0.5678,1.2041,false,1000,1.28,0.5582,0.3984,2.281,4.054,1.814,0.151,0.2143,6.98,16.05
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.744998,9.57005,3.51518e-05,21,0.07366,0.5985,0.552626,false,1000,1.278,0.565,0.3448,2.232,4.045,1.802,0.1321,0.2175,11.99,20.97
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.745002,9.56974,3.51507e-05,21,0.07405,0.599,0.552624,false,1000,1.284,0.5618,0.3502,2.24,4.043,1.81,0.1327,0.2164,11.98,20.97
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.713852,12.457,4.5756e-05,22.41,0.074,0.6098,0.568585,false,1000,1.281,0.5675,0.402,2.294,4.05,1.809,0.1534,0.218,13.31,22.39
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.711482,12.7091,4.66818e-05,22.38,0.07418,0.6028,0.569905,false,1000,1.28,0.5662,0.402,2.293,4.053,1.812,0.1524,0.2174,13.27,22.35
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.744998,9.57004,3.51518e-05,17.42,0.07379,0.5996,0.552626,false,1000,1.285,0.5628,0.3544,2.246,4.058,1.836,0.1346,0.217,8.347,17.39
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.736147,10.3399,3.79798e-05,17.72,0.07602,0.6479,0.557145,false,1000,1.282,0.5589,0.3566,2.242,4.045,1.808,0.1351,0.2154,8.694,17.69
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.711834,12.6695,4.65366e-05,19.14,0.08005,0.6002,0.569704,false,1000,1.282,0.5666,0.4321,2.325,4.061,1.845,0.1627,0.2202,9.95,19.12
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.703542,13.5875,4.99082e-05,19.14,0.07452,0.6571,0.574437,false,1000,1.278,0.5599,0.4367,2.319,4.038,1.832,0.1636,0.2164,9.996,19.12
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.744996,9.57025,3.51526e-05,17.82,0.07433,0.5988,0.552627,false,1000,1.279,0.5619,0.3614,2.246,4.055,1.814,0.1369,0.2165,8.77,17.79
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.737624,10.2092,3.74996e-05,18.42,0.0747,0.6748,0.556385,false,1000,1.284,0.5566,0.3698,2.255,4.045,1.797,0.1407,0.2145,9.39,18.4
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.712777,12.5708,4.61739e-05,20.04,0.07462,0.6045,0.569182,false,1000,1.28,0.5664,0.45,2.341,4.058,1.827,0.1696,0.2176,10.84,20.01
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.706486,13.2376,4.86231e-05,22.87,0.07061,0.7833,0.572764,false,1000,1.281,0.5591,0.5058,2.39,4.051,1.801,0.1894,0.2154,13.64,22.85
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.744998,9.57003,3.51518e-05,16.42,0.07407,0.6047,0.552626,false,1000,1.291,0.5657,0.3652,2.266,4.082,1.838,0.1387,0.2165,7.297,16.39
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.727295,11.146,4.09404e-05,20.15,0.07418,0.8102,0.561863,false,1000,1.279,0.5563,0.3962,2.276,4.051,1.811,0.1489,0.2146,11.07,20.13
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.713936,12.4474,4.57205e-05,19.29,0.07391,0.6048,0.568542,false,1000,1.281,0.5647,0.4813,2.371,4.068,1.846,0.1745,0.2174,10.03,19.26
Matrix=Flan_1565.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.704321,13.4747,4.94941e-05,26.71,0.07042,1.086,0.574035,false,1000,1.29,0.5631,0.6038,2.501,4.069,1.815,0.2264,0.2154,17.3,26.68


==> plots/tg097/gmres_s_step_results_w_RACE_w_BLIS/6_Sept_2022/G3_circuit.txt <==
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.229147,0.00536313,1.74284e-06,8.753,1.3e-05,0.12,0.935313,false,1000,1.37,0.03025,0,1.448,4.356,1.891,0,0.02105,0.4634,8.748
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.226169,0.00563835,1.83227e-06,8.752,1.1e-05,0.1185,0.937961,false,1000,1.368,0.03035,0,1.446,4.375,1.897,0,0.02171,0.469,8.747
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.226169,0.00563835,1.83227e-06,8.74,1.2e-05,0.1181,0.937961,false,1000,1.367,0.03006,0,1.445,4.343,1.877,0,0.02497,0.4893,8.735
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.226162,0.00563978,1.83274e-06,8.773,1.2e-05,0.1174,0.937968,false,1000,1.366,0.02996,0,1.444,4.4,1.873,0,0.02344,0.4905,8.768
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.226139,0.00564232,1.83357e-06,8.81,1.2e-05,0.1194,0.937989,false,1000,1.367,0.03041,0,1.445,4.373,1.885,0,0.02122,0.5408,8.805
Matrix=G3_circuit.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.224611,0.0058221,1.89199e-06,8.775,1.1e-05,0.1312,0.939345,false,1000,1.369,0.03034,0,1.447,4.333,1.878,0,0.02352,0.5341,8.77
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.651101,0.00114484,3.72036e-07,8.837,0.001405,0.1266,0.398791,false,1000,1.369,0.03152,0.03093,1.48,4.326,1.887,0.0114,0.02102,0.528,8.832
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.651101,0.00114484,3.72036e-07,8.811,0.001395,0.1192,0.398791,false,1000,1.37,0.03148,0.03091,1.48,4.315,1.886,0.01161,0.01879,0.5344,8.806
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.651101,0.00114484,3.72036e-07,8.873,0.001409,0.1185,0.398791,false,1000,1.37,0.03165,0.03377,1.484,4.344,1.885,0.0113,0.01858,0.567,8.869
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.651101,0.00114484,3.72036e-07,8.885,0.001395,0.117,0.398791,false,1000,1.37,0.03159,0.03434,1.484,4.344,1.888,0.01117,0.0185,0.5725,8.88
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.651101,0.00114484,3.72036e-07,8.85,0.001392,0.1367,0.398791,false,1000,1.371,0.0314,0.03417,1.484,4.276,1.892,0.01213,0.01861,0.6016,8.845
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.651101,0.00114484,3.72036e-07,8.896,0.001313,0.117,0.398791,false,1000,1.368,0.03112,0.03233,1.478,4.324,1.889,0.01184,0.0185,0.5933,8.891
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.535405,0.00175639,5.70769e-07,9.486,0.1879,0.1258,0.547477,false,1000,1.33,0.03258,0.04753,1.456,4.356,1.919,0.02714,0.02782,1.134,9.481
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.535405,0.00175639,5.70769e-07,9.484,0.1897,0.118,0.547477,false,1000,1.331,0.03216,0.04852,1.457,4.349,1.913,0.02602,0.028,1.14,9.478
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.73116,0.000906272,2.94508e-07,9.536,0.1952,0.1264,0.299734,false,1000,1.333,0.03206,0.05095,1.462,4.328,1.903,0.02491,0.02852,1.225,9.531
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.73116,0.000906272,2.94508e-07,9.529,0.1951,0.1198,0.299735,false,1000,1.334,0.03218,0.04926,1.462,4.336,1.919,0.02502,0.02835,1.191,9.523
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.741134,0.000893199,2.9026e-07,9.604,0.1915,0.1201,0.284329,false,1000,1.342,0.03224,0.05212,1.472,4.319,1.91,0.02529,0.02843,1.282,9.599
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.741134,0.000893199,2.9026e-07,9.586,0.1925,0.1231,0.284329,false,1000,1.335,0.03186,0.05218,1.465,4.286,1.886,0.02674,0.02847,1.281,9.581
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.727921,0.000909601,2.9559e-07,9.602,0.1924,0.121,0.305414,false,1000,1.333,0.03465,0.0554,1.469,4.254,1.897,0.02555,0.02815,1.359,9.596
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.727921,0.000909601,2.9559e-07,9.618,0.1922,0.1252,0.305414,false,1000,1.337,0.0323,0.05442,1.47,4.285,1.899,0.02507,0.02876,1.341,9.613
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.518574,0.00163758,5.3216e-07,9.301,0.01663,0.1325,0.568579,false,1000,1.335,0.03167,0.08098,1.494,4.344,1.887,0.02843,0.02255,0.918,9.296
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.518574,0.00163758,5.3216e-07,9.271,0.01682,0.1381,0.568579,false,1000,1.335,0.03096,0.07881,1.491,4.371,1.879,0.02893,0.02022,0.9177,9.266
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.517878,0.00164723,5.35295e-07,9.632,0.01636,0.137,0.569462,false,1000,1.331,0.0321,0.1209,1.529,4.319,1.89,0.04162,0.02282,1.263,9.627
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.517878,0.00164723,5.35295e-07,9.665,0.01656,0.1346,0.569462,false,1000,1.329,0.03229,0.1212,1.528,4.341,1.906,0.04305,0.02276,1.259,9.66
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.518574,0.00163758,5.3216e-07,9.528,0.01611,0.1376,0.568579,false,1000,1.341,0.03094,0.09364,1.511,4.365,1.896,0.03041,0.02027,1.137,9.523
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.518574,0.00163758,5.3216e-07,9.535,0.01594,0.1364,0.568579,false,1000,1.335,0.03162,0.09525,1.508,4.359,1.893,0.03162,0.02221,1.131,9.53
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.517878,0.00164723,5.35295e-07,10.06,0.01635,0.1313,0.569462,false,1000,1.333,0.03228,0.1489,1.56,4.322,1.893,0.04601,0.02309,1.648,10.06
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.517878,0.00164723,5.35295e-07,10.02,0.0159,0.138,0.569462,false,1000,1.326,0.03265,0.1445,1.549,4.281,1.879,0.04468,0.02289,1.646,10.02
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.518574,0.00163758,5.3216e-07,9.637,0.01601,0.1485,0.568579,false,1000,1.343,0.03172,0.1048,1.525,4.251,1.926,0.03287,0.02244,1.312,9.633
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.518574,0.00163758,5.3216e-07,9.765,0.01581,0.141,0.568579,false,1000,1.337,0.03173,0.1052,1.52,4.305,1.898,0.03242,0.02252,1.407,9.761
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.517878,0.00164723,5.35295e-07,10.26,0.01583,0.1359,0.569462,false,1000,1.335,0.03422,0.1611,1.576,4.261,1.888,0.04973,0.02309,1.897,10.26
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.517878,0.00164723,5.35295e-07,10.23,0.01607,0.1505,0.569462,false,1000,1.329,0.03391,0.1607,1.569,4.211,1.906,0.04847,0.02318,1.903,10.22
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.518574,0.00163758,5.3216e-07,9.731,0.0159,0.1374,0.568579,false,1000,1.335,0.03176,0.1136,1.526,4.282,1.901,0.03576,0.02255,1.389,9.726
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.518574,0.00163758,5.3216e-07,9.72,0.01571,0.1384,0.568579,false,1000,1.345,0.032,0.1133,1.536,4.269,1.89,0.03493,0.02273,1.391,9.715
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.517878,0.00164723,5.35295e-07,10.34,0.0158,0.138,0.569462,false,1000,1.329,0.0355,0.1716,1.582,4.243,1.882,0.05207,0.0233,1.992,10.34
Matrix=G3_circuit.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.517878,0.00164723,5.35295e-07,10.41,0.0158,0.1439,0.569462,false,1000,1.327,0.03546,0.1762,1.584,4.282,1.91,0.05201,0.02332,1.993,10.41


==> plots/tg097/gmres_s_step_results_w_RACE_w_BLIS/6_Sept_2022/ML_Geer.txt <==
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.14353,27.2511,0.0557359,13.68,1.1e-05,0.492,0.938353,false,1000,1.239,0.5193,0,1.8,3.915,1.803,0,0.2045,5.416,13.65
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.14353,27.2511,0.0557359,13.71,1.1e-05,0.4904,0.938353,false,1000,1.238,0.5241,0,1.803,3.913,1.803,0,0.2042,5.445,13.68
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.14353,27.2511,0.0557359,13.72,1.1e-05,0.4891,0.938353,false,1000,1.239,0.5251,0,1.806,3.91,1.798,0,0.2048,5.465,13.7
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.14353,27.2511,0.0557359,13.72,1.2e-05,0.492,0.938353,false,1000,1.238,0.5229,0,1.802,3.9,1.796,0,0.2047,5.475,13.69
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.14353,27.2511,0.0557359,11.75,1.1e-05,0.5036,0.938353,false,1000,1.239,0.52,0,1.8,3.911,1.819,0,0.2043,3.475,11.72
Matrix=ML_Geer.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.14353,27.2511,0.0557359,11.76,1.2e-05,0.4833,0.938353,false,1000,1.237,0.5201,0,1.799,3.912,1.823,0,0.2045,3.479,11.73
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0201484,461.498,0.943888,14.01,0.004823,0.493,0.992564,false,1000,1.233,0.5291,0.03202,1.837,3.918,1.789,0.01273,0.2071,5.68,13.98
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0201484,461.498,0.943888,14.02,0.004743,0.489,0.992564,false,1000,1.238,0.5295,0.03269,1.843,3.923,1.8,0.0134,0.2073,5.674,14
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0201484,461.498,0.943888,14.08,0.01066,0.4895,0.992564,false,1000,1.235,0.5295,0.03449,1.841,3.905,1.806,0.01397,0.2071,5.747,14.06
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0201484,461.498,0.943888,14.09,0.004753,0.4872,0.992564,false,1000,1.234,0.5288,0.03391,1.839,3.904,1.813,0.01289,0.2072,5.75,14.06
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0201484,461.498,0.943888,12.1,0.004854,0.4934,0.992564,false,1000,1.233,0.5292,0.03449,1.839,3.925,1.828,0.01326,0.2072,3.726,12.08
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0201484,461.498,0.943888,12.09,0.004744,0.491,0.992564,false,1000,1.232,0.5289,0.03467,1.838,3.911,1.824,0.01349,0.207,3.738,12.07
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0111434,476.854,0.975296,19.53,2.823,0.5061,0.996236,false,1000,1.233,0.5206,0.379,2.176,3.913,1.806,0.147,0.2009,10.73,19.51
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0111434,476.854,0.975296,19.55,2.828,0.486,0.996236,false,1000,1.235,0.521,0.3781,2.177,3.906,1.811,0.1469,0.2011,10.74,19.52
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0111977,476.839,0.975265,15.6,2.824,0.488,0.996204,false,1000,1.233,0.5203,0.379,2.175,3.961,1.81,0.1458,0.2055,6.745,15.58
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0111977,476.839,0.975265,15.55,2.826,0.4856,0.996204,false,1000,1.233,0.5202,0.379,2.175,3.93,1.806,0.1467,0.2006,6.731,15.52
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0114954,476.556,0.974686,15.82,2.841,0.4926,0.996086,false,1000,1.232,0.5208,0.3779,2.174,3.914,1.82,0.1477,0.2012,7.008,15.8
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0114954,476.556,0.974686,15.82,2.83,0.4928,0.996086,false,1000,1.234,0.5211,0.3758,2.174,3.92,1.807,0.15,0.2012,7.012,15.8
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0117162,476.351,0.974267,14.18,2.835,0.4918,0.996003,false,1000,1.233,0.5211,0.3733,2.17,3.937,1.806,0.1436,0.2012,5.359,14.15
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0117162,476.351,0.974267,14.21,2.829,0.4955,0.996003,false,1000,1.234,0.5216,0.3759,2.174,3.96,1.813,0.145,0.2011,5.358,14.19
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0222469,459.631,0.94007,19.61,0.07019,0.577,0.991688,false,1000,1.232,0.5236,0.3202,2.119,3.914,1.795,0.1229,0.2019,10.9,19.59
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0222469,459.631,0.94007,19.65,0.06957,0.5803,0.991688,false,1000,1.239,0.5247,0.3206,2.127,3.916,1.8,0.1232,0.2023,10.92,19.62
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0235726,458.92,0.938615,20.55,0.07389,0.5763,0.991133,false,1000,1.232,0.5264,0.3562,2.157,3.932,1.812,0.1356,0.2079,11.75,20.53
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0235726,458.92,0.938615,20.54,0.06929,0.5721,0.991133,false,1000,1.234,0.5256,0.3577,2.16,3.944,1.809,0.1352,0.2032,11.73,20.51
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0222469,459.631,0.94007,15.6,0.06994,0.5743,0.991688,false,1000,1.232,0.5244,0.326,2.125,3.952,1.824,0.1279,0.2025,6.805,15.57
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0222469,459.631,0.94007,15.62,0.06942,0.5797,0.991688,false,1000,1.232,0.5249,0.3328,2.133,3.942,1.826,0.126,0.2025,6.828,15.59
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0235726,458.92,0.938615,16.58,0.07015,0.5772,0.991133,false,1000,1.234,0.5275,0.3685,2.172,3.94,1.823,0.1405,0.2033,7.745,16.56
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0235726,458.92,0.938615,16.59,0.06948,0.5859,0.991133,false,1000,1.231,0.5292,0.3832,2.186,3.931,1.824,0.1408,0.2033,7.743,16.56
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0222469,459.631,0.94007,16.05,0.06959,0.5831,0.991688,false,1000,1.233,0.5246,0.3376,2.138,3.933,1.812,0.1278,0.2023,7.282,16.03
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0222469,459.631,0.94007,16.03,0.07016,0.5796,0.991688,false,1000,1.235,0.5285,0.3365,2.142,3.924,1.801,0.1275,0.2021,7.274,16
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0235726,458.92,0.938615,17.88,0.07017,0.5809,0.991133,false,1000,1.234,0.5271,0.3963,2.2,3.943,1.811,0.1584,0.2033,9.001,17.85
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0235726,458.92,0.938615,17.86,0.0696,0.584,0.991133,false,1000,1.235,0.5275,0.3958,2.201,3.956,1.815,0.151,0.2035,8.973,17.83
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0222469,459.631,0.94007,14.89,0.06972,0.5793,0.991688,false,1000,1.235,0.5248,0.3485,2.151,3.943,1.829,0.1322,0.2022,6.077,14.87
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0222469,459.631,0.94007,14.86,0.07021,0.5882,0.991688,false,1000,1.237,0.5241,0.3479,2.151,3.928,1.834,0.1319,0.2023,6.057,14.84
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0235726,458.92,0.938615,22.72,0.06954,0.6004,0.991133,false,1000,1.24,0.5261,0.5656,2.374,4.007,1.814,0.2128,0.203,13.55,22.7
Matrix=ML_Geer.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.0235726,458.92,0.938615,22.7,0.07013,0.5889,0.991133,false,1000,1.232,0.5269,0.5636,2.365,4.02,1.816,0.212,0.2032,13.52,22.67


==> plots/tg097/gmres_s_step_results_w_RACE_w_BLIS/6_Sept_2022/Transport.txt <==
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.247173,9.62332e-07,3.925e-05,9.495,1e-05,0.1762,0.861022,false,1000,1.335,0.08222,0,1.463,4.137,1.867,0,0.05204,1.425,9.486
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.247173,9.62333e-07,3.92501e-05,9.485,1.1e-05,0.1807,0.861022,false,1000,1.329,0.08223,0,1.456,4.131,1.877,0,0.05183,1.419,9.476
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.247173,9.62333e-07,3.92501e-05,9.477,1.1e-05,0.18,0.861022,false,1000,1.327,0.08286,0,1.455,4.137,1.858,0,0.05187,1.426,9.468
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.247173,9.62333e-07,3.925e-05,9.484,1.1e-05,0.1922,0.861022,false,1000,1.328,0.08072,0,1.453,4.14,1.864,0,0.05203,1.427,9.476
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.247173,9.62332e-07,3.925e-05,9.182,1.1e-05,0.1891,0.861022,false,1000,1.33,0.082,0,1.456,4.157,1.882,0,0.05179,1.085,9.173
Matrix=Transport.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.247173,9.62332e-07,3.925e-05,9.168,1.1e-05,0.1758,0.861022,false,1000,1.326,0.08074,0,1.452,4.163,1.879,0,0.05196,1.071,9.159
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.327364,7.70055e-07,3.14077e-05,9.717,0.002684,0.1788,0.778163,false,1000,1.324,0.09496,0.03553,1.5,4.128,1.867,0.01231,0.05072,1.586,9.709
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.327364,7.70055e-07,3.14077e-05,9.722,0.002644,0.1845,0.778163,false,1000,1.325,0.09557,0.03546,1.501,4.133,1.875,0.01201,0.05122,1.577,9.713
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.327364,7.70055e-07,3.14077e-05,9.728,0.002644,0.176,0.778163,false,1000,1.324,0.09585,0.0382,1.503,4.132,1.853,0.01183,0.05071,1.604,9.72
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.327364,7.70055e-07,3.14077e-05,9.751,0.002686,0.1772,0.778163,false,1000,1.324,0.09579,0.0378,1.503,4.14,1.869,0.0113,0.05082,1.603,9.742
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.327364,7.70055e-07,3.14077e-05,9.32,0.002645,0.1762,0.778163,false,1000,1.326,0.09513,0.03711,1.504,4.156,1.862,0.01249,0.05067,1.16,9.311
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.327364,7.70055e-07,3.14077e-05,9.339,0.002688,0.179,0.778163,false,1000,1.326,0.09844,0.03763,1.507,4.16,1.866,0.01277,0.05087,1.167,9.33
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.382919,6.57617e-07,2.68218e-05,11.29,0.5773,0.1922,0.711639,false,1000,1.32,0.1568,0.2155,1.738,4.142,1.873,0.05536,0.05748,2.846,11.28
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.382922,6.57607e-07,2.68214e-05,11.29,0.574,0.1791,0.711636,false,1000,1.321,0.1562,0.2186,1.742,4.14,1.87,0.05558,0.05783,2.851,11.28
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.374737,6.7184e-07,2.74019e-05,10.57,0.5735,0.2013,0.721412,false,1000,1.319,0.1562,0.2291,1.75,4.167,1.882,0.05528,0.05801,2.086,10.56
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.374742,6.71838e-07,2.74018e-05,10.58,0.5715,0.2015,0.721405,false,1000,1.321,0.1569,0.2278,1.751,4.175,1.866,0.05529,0.05813,2.099,10.57
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.360204,6.95885e-07,2.83826e-05,10.67,0.5736,0.1788,0.739238,false,1000,1.32,0.1573,0.2221,1.744,4.18,1.881,0.0547,0.05839,2.169,10.66
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.360202,6.95889e-07,2.83828e-05,10.63,0.5735,0.1802,0.739241,false,1000,1.32,0.1579,0.2212,1.745,4.152,1.868,0.0548,0.05834,2.173,10.62
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.375359,6.69569e-07,2.73093e-05,10.34,0.5719,0.1749,0.720567,false,1000,1.321,0.1577,0.2231,1.748,4.218,1.891,0.05459,0.05866,1.789,10.33
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.37536,6.69567e-07,2.73092e-05,10.28,0.5743,0.1835,0.720565,false,1000,1.32,0.158,0.2226,1.746,4.208,1.894,0.05457,0.05858,1.743,10.27
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.350272,7.16738e-07,2.92331e-05,11.32,0.02469,0.2063,0.751175,false,1000,1.318,0.1373,0.1076,1.609,4.173,1.858,0.04333,0.05305,3.008,11.31
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.350283,7.16713e-07,2.92321e-05,11.32,0.02501,0.2028,0.751162,false,1000,1.325,0.1372,0.111,1.619,4.171,1.854,0.0426,0.05297,3.006,11.31
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.36496,6.88647e-07,2.80874e-05,12.02,0.02452,0.2,0.733304,false,1000,1.316,0.1419,0.1398,1.643,4.182,1.876,0.05735,0.05397,3.632,12.01
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.365004,6.8856e-07,2.80839e-05,12,0.02492,0.1998,0.73325,false,1000,1.317,0.1419,0.1426,1.647,4.186,1.873,0.05873,0.05395,3.612,12
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.350258,7.16763e-07,2.92342e-05,10.55,0.02484,0.1974,0.751192,false,1000,1.319,0.1377,0.1183,1.621,4.163,1.867,0.04386,0.05301,2.229,10.54
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.350248,7.16791e-07,2.92353e-05,10.62,0.02472,0.2069,0.751204,false,1000,1.321,0.1405,0.1177,1.625,4.18,1.883,0.0448,0.05304,2.254,10.61
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.364933,6.88693e-07,2.80893e-05,11.14,0.02435,0.2065,0.733337,false,1000,1.319,0.1416,0.1628,1.669,4.18,1.872,0.05634,0.05371,2.729,11.13
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.365083,6.88419e-07,2.80781e-05,11.12,0.02456,0.2096,0.733154,false,1000,1.32,0.1419,0.1635,1.671,4.175,1.871,0.05689,0.05375,2.72,11.11
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.350271,7.16738e-07,2.92331e-05,10.83,0.02458,0.2037,0.751177,false,1000,1.32,0.1376,0.1223,1.626,4.174,1.876,0.04529,0.05369,2.477,10.82
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.350271,7.1674e-07,2.92332e-05,10.8,0.02416,0.2048,0.751176,false,1000,1.321,0.1375,0.1222,1.626,4.176,1.861,0.04532,0.05279,2.466,10.79
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.365074,6.88436e-07,2.80788e-05,11.52,0.02462,0.2013,0.733166,false,1000,1.32,0.1412,0.1818,1.688,4.198,1.874,0.05969,0.05342,3.067,11.51
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.365147,6.88306e-07,2.80735e-05,11.53,0.02442,0.2016,0.733076,false,1000,1.32,0.1414,0.1785,1.685,4.182,1.887,0.05899,0.05333,3.091,11.52
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.350286,7.16707e-07,2.92319e-05,10.45,0.02442,0.2191,0.751158,false,1000,1.321,0.1374,0.1274,1.631,4.194,1.881,0.04561,0.0526,2.072,10.45
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.350245,7.16794e-07,2.92354e-05,10.5,0.02471,0.2002,0.751207,false,1000,1.321,0.1378,0.1309,1.635,4.219,1.88,0.05054,0.05283,2.081,10.49
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.364815,6.8891e-07,2.80981e-05,11.25,0.02449,0.2165,0.733482,false,1000,1.32,0.1411,0.185,1.691,4.195,1.882,0.06753,0.05315,2.781,11.24
Matrix=Transport.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.365069,6.88447e-07,2.80792e-05,11.25,0.02436,0.2063,0.733172,false,1000,1.321,0.1411,0.184,1.691,4.21,1.885,0.06185,0.05317,2.769,11.24


==> plots/tg097/gmres_s_step_results_w_RACE_w_BLIS/6_Sept_2022/af_shell10.txt <==
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.632513,0.133108,8.46248e-06,10.64,1.1e-05,0.3034,0.773376,false,1000,1.243,0.2582,0,1.543,3.884,1.767,0,0.1056,2.816,10.63
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.632513,0.133108,8.46248e-06,10.64,1e-05,0.28,0.773376,false,1000,1.243,0.2587,0,1.543,3.89,1.754,0,0.1056,2.816,10.62
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.632513,0.133108,8.46248e-06,10.63,1.2e-05,0.2741,0.773376,false,1000,1.244,0.258,0,1.544,3.885,1.766,0,0.1055,2.805,10.62
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.632513,0.133108,8.46248e-06,10.64,1.1e-05,0.276,0.773376,false,1000,1.244,0.2577,0,1.543,3.89,1.767,0,0.1057,2.805,10.63
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.632513,0.133108,8.46248e-06,9.606,1.1e-05,0.2759,0.773376,false,1000,1.244,0.2581,0,1.543,3.887,1.77,0,0.1057,1.771,9.592
Matrix=af_shell10.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.632513,0.133108,8.46248e-06,9.605,1.1e-05,0.2759,0.773376,false,1000,1.244,0.2602,0,1.546,3.892,1.758,0,0.1054,1.777,9.591
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0543817,3.45739e-06,10.83,0.003541,0.2807,0.772323,false,1000,1.238,0.2702,0.03465,1.586,3.891,1.76,0.01119,0.1069,2.921,10.81
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0543817,3.45739e-06,10.83,0.003572,0.2954,0.772323,false,1000,1.24,0.2672,0.03472,1.585,3.894,1.768,0.01151,0.1069,2.915,10.82
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0543817,3.45739e-06,10.85,0.004075,0.2734,0.772323,false,1000,1.237,0.2672,0.037,1.584,3.898,1.768,0.01172,0.1068,2.935,10.84
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0543817,3.45739e-06,10.82,0.003963,0.2793,0.772323,false,1000,1.239,0.2675,0.03641,1.586,3.886,1.751,0.01195,0.1068,2.932,10.81
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0543817,3.45739e-06,9.826,0.004311,0.2761,0.772323,false,1000,1.236,0.2675,0.03683,1.584,3.899,1.765,0.0123,0.1067,1.909,9.812
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0543817,3.45739e-06,9.829,0.004078,0.2878,0.772323,false,1000,1.237,0.2706,0.03634,1.586,3.889,1.757,0.01226,0.1068,1.927,9.815
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633467,0.0654023,4.15803e-06,13.84,1.262,0.2956,0.77878,false,1000,1.237,0.2768,0.2399,1.797,3.886,1.769,0.08828,0.1055,5.648,13.83
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633467,0.0654023,4.15803e-06,13.84,1.277,0.2883,0.77878,false,1000,1.236,0.2766,0.2412,1.796,3.89,1.762,0.08808,0.1056,5.653,13.83
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633471,0.0582976,3.70635e-06,11.76,1.265,0.2783,0.777407,false,1000,1.237,0.2764,0.2432,1.8,3.909,1.769,0.08752,0.1059,3.542,11.75
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633471,0.0582977,3.70635e-06,11.78,1.265,0.2759,0.777407,false,1000,1.244,0.2767,0.2444,1.808,3.91,1.775,0.08711,0.1068,3.543,11.77
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.63347,0.0582946,3.70615e-06,11.9,1.265,0.2852,0.777272,false,1000,1.242,0.2762,0.2504,1.811,3.904,1.755,0.08781,0.1056,3.687,11.89
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.63347,0.0582946,3.70615e-06,11.9,1.264,0.2767,0.777272,false,1000,1.244,0.2766,0.2497,1.813,3.904,1.757,0.08806,0.1055,3.685,11.89
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633483,0.056426,3.58736e-06,11.11,1.266,0.2792,0.777083,false,1000,1.238,0.2794,0.2518,1.812,3.923,1.784,0.08769,0.1061,2.85,11.1
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633483,0.0564262,3.58737e-06,11.1,1.265,0.2783,0.777083,false,1000,1.236,0.2787,0.2509,1.809,3.931,1.781,0.08754,0.1063,2.832,11.08
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0549779,3.49529e-06,13.95,0.03882,0.3252,0.77548,false,1000,1.238,0.2739,0.175,1.729,3.931,1.755,0.07037,0.1045,5.806,13.93
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0549779,3.49529e-06,13.93,0.03882,0.3177,0.77548,false,1000,1.238,0.2745,0.1738,1.728,3.908,1.751,0.07116,0.1049,5.821,13.92
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633427,0.0547246,3.47918e-06,14.48,0.03892,0.3348,0.778594,false,1000,1.236,0.275,0.2125,1.766,3.913,1.782,0.08063,0.1054,6.28,14.46
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633427,0.0547246,3.47918e-06,14.47,0.03884,0.3218,0.778594,false,1000,1.236,0.2749,0.2113,1.765,3.911,1.77,0.07955,0.1055,6.295,14.46
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0549779,3.49529e-06,11.7,0.04032,0.3221,0.77548,false,1000,1.238,0.2737,0.1836,1.738,3.918,1.77,0.07116,0.1045,3.544,11.68
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0549779,3.49529e-06,11.7,0.04067,0.3339,0.77548,false,1000,1.238,0.2737,0.1776,1.732,3.913,1.774,0.07132,0.1045,3.551,11.68
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633427,0.0547246,3.47918e-06,12.25,0.03963,0.3227,0.778594,false,1000,1.238,0.276,0.216,1.773,3.926,1.789,0.08512,0.1054,4.019,12.23
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633427,0.0547246,3.47918e-06,12.22,0.04028,0.3214,0.778594,false,1000,1.237,0.2758,0.222,1.777,3.926,1.767,0.08386,0.1055,4.006,12.2
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0549779,3.49529e-06,11.92,0.0395,0.3234,0.77548,false,1000,1.247,0.274,0.1896,1.753,3.94,1.757,0.07213,0.1044,3.743,11.91
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0549779,3.49529e-06,11.88,0.03955,0.332,0.77548,false,1000,1.237,0.2734,0.1871,1.74,3.909,1.752,0.07241,0.1045,3.756,11.87
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633427,0.0547246,3.47918e-06,12.7,0.04017,0.3238,0.778594,false,1000,1.235,0.2763,0.2269,1.781,3.911,1.769,0.08455,0.1053,4.495,12.68
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633427,0.0547246,3.47918e-06,12.7,0.03986,0.324,0.778594,false,1000,1.243,0.2795,0.223,1.788,3.918,1.777,0.08398,0.1056,4.482,12.69
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0549779,3.49529e-06,11.13,0.04193,0.3216,0.77548,false,1000,1.236,0.2735,0.185,1.737,3.929,1.785,0.07294,0.1044,2.951,11.12
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633363,0.0549779,3.49529e-06,11.12,0.04191,0.323,0.77548,false,1000,1.235,0.2735,0.1852,1.736,3.933,1.779,0.0734,0.1042,2.947,11.11
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633427,0.0547246,3.47918e-06,12.19,0.04202,0.323,0.778594,false,1000,1.239,0.2761,0.227,1.785,3.928,1.776,0.08655,0.1056,3.958,12.18
Matrix=af_shell10.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.633427,0.0547246,3.47918e-06,12.2,0.04135,0.3239,0.778594,false,1000,1.237,0.2765,0.2268,1.783,3.934,1.789,0.0868,0.1056,3.952,12.19


==> plots/tg097/gmres_s_step_results_w_RACE_w_BLIS/6_Sept_2022/af_shell7.txt <==
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.574132,3.46841,0.000467451,3.517,1.2e-05,0.112,0.534392,false,1000,0.4411,0.0247,0,0.4818,1.509,0.6818,0,0.03468,0.6214,3.513
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.574137,3.46837,0.000467446,3.522,1.2e-05,0.1077,0.534386,false,1000,0.4432,0.02352,0,0.4828,1.512,0.6858,0,0.03449,0.6187,3.518
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.574134,3.46839,0.000467448,3.571,1.3e-05,0.1068,0.53439,false,1000,0.4419,0.02407,0,0.482,1.508,0.6894,0,0.03473,0.6683,3.567
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.574133,3.4684,0.00046745,3.573,1.3e-05,0.1126,0.534391,false,1000,0.4445,0.02378,0,0.4844,1.507,0.6932,0,0.03467,0.6652,3.569
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.574142,3.46832,0.000467438,3.531,1.2e-05,0.1088,0.534377,false,1000,0.4437,0.02507,0,0.4848,1.506,0.6959,0,0.03463,0.6191,3.527
Matrix=af_shell7.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.574146,3.46829,0.000467434,3.549,1.3e-05,0.1085,0.534371,false,1000,0.4451,0.02318,0,0.4844,1.518,0.695,0,0.03482,0.6266,3.545
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.881371,0.872752,0.000117624,3.599,0.001595,0.1165,0.134947,false,1000,0.4444,0.02462,0.01162,0.497,1.502,0.6883,0.004847,0.03395,0.6796,3.597
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.881371,0.872752,0.000117624,3.6,0.001711,0.1084,0.134947,false,1000,0.4446,0.02754,0.01142,0.5001,1.506,0.6849,0.004813,0.034,0.6778,3.598
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.88137,0.872759,0.000117625,3.615,0.001638,0.1083,0.134948,false,1000,0.4443,0.02718,0.01274,0.5006,1.498,0.6892,0.005463,0.03421,0.6931,3.612
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.881371,0.872752,0.000117624,3.624,0.001637,0.1075,0.134947,false,1000,0.4444,0.0279,0.0128,0.5016,1.492,0.6849,0.005051,0.03397,0.7132,3.622
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.881371,0.872752,0.000117624,3.602,0.001777,0.1083,0.134947,false,1000,0.4447,0.02745,0.01234,0.501,1.506,0.6962,0.00539,0.03397,0.6651,3.599
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.881371,0.872752,0.000117624,3.6,0.001683,0.1087,0.134947,false,1000,0.4451,0.0265,0.01347,0.5015,1.499,0.692,0.005092,0.03401,0.6746,3.597
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.592939,3.54505,0.000477779,4.246,0.4305,0.1084,0.507494,false,1000,0.4264,0.124,0.1374,0.7036,1.49,0.6966,0.02839,0.04703,1.084,4.241
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.592939,3.54505,0.000477779,4.269,0.4295,0.1073,0.507494,false,1000,0.4264,0.1235,0.1386,0.7041,1.481,0.6959,0.02831,0.0471,1.116,4.264
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.703917,2.43126,0.00032767,4.187,0.4296,0.1082,0.352155,false,1000,0.4272,0.1224,0.1403,0.7056,1.492,0.6931,0.02744,0.04661,1.027,4.183
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.703917,2.43126,0.00032767,4.201,0.4308,0.1081,0.352154,false,1000,0.4315,0.1246,0.1407,0.7126,1.493,0.6994,0.02766,0.04609,1.027,4.196
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.646903,2.93689,0.000395815,4.202,0.4283,0.1154,0.428162,false,1000,0.4261,0.1223,0.1428,0.7069,1.485,0.6942,0.02737,0.0464,1.046,4.198
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.646908,2.93686,0.000395812,4.221,0.4299,0.108,0.428155,false,1000,0.4286,0.1255,0.1438,0.7135,1.484,0.6927,0.03212,0.04665,1.056,4.216
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.69513,2.51813,0.000339378,4.211,0.4283,0.1082,0.363422,false,1000,0.4324,0.1272,0.1424,0.7177,1.498,0.7026,0.02737,0.04679,1.021,4.206
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.69513,2.51813,0.000339378,4.2,0.4291,0.1094,0.363421,false,1000,0.4277,0.1273,0.1452,0.7158,1.498,0.7,0.02742,0.04666,1.016,4.196
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.803862,1.46461,0.000197391,3.818,0.01447,0.1258,0.226451,false,1000,0.4239,0.06506,0.04656,0.551,1.489,0.6906,0.02016,0.03512,0.8378,3.814
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.803862,1.46461,0.000197391,3.834,0.01463,0.1227,0.226451,false,1000,0.4243,0.06525,0.0468,0.5518,1.489,0.6905,0.01972,0.03499,0.8537,3.83
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.746466,1.92544,0.000259499,4.024,0.01443,0.124,0.296755,false,1000,0.4268,0.07095,0.05783,0.5712,1.485,0.6897,0.02366,0.03551,1.024,4.021
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.746466,1.92544,0.000259499,4.037,0.01449,0.1224,0.296756,false,1000,0.4235,0.07072,0.05866,0.5684,1.485,0.6959,0.02445,0.03901,1.03,4.033
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.803862,1.46461,0.000197391,3.859,0.01397,0.1235,0.226451,false,1000,0.4244,0.06673,0.05176,0.5585,1.49,0.6934,0.02258,0.03518,0.862,3.856
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.803862,1.46461,0.000197391,3.856,0.01379,0.1239,0.226451,false,1000,0.4246,0.06591,0.05141,0.5575,1.492,0.691,0.02112,0.03485,0.8654,3.852
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.746466,1.92544,0.000259499,4.079,0.01452,0.1238,0.296756,false,1000,0.4278,0.07087,0.06572,0.58,1.485,0.6887,0.02462,0.03532,1.071,4.075
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.746466,1.92544,0.000259499,4.081,0.01465,0.1244,0.296755,false,1000,0.424,0.07125,0.06466,0.5755,1.483,0.6895,0.02727,0.03531,1.075,4.077
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.803862,1.46461,0.000197391,3.912,0.01351,0.1261,0.226451,false,1000,0.4238,0.06713,0.05371,0.5601,1.489,0.6976,0.02161,0.03497,0.9139,3.909
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.803862,1.46461,0.000197391,3.896,0.01338,0.1247,0.226451,false,1000,0.4254,0.06699,0.05234,0.5603,1.488,0.6938,0.02145,0.03486,0.902,3.893
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.746466,1.92544,0.000259499,4.198,0.01344,0.1317,0.296755,false,1000,0.4238,0.07209,0.06941,0.5807,1.47,0.6977,0.02571,0.03516,1.194,4.195
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.746466,1.92544,0.000259499,4.214,0.01344,0.1232,0.296755,false,1000,0.4248,0.0713,0.07025,0.5819,1.475,0.6959,0.0252,0.03938,1.203,4.211
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.803862,1.46461,0.000197391,3.946,0.0127,0.1259,0.226451,false,1000,0.4246,0.0684,0.05525,0.5638,1.501,0.6959,0.02135,0.03502,0.9339,3.943
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.803862,1.46461,0.000197391,3.944,0.01314,0.1258,0.226451,false,1000,0.4241,0.06757,0.05553,0.5628,1.503,0.6932,0.02142,0.03503,0.9335,3.941
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.746466,1.92544,0.000259499,4.324,0.0141,0.1264,0.296755,false,1000,0.4245,0.0731,0.0738,0.587,1.485,0.6884,0.02944,0.03517,1.3,4.32
Matrix=af_shell7.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.746466,1.92544,0.000259499,4.325,0.01416,0.1258,0.296755,false,1000,0.4236,0.07294,0.07996,0.592,1.48,0.6934,0.02645,0.03529,1.301,4.321


==> plots/tg097/gmres_s_step_results_w_RACE_w_BLIS/6_Sept_2022/mc_state.txt <==
[07;1;31;43m WARNING: You are over quota on at least one filesystem![0m
    Path              Used     SoftQ    HardQ    Gracetime  Filecount  FileQuota  FileHardQ  FileGrace    
[07;1;31;43m!!! /home/hpc           67.2G    52.4G   104.9G  19246days     492K     500K   1,000K        N/A !!![0m

################################################################################
# Hostname
################################################################################
tg097.rrze.uni-erlangen.de

################################################################################
# Operating System
################################################################################
DISTRIB_ID=Ubuntu
DISTRIB_RELEASE=20.04
DISTRIB_CODENAME=focal
DISTRIB_DESCRIPTION="Ubuntu 20.04.4 LTS"
NAME="Ubuntu"
VERSION="20.04.4 LTS (Focal Fossa)"
ID=ubuntu
ID_LIKE=debian
PRETTY_NAME="Ubuntu 20.04.4 LTS"
VERSION_ID="20.04"
HOME_URL="https://www.ubuntu.com/"
SUPPORT_URL="https://help.ubuntu.com/"
BUG_REPORT_URL="https://bugs.launchpad.net/ubuntu/"
PRIVACY_POLICY_URL="https://www.ubuntu.com/legal/terms-and-policies/privacy-policy"
VERSION_CODENAME=focal
UBUNTU_CODENAME=focal

################################################################################
# Operating System (LSB)
################################################################################
No LSB modules are available.

################################################################################
# Operating System Kernel
################################################################################
Linux tg097 5.4.0-120-generic #136-Ubuntu SMP Fri Jun 10 13:40:48 UTC 2022 x86_64 x86_64 x86_64 GNU/Linux

################################################################################
# Logged in users
################################################################################
 16:11:03 up 1 day, 22:41,  0 users,  load average: 0.28, 0.06, 0.02
USER     TTY      FROM             LOGIN@   IDLE   JCPU   PCPU WHAT

################################################################################
# CPUset
################################################################################
Domain N:
	0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127

Domain S0:
	0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63

Domain S1:
	64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127

Domain C0:
	0,1,2,3

Domain C1:
	4,5,6,7

Domain C2:
	8,9,10,11

Domain C3:
	12,13,14,15

Domain C4:
	16,17,18,19

Domain C5:
	20,21,22,23

Domain C6:
	24,25,26,27

Domain C7:
	28,29,30,31

Domain C8:
	32,33,34,35

Domain C9:
	36,37,38,39

Domain C10:
	40,41,42,43

Domain C11:
	44,45,46,47

Domain C12:
	48,49,50,51

Domain C13:
	52,53,54,55

Domain C14:
	56,57,58,59

Domain C15:
	60,61,62,63

Domain C16:
	64,65,66,67

Domain C17:
	68,69,70,71

Domain C18:
	72,73,74,75

Domain C19:
	76,77,78,79

Domain C20:
	80,81,82,83

Domain C21:
	84,85,86,87

Domain C22:
	88,89,90,91

Domain C23:
	92,93,94,95

Domain C24:
	96,97,98,99

Domain C25:
	100,101,102,103

Domain C26:
	104,105,106,107

Domain C27:
	108,109,110,111

Domain C28:
	112,113,114,115

Domain C29:
	116,117,118,119

Domain C30:
	120,121,122,123

Domain C31:
	124,125,126,127

Domain M0:
	0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63

Domain M1:
	64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127


################################################################################
# CGroups
################################################################################
Allowed CPUs: 0-127
Allowed Memory controllers: 0-1

################################################################################
# Topology
################################################################################
--------------------------------------------------------------------------------
CPU name:	AMD EPYC 7662 64-Core Processor                
CPU type:	AMD K17 (Zen2) architecture
CPU stepping:	0
********************************************************************************
Hardware Thread Topology
********************************************************************************
Sockets:		2
Cores per socket:	64
Threads per core:	1
--------------------------------------------------------------------------------
HWThread	Thread		Core		Socket		Available
0		0		0		0		*
1		0		1		0		*
2		0		2		0		*
3		0		3		0		*
4		0		4		0		*
5		0		5		0		*
6		0		6		0		*
7		0		7		0		*
8		0		8		0		*
9		0		9		0		*
10		0		10		0		*
11		0		11		0		*
12		0		12		0		*
13		0		13		0		*
14		0		14		0		*
15		0		15		0		*
16		0		16		0		*
17		0		17		0		*
18		0		18		0		*
19		0		19		0		*
20		0		20		0		*
21		0		21		0		*
22		0		22		0		*
23		0		23		0		*
24		0		24		0		*
25		0		25		0		*
26		0		26		0		*
27		0		27		0		*
28		0		28		0		*
29		0		29		0		*
30		0		30		0		*
31		0		31		0		*
32		0		32		0		*
33		0		33		0		*
34		0		34		0		*
35		0		35		0		*
36		0		36		0		*
37		0		37		0		*
38		0		38		0		*
39		0		39		0		*
40		0		40		0		*
41		0		41		0		*
42		0		42		0		*
43		0		43		0		*
44		0		44		0		*
45		0		45		0		*
46		0		46		0		*
47		0		47		0		*
48		0		48		0		*
49		0		49		0		*
50		0		50		0		*
51		0		51		0		*
52		0		52		0		*
53		0		53		0		*
54		0		54		0		*
55		0		55		0		*
56		0		56		0		*
57		0		57		0		*
58		0		58		0		*
59		0		59		0		*
60		0		60		0		*
61		0		61		0		*
62		0		62		0		*
63		0		63		0		*
64		0		64		1		*
65		0		65		1		*
66		0		66		1		*
67		0		67		1		*
68		0		68		1		*
69		0		69		1		*
70		0		70		1		*
71		0		71		1		*
72		0		72		1		*
73		0		73		1		*
74		0		74		1		*
75		0		75		1		*
76		0		76		1		*
77		0		77		1		*
78		0		78		1		*
79		0		79		1		*
80		0		80		1		*
81		0		81		1		*
82		0		82		1		*
83		0		83		1		*
84		0		84		1		*
85		0		85		1		*
86		0		86		1		*
87		0		87		1		*
88		0		88		1		*
89		0		89		1		*
90		0		90		1		*
91		0		91		1		*
92		0		92		1		*
93		0		93		1		*
94		0		94		1		*
95		0		95		1		*
96		0		96		1		*
97		0		97		1		*
98		0		98		1		*
99		0		99		1		*
100		0		100		1		*
101		0		101		1		*
102		0		102		1		*
103		0		103		1		*
104		0		104		1		*
105		0		105		1		*
106		0		106		1		*
107		0		107		1		*
108		0		108		1		*
109		0		109		1		*
110		0		110		1		*
111		0		111		1		*
112		0		112		1		*
113		0		113		1		*
114		0		114		1		*
115		0		115		1		*
116		0		116		1		*
117		0		117		1		*
118		0		118		1		*
119		0		119		1		*
120		0		120		1		*
121		0		121		1		*
122		0		122		1		*
123		0		123		1		*
124		0		124		1		*
125		0		125		1		*
126		0		126		1		*
127		0		127		1		*
--------------------------------------------------------------------------------
Socket 0:		( 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42 43 44 45 46 47 48 49 50 51 52 53 54 55 56 57 58 59 60 61 62 63 )
Socket 1:		( 64 65 66 67 68 69 70 71 72 73 74 75 76 77 78 79 80 81 82 83 84 85 86 87 88 89 90 91 92 93 94 95 96 97 98 99 100 101 102 103 104 105 106 107 108 109 110 111 112 113 114 115 116 117 118 119 120 121 122 123 124 125 126 127 )
--------------------------------------------------------------------------------
********************************************************************************
Cache Topology
********************************************************************************
Level:			1
Size:			32 kB
Cache groups:		( 0 ) ( 1 ) ( 2 ) ( 3 ) ( 4 ) ( 5 ) ( 6 ) ( 7 ) ( 8 ) ( 9 ) ( 10 ) ( 11 ) ( 12 ) ( 13 ) ( 14 ) ( 15 ) ( 16 ) ( 17 ) ( 18 ) ( 19 ) ( 20 ) ( 21 ) ( 22 ) ( 23 ) ( 24 ) ( 25 ) ( 26 ) ( 27 ) ( 28 ) ( 29 ) ( 30 ) ( 31 ) ( 32 ) ( 33 ) ( 34 ) ( 35 ) ( 36 ) ( 37 ) ( 38 ) ( 39 ) ( 40 ) ( 41 ) ( 42 ) ( 43 ) ( 44 ) ( 45 ) ( 46 ) ( 47 ) ( 48 ) ( 49 ) ( 50 ) ( 51 ) ( 52 ) ( 53 ) ( 54 ) ( 55 ) ( 56 ) ( 57 ) ( 58 ) ( 59 ) ( 60 ) ( 61 ) ( 62 ) ( 63 ) ( 64 ) ( 65 ) ( 66 ) ( 67 ) ( 68 ) ( 69 ) ( 70 ) ( 71 ) ( 72 ) ( 73 ) ( 74 ) ( 75 ) ( 76 ) ( 77 ) ( 78 ) ( 79 ) ( 80 ) ( 81 ) ( 82 ) ( 83 ) ( 84 ) ( 85 ) ( 86 ) ( 87 ) ( 88 ) ( 89 ) ( 90 ) ( 91 ) ( 92 ) ( 93 ) ( 94 ) ( 95 ) ( 96 ) ( 97 ) ( 98 ) ( 99 ) ( 100 ) ( 101 ) ( 102 ) ( 103 ) ( 104 ) ( 105 ) ( 106 ) ( 107 ) ( 108 ) ( 109 ) ( 110 ) ( 111 ) ( 112 ) ( 113 ) ( 114 ) ( 115 ) ( 116 ) ( 117 ) ( 118 ) ( 119 ) ( 120 ) ( 121 ) ( 122 ) ( 123 ) ( 124 ) ( 125 ) ( 126 ) ( 127 )
--------------------------------------------------------------------------------
Level:			2
Size:			512 kB
Cache groups:		( 0 ) ( 1 ) ( 2 ) ( 3 ) ( 4 ) ( 5 ) ( 6 ) ( 7 ) ( 8 ) ( 9 ) ( 10 ) ( 11 ) ( 12 ) ( 13 ) ( 14 ) ( 15 ) ( 16 ) ( 17 ) ( 18 ) ( 19 ) ( 20 ) ( 21 ) ( 22 ) ( 23 ) ( 24 ) ( 25 ) ( 26 ) ( 27 ) ( 28 ) ( 29 ) ( 30 ) ( 31 ) ( 32 ) ( 33 ) ( 34 ) ( 35 ) ( 36 ) ( 37 ) ( 38 ) ( 39 ) ( 40 ) ( 41 ) ( 42 ) ( 43 ) ( 44 ) ( 45 ) ( 46 ) ( 47 ) ( 48 ) ( 49 ) ( 50 ) ( 51 ) ( 52 ) ( 53 ) ( 54 ) ( 55 ) ( 56 ) ( 57 ) ( 58 ) ( 59 ) ( 60 ) ( 61 ) ( 62 ) ( 63 ) ( 64 ) ( 65 ) ( 66 ) ( 67 ) ( 68 ) ( 69 ) ( 70 ) ( 71 ) ( 72 ) ( 73 ) ( 74 ) ( 75 ) ( 76 ) ( 77 ) ( 78 ) ( 79 ) ( 80 ) ( 81 ) ( 82 ) ( 83 ) ( 84 ) ( 85 ) ( 86 ) ( 87 ) ( 88 ) ( 89 ) ( 90 ) ( 91 ) ( 92 ) ( 93 ) ( 94 ) ( 95 ) ( 96 ) ( 97 ) ( 98 ) ( 99 ) ( 100 ) ( 101 ) ( 102 ) ( 103 ) ( 104 ) ( 105 ) ( 106 ) ( 107 ) ( 108 ) ( 109 ) ( 110 ) ( 111 ) ( 112 ) ( 113 ) ( 114 ) ( 115 ) ( 116 ) ( 117 ) ( 118 ) ( 119 ) ( 120 ) ( 121 ) ( 122 ) ( 123 ) ( 124 ) ( 125 ) ( 126 ) ( 127 )
--------------------------------------------------------------------------------
Level:			3
Size:			16 MB
Cache groups:		( 0 1 2 3 ) ( 4 5 6 7 ) ( 8 9 10 11 ) ( 12 13 14 15 ) ( 16 17 18 19 ) ( 20 21 22 23 ) ( 24 25 26 27 ) ( 28 29 30 31 ) ( 32 33 34 35 ) ( 36 37 38 39 ) ( 40 41 42 43 ) ( 44 45 46 47 ) ( 48 49 50 51 ) ( 52 53 54 55 ) ( 56 57 58 59 ) ( 60 61 62 63 ) ( 64 65 66 67 ) ( 68 69 70 71 ) ( 72 73 74 75 ) ( 76 77 78 79 ) ( 80 81 82 83 ) ( 84 85 86 87 ) ( 88 89 90 91 ) ( 92 93 94 95 ) ( 96 97 98 99 ) ( 100 101 102 103 ) ( 104 105 106 107 ) ( 108 109 110 111 ) ( 112 113 114 115 ) ( 116 117 118 119 ) ( 120 121 122 123 ) ( 124 125 126 127 )
--------------------------------------------------------------------------------
********************************************************************************
NUMA Topology
********************************************************************************
NUMA domains:		2
--------------------------------------------------------------------------------
Domain:			0
Processors:		( 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42 43 44 45 46 47 48 49 50 51 52 53 54 55 56 57 58 59 60 61 62 63 )
Distances:		10 32
Free memory:		256055 MB
Total memory:		257861 MB
--------------------------------------------------------------------------------
Domain:			1
Processors:		( 64 65 66 67 68 69 70 71 72 73 74 75 76 77 78 79 80 81 82 83 84 85 86 87 88 89 90 91 92 93 94 95 96 97 98 99 100 101 102 103 104 105 106 107 108 109 110 111 112 113 114 115 116 117 118 119 120 121 122 123 124 125 126 127 )
Distances:		32 10
Free memory:		256926 MB
Total memory:		258028 MB
--------------------------------------------------------------------------------

################################################################################
# NUMA Topology
################################################################################
available: 2 nodes (0-1)
node 0 cpus: 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42 43 44 45 46 47 48 49 50 51 52 53 54 55 56 57 58 59 60 61 62 63
node 0 size: 257860 MB
node 0 free: 256070 MB
node 1 cpus: 64 65 66 67 68 69 70 71 72 73 74 75 76 77 78 79 80 81 82 83 84 85 86 87 88 89 90 91 92 93 94 95 96 97 98 99 100 101 102 103 104 105 106 107 108 109 110 111 112 113 114 115 116 117 118 119 120 121 122 123 124 125 126 127
node 1 size: 258027 MB
node 1 free: 256925 MB
node distances:
node   0   1 
  0:  10  32 
  1:  32  10 

################################################################################
# Frequencies
################################################################################

################################################################################
# Prefetchers
################################################################################

################################################################################
# Load
################################################################################
0.28 0.06 0.02 1/1255 651787

################################################################################
# Performance energy bias
################################################################################
Performance energy bias: 0 (0=highest performance, 15 = lowest energy)

################################################################################
# NUMA balancing
################################################################################
Enabled: 1

################################################################################
# General memory info
################################################################################
MemTotal:       528269740 kB
MemFree:        525307776 kB
MemAvailable:   522948048 kB
Buffers:           12296 kB
Cached:           232140 kB
SwapCached:            0 kB
Active:           238676 kB
Inactive:         155496 kB
Active(anon):     157920 kB
Inactive(anon):    31088 kB
Active(file):      80756 kB
Inactive(file):   124408 kB
Unevictable:       18344 kB
Mlocked:           18344 kB
SwapTotal:       8388604 kB
SwapFree:        8388604 kB
Dirty:               104 kB
Writeback:             0 kB
AnonPages:        168380 kB
Mapped:            87084 kB
Shmem:             31092 kB
KReclaimable:     301416 kB
Slab:            1151080 kB
SReclaimable:     301416 kB
SUnreclaim:       849664 kB
KernelStack:       22112 kB
PageTables:         2196 kB
NFS_Unstable:          0 kB
Bounce:                0 kB
WritebackTmp:          0 kB
CommitLimit:    272523472 kB
Committed_AS:     620984 kB
VmallocTotal:   34359738367 kB
VmallocUsed:      772276 kB
VmallocChunk:          0 kB
Percpu:           105984 kB
HardwareCorrupted:     0 kB
AnonHugePages:         0 kB
ShmemHugePages:        0 kB
ShmemPmdMapped:        0 kB
FileHugePages:         0 kB
FilePmdMapped:         0 kB
CmaTotal:              0 kB
CmaFree:               0 kB
HugePages_Total:       0
HugePages_Free:        0
HugePages_Rsvd:        0
HugePages_Surp:        0
Hugepagesize:       2048 kB
Hugetlb:               0 kB
DirectMap4k:      466828 kB
DirectMap2M:    13017088 kB
DirectMap1G:    524288000 kB

################################################################################
# Transparent huge pages
################################################################################
Enabled: always [madvise] never
Use zero page: 1

################################################################################
# Writeback workqueue settings
################################################################################
No writeback workqueue information (/sys/bus/workqueue/writeback)

################################################################################
# Hardware power limits
################################################################################
No hardware power limit information (/sys/devices/virtual/powercap)

################################################################################
# C Compiler(s)
################################################################################

#-------------------------------------------------------------------------------
# ICC
#-------------------------------------------------------------------------------
Path: /apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/bin/intel64/icc
icc (ICC) 19.0.5.281 20190815
Copyright (C) 1985-2019 Intel Corporation.  All rights reserved.


#-------------------------------------------------------------------------------
# GCC
#-------------------------------------------------------------------------------
Path: /usr/bin/gcc
gcc (Ubuntu 9.4.0-1ubuntu1~20.04.1) 9.4.0
Copyright (C) 2019 Free Software Foundation, Inc.
This is free software; see the source for copying conditions.  There is NO
warranty; not even for MERCHANTABILITY or FITNESS FOR A PARTICULAR PURPOSE.


#-------------------------------------------------------------------------------
# CLANG
#-------------------------------------------------------------------------------
Path: /apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/bin/clang
icx (ICX) 2019.8.7.0
Target: x86_64-unknown-linux-gnu
Thread model: posix
InstalledDir: /apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/bin

#-------------------------------------------------------------------------------
#  $CC (/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/bin/icc)
#-------------------------------------------------------------------------------
Path: /apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/bin/icc
icc (ICC) 19.0.5.281 20190815
Copyright (C) 1985-2019 Intel Corporation.  All rights reserved.


################################################################################
# C++ Compiler(s)
################################################################################

#-------------------------------------------------------------------------------
# ICPC
#-------------------------------------------------------------------------------
Path: /apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/bin/intel64/icpc
icpc (ICC) 19.0.5.281 20190815
Copyright (C) 1985-2019 Intel Corporation.  All rights reserved.


#-------------------------------------------------------------------------------
# G++
#-------------------------------------------------------------------------------
Path: /usr/bin/g++
g++ (Ubuntu 9.4.0-1ubuntu1~20.04.1) 9.4.0
Copyright (C) 2019 Free Software Foundation, Inc.
This is free software; see the source for copying conditions.  There is NO
warranty; not even for MERCHANTABILITY or FITNESS FOR A PARTICULAR PURPOSE.


#-------------------------------------------------------------------------------
#  $CXX (/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/bin/icpc)
#-------------------------------------------------------------------------------
Path: /apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/bin/icpc
icpc (ICC) 19.0.5.281 20190815
Copyright (C) 1985-2019 Intel Corporation.  All rights reserved.


################################################################################
# Fortran Compiler(s)
################################################################################

#-------------------------------------------------------------------------------
# IFORT
#-------------------------------------------------------------------------------
Path: /apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/bin/intel64/ifort
ifort (IFORT) 19.0.5.281 20190815
Copyright (C) 1985-2019 Intel Corporation.  All rights reserved.


#-------------------------------------------------------------------------------
# GFORTRAN
#-------------------------------------------------------------------------------
Path: /usr/bin/gfortran
GNU Fortran (Ubuntu 9.4.0-1ubuntu1~20.04.1) 9.4.0
Copyright (C) 2019 Free Software Foundation, Inc.
This is free software; see the source for copying conditions.  There is NO
warranty; not even for MERCHANTABILITY or FITNESS FOR A PARTICULAR PURPOSE.


#-------------------------------------------------------------------------------
#  $FC (/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/bin/ifort)
#-------------------------------------------------------------------------------
Path: /apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/bin/ifort
ifort (IFORT) 19.0.5.281 20190815
Copyright (C) 1985-2019 Intel Corporation.  All rights reserved.


################################################################################
# MPI
################################################################################

#-------------------------------------------------------------------------------
# MPIEXEC
#-------------------------------------------------------------------------------
Path: /apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/compilers_and_libraries_2020.2.254/linux/mpi/intel64/bin/mpiexec
Intel(R) MPI Library for Linux* OS, Version 2019 Update 8 Build 20200624 (id: 4f16ad915)
Copyright 2003-2020, Intel Corporation.

#-------------------------------------------------------------------------------
# MPIEXEC.HYDRA
#-------------------------------------------------------------------------------
Path: /apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/compilers_and_libraries_2020.2.254/linux/mpi/intel64/bin/mpiexec.hydra
Intel(R) MPI Library for Linux* OS, Version 2019 Update 8 Build 20200624 (id: 4f16ad915)
Copyright 2003-2020, Intel Corporation.

#-------------------------------------------------------------------------------
# MPIRUN
#-------------------------------------------------------------------------------
Path: /apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/compilers_and_libraries_2020.2.254/linux/mpi/intel64/bin/mpirun
Intel(R) MPI Library for Linux* OS, Version 2019 Update 8 Build 20200624 (id: 4f16ad915)
Copyright 2003-2020, Intel Corporation.

################################################################################
# Nvidia GPUs
################################################################################
Wed Sep  7 16:11:06 2022       
+-----------------------------------------------------------------------------+
| NVIDIA-SMI 515.48.07    Driver Version: 515.48.07    CUDA Version: 11.7     |
|-------------------------------+----------------------+----------------------+
| GPU  Name        Persistence-M| Bus-Id        Disp.A | Volatile Uncorr. ECC |
| Fan  Temp  Perf  Pwr:Usage/Cap|         Memory-Usage | GPU-Util  Compute M. |
|                               |                      |               MIG M. |
|===============================+======================+======================|
|   0  NVIDIA A100-SXM...  On   | 00000000:01:00.0 Off |                    0 |
| N/A   32C    P0    52W / 400W |      0MiB / 40960MiB |      0%      Default |
|                               |                      |             Disabled |
+-------------------------------+----------------------+----------------------+
|   1  NVIDIA A100-SXM...  On   | 00000000:41:00.0 Off |                    0 |
| N/A   33C    P0    58W / 400W |      0MiB / 40960MiB |      0%      Default |
|                               |                      |             Disabled |
+-------------------------------+----------------------+----------------------+
|   2  NVIDIA A100-SXM...  On   | 00000000:81:00.0 Off |                    0 |
| N/A   30C    P0    53W / 400W |      0MiB / 40960MiB |      0%      Default |
|                               |                      |             Disabled |
+-------------------------------+----------------------+----------------------+
|   3  NVIDIA A100-SXM...  On   | 00000000:C1:00.0 Off |                    0 |
| N/A   30C    P0    54W / 400W |      0MiB / 40960MiB |      0%      Default |
|                               |                      |             Disabled |
+-------------------------------+----------------------+----------------------+
                                                                               
+-----------------------------------------------------------------------------+
| Processes:                                                                  |
|  GPU   GI   CI        PID   Type   Process name                  GPU Memory |
|        ID   ID                                                   Usage      |
|=============================================================================|
|  No running processes found                                                 |
+-----------------------------------------------------------------------------+

################################################################################
# dmidecode
################################################################################
dmidecode not executable, so ask your administrator to put the
dmidecode output to a file (configured /etc/dmidecode.txt)

################################################################################
# Environment variables
################################################################################
SHELL=/bin/bash
TBBROOT=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/tbb
INTEL_PARALLEL_STUDIO_ROOT=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann
CLCK_ROOT=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/clck/2019.5
PSTLROOT=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/pstl
SLURM_STEP_NUM_TASKS=1
SLURM_JOB_USER=unrz002h
DAALROOT=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/daal
HPCVAULT=/home/vault/unrz/unrz002h
SLURM_TASKS_PER_NODE=1
SLURM_JOB_UID=352231
SLURM_STEP_GPUS=0,1,2,3
HISTCONTROL=ignoredups
SLURM_CPU_BIND=quiet,mask_cpu:0xFFFFFFFFFFFFFFFFFFFFFFFFFFFFFFFF
SLURM_TASK_PID=651241
CONDA_EXE=/apps/python/3.8-anaconda/bin/conda
_CE_M=
GROUP=unrz
PKG_CONFIG_PATH=/apps/SPACK/0.16.1/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mkl-2020.4.304-jrwyfzmfandszdldkh2vprf2lw6jj2oj/compilers_and_libraries_2020.4.304/linux/mkl/bin/pkgconfig:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/advisor_2019.5.0.602216/include/pkgconfig/lib64:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/vtune_amplifier_2019.6.0.602217/include/pkgconfig/lib64:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/inspector_2019.5.0.602103/include/pkgconfig/lib64:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/mkl/bin/pkgconfig
__MODULES_LMALTNAME=intelmpi/2019.8&as|intelmpi/default&as|intelmpi/latest:cmake/3.18.4&as|cmake/default&as|cmake/latest:mkl/2020.4&as|mkl/default&as|mkl/latest
SLURM_LOCALID=0
SLURM_SUBMIT_DIR=/home/hpc/unrz/unrz002h/Trilinos/build_tg097/packages/muelu/example/basic/paramStudy_MG_results_w_RACE/6_Sept_2022
SLURM_CPU_BIND_VERBOSE=quiet
__MODULES_SHARE_INTEL_LICENSE_FILE=/home.local/hpcins0h/intel/licenses:2:/opt/intel/licenses:3
HISTSIZE=100000
LIKWID_LIBDIR=/apps/likwid/5.1.1-msr/lib
LANGUAGE=en_US:
SLURMD_NODENAME=tg097
VT_MPI=impi4
__MODULES_SHARE_LIBRARY_PATH=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/tbb/lib/intel64/gcc4.7:2
MPICC=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/compilers_and_libraries_2020.2.254/linux/mpi/intel64/bin/mpicc
SLURM_STEP_NODELIST=tg097
MODULES_LMCONFLICT=torque/current&torque:likwid/5.1.1-msr&likwid
__MODULES_SHARE_LD_LIBRARY_PATH=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/compiler/lib/intel64_lin:2:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/tbb/lib/intel64/gcc4.7:2
VT_ADD_LIBS=-ldwarf -lelf -lvtunwind -lm -lpthread
I_MPI_ROOT=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/compilers_and_libraries_2020.2.254/linux/mpi
_LMFILES__modshare=/apps/modules/data/tools/likwid/5.1.1-msr:1:/apps/modules/data/development/intelmpi/2019.8:1:/apps/modules/data/libraries/mkl/2020.4:1:/apps/modules/data/general/torque/current:1:/apps/modules/data/compiler/intel/2019.5:1:/apps/modules/data/tools/cmake/3.18.4:1
SLURM_CLUSTER_NAME=tinygpu
SLURM_CPUS_ON_NODE=128
FI_PROVIDER_PATH=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/compilers_and_libraries_2020.2.254/linux/mpi/intel64/libfabric/lib/prov:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/mpi/intel64/libfabric/lib/prov
SLURM_UMASK=0022
SLURM_JOB_CPUS_PER_NODE=128
ADVISOR_2019_DIR=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/advisor_2019.5.0.602216
MANPATH_modshare=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/itac/2019.5.041/man:1::1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/clck/2019.5/man:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/mpi/man:1:/apps/torque/current/share/man:1:/apps/likwid/5.1.1-msr/man:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/man/common:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/documentation_2019/en/debugger/gdb-ia/man/:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/man:1
MPICXX=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/compilers_and_libraries_2020.2.254/linux/mpi/intel64/bin/mpicxx
MPIFC=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/compilers_and_libraries_2020.2.254/linux/mpi/intel64/bin/mpif90
INSPECTOR_2019_DIR=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/inspector_2019.5.0.602103
ENV=/apps/modules/4.6.1/init/profile.sh
SLURM_GPUS_ON_NODE=4
PWD=/home/hpc/unrz/unrz002h/Trilinos/build_tg097_w_blis/packages/ifpack2/example
PSXE_2019=1
SLURM_GTIDS=0
LOGNAME=unrz002h
XDG_SESSION_TYPE=tty
CONDA_PREFIX=/apps/python/3.8-anaconda
SLURM_JOB_PARTITION=a100
INTEL_MKL_ROOT=/apps/SPACK/0.16.1/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mkl-2020.4.304-jrwyfzmfandszdldkh2vprf2lw6jj2oj
MODULESHOME=/apps/modules/4.6.1
MANPATH=/apps/likwid/5.1.1-msr/man:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/itac/2019.5.041/man:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/clck/2019.5/man:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/man/common:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/mpi/man:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/documentation_2019/en/debugger/gdb-ia/man/:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/man:/apps/torque/current/share/man:
SATURNHOME=/home/atuin/unrz/unrz002h
ROCR_VISIBLE_DEVICES=0,1,2,3
SLURM_JOB_NUM_NODES=1
CXX=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/bin/icpc
SRUN_DEBUG=3
SLURM_STEPID=0
SLURM_CPU_BIND_LIST=0xFFFFFFFFFFFFFFFFFFFFFFFFFFFFFFFF
__MODULES_SHARE_PATH=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/itac/2019.5.041/intel64/bin:2
SLURM_JOBID=500687
SLURM_PTY_PORT=46665
SLURM_JOB_QOS=normal
SLURM_LAUNCH_NODE_IPADDR=10.188.82.14
MOTD_SHOWN=pam
LD_PRELOAD=/home/hpc/unrz/unrz002h/Trilinos/libfakeintel.so
__MODULES_SHARE_MANPATH=:7
HOME=/home/hpc/unrz/unrz002h
SLURM_PTY_WIN_ROW=83
LANG=en_US.UTF-8
SLURM_CPU_BIND_TYPE=mask_cpu:
LD_LIBRARY_PATH_modshare=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/compiler/lib/intel64_lin:1:/apps/SPACK/0.16.1/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mkl-2020.4.304-jrwyfzmfandszdldkh2vprf2lw6jj2oj/lib:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/mkl/lib/intel64_lin:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/daal/../tbb/lib/intel64_lin/gcc4.4:1:/apps/likwid/5.1.1-msr/lib:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/debugger_2019/libipt/intel64/lib:1:/apps/SPACK/0.16.1/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mkl-2020.4.304-jrwyfzmfandszdldkh2vprf2lw6jj2oj/compilers_and_libraries_2020.4.304/linux/compiler/lib/intel64_lin:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/compilers_and_libraries_2020.2.254/linux/mpi/intel64/lib/release:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/compilers_and_libraries_2020.2.254/linux/mpi/intel64/lib:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/tbb/lib/intel64/gcc4.7:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/mpi/intel64/lib/release:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/mpi/intel64/lib:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/compilers_and_libraries_2020.2.254/linux/mpi/intel64/libfabric/lib:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/ipp/lib/intel64:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/mpi/intel64/libfabric/lib:1:/apps/SPACK/0.16.1/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mkl-2020.4.304-jrwyfzmfandszdldkh2vprf2lw6jj2oj/compilers_and_libraries_2020.4.304/linux/mkl/lib/intel64_lin:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/lib:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/itac/2019.5.041/intel64/slib:1:/apps/SPACK/0.16.1/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mkl-2020.4.304-jrwyfzmfandszdldkh2vprf2lw6jj2oj/compilers_and_libraries_2020.4.304/linux/tbb/lib/intel64_lin/gcc4.7:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/daal/lib/intel64_lin:1
WOODYHOME=/home/woody/unrz/unrz002h
SLURM_PROCID=0
__MODULES_LMCONFLICT=intel/2019.5&intel-parallel-studio:intelmpi/2019.8&intel-mpi&intelmpi&openmpi&intel-parallel-studio:cmake/3.18.4&cmake:mkl/2020.4&intel-mkl
MODULES_LMALTNAME=torque/current&torque/default&torque
MPIF90=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/compilers_and_libraries_2020.2.254/linux/mpi/intel64/bin/mpif90
FASTTMP=/SORRY/wsfs/no/longer/exists/please/update/your/scripts
VTUNE_AMPLIFIER_2019_DIR=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/vtune_amplifier_2019.6.0.602217
CONDA_PROMPT_MODIFIER=(base) 
TMPDIR=/tmp/500687.tinygpu
CMAKE_PREFIX_PATH=/apps/SPACK/0.16.1/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mkl-2020.4.304-jrwyfzmfandszdldkh2vprf2lw6jj2oj/:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/cmake-3.18.4-llfdglrmtan32gilphysoeoqzuz4cf7j/:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/
MPIF77=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/compilers_and_libraries_2020.2.254/linux/mpi/intel64/bin/mpif77
SLURM_NTASKS=1
SLURM_JOB_RESERVATION=bench
CLICOLOR=1
SLURM_TOPOLOGY_ADDR=tg097
SSH_CONNECTION=131.188.3.39 48354 10.188.82.14 22
INFOPATH=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/documentation_2019/en/debugger/gdb-ia/info/
LIKWID_INC=-I/apps/likwid/5.1.1-msr/include
PATH_modshare=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/bin:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/debugger_2019/gdb/intel64/bin:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/mpi/intel64/libfabric/bin:1:/usr/bin:1:/apps/SPACK/0.16.1/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mkl-2020.4.304-jrwyfzmfandszdldkh2vprf2lw6jj2oj/bin:1:/usr/local/bin:1:/home/hpc/unrz/unrz002h/installkit/iaca_2.3/iaca-lin64/bin:1:/apps/torque/current/bin:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/advisor_2019.5.0.602216/bin64:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/cmake-3.18.4-llfdglrmtan32gilphysoeoqzuz4cf7j/bin:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/inspector_2019.5.0.602103/bin64:1:/apps/likwid/5.1.1-msr/bin:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/clck/2019.5/bin/intel64:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/compilers_and_libraries_2020.2.254/linux/mpi/intel64/bin:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/parallel_studio_xe_2019.5.075/bin:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/vtune_amplifier_2019.6.0.602217/bin64:1:/bin:1:/home/hpc/unrz/unrz002h/.local/bin:1:/apps/modules/4.6.1/bin:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/bin:1:/snap/bin:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/mpi/intel64/bin:1:/apps/python/3.8-anaconda/condabin:1:/sbin:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/compilers_and_libraries_2020.2.254/linux/mpi/intel64/libfabric/bin:1:/usr/sbin:1:/usr/games:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/bin/intel64:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/itac/2019.5.041/intel64/bin:1:/apps/python/3.8-anaconda/bin:1:/usr/local/sbin:1:/home/hpc/unrz/unrz002h/installkit/bin:1:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/bin:1:/usr/local/games:1
IPPROOT=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/ipp
CUDA_VISIBLE_DEVICES=0,1,2,3
SLURM_TOPOLOGY_ADDR_PATTERN=node
SLURM_SRUN_COMM_HOST=10.188.82.14
MODULEPATH_modshare=/apps/modules/data/libraries:1:/apps/modules/data/tools:1:/apps/modules/data/deprecated:1:/apps/modules/data/testing:1:/apps/modules/data/general:1:/apps/modules/data/applications:1:/apps/modules/data/compiler:1:/apps/modules/data/development:1:/apps/modules/data/via-spack:1
XDG_SESSION_CLASS=user
MODULES_LMALTNAME_modshare=torque/current&torque/default&torque:1
LOADEDMODULES_modshare=cmake/3.18.4:1:likwid/5.1.1-msr:1:mkl/2020.4:1:torque/current:1:intel/2019.5:1:intelmpi/2019.8:1
SLURM_WORKING_CLUSTER=tinygpu:10.28.48.10:6815:9472:109
PYTHONPATH=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/advisor_2019.5.0.602216/pythonapi::/home/hpc/unrz/unrz002h/Apps/share/python
TERM=screen.xterm-256color
WORK=/home/atuin/unrz/unrz002h
_CE_CONDA=
CPLUS_INCLUDE_PATH=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/clck/2019.5/include:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/include
F77=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/bin/ifort
VT_ROOT=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/itac/2019.5.041
ACLOCAL_PATH=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/cmake-3.18.4-llfdglrmtan32gilphysoeoqzuz4cf7j/share/aclocal
SLURM_PTY_WIN_COL=272
INTEL_MPI_ROOT=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh
USER=unrz002h
LIBRARY_PATH=/apps/SPACK/0.16.1/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mkl-2020.4.304-jrwyfzmfandszdldkh2vprf2lw6jj2oj/compilers_and_libraries_2020.4.304/linux/tbb/lib/intel64_lin/gcc4.7:/apps/SPACK/0.16.1/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mkl-2020.4.304-jrwyfzmfandszdldkh2vprf2lw6jj2oj/compilers_and_libraries_2020.4.304/linux/compiler/lib/intel64_lin:/apps/SPACK/0.16.1/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mkl-2020.4.304-jrwyfzmfandszdldkh2vprf2lw6jj2oj/compilers_and_libraries_2020.4.304/linux/mkl/lib/intel64_lin:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/compilers_and_libraries_2020.2.254/linux/mpi/intel64/libfabric/lib:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/clck/2019.5/lib/intel64:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/mpi/intel64/libfabric/lib:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/ipp/lib/intel64:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/compiler/lib/intel64_lin:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/mkl/lib/intel64_lin:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/tbb/lib/intel64/gcc4.7:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/daal/lib/intel64_lin:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/daal/../tbb/lib/intel64_lin/gcc4.4:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/lib
SLURM_NODELIST=tg097
GPU_DEVICE_ORDINAL=0,1,2,3
CONDA_SHLVL=1
SLURM_SRUN_COMM_PORT=42263
LOADEDMODULES=torque/current:intel/2019.5:intelmpi/2019.8:cmake/3.18.4:mkl/2020.4:likwid/5.1.1-msr
SLURM_STEP_ID=0
MODULES_LMCONFLICT_modshare=torque/current&torque:1:likwid/5.1.1-msr&likwid:1
SLURM_JOB_ACCOUNT=unrz
F90=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/bin/ifort
SLURM_PRIO_PROCESS=0
VT_ARCH=intel64
SLURM_NPROCS=1
INCLUDE=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/include
SHLVL=3
LIKWID_INCDIR=/apps/likwid/5.1.1-msr/include
SLURM_NNODES=1
BASH_ENV=/apps/modules/4.6.1/init/bash
_CONDA_PYTHON=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/intelpython3/bin/python
MKL_CBWR=auto
XDG_SESSION_ID=1222
SLURM_SUBMIT_HOST=woody3
CONDA_PYTHON_EXE=/apps/python/3.8-anaconda/bin/python
CLASSPATH=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/compilers_and_libraries_2020.2.254/linux/mpi/intel64/lib/mpi.jar:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/mpi/intel64/lib/mpi.jar:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/daal/lib/daal.jar
LD_LIBRARY_PATH=/apps/likwid/5.1.1-msr/lib:/apps/SPACK/0.16.1/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mkl-2020.4.304-jrwyfzmfandszdldkh2vprf2lw6jj2oj/compilers_and_libraries_2020.4.304/linux/tbb/lib/intel64_lin/gcc4.7:/apps/SPACK/0.16.1/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mkl-2020.4.304-jrwyfzmfandszdldkh2vprf2lw6jj2oj/compilers_and_libraries_2020.4.304/linux/compiler/lib/intel64_lin:/apps/SPACK/0.16.1/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mkl-2020.4.304-jrwyfzmfandszdldkh2vprf2lw6jj2oj/compilers_and_libraries_2020.4.304/linux/mkl/lib/intel64_lin:/apps/SPACK/0.16.1/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mkl-2020.4.304-jrwyfzmfandszdldkh2vprf2lw6jj2oj/lib:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/compilers_and_libraries_2020.2.254/linux/mpi/intel64/libfabric/lib:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/compilers_and_libraries_2020.2.254/linux/mpi/intel64/lib/release:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/compilers_and_libraries_2020.2.254/linux/mpi/intel64/lib:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/itac/2019.5.041/intel64/slib:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/mpi/intel64/libfabric/lib:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/mpi/intel64/lib/release:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/mpi/intel64/lib:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/ipp/lib/intel64:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/compiler/lib/intel64_lin:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/mkl/lib/intel64_lin:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/tbb/lib/intel64/gcc4.7:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/debugger_2019/libipt/intel64/lib:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/daal/lib/intel64_lin:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/daal/../tbb/lib/intel64_lin/gcc4.4:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/lib
VT_LIB_DIR=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/itac/2019.5.041/intel64/lib
XDG_RUNTIME_DIR=/run/user/352231
SLURM_JOB_ID=500687
SLURM_NODEID=0
SLURM_STEP_NUM_NODES=1
SSH_CLIENT=131.188.3.39 48354 22
VT_SLIB_DIR=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/itac/2019.5.041/intel64/slib
CONDA_DEFAULT_ENV=base
MKLROOT=/apps/SPACK/0.16.1/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mkl-2020.4.304-jrwyfzmfandszdldkh2vprf2lw6jj2oj/compilers_and_libraries_2020.4.304/linux/mkl
FC=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/bin/ifort
LC_ALL=en_US.UTF-8
SLURM_STEP_TASKS_PER_NODE=1
SLURM_MPI_TYPE=pmi2
NLSPATH=/apps/SPACK/0.16.1/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mkl-2020.4.304-jrwyfzmfandszdldkh2vprf2lw6jj2oj/compilers_and_libraries_2020.4.304/linux/mkl/lib/intel64_lin/locale/%l_%t/%N:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/compiler/lib/intel64/locale/%l_%t/%N:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/mkl/lib/intel64_lin/locale/%l_%t/%N:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/debugger_2019/gdb/intel64/share/locale/%l_%t/%N
SLURM_CONF=/var/tmp/slurmd_spool/conf-cache/slurm.conf
PATH=/apps/likwid/5.1.1-msr/bin:/apps/modules/4.6.1/bin:/apps/SPACK/0.16.1/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mkl-2020.4.304-jrwyfzmfandszdldkh2vprf2lw6jj2oj/bin:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/cmake-3.18.4-llfdglrmtan32gilphysoeoqzuz4cf7j/bin:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/compilers_and_libraries_2020.2.254/linux/mpi/intel64/libfabric/bin:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/compilers_and_libraries_2020.2.254/linux/mpi/intel64/bin:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mpi-2019.8.254-zerjmbdsfxirs2kuevh4b3qf7stkoswh/bin:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/advisor_2019.5.0.602216/bin64:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/vtune_amplifier_2019.6.0.602217/bin64:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/inspector_2019.5.0.602103/bin64:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/itac/2019.5.041/intel64/bin:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/clck/2019.5/bin/intel64:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/bin/intel64:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/bin:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/mpi/intel64/libfabric/bin:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/mpi/intel64/bin:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/debugger_2019/gdb/intel64/bin:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/bin:/apps/python/3.8-anaconda/bin:/apps/python/3.8-anaconda/condabin:/usr/local/sbin:/usr/local/bin:/usr/sbin:/usr/bin:/sbin:/bin:/usr/games:/usr/local/games:/snap/bin:/apps/torque/current/bin:/home/hpc/unrz/unrz002h/installkit/iaca_2.3/iaca-lin64/bin:/home/hpc/unrz/unrz002h/installkit/bin:/home/hpc/unrz/unrz002h/.local/bin:/home/hpc/unrz/unrz002h/installkit/iaca_2.3/iaca-lin64/bin:/home/hpc/unrz/unrz002h/installkit/bin:/home/hpc/unrz/unrz002h/.local/bin:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/parallel_studio_xe_2019.5.075/bin
SLURM_JOB_NAME=bash
MODULEPATH=/apps/modules/data/applications:/apps/modules/data/compiler:/apps/modules/data/development:/apps/modules/data/libraries:/apps/modules/data/tools:/apps/modules/data/via-spack:/apps/modules/data/general:/apps/modules/data/deprecated:/apps/modules/data/testing
LIKWID_LIB=-L/apps/likwid/5.1.1-msr/lib
CC=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/bin/icc
HISTFILESIZE=100000
_LMFILES_=/apps/modules/data/general/torque/current:/apps/modules/data/compiler/intel/2019.5:/apps/modules/data/development/intelmpi/2019.8:/apps/modules/data/tools/cmake/3.18.4:/apps/modules/data/libraries/mkl/2020.4:/apps/modules/data/tools/likwid/5.1.1-msr
LIKWID_FORCE=1
INTEL_PYTHONHOME=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/debugger_2019/python/intel64/
CMAKE_ROOT=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/cmake-3.18.4-llfdglrmtan32gilphysoeoqzuz4cf7j
C_INCLUDE_PATH=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/include
SSH_TTY=/dev/pts/51
INTEL_LICENSE_FILE=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/licenses:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/intel/licenses:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/licenses:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/clck/2019.5/licenses:/opt/intel/licenses:/home.local/hpcins0h/intel/licenses:/Users/Shared/Library/Application Support/Intel/Licenses
SLURM_STEP_LAUNCHER_PORT=42263
SLURM_JOB_GID=12000
CPATH=/apps/SPACK/0.16.1/opt/linux-ubuntu20.04-zen2/gcc-9.3.0/intel-mkl-2020.4.304-jrwyfzmfandszdldkh2vprf2lw6jj2oj/compilers_and_libraries_2020.4.304/linux/mkl/include:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/ipp/include:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/mkl/include:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/pstl/include:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/tbb/include:/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/daal/include
__MODULES_SHARE_CPATH=/apps/SPACK/0.16.0/opt/linux-ubuntu20.04-x86_64/gcc-9.3.0/intel-parallel-studio-cluster.2019.5-zbibybzhpeygqk7ndzj6o4qr6lfv4ann/compilers_and_libraries_2019.5.281/linux/tbb/include:2
__MODULES_SHARE_PYTHONPATH=:1
OLDPWD=/home/hpc/unrz/unrz002h/Trilinos/build_tg097/packages/muelu/example/basic
SLURM_JOB_NODELIST=tg097
RRZECLUSTER=TINYGPU
MODULES_CMD=/apps/modules/4.6.1/libexec/modulecmd.tcl
I_MPI_HYDRA_BOOTSTRAP=slurm
BASH_FUNC_ml%%=() {  module ml "$@"
}
BASH_FUNC_module%%=() {  _module_raw "$@" 2>&1
}
BASH_FUNC__module_raw%%=() {  unset _mlshdbg;
 if [ "${MODULES_SILENT_SHELL_DEBUG:-0}" = '1' ]; then
 case "$-" in 
 *v*x*)
 set +vx;
 _mlshdbg='vx'
 ;;
 *v*)
 set +v;
 _mlshdbg='v'
 ;;
 *x*)
 set +x;
 _mlshdbg='x'
 ;;
 *)
 _mlshdbg=''
 ;;
 esac;
 fi;
 unset _mlre _mlIFS;
 if [ -n "${IFS+x}" ]; then
 _mlIFS=$IFS;
 fi;
 IFS=' ';
 for _mlv in ${MODULES_RUN_QUARANTINE:-};
 do
 if [ "${_mlv}" = "${_mlv##*[!A-Za-z0-9_]}" -a "${_mlv}" = "${_mlv#[0-9]}" ]; then
 if [ -n "`eval 'echo ${'$_mlv'+x}'`" ]; then
 _mlre="${_mlre:-}${_mlv}_modquar='`eval 'echo ${'$_mlv'}'`' ";
 fi;
 _mlrv="MODULES_RUNENV_${_mlv}";
 _mlre="${_mlre:-}${_mlv}='`eval 'echo ${'$_mlrv':-}'`' ";
 fi;
 done;
 if [ -n "${_mlre:-}" ]; then
 eval `eval ${_mlre} /usr/bin/tclsh /apps/modules/4.6.1/libexec/modulecmd.tcl bash '"$@"'`;
 else
 eval `/usr/bin/tclsh /apps/modules/4.6.1/libexec/modulecmd.tcl bash "$@"`;
 fi;
 _mlstatus=$?;
 if [ -n "${_mlIFS+x}" ]; then
 IFS=$_mlIFS;
 else
 unset IFS;
 fi;
 unset _mlre _mlv _mlrv _mlIFS;
 if [ -n "${_mlshdbg:-}" ]; then
 set -$_mlshdbg;
 fi;
 unset _mlshdbg;
 return $_mlstatus
}
_=/usr/bin/env


==> plots/tg097/gmres_s_step_results_w_RACE_w_BLIS/6_Sept_2022/thermal2.txt <==
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.23955,8.20686e-06,0.000188465,6.998,1e-05,0.1417,0.928975,false,1000,1.074,0.02741,0,1.137,3.492,1.464,0,0.02117,0.4538,6.995
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.23955,8.20686e-06,0.000188465,7.007,1.1e-05,0.1427,0.928975,false,1000,1.073,0.02751,0,1.136,3.496,1.46,0,0.02162,0.4623,7.003
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.23955,8.20686e-06,0.000188465,6.987,1e-05,0.1383,0.928975,false,1000,1.073,0.02767,0,1.137,3.486,1.469,0,0.02173,0.4438,6.983
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.23955,8.20686e-06,0.000188465,7.012,1.2e-05,0.1474,0.928975,false,1000,1.074,0.02746,0,1.138,3.495,1.473,0,0.02144,0.4535,7.008
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.23955,8.20686e-06,0.000188465,7.03,1.1e-05,0.1485,0.928975,false,1000,1.077,0.02764,0,1.141,3.486,1.477,0,0.02147,0.4742,7.027
Matrix=thermal2.mtx, Threads = 64, Precon type = NONE, Precon subtype = NONE, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.23955,8.20686e-06,0.000188465,7.023,1.1e-05,0.144,0.928975,false,1000,1.073,0.02742,0,1.137,3.495,1.472,0,0.02146,0.468,7.019
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.243986,7.78006e-06,0.000178664,7.094,0.001255,0.1407,0.926204,false,1000,1.076,0.02817,0.02505,1.166,3.471,1.466,0.009642,0.01861,0.5168,7.091
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.243986,7.78006e-06,0.000178664,7.066,0.001281,0.1446,0.926203,false,1000,1.072,0.02835,0.02506,1.163,3.466,1.465,0.01374,0.01872,0.4908,7.062
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.243986,7.78006e-06,0.000178664,7.087,0.00125,0.1424,0.926203,false,1000,1.072,0.02831,0.0261,1.164,3.472,1.467,0.009697,0.0186,0.5086,7.083
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.243986,7.78006e-06,0.000178664,7.103,0.001264,0.1436,0.926203,false,1000,1.077,0.02877,0.02646,1.17,3.462,1.461,0.01004,0.02034,0.5343,7.099
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.243986,7.78006e-06,0.000178664,7.109,0.001215,0.1413,0.926203,false,1000,1.076,0.02852,0.02564,1.168,3.472,1.475,0.01015,0.01874,0.517,7.106
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Jacobi, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.243986,7.78006e-06,0.000178664,7.104,0.001278,0.1452,0.926204,false,1000,1.076,0.02807,0.027,1.169,3.461,1.48,0.01052,0.01861,0.5181,7.1
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.266368,6.55373e-06,0.000150502,7.714,0.208,0.1414,0.911512,false,1000,1.033,0.03459,0.05457,1.158,3.449,1.482,0.0243,0.02984,1.124,7.71
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.266368,6.55373e-06,0.000150502,7.704,0.2082,0.1418,0.911512,false,1000,1.032,0.03157,0.05538,1.154,3.451,1.477,0.02432,0.02866,1.122,7.699
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.261767,6.81871e-06,0.000156587,7.686,0.2082,0.1428,0.914423,false,1000,1.039,0.03391,0.05692,1.165,3.451,1.485,0.02497,0.02927,1.083,7.682
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.261767,6.81871e-06,0.000156587,7.817,0.2089,0.1413,0.914423,false,1000,1.032,0.03365,0.05656,1.158,3.44,1.478,0.025,0.02935,1.238,7.812
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.257325,7.06994e-06,0.000162357,7.764,0.2082,0.1426,0.917731,false,1000,1.032,0.03397,0.06203,1.164,3.433,1.469,0.02576,0.02935,1.195,7.76
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.257308,7.07057e-06,0.000162371,7.699,0.2075,0.1488,0.917743,false,1000,1.032,0.03447,0.06323,1.165,3.434,1.469,0.02574,0.02914,1.128,7.694
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.253776,7.2749e-06,0.000167063,7.767,0.2079,0.1448,0.920185,false,1000,1.037,0.03508,0.06102,1.169,3.509,1.466,0.02626,0.02927,1.119,7.762
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = MT Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.253798,7.27326e-06,0.000167026,7.735,0.2081,0.1466,0.920171,false,1000,1.036,0.0347,0.0619,1.169,3.509,1.488,0.02616,0.02891,1.065,7.731
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.2483,7.38373e-06,0.000169563,7.573,0.01548,0.1613,0.923453,false,1000,1.046,0.02819,0.0628,1.173,3.45,1.473,0.02427,0.0203,0.9874,7.569
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.2483,7.38373e-06,0.000169563,7.573,0.01596,0.1618,0.923453,false,1000,1.042,0.02801,0.06276,1.168,3.454,1.467,0.02412,0.02019,0.9936,7.569
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.252466,7.02819e-06,0.000161398,7.876,0.0153,0.1635,0.920745,false,1000,1.036,0.0283,0.09156,1.192,3.446,1.472,0.03644,0.02046,1.262,7.872
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 1, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.252466,7.02819e-06,0.000161398,7.874,0.01554,0.1625,0.920745,false,1000,1.036,0.02824,0.09115,1.192,3.449,1.474,0.03416,0.02053,1.26,7.87
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.2483,7.38373e-06,0.000169563,7.643,0.01514,0.1661,0.923453,false,1000,1.041,0.02813,0.07642,1.181,3.442,1.477,0.02519,0.02031,1.05,7.639
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.2483,7.38373e-06,0.000169563,7.644,0.01535,0.1621,0.923453,false,1000,1.042,0.02905,0.07574,1.182,3.453,1.474,0.02592,0.02031,1.041,7.64
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.252466,7.02819e-06,0.000161398,8.019,0.01557,0.1752,0.920745,false,1000,1.037,0.02819,0.107,1.208,3.491,1.469,0.0364,0.0206,1.346,8.015
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 2, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.252466,7.02819e-06,0.000161398,8.019,0.01528,0.1616,0.920745,false,1000,1.036,0.02857,0.1082,1.208,3.478,1.463,0.03692,0.02054,1.364,8.015
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.2483,7.38373e-06,0.000169562,7.7,0.01577,0.1636,0.923453,false,1000,1.041,0.02812,0.08253,1.187,3.439,1.475,0.02656,0.02043,1.105,7.697
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.2483,7.38373e-06,0.000169563,7.728,0.01524,0.162,0.923453,false,1000,1.046,0.02843,0.08269,1.193,3.451,1.465,0.02632,0.02043,1.124,7.725
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.252466,7.02819e-06,0.000161398,8.09,0.01532,0.1609,0.920745,false,1000,1.034,0.02845,0.1229,1.221,3.396,1.463,0.03775,0.0211,1.501,8.086
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 3, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.252466,7.02819e-06,0.000161398,8.045,0.01496,0.1643,0.920745,false,1000,1.035,0.02872,0.1235,1.222,3.397,1.468,0.03879,0.02088,1.449,8.042
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.2483,7.38373e-06,0.000169563,7.755,0.01515,0.1641,0.923453,false,1000,1.041,0.02851,0.08688,1.192,3.413,1.471,0.0281,0.02044,1.183,7.751
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 1, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.2483,7.38373e-06,0.000169563,7.744,0.01509,0.1622,0.923453,false,1000,1.04,0.02827,0.08866,1.192,3.414,1.468,0.0279,0.0215,1.171,7.74
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 0
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.252466,7.02819e-06,0.000161398,8.222,0.01478,0.182,0.920745,false,1000,1.033,0.02927,0.1305,1.228,3.391,1.473,0.04078,0.02103,1.621,8.218
Matrix=thermal2.mtx, Threads = 64, Precon type = RELAXATION, Precon subtype = Two-stage Gauss-Seidel, ortho = ICGS, restartLength = 50, solverType = TPETRA GMRES S-STEP, power = 4, innerSweep = 2, innerDamping = 0.15, cacheSize = 200, recStage = 40
Iter,xNorm,resNorm,resNorm/bNorm,Solve_time,Precon_setup,RACE_setup,errNorm,converged,Iter(conv.),GMRES:ortho,GMRES:spmv,GMRES:Prec,GMRES:total,GMRES-S-STEP:Bortho,GMRES-S-STEP:TSQR,GMRES-S-STEP:Prec,GMRES-S-STEP:SpMV,GMRES-S-STEP:RACE-MPK,GMRES-S-STEP:total
1000,0.252466,7.02819e-06,0.000161398,8.214,0.01511,0.1638,0.920745,false,1000,1.034,0.02974,0.1306,1.23,3.382,1.472,0.0407,0.02116,1.619,8.21

